Demixing Sines and Spikes: Robust Spectral Super-resolution in the Presence of Outliers

We consider the problem of super-resolving the line spectrum of a multisinusoidal signal from a finite number of samples, some of which may be completely corrupted. Measurements of this form can be modeled as an additive mixture of a sinusoidal and a sparse component. We propose to demix the two components and super-resolve the spectrum of the multisinusoidal signal by solving a convex program. Our main theoretical result is that-- up to logarithmic factors-- this approach is guaranteed to be successful with high probability for a number of spectral lines that is linear in the number of measurements, even if a constant fraction of the data are outliers. The result holds under the assumption that the phases of the sinusoidal and sparse components are random and the line spectrum satisfies a minimum-separation condition. We show that the method can be implemented via semidefinite programming and explain how to adapt it in the presence of dense perturbations, as well as exploring its connection to atomic-norm denoising. In addition, we propose a fast greedy demixing method which provides good empirical results when coupled with a local nonconvex-optimization step.

==> K_dat.dat <==
  -2.0000000e-01  -5.9414692e-05
  -1.9959960e-01  -6.0668357e-05
  -1.9919920e-01  -6.1427906e-05
  -1.9879880e-01  -6.1681143e-05
  -1.9839840e-01  -6.1423692e-05
  -1.9799800e-01  -6.0659184e-05
  -1.9759760e-01  -5.9399304e-05
  -1.9719720e-01  -5.7663714e-05
  -1.9679680e-01  -5.5479841e-05
  -1.9639640e-01  -5.2882523e-05
  -1.9599600e-01  -4.9913542e-05
  -1.9559560e-01  -4.6621029e-05
  -1.9519520e-01  -4.3058751e-05
  -1.9479479e-01  -3.9285306e-05
  -1.9439439e-01  -3.5363223e-05
  -1.9399399e-01  -3.1357984e-05
  -1.9359359e-01  -2.7336987e-05
  -1.9319319e-01  -2.3368470e-05
  -1.9279279e-01  -1.9520400e-05
  -1.9239239e-01  -1.5859356e-05
  -1.9199199e-01  -1.2449427e-05
  -1.9159159e-01  -9.3511288e-06
  -1.9119119e-01  -6.6203764e-06
  -1.9079079e-01  -4.3075136e-06
  -1.9039039e-01  -2.4564265e-06
  -1.8998999e-01  -1.1037534e-06
  -1.8958959e-01  -2.7820342e-07
  -1.8918919e-01  -9.7716069e-17
  -1.8878879e-01  -2.8045652e-07
  -1.8838839e-01  -1.1216946e-06
  -1.8798799e-01  -2.5165106e-06
  -1.8758759e-01  -4.4483937e-06
  -1.8718719e-01  -6.8916981e-06
  -1.8678679e-01  -9.8119665e-06
  -1.8638639e-01  -1.3166403e-05
  -1.8598599e-01  -1.6904486e-05
  -1.8558559e-01  -2.0968718e-05
  -1.8518519e-01  -2.5295497e-05
  -1.8478478e-01  -2.9816091e-05
  -1.8438438e-01  -3.4457718e-05
  -1.8398398e-01  -3.9144694e-05
  -1.8358358e-01  -4.3799643e-05
  -1.8318318e-01  -4.8344748e-05
  -1.8278278e-01  -5.2703022e-05
  -1.8238238e-01  -5.6799568e-05
  -1.8198198e-01  -6.0562832e-05
  -1.8158158e-01  -6.3925797e-05
  -1.8118118e-01  -6.6827122e-05
  -1.8078078e-01  -6.9212194e-05
  -1.8038038e-01  -7.1034076e-05
  -1.7997998e-01  -7.2254338e-05
  -1.7957958e-01  -7.2843755e-05
  -1.7917918e-01  -7.2782852e-05
  -1.7877878e-01  -7.2062296e-05
  -1.7837838e-01  -7.0683120e-05
  -1.7797798e-01  -6.8656771e-05
  -1.7757758e-01  -6.6004993e-05
  -1.7717718e-01  -6.2759524e-05
  -1.7677678e-01  -5.8961629e-05
  -1.7637638e-01  -5.4661463e-05
  -1.7597598e-01  -4.9917284e-05
  -1.7557558e-01  -4.4794513e-05
  -1.7517518e-01  -3.9364669e-05
  -1.7477477e-01  -3.3704186e-05
  -1.7437437e-01  -2.7893134e-05
  -1.7397397e-01  -2.2013870e-05
  -1.7357357e-01  -1.6149628e-05
  -1.7317317e-01  -1.0383087e-05
  -1.7277277e-01  -4.7949212e-06
  -1.7237237e-01   5.3761898e-07
  -1.7197197e-01   5.5420930e-06
  -1.7157157e-01   1.0152186e-05
  -1.7117117e-01   1.4308937e-05
  -1.7077077e-01   1.7961854e-05
  -1.7037037e-01   2.1069901e-05
  -1.6996997e-01   2.3602333e-05
  -1.6956957e-01   2.5539362e-05
  -1.6916917e-01   2.6872653e-05
  -1.6876877e-01   2.7605616e-05
  -1.6836837e-01   2.7753517e-05
  -1.6796797e-01   2.7343369e-05
  -1.6756757e-01   2.6413634e-05
  -1.6716717e-01   2.5013715e-05
  -1.6676677e-01   2.3203259e-05
  -1.6636637e-01   2.1051265e-05
  -1.6596597e-01   1.8635028e-05
  -1.6556557e-01   1.6038917e-05
  -1.6516517e-01   1.3353012e-05
  -1.6476476e-01   1.0671628e-05
  -1.6436436e-01   8.0917336e-06
  -1.6396396e-01   5.7113026e-06
  -1.6356356e-01   3.6276203e-06
  -1.6316316e-01   1.9355702e-06
  -1.6276276e-01   7.2593282e-07
  -1.6236236e-01   8.3723040e-08
  -1.6196196e-01   8.6596010e-08
  -1.6156156e-01   8.0334761e-07
  -1.6116116e-01   2.2925369e-06
  -1.6076076e-01   4.6012550e-06
  -1.6036036e-01   7.7640630e-06
  -1.5995996e-01   1.1802119e-05
  -1.5955956e-01   1.6722513e-05
  -1.5915916e-01   2.2517821e-05
  -1.5875876e-01   2.9165889e-05
  -1.5835836e-01   3.6629862e-05
  -1.5795796e-01   4.4858448e-05
  -1.5755756e-01   5.3786424e-05
  -1.5715716e-01   6.3335381e-05
  -1.5675676e-01   7.3414692e-05
  -1.5635636e-01   8.3922699e-05
  -1.5595596e-01   9.4748096e-05
  -1.5555556e-01   1.0577149e-04
  -1.5515516e-01   1.1686710e-04
  -1.5475475e-01   1.2790464e-04
  -1.5435435e-01   1.3875124e-04
  -1.5395395e-01   1.4927344e-04
  -1.5355355e-01   1.5933929e-04
  -1.5315315e-01   1.6882036e-04
  -1.5275275e-01   1.7759381e-04
  -1.5235235e-01   1.8554433e-04
  -1.5195195e-01   1.9256600e-04
  -1.5155155e-01   1.9856405e-04
  -1.5115115e-01   2.0345643e-04
  -1.5075075e-01   2.0717521e-04
  -1.5035035e-01   2.0966775e-04
  -1.4994995e-01   2.1089765e-04
  -1.4954955e-01   2.1084544e-04
  -1.4914915e-01   2.0950902e-04
  -1.4874875e-01   2.0690379e-04
  -1.4834835e-01   2.0306251e-04
  -1.4794795e-01   1.9803486e-04
  -1.4754755e-01   1.9188679e-04
  -1.4714715e-01   1.8469944e-04
  -1.4674675e-01   1.7656799e-04
  -1.4634635e-01   1.6760011e-04
  -1.4594595e-01   1.5791425e-04
  -1.4554555e-01   1.4763776e-04
  -1.4514515e-01   1.3690477e-04
  -1.4474474e-01   1.2585401e-04
  -1.4434434e-01   1.1462648e-04
  -1.4394394e-01   1.0336305e-04
  -1.4354354e-01   9.2202089e-05
  -1.4314314e-01   8.1277076e-05
  -1.4274274e-01   7.0714246e-05
  -1.4234234e-01   6.0630380e-05
  -1.4194194e-01   5.1130697e-05
  -1.4154154e-01   4.2306935e-05
  -1.4114114e-01   3.4235633e-05
  -1.4074074e-01   2.6976656e-05
  -1.4034034e-01   2.0571988e-05
  -1.3993994e-01   1.5044818e-05
  -1.3953954e-01   1.0398942e-05
  -1.3913914e-01   6.6184870e-06
  -1.3873874e-01   3.6679838e-06
  -1.3833834e-01   1.4927711e-06
  -1.3793794e-01   1.9748582e-08
  -1.3753754e-01  -8.4153872e-07
  -1.3713714e-01  -1.1974942e-06
  -1.3673674e-01  -1.1687602e-06
  -1.3633634e-01  -8.8822858e-07
  -1.3593594e-01  -4.9880159e-07
  -1.3553554e-01  -1.5093467e-07
  -1.3513514e-01  -2.8768201e-17
  -1.3473473e-01  -2.0351177e-07
  -1.3433433e-01  -9.1825735e-07
  -1.3393393e-01  -2.2973812e-06
  -1.3353353e-01  -4.4874694e-06
  -1.3313313e-01  -7.6256846e-06
  -1.3273273e-01  -1.1837000e-05
  -1.3233233e-01  -1.7231578e-05
  -1.3193193e-01  -2.3902350e-05
  -1.3153153e-01  -3.1922825e-05
  -1.3113113e-01  -4.1345186e-05
  -1.3073073e-01  -5.2198696e-05
  -1.3033033e-01  -6.4488461e-05
  -1.2992993e-01  -7.8194564e-05
  -1.2952953e-01  -9.3271598e-05
  -1.2912913e-01  -1.0964862e-04
  -1.2872873e-01  -1.2722950e-04
  -1.2832833e-01  -1.4589377e-04
  -1.2792793e-01  -1.6549777e-04
  -1.2752753e-01  -1.8587632e-04
  -1.2712713e-01  -2.0684473e-04
  -1.2672673e-01  -2.2820114e-04
  -1.2632633e-01  -2.4972928e-04
  -1.2592593e-01  -2.7120143e-04
  -1.2552553e-01  -2.9238168e-04
  -1.2512513e-01  -3.1302940e-04
  -1.2472472e-01  -3.3290280e-04
  -1.2432432e-01  -3.5176265e-04
  -1.2392392e-01  -3.6937599e-04
  -1.2352352e-01  -3.8551982e-04
  -1.2312312e-01  -3.9998472e-04
  -1.2272272e-01  -4.1257828e-04
  -1.2232232e-01  -4.2312836e-04
  -1.2192192e-01  -4.3148609e-04
  -1.2152152e-01  -4.3752849e-04
  -1.2112112e-01  -4.4116078e-04
  -1.2072072e-01  -4.4231826e-04
  -1.2032032e-01  -4.4096775e-04
  -1.1991992e-01  -4.3710850e-04
  -1.1951952e-01  -4.3077264e-04
  -1.1911912e-01  -4.2202512e-04
  -1.1871872e-01  -4.1096306e-04
  -1.1831832e-01  -3.9771458e-04
  -1.1791792e-01  -3.8243721e-04
  -1.1751752e-01  -3.6531564e-04
  -1.1711712e-01  -3.4655910e-04
  -1.1671672e-01  -3.2639827e-04
  -1.1631632e-01  -3.0508180e-04
  -1.1591592e-01  -2.8287248e-04
  -1.1551552e-01  -2.6004310e-04
  -1.1511512e-01  -2.3687211e-04
  -1.1471471e-01  -2.1363911e-04
  -1.1431431e-01  -1.9062025e-04
  -1.1391391e-01  -1.6808364e-04
  -1.1351351e-01  -1.4628479e-04
  -1.1311311e-01  -1.2546223e-04
  -1.1271271e-01  -1.0583328e-04
  -1.1231231e-01  -8.7590201e-05
  -1.1191191e-01  -7.0896646e-05
  -1.1151151e-01  -5.5884549e-05
  -1.1111111e-01  -4.2651507e-05
  -1.1071071e-01  -3.1258705e-05
  -1.1031031e-01  -2.1729416e-05
  -1.0990991e-01  -1.4048132e-05
  -1.0950951e-01  -8.1603384e-06
  -1.0910911e-01  -3.9729571e-06
  -1.0870871e-01  -1.3554575e-06
  -1.0830831e-01  -1.4163749e-07
  -1.0790791e-01  -1.3205231e-07
  -1.0750751e-01  -1.0970677e-06
  -1.0710711e-01  -2.7804972e-06
  -1.0670671e-01  -4.9037764e-06
  -1.0630631e-01  -7.1706137e-06
  -1.0590591e-01  -9.2720520e-06
  -1.0550551e-01  -1.0891863e-05
  -1.0510511e-01  -1.1712195e-05
  -1.0470470e-01  -1.1419376e-05
  -1.0430430e-01  -9.7097906e-06
  -1.0390390e-01  -6.2957263e-06
  -1.0350350e-01  -9.1108790e-07
  -1.0310310e-01   6.6831104e-06
  -1.0270270e-01   1.6693580e-05
  -1.0230230e-01   2.9290008e-05
  -1.0190190e-01   4.4600821e-05
  -1.0150150e-01   6.2709528e-05
  -1.0110110e-01   8.3651743e-05
  -1.0070070e-01   1.0741293e-04
  -1.0030030e-01   1.3392692e-04
  -9.9899900e-02   1.6307532e-04
  -9.9499499e-02   1.9468768e-04
  -9.9099099e-02   2.2854263e-04
  -9.8698699e-02   2.6436989e-04
  -9.8298298e-02   3.0185305e-04
  -9.7897898e-02   3.4063337e-04
  -9.7497497e-02   3.8031422e-04
  -9.7097097e-02   4.2046638e-04
  -9.6696697e-02   4.6063395e-04
  -9.6296296e-02   5.0034095e-04
  -9.5895896e-02   5.3909831e-04
  -9.5495495e-02   5.7641142e-04
  -9.5095095e-02   6.1178780e-04
  -9.4694695e-02   6.4474511e-04
  -9.4294294e-02   6.7481910e-04
  -9.3893894e-02   7.0157151e-04
  -9.3493493e-02   7.2459778e-04
  -9.3093093e-02   7.4353439e-04
  -9.2692693e-02   7.5806574e-04
  -9.2292292e-02   7.6793041e-04
  -9.1891892e-02   7.7292676e-04
  -9.1491491e-02   7.7291761e-04
  -9.1091091e-02   7.6783414e-04
  -9.0690691e-02   7.5767863e-04
  -9.0290290e-02   7.4252619e-04
  -8.9889890e-02   7.2252541e-04
  -8.9489489e-02   6.9789769e-04
  -8.9089089e-02   6.6893556e-04
  -8.8688689e-02   6.3599960e-04
  -8.8288288e-02   5.9951436e-04
  -8.7887888e-02   5.5996301e-04
  -8.7487487e-02   5.1788098e-04
  -8.7087087e-02   4.7384857e-04
  -8.6686687e-02   4.2848260e-04
  -8.6286286e-02   3.8242733e-04
  -8.5885886e-02   3.3634464e-04
  -8.5485485e-02   2.9090372e-04
  -8.5085085e-02   2.4677036e-04
  -8.4684685e-02   2.0459601e-04
  -8.4284284e-02   1.6500682e-04
  -8.3883884e-02   1.2859282e-04
  -8.3483483e-02   9.5897381e-05
  -8.3083083e-02   6.7407188e-05
  -8.2682683e-02   4.3542913e-05
  -8.2282282e-02   2.4650681e-05
  -8.1881882e-02   1.0994574e-05
  -8.1481481e-02   2.7502735e-06
  -8.1081081e-02   6.0833671e-17
  -8.0680681e-02   2.7288534e-06
  -8.0280280e-02   1.0822663e-05
  -7.9879880e-02   2.4067419e-05
  -7.9479479e-02   4.2150336e-05
  -7.9079079e-02   6.4662586e-05
  -7.8678679e-02   9.1103692e-05
  -7.8278278e-02   1.2088756e-04
  -7.7877878e-02   1.5335013e-04
  -7.7477477e-02   1.8775846e-04
  -7.7077077e-02   2.2332131e-04
  -7.6676677e-02   2.5920092e-04
  -7.6276276e-02   2.9452596e-04
  -7.5875876e-02   3.2840535e-04
  -7.5475475e-02   3.5994289e-04
  -7.5075075e-02   3.8825233e-04
  -7.4674675e-02   4.1247279e-04
  -7.4274274e-02   4.3178419e-04
  -7.3873874e-02   4.4542247e-04
  -7.3473473e-02   4.5269433e-04
  -7.3073073e-02   4.5299128e-04
  -7.2672673e-02   4.4580268e-04
  -7.2272272e-02   4.3072757e-04
  -7.1871872e-02   4.0748504e-04
  -7.1471471e-02   3.7592288e-04
  -7.1071071e-02   3.3602448e-04
  -7.0670671e-02   2.8791354e-04
  -7.0270270e-02   2.3185668e-04
  -6.9869870e-02   1.6826370e-04
  -6.9469469e-02   9.7685487e-05
  -6.9069069e-02   2.0809439e-05
  -6.8668669e-02  -6.1547517e-05
  -6.8268268e-02  -1.4844834e-04
  -6.7867868e-02  -2.3884763e-04
  -6.7467467e-02  -3.3160565e-04
  -6.7067067e-02  -4.2550437e-04
  -6.6666667e-02  -5.1926548e-04
  -6.6266266e-02  -6.1157003e-04
  -6.5865866e-02  -7.0107953e-04
  -6.5465465e-02  -7.8645815e-04
  -6.5065065e-02  -8.6639569e-04
  -6.4664665e-02  -9.3963113e-04
  -6.4264264e-02  -1.0049761e-03
  -6.3863864e-02  -1.0613384e-03
  -6.3463463e-02  -1.1077443e-03
  -6.3063063e-02  -1.1433605e-03
  -6.2662663e-02  -1.1675141e-03
  -6.2262262e-02  -1.1797108e-03
  -6.1861862e-02  -1.1796513e-03
  -6.1461461e-02  -1.1672451e-03
  -6.1061061e-02  -1.1426207e-03
  -6.0660661e-02  -1.1061338e-03
  -6.0260260e-02  -1.0583713e-03
  -5.9859860e-02  -1.0001523e-03
  -5.9459459e-02  -9.3252492e-04
  -5.9059059e-02  -8.5675935e-04
  -5.8658659e-02  -7.7433743e-04
  -5.8258258e-02  -6.8693790e-04
  -5.7857858e-02  -5.9641813e-04
  -5.7457457e-02  -5.0479205e-04
  -5.7057057e-02  -4.1420471e-04
  -5.6656657e-02  -3.2690362e-04
  -5.6256256e-02  -2.4520718e-04
  -5.5855856e-02  -1.7147062e-04
  -5.5455455e-02  -1.0804984e-04
  -5.5055055e-02  -5.7263649e-05
  -5.4654655e-02  -2.1354943e-05
  -5.4254254e-02  -2.4512876e-06
  -5.3853854e-02  -2.5256146e-06
  -5.3453453e-02  -2.3357560e-05
  -5.3053053e-02  -6.6496097e-05
  -5.2652653e-02  -1.3322410e-04
  -5.2252252e-02  -2.2452544e-04
  -5.1851852e-02  -3.4105530e-04
  -5.1451451e-02  -4.8311414e-04
  -5.1051051e-02  -6.5062612e-04
  -5.0650651e-02  -8.4312227e-04
  -5.0250250e-02  -1.0597290e-03
  -4.9849850e-02  -1.2991621e-03
  -4.9449449e-02  -1.5597275e-03
  -4.9049049e-02  -1.8393273e-03
  -4.8648649e-02  -2.1354729e-03
  -4.8248248e-02  -2.4453051e-03
  -4.7847848e-02  -2.7656195e-03
  -4.7447447e-02  -3.0928998e-03
  -4.7047047e-02  -3.4233563e-03
  -4.6646647e-02  -3.7529710e-03
  -4.6246246e-02  -4.0775476e-03
  -4.5845846e-02  -4.3927672e-03
  -4.5445445e-02  -4.6942474e-03
  -4.5045045e-02  -4.9776067e-03
  -4.4644645e-02  -5.2385299e-03
  -4.4244244e-02  -5.4728365e-03
  -4.3843844e-02  -5.6765504e-03
  -4.3443443e-02  -5.8459689e-03
  -4.3043043e-02  -5.9777311e-03
  -4.2642643e-02  -6.0688840e-03
  -4.2242242e-02  -6.1169454e-03
  -4.1841842e-02  -6.1199624e-03
  -4.1441441e-02  -6.0765640e-03
  -4.1041041e-02  -5.9860079e-03
  -4.0640641e-02  -5.8482181e-03
  -4.0240240e-02  -5.6638153e-03
  -3.9839840e-02  -5.4341367e-03
  -3.9439439e-02  -5.1612447e-03
  -3.9039039e-02  -4.8479253e-03
  -3.8638639e-02  -4.4976739e-03
  -3.8238238e-02  -4.1146679e-03
  -3.7837838e-02  -3.7037274e-03
  -3.7437437e-02  -3.2702619e-03
  -3.7037037e-02  -2.8202034e-03
  -3.6636637e-02  -2.3599273e-03
  -3.6236236e-02  -1.8961587e-03
  -3.5835836e-02  -1.4358681e-03
  -3.5435435e-02  -9.8615305e-04
  -3.5035035e-02  -5.5411030e-04
  -3.4634635e-02  -1.4669689e-04
  -3.4234234e-02   2.2941748e-04
  -3.3833834e-02   5.6800577e-04
  -3.3433433e-02   8.6344510e-04
  -3.3033033e-02   1.1108828e-03
  -3.2632633e-02   1.3064052e-03
  -3.2232232e-02   1.4472073e-03
  -3.1831832e-02   1.5317613e-03
  -3.1431431e-02   1.5599816e-03
  -3.1031031e-02   1.5333852e-03
  -3.0630631e-02   1.4552434e-03
  -3.0230230e-02   1.3307249e-03
  -2.9829830e-02   1.1670257e-03
  -2.9429429e-02   9.7348618e-04
  -2.9029029e-02   7.6169084e-04
  -2.8628629e-02   5.4555038e-04
  -2.8228228e-02   3.4136342e-04
  -2.7827828e-02   1.6785640e-04
  -2.7427427e-02   4.6199877e-05
  -2.7027027e-02  -1.9695847e-17
  -2.6626627e-02   5.5263752e-05
  -2.6226226e-02   2.4033716e-04
  -2.5825826e-02   5.8581563e-04
  -2.5425425e-02   1.1244261e-03
  -2.5025025e-02   1.8908805e-03
  -2.4624625e-02   2.9217013e-03
  -2.4224224e-02   4.2550186e-03
  -2.3823824e-02   5.9303403e-03
  -2.3423423e-02   7.9882961e-03
  -2.3023023e-02   1.0470357e-02
  -2.2622623e-02   1.3418529e-02
  -2.2222222e-02   1.6875033e-02
  -2.1821822e-02   2.0881952e-02
  -2.1421421e-02   2.5480879e-02
  -2.1021021e-02   3.0712536e-02
  -2.0620621e-02   3.6616389e-02
  -2.0220220e-02   4.3230258e-02
  -1.9819820e-02   5.0589913e-02
  -1.9419419e-02   5.8728683e-02
  -1.9019019e-02   6.7677053e-02
  -1.8618619e-02   7.7462277e-02
  -1.8218218e-02   8.8108001e-02
  -1.7817818e-02   9.9633894e-02
  -1.7417417e-02   1.1205530e-01
  -1.7017017e-02   1.2538293e-01
  -1.6616617e-02   1.3962251e-01
  -1.6216216e-02   1.5477458e-01
  -1.5815816e-02   1.7083421e-01
  -1.5415415e-02   1.8779077e-01
  -1.5015015e-02   2.0562783e-01
  -1.4614615e-02   2.2432299e-01
  -1.4214214e-02   2.4384777e-01
  -1.3813814e-02   2.6416762e-01
  -1.3413413e-02   2.8524192e-01
  -1.3013013e-02   3.0702397e-01
  -1.2612613e-02   3.2946118e-01
  -1.2212212e-02   3.5249513e-01
  -1.1811812e-02   3.7606185e-01
  -1.1411411e-02   4.0009199e-01
  -1.1011011e-02   4.2451116e-01
  -1.0610611e-02   4.4924023e-01
  -1.0210210e-02   4.7419573e-01
  -9.8098098e-03   4.9929029e-01
  -9.4094094e-03   5.2443303e-01
  -9.0090090e-03   5.4953013e-01
  -8.6086086e-03   5.7448532e-01
  -8.2082082e-03   5.9920042e-01
  -7.8078078e-03   6.2357594e-01
  -7.4074074e-03   6.4751170e-01
  -7.0070070e-03   6.7090738e-01
  -6.6066066e-03   6.9366320e-01
  -6.2062062e-03   7.1568054e-01
  -5.8058058e-03   7.3686257e-01
  -5.4054054e-03   7.5711485e-01
  -5.0050050e-03   7.7634598e-01
  -4.6046046e-03   7.9446822e-01
  -4.2042042e-03   8.1139803e-01
  -3.8038038e-03   8.2705665e-01
  -3.4034034e-03   8.4137066e-01
  -3.0030030e-03   8.5427243e-01
  -2.6026026e-03   8.6570062e-01
  -2.2022022e-03   8.7560060e-01
  -1.8018018e-03   8.8392482e-01
  -1.4014014e-03   8.9063312e-01
  -1.0010010e-03   8.9569305e-01
  -6.0060060e-04   8.9908007e-01
  -2.0020020e-04   9.0077770e-01
   2.0020020e-04   9.0077770e-01
   6.0060060e-04   8.9908007e-01
   1.0010010e-03   8.9569305e-01
   1.4014014e-03   8.9063312e-01
   1.8018018e-03   8.8392482e-01
   2.2022022e-03   8.7560060e-01
   2.6026026e-03   8.6570062e-01
   3.0030030e-03   8.5427243e-01
   3.4034034e-03   8.4137066e-01
   3.8038038e-03   8.2705665e-01
   4.2042042e-03   8.1139803e-01
   4.6046046e-03   7.9446822e-01
   5.0050050e-03   7.7634598e-01
   5.4054054e-03   7.5711485e-01
   5.8058058e-03   7.3686257e-01
   6.2062062e-03   7.1568054e-01
   6.6066066e-03   6.9366320e-01
   7.0070070e-03   6.7090738e-01
   7.4074074e-03   6.4751170e-01
   7.8078078e-03   6.2357594e-01
   8.2082082e-03   5.9920042e-01
   8.6086086e-03   5.7448532e-01
   9.0090090e-03   5.4953013e-01
   9.4094094e-03   5.2443303e-01
   9.8098098e-03   4.9929029e-01
   1.0210210e-02   4.7419573e-01
   1.0610611e-02   4.4924023e-01
   1.1011011e-02   4.2451116e-01
   1.1411411e-02   4.0009199e-01
   1.1811812e-02   3.7606185e-01
   1.2212212e-02   3.5249513e-01
   1.2612613e-02   3.2946118e-01
   1.3013013e-02   3.0702397e-01
   1.3413413e-02   2.8524192e-01
   1.3813814e-02   2.6416762e-01
   1.4214214e-02   2.4384777e-01
   1.4614615e-02   2.2432299e-01
   1.5015015e-02   2.0562783e-01
   1.5415415e-02   1.8779077e-01
   1.5815816e-02   1.7083421e-01
   1.6216216e-02   1.5477458e-01
   1.6616617e-02   1.3962251e-01
   1.7017017e-02   1.2538293e-01
   1.7417417e-02   1.1205530e-01
   1.7817818e-02   9.9633894e-02
   1.8218218e-02   8.8108001e-02
   1.8618619e-02   7.7462277e-02
   1.9019019e-02   6.7677053e-02
   1.9419419e-02   5.8728683e-02
   1.9819820e-02   5.0589913e-02
   2.0220220e-02   4.3230258e-02
   2.0620621e-02   3.6616389e-02
   2.1021021e-02   3.0712536e-02
   2.1421421e-02   2.5480879e-02
   2.1821822e-02   2.0881952e-02
   2.2222222e-02   1.6875033e-02
   2.2622623e-02   1.3418529e-02
   2.3023023e-02   1.0470357e-02
   2.3423423e-02   7.9882961e-03
   2.3823824e-02   5.9303403e-03
   2.4224224e-02   4.2550186e-03
   2.4624625e-02   2.9217013e-03
   2.5025025e-02   1.8908805e-03
   2.5425425e-02   1.1244261e-03
   2.5825826e-02   5.8581563e-04
   2.6226226e-02   2.4033716e-04
   2.6626627e-02   5.5263752e-05
   2.7027027e-02  -1.9695847e-17
   2.7427427e-02   4.6199877e-05
   2.7827828e-02   1.6785640e-04
   2.8228228e-02   3.4136342e-04
   2.8628629e-02   5.4555038e-04
   2.9029029e-02   7.6169084e-04
   2.9429429e-02   9.7348618e-04
   2.9829830e-02   1.1670257e-03
   3.0230230e-02   1.3307249e-03
   3.0630631e-02   1.4552434e-03
   3.1031031e-02   1.5333852e-03
   3.1431431e-02   1.5599816e-03
   3.1831832e-02   1.5317613e-03
   3.2232232e-02   1.4472073e-03
   3.2632633e-02   1.3064052e-03
   3.3033033e-02   1.1108828e-03
   3.3433433e-02   8.6344510e-04
   3.3833834e-02   5.6800577e-04
   3.4234234e-02   2.2941748e-04
   3.4634635e-02  -1.4669689e-04
   3.5035035e-02  -5.5411030e-04
   3.5435435e-02  -9.8615305e-04
   3.5835836e-02  -1.4358681e-03
   3.6236236e-02  -1.8961587e-03
   3.6636637e-02  -2.3599273e-03
   3.7037037e-02  -2.8202034e-03
   3.7437437e-02  -3.2702619e-03
   3.7837838e-02  -3.7037274e-03
   3.8238238e-02  -4.1146679e-03
   3.8638639e-02  -4.4976739e-03
   3.9039039e-02  -4.8479253e-03
   3.9439439e-02  -5.1612447e-03
   3.9839840e-02  -5.4341367e-03
   4.0240240e-02  -5.6638153e-03
   4.0640641e-02  -5.8482181e-03
   4.1041041e-02  -5.9860079e-03
   4.1441441e-02  -6.0765640e-03
   4.1841842e-02  -6.1199624e-03
   4.2242242e-02  -6.1169454e-03
   4.2642643e-02  -6.0688840e-03
   4.3043043e-02  -5.9777311e-03
   4.3443443e-02  -5.8459689e-03
   4.3843844e-02  -5.6765504e-03
   4.4244244e-02  -5.4728365e-03
   4.4644645e-02  -5.2385299e-03
   4.5045045e-02  -4.9776067e-03
   4.5445445e-02  -4.6942474e-03
   4.5845846e-02  -4.3927672e-03
   4.6246246e-02  -4.0775476e-03
   4.6646647e-02  -3.7529710e-03
   4.7047047e-02  -3.4233563e-03
   4.7447447e-02  -3.0928998e-03
   4.7847848e-02  -2.7656195e-03
   4.8248248e-02  -2.4453051e-03
   4.8648649e-02  -2.1354729e-03
   4.9049049e-02  -1.8393273e-03
   4.9449449e-02  -1.5597275e-03
   4.9849850e-02  -1.2991621e-03
   5.0250250e-02  -1.0597290e-03
   5.0650651e-02  -8.4312227e-04
   5.1051051e-02  -6.5062612e-04
   5.1451451e-02  -4.8311414e-04
   5.1851852e-02  -3.4105530e-04
   5.2252252e-02  -2.2452544e-04
   5.2652653e-02  -1.3322410e-04
   5.3053053e-02  -6.6496097e-05
   5.3453453e-02  -2.3357560e-05
   5.3853854e-02  -2.5256146e-06
   5.4254254e-02  -2.4512876e-06
   5.4654655e-02  -2.1354943e-05
   5.5055055e-02  -5.7263649e-05
   5.5455455e-02  -1.0804984e-04
   5.5855856e-02  -1.7147062e-04
   5.6256256e-02  -2.4520718e-04
   5.6656657e-02  -3.2690362e-04
   5.7057057e-02  -4.1420471e-04
   5.7457457e-02  -5.0479205e-04
   5.7857858e-02  -5.9641813e-04
   5.8258258e-02  -6.8693790e-04
   5.8658659e-02  -7.7433743e-04
   5.9059059e-02  -8.5675935e-04
   5.9459459e-02  -9.3252492e-04
   5.9859860e-02  -1.0001523e-03
   6.0260260e-02  -1.0583713e-03
   6.0660661e-02  -1.1061338e-03
   6.1061061e-02  -1.1426207e-03
   6.1461461e-02  -1.1672451e-03
   6.1861862e-02  -1.1796513e-03
   6.2262262e-02  -1.1797108e-03
   6.2662663e-02  -1.1675141e-03
   6.3063063e-02  -1.1433605e-03
   6.3463463e-02  -1.1077443e-03
   6.3863864e-02  -1.0613384e-03
   6.4264264e-02  -1.0049761e-03
   6.4664665e-02  -9.3963113e-04
   6.5065065e-02  -8.6639569e-04
   6.5465465e-02  -7.8645815e-04
   6.5865866e-02  -7.0107953e-04
   6.6266266e-02  -6.1157003e-04
   6.6666667e-02  -5.1926548e-04
   6.7067067e-02  -4.2550437e-04
   6.7467467e-02  -3.3160565e-04
   6.7867868e-02  -2.3884763e-04
   6.8268268e-02  -1.4844834e-04
   6.8668669e-02  -6.1547517e-05
   6.9069069e-02   2.0809439e-05
   6.9469469e-02   9.7685487e-05
   6.9869870e-02   1.6826370e-04
   7.0270270e-02   2.3185668e-04
   7.0670671e-02   2.8791354e-04
   7.1071071e-02   3.3602448e-04
   7.1471471e-02   3.7592288e-04
   7.1871872e-02   4.0748504e-04
   7.2272272e-02   4.3072757e-04
   7.2672673e-02   4.4580268e-04
   7.3073073e-02   4.5299128e-04
   7.3473473e-02   4.5269433e-04
   7.3873874e-02   4.4542247e-04
   7.4274274e-02   4.3178419e-04
   7.4674675e-02   4.1247279e-04
   7.5075075e-02   3.8825233e-04
   7.5475475e-02   3.5994289e-04
   7.5875876e-02   3.2840535e-04
   7.6276276e-02   2.9452596e-04
   7.6676677e-02   2.5920092e-04
   7.7077077e-02   2.2332131e-04
   7.7477477e-02   1.8775846e-04
   7.7877878e-02   1.5335013e-04
   7.8278278e-02   1.2088756e-04
   7.8678679e-02   9.1103692e-05
   7.9079079e-02   6.4662586e-05
   7.9479479e-02   4.2150336e-05
   7.9879880e-02   2.4067419e-05
   8.0280280e-02   1.0822663e-05
   8.0680681e-02   2.7288534e-06
   8.1081081e-02   6.0833671e-17
   8.1481481e-02   2.7502735e-06
   8.1881882e-02   1.0994574e-05
   8.2282282e-02   2.4650681e-05
   8.2682683e-02   4.3542913e-05
   8.3083083e-02   6.7407188e-05
   8.3483483e-02   9.5897381e-05
   8.3883884e-02   1.2859282e-04
   8.4284284e-02   1.6500682e-04
   8.4684685e-02   2.0459601e-04
   8.5085085e-02   2.4677036e-04
   8.5485485e-02   2.9090372e-04
   8.5885886e-02   3.3634464e-04
   8.6286286e-02   3.8242733e-04
   8.6686687e-02   4.2848260e-04
   8.7087087e-02   4.7384857e-04
   8.7487487e-02   5.1788098e-04
   8.7887888e-02   5.5996301e-04
   8.8288288e-02   5.9951436e-04
   8.8688689e-02   6.3599960e-04
   8.9089089e-02   6.6893556e-04
   8.9489489e-02   6.9789769e-04
   8.9889890e-02   7.2252541e-04
   9.0290290e-02   7.4252619e-04
   9.0690691e-02   7.5767863e-04
   9.1091091e-02   7.6783414e-04
   9.1491491e-02   7.7291761e-04
   9.1891892e-02   7.7292676e-04
   9.2292292e-02   7.6793041e-04
   9.2692693e-02   7.5806574e-04
   9.3093093e-02   7.4353439e-04
   9.3493493e-02   7.2459778e-04
   9.3893894e-02   7.0157151e-04
   9.4294294e-02   6.7481910e-04
   9.4694695e-02   6.4474511e-04
   9.5095095e-02   6.1178780e-04
   9.5495495e-02   5.7641142e-04
   9.5895896e-02   5.3909831e-04
   9.6296296e-02   5.0034095e-04
   9.6696697e-02   4.6063395e-04
   9.7097097e-02   4.2046638e-04
   9.7497497e-02   3.8031422e-04
   9.7897898e-02   3.4063337e-04
   9.8298298e-02   3.0185305e-04
   9.8698699e-02   2.6436989e-04
   9.9099099e-02   2.2854263e-04
   9.9499499e-02   1.9468768e-04
   9.9899900e-02   1.6307532e-04
   1.0030030e-01   1.3392692e-04
   1.0070070e-01   1.0741293e-04
   1.0110110e-01   8.3651743e-05
   1.0150150e-01   6.2709528e-05
   1.0190190e-01   4.4600821e-05
   1.0230230e-01   2.9290008e-05
   1.0270270e-01   1.6693580e-05
   1.0310310e-01   6.6831104e-06
   1.0350350e-01  -9.1108790e-07
   1.0390390e-01  -6.2957263e-06
   1.0430430e-01  -9.7097906e-06
   1.0470470e-01  -1.1419376e-05
   1.0510511e-01  -1.1712195e-05
   1.0550551e-01  -1.0891863e-05
   1.0590591e-01  -9.2720520e-06
   1.0630631e-01  -7.1706137e-06
   1.0670671e-01  -4.9037764e-06
   1.0710711e-01  -2.7804972e-06
   1.0750751e-01  -1.0970677e-06
   1.0790791e-01  -1.3205231e-07
   1.0830831e-01  -1.4163749e-07
   1.0870871e-01  -1.3554575e-06
   1.0910911e-01  -3.9729571e-06
   1.0950951e-01  -8.1603384e-06
   1.0990991e-01  -1.4048132e-05
   1.1031031e-01  -2.1729416e-05
   1.1071071e-01  -3.1258705e-05
   1.1111111e-01  -4.2651507e-05
   1.1151151e-01  -5.5884549e-05
   1.1191191e-01  -7.0896646e-05
   1.1231231e-01  -8.7590201e-05
   1.1271271e-01  -1.0583328e-04
   1.1311311e-01  -1.2546223e-04
   1.1351351e-01  -1.4628479e-04
   1.1391391e-01  -1.6808364e-04
   1.1431431e-01  -1.9062025e-04
   1.1471471e-01  -2.1363911e-04
   1.1511512e-01  -2.3687211e-04
   1.1551552e-01  -2.6004310e-04
   1.1591592e-01  -2.8287248e-04
   1.1631632e-01  -3.0508180e-04
   1.1671672e-01  -3.2639827e-04
   1.1711712e-01  -3.4655910e-04
   1.1751752e-01  -3.6531564e-04
   1.1791792e-01  -3.8243721e-04
   1.1831832e-01  -3.9771458e-04
   1.1871872e-01  -4.1096306e-04
   1.1911912e-01  -4.2202512e-04
   1.1951952e-01  -4.3077264e-04
   1.1991992e-01  -4.3710850e-04
   1.2032032e-01  -4.4096775e-04
   1.2072072e-01  -4.4231826e-04
   1.2112112e-01  -4.4116078e-04
   1.2152152e-01  -4.3752849e-04
   1.2192192e-01  -4.3148609e-04
   1.2232232e-01  -4.2312836e-04
   1.2272272e-01  -4.1257828e-04
   1.2312312e-01  -3.9998472e-04
   1.2352352e-01  -3.8551982e-04
   1.2392392e-01  -3.6937599e-04
   1.2432432e-01  -3.5176265e-04
   1.2472472e-01  -3.3290280e-04
   1.2512513e-01  -3.1302940e-04
   1.2552553e-01  -2.9238168e-04
   1.2592593e-01  -2.7120143e-04
   1.2632633e-01  -2.4972928e-04
   1.2672673e-01  -2.2820114e-04
   1.2712713e-01  -2.0684473e-04
   1.2752753e-01  -1.8587632e-04
   1.2792793e-01  -1.6549777e-04
   1.2832833e-01  -1.4589377e-04
   1.2872873e-01  -1.2722950e-04
   1.2912913e-01  -1.0964862e-04
   1.2952953e-01  -9.3271598e-05
   1.2992993e-01  -7.8194564e-05
   1.3033033e-01  -6.4488461e-05
   1.3073073e-01  -5.2198696e-05
   1.3113113e-01  -4.1345186e-05
   1.3153153e-01  -3.1922825e-05
   1.3193193e-01  -2.3902350e-05
   1.3233233e-01  -1.7231578e-05
   1.3273273e-01  -1.1837000e-05
   1.3313313e-01  -7.6256846e-06
   1.3353353e-01  -4.4874694e-06
   1.3393393e-01  -2.2973812e-06
   1.3433433e-01  -9.1825735e-07
   1.3473473e-01  -2.0351177e-07
   1.3513514e-01  -2.8768201e-17
   1.3553554e-01  -1.5093467e-07
   1.3593594e-01  -4.9880159e-07
   1.3633634e-01  -8.8822858e-07
   1.3673674e-01  -1.1687602e-06
   1.3713714e-01  -1.1974942e-06
   1.3753754e-01  -8.4153872e-07
   1.3793794e-01   1.9748582e-08
   1.3833834e-01   1.4927711e-06
   1.3873874e-01   3.6679838e-06
   1.3913914e-01   6.6184870e-06
   1.3953954e-01   1.0398942e-05
   1.3993994e-01   1.5044818e-05
   1.4034034e-01   2.0571988e-05
   1.4074074e-01   2.6976656e-05
   1.4114114e-01   3.4235633e-05
   1.4154154e-01   4.2306935e-05
   1.4194194e-01   5.1130697e-05
   1.4234234e-01   6.0630380e-05
   1.4274274e-01   7.0714246e-05
   1.4314314e-01   8.1277076e-05
   1.4354354e-01   9.2202089e-05
   1.4394394e-01   1.0336305e-04
   1.4434434e-01   1.1462648e-04
   1.4474474e-01   1.2585401e-04
   1.4514515e-01   1.3690477e-04
   1.4554555e-01   1.4763776e-04
   1.4594595e-01   1.5791425e-04
   1.4634635e-01   1.6760011e-04
   1.4674675e-01   1.7656799e-04
   1.4714715e-01   1.8469944e-04
   1.4754755e-01   1.9188679e-04
   1.4794795e-01   1.9803486e-04
   1.4834835e-01   2.0306251e-04
   1.4874875e-01   2.0690379e-04
   1.4914915e-01   2.0950902e-04
   1.4954955e-01   2.1084544e-04
   1.4994995e-01   2.1089765e-04
   1.5035035e-01   2.0966775e-04
   1.5075075e-01   2.0717521e-04
   1.5115115e-01   2.0345643e-04
   1.5155155e-01   1.9856405e-04
   1.5195195e-01   1.9256600e-04
   1.5235235e-01   1.8554433e-04
   1.5275275e-01   1.7759381e-04
   1.5315315e-01   1.6882036e-04
   1.5355355e-01   1.5933929e-04
   1.5395395e-01   1.4927344e-04
   1.5435435e-01   1.3875124e-04
   1.5475475e-01   1.2790464e-04
   1.5515516e-01   1.1686710e-04
   1.5555556e-01   1.0577149e-04
   1.5595596e-01   9.4748096e-05
   1.5635636e-01   8.3922699e-05
   1.5675676e-01   7.3414692e-05
   1.5715716e-01   6.3335381e-05
   1.5755756e-01   5.3786424e-05
   1.5795796e-01   4.4858448e-05
   1.5835836e-01   3.6629862e-05
   1.5875876e-01   2.9165889e-05
   1.5915916e-01   2.2517821e-05
   1.5955956e-01   1.6722513e-05
   1.5995996e-01   1.1802119e-05
   1.6036036e-01   7.7640630e-06
   1.6076076e-01   4.6012550e-06
   1.6116116e-01   2.2925369e-06
   1.6156156e-01   8.0334761e-07
   1.6196196e-01   8.6596010e-08
   1.6236236e-01   8.3723040e-08
   1.6276276e-01   7.2593282e-07
   1.6316316e-01   1.9355702e-06
   1.6356356e-01   3.6276203e-06
   1.6396396e-01   5.7113026e-06
   1.6436436e-01   8.0917336e-06
   1.6476476e-01   1.0671628e-05
   1.6516517e-01   1.3353012e-05
   1.6556557e-01   1.6038917e-05
   1.6596597e-01   1.8635028e-05
   1.6636637e-01   2.1051265e-05
   1.6676677e-01   2.3203259e-05
   1.6716717e-01   2.5013715e-05
   1.6756757e-01   2.6413634e-05
   1.6796797e-01   2.7343369e-05
   1.6836837e-01   2.7753517e-05
   1.6876877e-01   2.7605616e-05
   1.6916917e-01   2.6872653e-05
   1.6956957e-01   2.5539362e-05
   1.6996997e-01   2.3602333e-05
   1.7037037e-01   2.1069901e-05
   1.7077077e-01   1.7961854e-05
   1.7117117e-01   1.4308937e-05
   1.7157157e-01   1.0152186e-05
   1.7197197e-01   5.5420930e-06
   1.7237237e-01   5.3761898e-07
   1.7277277e-01  -4.7949212e-06
   1.7317317e-01  -1.0383087e-05
   1.7357357e-01  -1.6149628e-05
   1.7397397e-01  -2.2013870e-05
   1.7437437e-01  -2.7893134e-05
   1.7477477e-01  -3.3704186e-05
   1.7517518e-01  -3.9364669e-05
   1.7557558e-01  -4.4794513e-05
   1.7597598e-01  -4.9917284e-05
   1.7637638e-01  -5.4661463e-05
   1.7677678e-01  -5.8961629e-05
   1.7717718e-01  -6.2759524e-05
   1.7757758e-01  -6.6004993e-05
   1.7797798e-01  -6.8656771e-05
   1.7837838e-01  -7.0683120e-05
   1.7877878e-01  -7.2062296e-05
   1.7917918e-01  -7.2782852e-05
   1.7957958e-01  -7.2843755e-05
   1.7997998e-01  -7.2254338e-05
   1.8038038e-01  -7.1034076e-05
   1.8078078e-01  -6.9212194e-05
   1.8118118e-01  -6.6827122e-05
   1.8158158e-01  -6.3925797e-05
   1.8198198e-01  -6.0562832e-05
   1.8238238e-01  -5.6799568e-05
   1.8278278e-01  -5.2703022e-05
   1.8318318e-01  -4.8344748e-05
   1.8358358e-01  -4.3799643e-05
   1.8398398e-01  -3.9144694e-05
   1.8438438e-01  -3.4457718e-05
   1.8478478e-01  -2.9816091e-05
   1.8518519e-01  -2.5295497e-05
   1.8558559e-01  -2.0968718e-05
   1.8598599e-01  -1.6904486e-05
   1.8638639e-01  -1.3166403e-05
   1.8678679e-01  -9.8119665e-06
   1.8718719e-01  -6.8916981e-06
   1.8758759e-01  -4.4483937e-06
   1.8798799e-01  -2.5165106e-06
   1.8838839e-01  -1.1216946e-06
   1.8878879e-01  -2.8045652e-07
   1.8918919e-01  -9.7716069e-17
   1.8958959e-01  -2.7820342e-07
   1.8998999e-01  -1.1037534e-06
   1.9039039e-01  -2.4564265e-06
   1.9079079e-01  -4.3075136e-06
   1.9119119e-01  -6.6203764e-06
   1.9159159e-01  -9.3511288e-06
   1.9199199e-01  -1.2449427e-05
   1.9239239e-01  -1.5859356e-05
   1.9279279e-01  -1.9520400e-05
   1.9319319e-01  -2.3368470e-05
   1.9359359e-01  -2.7336987e-05
   1.9399399e-01  -3.1357984e-05
   1.9439439e-01  -3.5363223e-05
   1.9479479e-01  -3.9285306e-05
   1.9519520e-01  -4.3058751e-05
   1.9559560e-01  -4.6621029e-05
   1.9599600e-01  -4.9913542e-05
   1.9639640e-01  -5.2882523e-05
   1.9679680e-01  -5.5479841e-05
   1.9719720e-01  -5.7663714e-05
   1.9759760e-01  -5.9399304e-05
   1.9799800e-01  -6.0659184e-05
   1.9839840e-01  -6.1423692e-05
   1.9879880e-01  -6.1681143e-05
   1.9919920e-01  -6.1427906e-05
   1.9959960e-01  -6.0668357e-05
   2.0000000e-01  -5.9414692e-05


==> K_der_dat.dat <==
  -2.0000000e-01  -3.7331658e-03
  -1.9959960e-01  -2.5206707e-03
  -1.9919920e-01  -1.2681849e-03
  -1.9879880e-01   5.0967610e-06
  -1.9839840e-01   1.2793597e-03
  -1.9799800e-01   2.5344919e-03
  -1.9759760e-01   3.7504157e-03
  -1.9719720e-01   4.9074225e-03
  -1.9679680e-01   5.9865050e-03
  -1.9639640e-01   6.9696823e-03
  -1.9599600e-01   7.8403110e-03
  -1.9559560e-01   8.5833783e-03
  -1.9519520e-01   9.1857711e-03
  -1.9479479e-01   9.6365163e-03
  -1.9439439e-01   9.9269890e-03
  -1.9399399e-01   1.0051084e-02
  -1.9359359e-01   1.0005345e-02
  -1.9319319e-01   9.7890587e-03
  -1.9279279e-01   9.4042926e-03
  -1.9239239e-01   8.8558988e-03
  -1.9199199e-01   8.1514645e-03
  -1.9159159e-01   7.3012190e-03
  -1.9119119e-01   6.3178963e-03
  -1.9079079e-01   5.2165531e-03
  -1.9039039e-01   4.0143477e-03
  -1.8998999e-01   2.7302812e-03
  -1.8958959e-01   1.3849051e-03
  -1.8918919e-01  -3.3971124e-15
  -1.8878879e-01  -1.4017690e-03
  -1.8838839e-01  -2.7972160e-03
  -1.8798799e-01  -4.1630100e-03
  -1.8758759e-01  -5.4760576e-03
  -1.8718719e-01  -6.7138853e-03
  -1.8678679e-01  -7.8550158e-03
  -1.8638639e-01  -8.8793322e-03
  -1.8598599e-01  -9.7684231e-03
  -1.8558559e-01  -1.0505903e-02
  -1.8518519e-01  -1.1077702e-02
  -1.8478478e-01  -1.1472322e-02
  -1.8438438e-01  -1.1681051e-02
  -1.8398398e-01  -1.1698133e-02
  -1.8358358e-01  -1.1520893e-02
  -1.8318318e-01  -1.1149810e-02
  -1.8278278e-01  -1.0588538e-02
  -1.8238238e-01  -9.8438760e-03
  -1.8198198e-01  -8.9256842e-03
  -1.8158158e-01  -7.8467493e-03
  -1.8118118e-01  -6.6225979e-03
  -1.8078078e-01  -5.2712638e-03
  -1.8038038e-01  -3.8130102e-03
  -1.7997998e-01  -2.2700121e-03
  -1.7957958e-01  -6.6600301e-04
  -1.7917918e-01   9.7410769e-04
  -1.7877878e-01   2.6246416e-03
  -1.7837838e-01   4.2595749e-03
  -1.7797798e-01   5.8529728e-03
  -1.7757758e-01   7.3794270e-03
  -1.7717718e-01   8.8144885e-03
  -1.7677678e-01   1.0135090e-02
  -1.7637638e-01   1.1319950e-02
  -1.7597598e-01   1.2349948e-02
  -1.7557558e-01   1.3208472e-02
  -1.7517518e-01   1.3881729e-02
  -1.7477477e-01   1.4359001e-02
  -1.7437437e-01   1.4632865e-02
  -1.7397397e-01   1.4699353e-02
  -1.7357357e-01   1.4558058e-02
  -1.7317317e-01   1.4212176e-02
  -1.7277277e-01   1.3668499e-02
  -1.7237237e-01   1.2937331e-02
  -1.7197197e-01   1.2032362e-02
  -1.7157157e-01   1.0970464e-02
  -1.7117117e-01   9.7714482e-03
  -1.7077077e-01   8.4577571e-03
  -1.7037037e-01   7.0541135e-03
  -1.6996997e-01   5.5871253e-03
  -1.6956957e-01   4.0848533e-03
  -1.6916917e-01   2.5763477e-03
  -1.6876877e-01   1.0911633e-03
  -1.6836837e-01  -3.4114236e-04
  -1.6796797e-01  -1.6915163e-03
  -1.6756757e-01  -2.9319170e-03
  -1.6716717e-01  -4.0358114e-03
  -1.6676677e-01  -4.9786524e-03
  -1.6636637e-01  -5.7383315e-03
  -1.6596597e-01  -6.2955957e-03
  -1.6556557e-01  -6.6344226e-03
  -1.6516517e-01  -6.7423473e-03
  -1.6476476e-01  -6.6107340e-03
  -1.6436436e-01  -6.2349874e-03
  -1.6396396e-01  -5.6146992e-03
  -1.6356356e-01  -4.7537276e-03
  -1.6316316e-01  -3.6602057e-03
  -1.6276276e-01  -2.3464792e-03
  -1.6236236e-01  -8.2897216e-04
  -1.6196196e-01   8.7201642e-04
  -1.6156156e-01   2.7325844e-03
  -1.6116116e-01   4.7255621e-03
  -1.6076076e-01   6.8209073e-03
  -1.6036036e-01   8.9861536e-03
  -1.5995996e-01   1.1186907e-02
  -1.5955956e-01   1.3387380e-02
  -1.5915916e-01   1.5550958e-02
  -1.5875876e-01   1.7640790e-02
  -1.5835836e-01   1.9620385e-02
  -1.5795796e-01   2.1454222e-02
  -1.5755756e-01   2.3108340e-02
  -1.5715716e-01   2.4550926e-02
  -1.5675676e-01   2.5752860e-02
  -1.5635636e-01   2.6688240e-02
  -1.5595596e-01   2.7334845e-02
  -1.5555556e-01   2.7674559e-02
  -1.5515516e-01   2.7693721e-02
  -1.5475475e-01   2.7383418e-02
  -1.5435435e-01   2.6739694e-02
  -1.5395395e-01   2.5763686e-02
  -1.5355355e-01   2.4461678e-02
  -1.5315315e-01   2.2845067e-02
  -1.5275275e-01   2.0930251e-02
  -1.5235235e-01   1.8738424e-02
  -1.5195195e-01   1.6295301e-02
  -1.5155155e-01   1.3630751e-02
  -1.5115115e-01   1.0778371e-02
  -1.5075075e-01   7.7749797e-03
  -1.5035035e-01   4.6600614e-03
  -1.4994995e-01   1.4751528e-03
  -1.4954955e-01  -1.7368105e-03
  -1.4914915e-01  -4.9321787e-03
  -1.4874875e-01  -8.0672940e-03
  -1.4834835e-01  -1.1099206e-02
  -1.4794795e-01  -1.3986385e-02
  -1.4754755e-01  -1.6689421e-02
  -1.4714715e-01  -1.9171692e-02
  -1.4674675e-01  -2.1400008e-02
  -1.4634635e-01  -2.3345186e-02
  -1.4594595e-01  -2.4982588e-02
  -1.4554555e-01  -2.6292568e-02
  -1.4514515e-01  -2.7260864e-02
  -1.4474474e-01  -2.7878882e-02
  -1.4434434e-01  -2.8143912e-02
  -1.4394394e-01  -2.8059227e-02
  -1.4354354e-01  -2.7634098e-02
  -1.4314314e-01  -2.6883704e-02
  -1.4274274e-01  -2.5828933e-02
  -1.4234234e-01  -2.4496101e-02
  -1.4194194e-01  -2.2916558e-02
  -1.4154154e-01  -2.1126212e-02
  -1.4114114e-01  -1.9164971e-02
  -1.4074074e-01  -1.7076104e-02
  -1.4034034e-01  -1.4905535e-02
  -1.3993994e-01  -1.2701087e-02
  -1.3953954e-01  -1.0511676e-02
  -1.3913914e-01  -8.3864767e-03
  -1.3873874e-01  -6.3740710e-03
  -1.3833834e-01  -4.5215897e-03
  -1.3793794e-01  -2.8738681e-03
  -1.3753754e-01  -1.4726237e-03
  -1.3713714e-01  -3.5567442e-04
  -1.3673674e-01   4.4379130e-04
  -1.3633634e-01   8.9787857e-04
  -1.3593594e-01   9.8457216e-04
  -1.3553554e-01   6.8823370e-04
  -1.3513514e-01   4.0840372e-15
  -1.3473473e-01  -1.0819257e-03
  -1.3433433e-01  -2.5520965e-03
  -1.3393393e-01  -4.3977630e-03
  -1.3353353e-01  -6.5989370e-03
  -1.3313313e-01  -9.1285772e-03
  -1.3273273e-01  -1.1952898e-02
  -1.3233233e-01  -1.5031795e-02
  -1.3193193e-01  -1.8319389e-02
  -1.3153153e-01  -2.1764672e-02
  -1.3113113e-01  -2.5312252e-02
  -1.3073073e-01  -2.8903192e-02
  -1.3033033e-01  -3.2475914e-02
  -1.2992993e-01  -3.5967171e-02
  -1.2952953e-01  -3.9313067e-02
  -1.2912913e-01  -4.2450100e-02
  -1.2872873e-01  -4.5316228e-02
  -1.2832833e-01  -4.7851924e-02
  -1.2792793e-01  -5.0001215e-02
  -1.2752753e-01  -5.1712676e-02
  -1.2712713e-01  -5.2940378e-02
  -1.2672673e-01  -5.3644754e-02
  -1.2632633e-01  -5.3793382e-02
  -1.2592593e-01  -5.3361663e-02
  -1.2552553e-01  -5.2333385e-02
  -1.2512513e-01  -5.0701162e-02
  -1.2472472e-01  -4.8466727e-02
  -1.2432432e-01  -4.5641093e-02
  -1.2392392e-01  -4.2244560e-02
  -1.2352352e-01  -3.8306562e-02
  -1.2312312e-01  -3.3865378e-02
  -1.2272272e-01  -2.8967677e-02
  -1.2232232e-01  -2.3667925e-02
  -1.2192192e-01  -1.8027652e-02
  -1.2152152e-01  -1.2114593e-02
  -1.2112112e-01  -6.0017023e-03
  -1.2072072e-01   2.3392236e-04
  -1.2032032e-01   6.5122140e-03
  -1.1991992e-01   1.2751374e-02
  -1.1951952e-01   1.8869164e-02
  -1.1911912e-01   2.4784222e-02
  -1.1871872e-01   3.0417399e-02
  -1.1831832e-01   3.5693067e-02
  -1.1791792e-01   4.0540407e-02
  -1.1751752e-01   4.4894632e-02
  -1.1711712e-01   4.8698137e-02
  -1.1671672e-01   5.1901544e-02
  -1.1631632e-01   5.4464641e-02
  -1.1591592e-01   5.6357172e-02
  -1.1551552e-01   5.7559492e-02
  -1.1511512e-01   5.8063045e-02
  -1.1471471e-01   5.7870673e-02
  -1.1431431e-01   5.6996742e-02
  -1.1391391e-01   5.5467074e-02
  -1.1351351e-01   5.3318696e-02
  -1.1311311e-01   5.0599387e-02
  -1.1271271e-01   4.7367046e-02
  -1.1231231e-01   4.3688877e-02
  -1.1191191e-01   3.9640401e-02
  -1.1151151e-01   3.5304313e-02
  -1.1111111e-01   3.0769199e-02
  -1.1071071e-01   2.6128124e-02
  -1.1031031e-01   2.1477121e-02
  -1.0990991e-01   1.6913603e-02
  -1.0950951e-01   1.2534715e-02
  -1.0910911e-01   8.4356620e-03
  -1.0870871e-01   4.7080312e-03
  -1.0830831e-01   1.4381459e-03
  -1.0790791e-01  -1.2945310e-03
  -1.0750751e-01  -3.4189091e-03
  -1.0710711e-01  -4.8736750e-03
  -1.0670671e-01  -5.6085619e-03
  -1.0630631e-01  -5.5854619e-03
  -1.0590591e-01  -4.7793571e-03
  -1.0550551e-01  -3.1790527e-03
  -1.0510511e-01  -7.8769328e-04
  -1.0470470e-01   2.3769494e-03
  -1.0430430e-01   6.2824278e-03
  -1.0390390e-01   1.0881815e-02
  -1.0350350e-01   1.6114147e-02
  -1.0310310e-01   2.1905115e-02
  -1.0270270e-01   2.8167989e-02
  -1.0230230e-01   3.4804781e-02
  -1.0190190e-01   4.1707614e-02
  -1.0150150e-01   4.8760297e-02
  -1.0110110e-01   5.5840076e-02
  -1.0070070e-01   6.2819526e-02
  -1.0030030e-01   6.9568585e-02
  -9.9899900e-02   7.5956666e-02
  -9.9499499e-02   8.1854839e-02
  -9.9099099e-02   8.7138034e-02
  -9.8698699e-02   9.1687238e-02
  -9.8298298e-02   9.5391648e-02
  -9.7897898e-02   9.8150737e-02
  -9.7497497e-02   9.9876206e-02
  -9.7097097e-02   1.0049378e-01
  -9.6696697e-02   9.9944825e-02
  -9.6296296e-02   9.8187736e-02
  -9.5895896e-02   9.5199094e-02
  -9.5495495e-02   9.0974541e-02
  -9.5095095e-02   8.5529373e-02
  -9.4694695e-02   7.8898819e-02
  -9.4294294e-02   7.1138003e-02
  -9.3893894e-02   6.2321582e-02
  -9.3493493e-02   5.2543047e-02
  -9.3093093e-02   4.1913703e-02
  -9.2692693e-02   3.0561337e-02
  -9.2292292e-02   1.8628565e-02
  -9.1891892e-02   6.2709175e-03
  -9.1491491e-02  -6.3453556e-03
  -9.1091091e-02  -1.9045698e-02
  -9.0690691e-02  -3.1649863e-02
  -9.0290290e-02  -4.3974689e-02
  -8.9889890e-02  -5.5836994e-02
  -8.9489489e-02  -6.7056543e-02
  -8.9089089e-02  -7.7459046e-02
  -8.8688689e-02  -8.6879134e-02
  -8.8288288e-02  -9.5163270e-02
  -8.7887888e-02  -1.0217254e-01
  -8.7487487e-02  -1.0778528e-01
  -8.7087087e-02  -1.1189948e-01
  -8.6686687e-02  -1.1443496e-01
  -8.6286286e-02  -1.1533519e-01
  -8.5885886e-02  -1.1456885e-01
  -8.5485485e-02  -1.1213094e-01
  -8.5085085e-02  -1.0804357e-01
  -8.4684685e-02  -1.0235622e-01
  -8.4284284e-02  -9.5145725e-02
  -8.3883884e-02  -8.6515610e-02
  -8.3483483e-02  -7.6595154e-02
  -8.3083083e-02  -6.5537900e-02
  -8.2682683e-02  -5.3519767e-02
  -8.2282282e-02  -4.0736741e-02
  -8.1881882e-02  -2.7402174e-02
  -8.1481481e-02  -1.3743728e-02
  -8.1081081e-02  -3.8988254e-15
  -8.0680681e-02   1.3583123e-02
  -8.0280280e-02   2.6756331e-02
  -7.9879880e-02   3.9270914e-02
  -7.9479479e-02   5.0882899e-02
  -7.9079079e-02   6.1357214e-02
  -7.8678679e-02   7.0471832e-02
  -7.8278278e-02   7.8021812e-02
  -7.7877878e-02   8.3823180e-02
  -7.7477477e-02   8.7716574e-02
  -7.7077077e-02   8.9570596e-02
  -7.6676677e-02   8.9284800e-02
  -7.6276276e-02   8.6792254e-02
  -7.5875876e-02   8.2061640e-02
  -7.5475475e-02   7.5098819e-02
  -7.5075075e-02   6.5947844e-02
  -7.4674675e-02   5.4691366e-02
  -7.4274274e-02   4.1450423e-02
  -7.3873874e-02   2.6383596e-02
  -7.3473473e-02   9.6855111e-03
  -7.3073073e-02  -8.4152852e-03
  -7.2672673e-02  -2.7659085e-02
  -7.2272272e-02  -4.7758372e-02
  -7.1871872e-02  -6.8401743e-02
  -7.1471471e-02  -8.9258344e-02
  -7.1071071e-02  -1.0998278e-01
  -7.0670671e-02  -1.3022040e-01
  -7.0270270e-02  -1.4961296e-01
  -6.9869870e-02  -1.6780448e-01
  -6.9469469e-02  -1.8444728e-01
  -6.9069069e-02  -1.9920814e-01
  -6.8668669e-02  -2.1177432e-01
  -6.8268268e-02  -2.2185956e-01
  -6.7867868e-02  -2.2920983e-01
  -6.7467467e-02  -2.3360872e-01
  -6.7067067e-02  -2.3488246e-01
  -6.6666667e-02  -2.3290438e-01
  -6.6266266e-02  -2.2759879e-01
  -6.5865866e-02  -2.1894418e-01
  -6.5465465e-02  -2.0697565e-01
  -6.5065065e-02  -1.9178649e-01
  -6.4664665e-02  -1.7352889e-01
  -6.4264264e-02  -1.5241378e-01
  -6.3863864e-02  -1.2870961e-01
  -6.3463463e-02  -1.0274023e-01
  -6.3063063e-02  -7.4881814e-02
  -6.2662663e-02  -4.5558733e-02
  -6.2262262e-02  -1.5238607e-02
  -6.1861862e-02   1.5573605e-02
  -6.1461461e-02   4.6342312e-02
  -6.1061061e-02   7.6508756e-02
  -6.0660661e-02   1.0549914e-01
  -6.0260260e-02   1.3273332e-01
  -5.9859860e-02   1.5763392e-01
  -5.9459459e-02   1.7963582e-01
  -5.9059059e-02   1.9819580e-01
  -5.8658659e-02   2.1280216e-01
  -5.8258258e-02   2.2298441e-01
  -5.7857858e-02   2.2832249e-01
  -5.7457457e-02   2.2845573e-01
  -5.7057057e-02   2.2309119e-01
  -5.6656657e-02   2.1201129e-01
  -5.6256256e-02   1.9508055e-01
  -5.5855856e-02   1.7225136e-01
  -5.5455455e-02   1.4356863e-01
  -5.5055055e-02   1.0917314e-01
  -5.4654655e-02   6.9303610e-02
  -5.4254254e-02   2.4297302e-02
  -5.3853854e-02  -2.5410898e-02
  -5.3453453e-02  -7.9290906e-02
  -5.3053053e-02  -1.3672146e-01
  -5.2652653e-02  -1.9699569e-01
  -5.2252252e-02  -2.5932832e-01
  -5.1851852e-02  -3.2286427e-01
  -5.1451451e-02  -3.8668877e-01
  -5.1051051e-02  -4.4983886e-01
  -5.0650651e-02  -5.1131599e-01
  -5.0250250e-02  -5.7009990e-01
  -4.9849850e-02  -6.2516325e-01
  -4.9449449e-02  -6.7548712e-01
  -4.9049049e-02  -7.2007702e-01
  -4.8648649e-02  -7.5797922e-01
  -4.8248248e-02  -7.8829720e-01
  -4.7847848e-02  -8.1020794e-01
  -4.7447447e-02  -8.2297786e-01
  -4.7047047e-02  -8.2597800e-01
  -4.6646647e-02  -8.1869845e-01
  -4.6246246e-02  -8.0076147e-01
  -4.5845846e-02  -7.7193327e-01
  -4.5445445e-02  -7.3213412e-01
  -4.5045045e-02  -6.8144654e-01
  -4.4644645e-02  -6.2012147e-01
  -4.4244244e-02  -5.4858199e-01
  -4.3843844e-02  -4.6742480e-01
  -4.3443443e-02  -3.7741887e-01
  -4.3043043e-02  -2.7950152e-01
  -4.2642643e-02  -1.7477163e-01
  -4.2242242e-02  -6.4480067e-02
  -4.1841842e-02   4.9982841e-02
  -4.1441441e-02   1.6710255e-01
  -4.1041041e-02   2.8525835e-01
  -4.0640641e-02   4.0274409e-01
  -4.0240240e-02   5.1779135e-01
  -3.9839840e-02   6.2859493e-01
  -3.9439439e-02   7.3334045e-01
  -3.9039039e-02   8.3023373e-01
  -3.8638639e-02   9.1753172e-01
  -3.8238238e-02   9.9357456e-01
  -3.7837838e-02   1.0568185e+00
  -3.7437437e-02   1.1058692e+00
  -3.7037037e-02   1.1395152e+00
  -3.6636637e-02   1.1567605e+00
  -3.6236236e-02   1.1568570e+00
  -3.5835836e-02   1.1393349e+00
  -3.5435435e-02   1.1040319e+00
  -3.5035035e-02   1.0511196e+00
  -3.4634635e-02   9.8112767e-01
  -3.4234234e-02   8.9496488e-01
  -3.3833834e-02   7.9393619e-01
  -3.3433433e-02   6.7975632e-01
  -3.3033033e-02   5.5455889e-01
  -3.2632633e-02   4.2090097e-01
  -3.2232232e-02   2.8176274e-01
  -3.1831832e-02   1.4054204e-01
  -3.1431431e-02   1.0436240e-03
  -3.1031031e-02  -1.3253699e-01
  -3.0630631e-02  -2.5563520e-01
  -3.0230230e-02  -3.6334452e-01
  -2.9829830e-02  -4.5044918e-01
  -2.9429429e-02  -5.1146207e-01
  -2.9029029e-02  -5.4066788e-01
  -2.8628629e-02  -5.3217109e-01
  -2.8228228e-02  -4.7994858e-01
  -2.7827828e-02  -3.7790641e-01
  -2.7427427e-02  -2.1994041e-01
  -2.7027027e-02   7.6085315e-15
  -2.6626627e-02   2.8784520e-01
  -2.6226226e-02   6.4933670e-01
  -2.5825826e-02   1.0899570e+00
  -2.5425425e-02   1.6148584e+00
  -2.5025025e-02   2.2287924e+00
  -2.4624625e-02   2.9360388e+00
  -2.4224224e-02   3.7403368e+00
  -2.3823824e-02   4.6448187e+00
  -2.3423423e-02   5.6519453e+00
  -2.3023023e-02   6.7634462e+00
  -2.2622623e-02   7.9802639e+00
  -2.2222222e-02   9.3025035e+00
  -2.1821822e-02   1.0729388e+01
  -2.1421421e-02   1.2259220e+01
  -2.1021021e-02   1.3889350e+01
  -2.0620621e-02   1.5616156e+01
  -2.0220220e-02   1.7435024e+01
  -1.9819820e-02   1.9340345e+01
  -1.9419419e-02   2.1325516e+01
  -1.9019019e-02   2.3382951e+01
  -1.8618619e-02   2.5504102e+01
  -1.8218218e-02   2.7679491e+01
  -1.7817818e-02   2.9898748e+01
  -1.7417417e-02   3.2150658e+01
  -1.7017017e-02   3.4423224e+01
  -1.6616617e-02   3.6703732e+01
  -1.6216216e-02   3.8978823e+01
  -1.5815816e-02   4.1234581e+01
  -1.5415415e-02   4.3456620e+01
  -1.5015015e-02   4.5630185e+01
  -1.4614615e-02   4.7740254e+01
  -1.4214214e-02   4.9771642e+01
  -1.3813814e-02   5.1709123e+01
  -1.3413413e-02   5.3537538e+01
  -1.3013013e-02   5.5241919e+01
  -1.2612613e-02   5.6807605e+01
  -1.2212212e-02   5.8220366e+01
  -1.1811812e-02   5.9466520e+01
  -1.1411411e-02   6.0533052e+01
  -1.1011011e-02   6.1407729e+01
  -1.0610611e-02   6.2079209e+01
  -1.0210210e-02   6.2537150e+01
  -9.8098098e-03   6.2772305e+01
  -9.4094094e-03   6.2776620e+01
  -9.0090090e-03   6.2543313e+01
  -8.6086086e-03   6.2066954e+01
  -8.2082082e-03   6.1343528e+01
  -7.8078078e-03   6.0370492e+01
  -7.4074074e-03   5.9146820e+01
  -7.0070070e-03   5.7673034e+01
  -6.6066066e-03   5.5951227e+01
  -6.2062062e-03   5.3985070e+01
  -5.8058058e-03   5.1779810e+01
  -5.4054054e-03   4.9342251e+01
  -5.0050050e-03   4.6680729e+01
  -4.6046046e-03   4.3805066e+01
  -4.2042042e-03   4.0726520e+01
  -3.8038038e-03   3.7457715e+01
  -3.4034034e-03   3.4012571e+01
  -3.0030030e-03   3.0406209e+01
  -2.6026026e-03   2.6654859e+01
  -2.2022022e-03   2.2775748e+01
  -1.8018018e-03   1.8786991e+01
  -1.4014014e-03   1.4707462e+01
  -1.0010010e-03   1.0556665e+01
  -6.0060060e-04   6.3546056e+00
  -2.0020020e-04   2.1216435e+00
   2.0020020e-04  -2.1216435e+00
   6.0060060e-04  -6.3546056e+00
   1.0010010e-03  -1.0556665e+01
   1.4014014e-03  -1.4707462e+01
   1.8018018e-03  -1.8786991e+01
   2.2022022e-03  -2.2775748e+01
   2.6026026e-03  -2.6654859e+01
   3.0030030e-03  -3.0406209e+01
   3.4034034e-03  -3.4012571e+01
   3.8038038e-03  -3.7457715e+01
   4.2042042e-03  -4.0726520e+01
   4.6046046e-03  -4.3805066e+01
   5.0050050e-03  -4.6680729e+01
   5.4054054e-03  -4.9342251e+01
   5.8058058e-03  -5.1779810e+01
   6.2062062e-03  -5.3985070e+01
   6.6066066e-03  -5.5951227e+01
   7.0070070e-03  -5.7673034e+01
   7.4074074e-03  -5.9146820e+01
   7.8078078e-03  -6.0370492e+01
   8.2082082e-03  -6.1343528e+01
   8.6086086e-03  -6.2066954e+01
   9.0090090e-03  -6.2543313e+01
   9.4094094e-03  -6.2776620e+01
   9.8098098e-03  -6.2772305e+01
   1.0210210e-02  -6.2537150e+01
   1.0610611e-02  -6.2079209e+01
   1.1011011e-02  -6.1407729e+01
   1.1411411e-02  -6.0533052e+01
   1.1811812e-02  -5.9466520e+01
   1.2212212e-02  -5.8220366e+01
   1.2612613e-02  -5.6807605e+01
   1.3013013e-02  -5.5241919e+01
   1.3413413e-02  -5.3537538e+01
   1.3813814e-02  -5.1709123e+01
   1.4214214e-02  -4.9771642e+01
   1.4614615e-02  -4.7740254e+01
   1.5015015e-02  -4.5630185e+01
   1.5415415e-02  -4.3456620e+01
   1.5815816e-02  -4.1234581e+01
   1.6216216e-02  -3.8978823e+01
   1.6616617e-02  -3.6703732e+01
   1.7017017e-02  -3.4423224e+01
   1.7417417e-02  -3.2150658e+01
   1.7817818e-02  -2.9898748e+01
   1.8218218e-02  -2.7679491e+01
   1.8618619e-02  -2.5504102e+01
   1.9019019e-02  -2.3382951e+01
   1.9419419e-02  -2.1325516e+01
   1.9819820e-02  -1.9340345e+01
   2.0220220e-02  -1.7435024e+01
   2.0620621e-02  -1.5616156e+01
   2.1021021e-02  -1.3889350e+01
   2.1421421e-02  -1.2259220e+01
   2.1821822e-02  -1.0729388e+01
   2.2222222e-02  -9.3025035e+00
   2.2622623e-02  -7.9802639e+00
   2.3023023e-02  -6.7634462e+00
   2.3423423e-02  -5.6519453e+00
   2.3823824e-02  -4.6448187e+00
   2.4224224e-02  -3.7403368e+00
   2.4624625e-02  -2.9360388e+00
   2.5025025e-02  -2.2287924e+00
   2.5425425e-02  -1.6148584e+00
   2.5825826e-02  -1.0899570e+00
   2.6226226e-02  -6.4933670e-01
   2.6626627e-02  -2.8784520e-01
   2.7027027e-02  -7.6085315e-15
   2.7427427e-02   2.1994041e-01
   2.7827828e-02   3.7790641e-01
   2.8228228e-02   4.7994858e-01
   2.8628629e-02   5.3217109e-01
   2.9029029e-02   5.4066788e-01
   2.9429429e-02   5.1146207e-01
   2.9829830e-02   4.5044918e-01
   3.0230230e-02   3.6334452e-01
   3.0630631e-02   2.5563520e-01
   3.1031031e-02   1.3253699e-01
   3.1431431e-02  -1.0436240e-03
   3.1831832e-02  -1.4054204e-01
   3.2232232e-02  -2.8176274e-01
   3.2632633e-02  -4.2090097e-01
   3.3033033e-02  -5.5455889e-01
   3.3433433e-02  -6.7975632e-01
   3.3833834e-02  -7.9393619e-01
   3.4234234e-02  -8.9496488e-01
   3.4634635e-02  -9.8112767e-01
   3.5035035e-02  -1.0511196e+00
   3.5435435e-02  -1.1040319e+00
   3.5835836e-02  -1.1393349e+00
   3.6236236e-02  -1.1568570e+00
   3.6636637e-02  -1.1567605e+00
   3.7037037e-02  -1.1395152e+00
   3.7437437e-02  -1.1058692e+00
   3.7837838e-02  -1.0568185e+00
   3.8238238e-02  -9.9357456e-01
   3.8638639e-02  -9.1753172e-01
   3.9039039e-02  -8.3023373e-01
   3.9439439e-02  -7.3334045e-01
   3.9839840e-02  -6.2859493e-01
   4.0240240e-02  -5.1779135e-01
   4.0640641e-02  -4.0274409e-01
   4.1041041e-02  -2.8525835e-01
   4.1441441e-02  -1.6710255e-01
   4.1841842e-02  -4.9982841e-02
   4.2242242e-02   6.4480067e-02
   4.2642643e-02   1.7477163e-01
   4.3043043e-02   2.7950152e-01
   4.3443443e-02   3.7741887e-01
   4.3843844e-02   4.6742480e-01
   4.4244244e-02   5.4858199e-01
   4.4644645e-02   6.2012147e-01
   4.5045045e-02   6.8144654e-01
   4.5445445e-02   7.3213412e-01
   4.5845846e-02   7.7193327e-01
   4.6246246e-02   8.0076147e-01
   4.6646647e-02   8.1869845e-01
   4.7047047e-02   8.2597800e-01
   4.7447447e-02   8.2297786e-01
   4.7847848e-02   8.1020794e-01
   4.8248248e-02   7.8829720e-01
   4.8648649e-02   7.5797922e-01
   4.9049049e-02   7.2007702e-01
   4.9449449e-02   6.7548712e-01
   4.9849850e-02   6.2516325e-01
   5.0250250e-02   5.7009990e-01
   5.0650651e-02   5.1131599e-01
   5.1051051e-02   4.4983886e-01
   5.1451451e-02   3.8668877e-01
   5.1851852e-02   3.2286427e-01
   5.2252252e-02   2.5932832e-01
   5.2652653e-02   1.9699569e-01
   5.3053053e-02   1.3672146e-01
   5.3453453e-02   7.9290906e-02
   5.3853854e-02   2.5410898e-02
   5.4254254e-02  -2.4297302e-02
   5.4654655e-02  -6.9303610e-02
   5.5055055e-02  -1.0917314e-01
   5.5455455e-02  -1.4356863e-01
   5.5855856e-02  -1.7225136e-01
   5.6256256e-02  -1.9508055e-01
   5.6656657e-02  -2.1201129e-01
   5.7057057e-02  -2.2309119e-01
   5.7457457e-02  -2.2845573e-01
   5.7857858e-02  -2.2832249e-01
   5.8258258e-02  -2.2298441e-01
   5.8658659e-02  -2.1280216e-01
   5.9059059e-02  -1.9819580e-01
   5.9459459e-02  -1.7963582e-01
   5.9859860e-02  -1.5763392e-01
   6.0260260e-02  -1.3273332e-01
   6.0660661e-02  -1.0549914e-01
   6.1061061e-02  -7.6508756e-02
   6.1461461e-02  -4.6342312e-02
   6.1861862e-02  -1.5573605e-02
   6.2262262e-02   1.5238607e-02
   6.2662663e-02   4.5558733e-02
   6.3063063e-02   7.4881814e-02
   6.3463463e-02   1.0274023e-01
   6.3863864e-02   1.2870961e-01
   6.4264264e-02   1.5241378e-01
   6.4664665e-02   1.7352889e-01
   6.5065065e-02   1.9178649e-01
   6.5465465e-02   2.0697565e-01
   6.5865866e-02   2.1894418e-01
   6.6266266e-02   2.2759879e-01
   6.6666667e-02   2.3290438e-01
   6.7067067e-02   2.3488246e-01
   6.7467467e-02   2.3360872e-01
   6.7867868e-02   2.2920983e-01
   6.8268268e-02   2.2185956e-01
   6.8668669e-02   2.1177432e-01
   6.9069069e-02   1.9920814e-01
   6.9469469e-02   1.8444728e-01
   6.9869870e-02   1.6780448e-01
   7.0270270e-02   1.4961296e-01
   7.0670671e-02   1.3022040e-01
   7.1071071e-02   1.0998278e-01
   7.1471471e-02   8.9258344e-02
   7.1871872e-02   6.8401743e-02
   7.2272272e-02   4.7758372e-02
   7.2672673e-02   2.7659085e-02
   7.3073073e-02   8.4152852e-03
   7.3473473e-02  -9.6855111e-03
   7.3873874e-02  -2.6383596e-02
   7.4274274e-02  -4.1450423e-02
   7.4674675e-02  -5.4691366e-02
   7.5075075e-02  -6.5947844e-02
   7.5475475e-02  -7.5098819e-02
   7.5875876e-02  -8.2061640e-02
   7.6276276e-02  -8.6792254e-02
   7.6676677e-02  -8.9284800e-02
   7.7077077e-02  -8.9570596e-02
   7.7477477e-02  -8.7716574e-02
   7.7877878e-02  -8.3823180e-02
   7.8278278e-02  -7.8021812e-02
   7.8678679e-02  -7.0471832e-02
   7.9079079e-02  -6.1357214e-02
   7.9479479e-02  -5.0882899e-02
   7.9879880e-02  -3.9270914e-02
   8.0280280e-02  -2.6756331e-02
   8.0680681e-02  -1.3583123e-02
   8.1081081e-02   3.8988254e-15
   8.1481481e-02   1.3743728e-02
   8.1881882e-02   2.7402174e-02
   8.2282282e-02   4.0736741e-02
   8.2682683e-02   5.3519767e-02
   8.3083083e-02   6.5537900e-02
   8.3483483e-02   7.6595154e-02
   8.3883884e-02   8.6515610e-02
   8.4284284e-02   9.5145725e-02
   8.4684685e-02   1.0235622e-01
   8.5085085e-02   1.0804357e-01
   8.5485485e-02   1.1213094e-01
   8.5885886e-02   1.1456885e-01
   8.6286286e-02   1.1533519e-01
   8.6686687e-02   1.1443496e-01
   8.7087087e-02   1.1189948e-01
   8.7487487e-02   1.0778528e-01
   8.7887888e-02   1.0217254e-01
   8.8288288e-02   9.5163270e-02
   8.8688689e-02   8.6879134e-02
   8.9089089e-02   7.7459046e-02
   8.9489489e-02   6.7056543e-02
   8.9889890e-02   5.5836994e-02
   9.0290290e-02   4.3974689e-02
   9.0690691e-02   3.1649863e-02
   9.1091091e-02   1.9045698e-02
   9.1491491e-02   6.3453556e-03
   9.1891892e-02  -6.2709175e-03
   9.2292292e-02  -1.8628565e-02
   9.2692693e-02  -3.0561337e-02
   9.3093093e-02  -4.1913703e-02
   9.3493493e-02  -5.2543047e-02
   9.3893894e-02  -6.2321582e-02
   9.4294294e-02  -7.1138003e-02
   9.4694695e-02  -7.8898819e-02
   9.5095095e-02  -8.5529373e-02
   9.5495495e-02  -9.0974541e-02
   9.5895896e-02  -9.5199094e-02
   9.6296296e-02  -9.8187736e-02
   9.6696697e-02  -9.9944825e-02
   9.7097097e-02  -1.0049378e-01
   9.7497497e-02  -9.9876206e-02
   9.7897898e-02  -9.8150737e-02
   9.8298298e-02  -9.5391648e-02
   9.8698699e-02  -9.1687238e-02
   9.9099099e-02  -8.7138034e-02
   9.9499499e-02  -8.1854839e-02
   9.9899900e-02  -7.5956666e-02
   1.0030030e-01  -6.9568585e-02
   1.0070070e-01  -6.2819526e-02
   1.0110110e-01  -5.5840076e-02
   1.0150150e-01  -4.8760297e-02
   1.0190190e-01  -4.1707614e-02
   1.0230230e-01  -3.4804781e-02
   1.0270270e-01  -2.8167989e-02
   1.0310310e-01  -2.1905115e-02
   1.0350350e-01  -1.6114147e-02
   1.0390390e-01  -1.0881815e-02
   1.0430430e-01  -6.2824278e-03
   1.0470470e-01  -2.3769494e-03
   1.0510511e-01   7.8769328e-04
   1.0550551e-01   3.1790527e-03
   1.0590591e-01   4.7793571e-03
   1.0630631e-01   5.5854619e-03
   1.0670671e-01   5.6085619e-03
   1.0710711e-01   4.8736750e-03
   1.0750751e-01   3.4189091e-03
   1.0790791e-01   1.2945310e-03
   1.0830831e-01  -1.4381459e-03
   1.0870871e-01  -4.7080312e-03
   1.0910911e-01  -8.4356620e-03
   1.0950951e-01  -1.2534715e-02
   1.0990991e-01  -1.6913603e-02
   1.1031031e-01  -2.1477121e-02
   1.1071071e-01  -2.6128124e-02
   1.1111111e-01  -3.0769199e-02
   1.1151151e-01  -3.5304313e-02
   1.1191191e-01  -3.9640401e-02
   1.1231231e-01  -4.3688877e-02
   1.1271271e-01  -4.7367046e-02
   1.1311311e-01  -5.0599387e-02
   1.1351351e-01  -5.3318696e-02
   1.1391391e-01  -5.5467074e-02
   1.1431431e-01  -5.6996742e-02
   1.1471471e-01  -5.7870673e-02
   1.1511512e-01  -5.8063045e-02
   1.1551552e-01  -5.7559492e-02
   1.1591592e-01  -5.6357172e-02
   1.1631632e-01  -5.4464641e-02
   1.1671672e-01  -5.1901544e-02
   1.1711712e-01  -4.8698137e-02
   1.1751752e-01  -4.4894632e-02
   1.1791792e-01  -4.0540407e-02
   1.1831832e-01  -3.5693067e-02
   1.1871872e-01  -3.0417399e-02
   1.1911912e-01  -2.4784222e-02
   1.1951952e-01  -1.8869164e-02
   1.1991992e-01  -1.2751374e-02
   1.2032032e-01  -6.5122140e-03
   1.2072072e-01  -2.3392236e-04
   1.2112112e-01   6.0017023e-03
   1.2152152e-01   1.2114593e-02
   1.2192192e-01   1.8027652e-02
   1.2232232e-01   2.3667925e-02
   1.2272272e-01   2.8967677e-02
   1.2312312e-01   3.3865378e-02
   1.2352352e-01   3.8306562e-02
   1.2392392e-01   4.2244560e-02
   1.2432432e-01   4.5641093e-02
   1.2472472e-01   4.8466727e-02
   1.2512513e-01   5.0701162e-02
   1.2552553e-01   5.2333385e-02
   1.2592593e-01   5.3361663e-02
   1.2632633e-01   5.3793382e-02
   1.2672673e-01   5.3644754e-02
   1.2712713e-01   5.2940378e-02
   1.2752753e-01   5.1712676e-02
   1.2792793e-01   5.0001215e-02
   1.2832833e-01   4.7851924e-02
   1.2872873e-01   4.5316228e-02
   1.2912913e-01   4.2450100e-02
   1.2952953e-01   3.9313067e-02
   1.2992993e-01   3.5967171e-02
   1.3033033e-01   3.2475914e-02
   1.3073073e-01   2.8903192e-02
   1.3113113e-01   2.5312252e-02
   1.3153153e-01   2.1764672e-02
   1.3193193e-01   1.8319389e-02
   1.3233233e-01   1.5031795e-02
   1.3273273e-01   1.1952898e-02
   1.3313313e-01   9.1285772e-03
   1.3353353e-01   6.5989370e-03
   1.3393393e-01   4.3977630e-03
   1.3433433e-01   2.5520965e-03
   1.3473473e-01   1.0819257e-03
   1.3513514e-01  -4.0840372e-15
   1.3553554e-01  -6.8823370e-04
   1.3593594e-01  -9.8457216e-04
   1.3633634e-01  -8.9787857e-04
   1.3673674e-01  -4.4379130e-04
   1.3713714e-01   3.5567442e-04
   1.3753754e-01   1.4726237e-03
   1.3793794e-01   2.8738681e-03
   1.3833834e-01   4.5215897e-03
   1.3873874e-01   6.3740710e-03
   1.3913914e-01   8.3864767e-03
   1.3953954e-01   1.0511676e-02
   1.3993994e-01   1.2701087e-02
   1.4034034e-01   1.4905535e-02
   1.4074074e-01   1.7076104e-02
   1.4114114e-01   1.9164971e-02
   1.4154154e-01   2.1126212e-02
   1.4194194e-01   2.2916558e-02
   1.4234234e-01   2.4496101e-02
   1.4274274e-01   2.5828933e-02
   1.4314314e-01   2.6883704e-02
   1.4354354e-01   2.7634098e-02
   1.4394394e-01   2.8059227e-02
   1.4434434e-01   2.8143912e-02
   1.4474474e-01   2.7878882e-02
   1.4514515e-01   2.7260864e-02
   1.4554555e-01   2.6292568e-02
   1.4594595e-01   2.4982588e-02
   1.4634635e-01   2.3345186e-02
   1.4674675e-01   2.1400008e-02
   1.4714715e-01   1.9171692e-02
   1.4754755e-01   1.6689421e-02
   1.4794795e-01   1.3986385e-02
   1.4834835e-01   1.1099206e-02
   1.4874875e-01   8.0672940e-03
   1.4914915e-01   4.9321787e-03
   1.4954955e-01   1.7368105e-03
   1.4994995e-01  -1.4751528e-03
   1.5035035e-01  -4.6600614e-03
   1.5075075e-01  -7.7749797e-03
   1.5115115e-01  -1.0778371e-02
   1.5155155e-01  -1.3630751e-02
   1.5195195e-01  -1.6295301e-02
   1.5235235e-01  -1.8738424e-02
   1.5275275e-01  -2.0930251e-02
   1.5315315e-01  -2.2845067e-02
   1.5355355e-01  -2.4461678e-02
   1.5395395e-01  -2.5763686e-02
   1.5435435e-01  -2.6739694e-02
   1.5475475e-01  -2.7383418e-02
   1.5515516e-01  -2.7693721e-02
   1.5555556e-01  -2.7674559e-02
   1.5595596e-01  -2.7334845e-02
   1.5635636e-01  -2.6688240e-02
   1.5675676e-01  -2.5752860e-02
   1.5715716e-01  -2.4550926e-02
   1.5755756e-01  -2.3108340e-02
   1.5795796e-01  -2.1454222e-02
   1.5835836e-01  -1.9620385e-02
   1.5875876e-01  -1.7640790e-02
   1.5915916e-01  -1.5550958e-02
   1.5955956e-01  -1.3387380e-02
   1.5995996e-01  -1.1186907e-02
   1.6036036e-01  -8.9861536e-03
   1.6076076e-01  -6.8209073e-03
   1.6116116e-01  -4.7255621e-03
   1.6156156e-01  -2.7325844e-03
   1.6196196e-01  -8.7201642e-04
   1.6236236e-01   8.2897216e-04
   1.6276276e-01   2.3464792e-03
   1.6316316e-01   3.6602057e-03
   1.6356356e-01   4.7537276e-03
   1.6396396e-01   5.6146992e-03
   1.6436436e-01   6.2349874e-03
   1.6476476e-01   6.6107340e-03
   1.6516517e-01   6.7423473e-03
   1.6556557e-01   6.6344226e-03
   1.6596597e-01   6.2955957e-03
   1.6636637e-01   5.7383315e-03
   1.6676677e-01   4.9786524e-03
   1.6716717e-01   4.0358114e-03
   1.6756757e-01   2.9319170e-03
   1.6796797e-01   1.6915163e-03
   1.6836837e-01   3.4114236e-04
   1.6876877e-01  -1.0911633e-03
   1.6916917e-01  -2.5763477e-03
   1.6956957e-01  -4.0848533e-03
   1.6996997e-01  -5.5871253e-03
   1.7037037e-01  -7.0541135e-03
   1.7077077e-01  -8.4577571e-03
   1.7117117e-01  -9.7714482e-03
   1.7157157e-01  -1.0970464e-02
   1.7197197e-01  -1.2032362e-02
   1.7237237e-01  -1.2937331e-02
   1.7277277e-01  -1.3668499e-02
   1.7317317e-01  -1.4212176e-02
   1.7357357e-01  -1.4558058e-02
   1.7397397e-01  -1.4699353e-02
   1.7437437e-01  -1.4632865e-02
   1.7477477e-01  -1.4359001e-02
   1.7517518e-01  -1.3881729e-02
   1.7557558e-01  -1.3208472e-02
   1.7597598e-01  -1.2349948e-02
   1.7637638e-01  -1.1319950e-02
   1.7677678e-01  -1.0135090e-02
   1.7717718e-01  -8.8144885e-03
   1.7757758e-01  -7.3794270e-03
   1.7797798e-01  -5.8529728e-03
   1.7837838e-01  -4.2595749e-03
   1.7877878e-01  -2.6246416e-03
   1.7917918e-01  -9.7410769e-04
   1.7957958e-01   6.6600301e-04
   1.7997998e-01   2.2700121e-03
   1.8038038e-01   3.8130102e-03
   1.8078078e-01   5.2712638e-03
   1.8118118e-01   6.6225979e-03
   1.8158158e-01   7.8467493e-03
   1.8198198e-01   8.9256842e-03
   1.8238238e-01   9.8438760e-03
   1.8278278e-01   1.0588538e-02
   1.8318318e-01   1.1149810e-02
   1.8358358e-01   1.1520893e-02
   1.8398398e-01   1.1698133e-02
   1.8438438e-01   1.1681051e-02
   1.8478478e-01   1.1472322e-02
   1.8518519e-01   1.1077702e-02
   1.8558559e-01   1.0505903e-02
   1.8598599e-01   9.7684231e-03
   1.8638639e-01   8.8793322e-03
   1.8678679e-01   7.8550158e-03
   1.8718719e-01   6.7138853e-03
   1.8758759e-01   5.4760576e-03
   1.8798799e-01   4.1630100e-03
   1.8838839e-01   2.7972160e-03
   1.8878879e-01   1.4017690e-03
   1.8918919e-01   3.3971124e-15
   1.8958959e-01  -1.3849051e-03
   1.8998999e-01  -2.7302812e-03
   1.9039039e-01  -4.0143477e-03
   1.9079079e-01  -5.2165531e-03
   1.9119119e-01  -6.3178963e-03
   1.9159159e-01  -7.3012190e-03
   1.9199199e-01  -8.1514645e-03
   1.9239239e-01  -8.8558988e-03
   1.9279279e-01  -9.4042926e-03
   1.9319319e-01  -9.7890587e-03
   1.9359359e-01  -1.0005345e-02
   1.9399399e-01  -1.0051084e-02
   1.9439439e-01  -9.9269890e-03
   1.9479479e-01  -9.6365163e-03
   1.9519520e-01  -9.1857711e-03
   1.9559560e-01  -8.5833783e-03
   1.9599600e-01  -7.8403110e-03
   1.9639640e-01  -6.9696823e-03
   1.9679680e-01  -5.9865050e-03
   1.9719720e-01  -4.9074225e-03
   1.9759760e-01  -3.7504157e-03
   1.9799800e-01  -2.5344919e-03
   1.9839840e-01  -1.2793597e-03
   1.9879880e-01  -5.0967610e-06
   1.9919920e-01   1.2681849e-03
   1.9959960e-01   2.5206707e-03
   2.0000000e-01   3.7331658e-03


==> K_der_log_dat.dat <==
  -1.5000000e+01   2.1272060e-03
  -1.4713715e+01   3.4208607e-03
  -1.4432894e+01   3.5323125e-03
  -1.4157432e+01   3.7390474e-03
  -1.3887228e+01   3.5910467e-03
  -1.3622181e+01   6.1478117e-04
  -1.3362193e+01   3.3854252e-03
  -1.3107167e+01   7.4202717e-03
  -1.2857007e+01   4.1691492e-04
  -1.2611623e+01   7.2900538e-03
  -1.2370922e+01   4.3394555e-03
  -1.2134814e+01   9.6702645e-05
  -1.1903213e+01   4.4107485e-03
  -1.1676032e+01   9.1259627e-03
  -1.1453188e+01   2.5975463e-03
  -1.1234596e+01   7.9874325e-03
  -1.1020176e+01   8.2784057e-03
  -1.0809849e+01   3.5660434e-05
  -1.0603535e+01   2.6045290e-03
  -1.0401160e+01   4.8544993e-03
  -1.0202647e+01   1.0426373e-02
  -1.0007922e+01   4.1978724e-03
  -9.8169146e+00   7.1033820e-03
  -9.6295522e+00   9.1480143e-03
  -9.4457657e+00   9.5838975e-04
  -9.2654870e+00   1.0918330e-02
  -9.0886490e+00   8.3816300e-03
  -8.9151860e+00   4.5605994e-03
  -8.7450337e+00   1.4230571e-02
  -8.5781289e+00   1.0944959e-02
  -8.4144096e+00   6.1901929e-04
  -8.2538150e+00   6.7340449e-03
  -8.0962854e+00   1.0342966e-03
  -7.9417624e+00   1.7248979e-02
  -7.7901885e+00   2.7500961e-02
  -7.6415075e+00   2.1322709e-02
  -7.4956643e+00   1.1815015e-03
  -7.3526045e+00   1.9724854e-02
  -7.2122751e+00   2.8155259e-02
  -7.0746240e+00   2.0894248e-02
  -6.9396001e+00   6.6335561e-03
  -6.8071532e+00   9.8671397e-04
  -6.6772341e+00   6.5330600e-03
  -6.5497946e+00   2.6523296e-02
  -6.4247874e+00   4.6835548e-02
  -6.3021661e+00   5.3549494e-02
  -6.1818850e+00   3.9482625e-02
  -6.0638996e+00   8.4156052e-03
  -5.9481660e+00   2.7013888e-02
  -5.8346413e+00   5.2072789e-02
  -5.7232833e+00   5.7405817e-02
  -5.6140506e+00   4.3384706e-02
  -5.5069027e+00   1.9497418e-02
  -5.4017997e+00   4.8330830e-04
  -5.2987028e+00   4.9725138e-03
  -5.1975735e+00   1.0300980e-02
  -5.0983743e+00   4.0563505e-02
  -5.0010684e+00   7.4064625e-02
  -4.9056197e+00   9.6795909e-02
  -4.8119927e+00   9.7841315e-02
  -4.7201526e+00   7.3353907e-02
  -4.6300653e+00   2.7883529e-02
  -4.5416974e+00   2.7162807e-02
  -4.4550161e+00   7.7179865e-02
  -4.3699891e+00   1.0881778e-01
  -4.2865850e+00   1.1382736e-01
  -4.2047726e+00   9.1245260e-02
  -4.1245217e+00   4.7464820e-02
  -4.0458025e+00   5.6321524e-03
  -3.9685856e+00   5.3823444e-02
  -3.8928425e+00   8.4076388e-02
  -3.8185450e+00   8.7582692e-02
  -3.7456655e+00   6.1647669e-02
  -3.6741770e+00   1.0123524e-02
  -3.6040529e+00   5.7568864e-02
  -3.5352671e+00   1.2849627e-01
  -3.4677942e+00   1.8883991e-01
  -3.4016090e+00   2.2653917e-01
  -3.3366870e+00   2.3346636e-01
  -3.2730041e+00   2.0679252e-01
  -3.2105366e+00   1.4938806e-01
  -3.1492614e+00   6.9282291e-02
  -3.0891556e+00   2.1645829e-02
  -3.0301970e+00   1.0947728e-01
  -2.9723637e+00   1.8025412e-01
  -2.9156342e+00   2.2187609e-01
  -2.8599873e+00   2.2564880e-01
  -2.8054026e+00   1.8731773e-01
  -2.7518596e+00   1.0750889e-01
  -2.6993385e+00   8.4193019e-03
  -2.6478198e+00   1.5103982e-01
  -2.5972844e+00   3.0791373e-01
  -2.5477135e+00   4.6489034e-01
  -2.4990887e+00   6.0749502e-01
  -2.4513919e+00   7.2226081e-01
  -2.4046054e+00   7.9788405e-01
  -2.3587119e+00   8.2611730e-01
  -2.3136943e+00   8.0234783e-01
  -2.2695359e+00   7.2584472e-01
  -2.2262203e+00   5.9968784e-01
  -2.1837314e+00   4.3041605e-01
  -2.1420534e+00   2.2744912e-01
  -2.1011709e+00   2.3475143e-03
  -2.0610687e+00   2.3202244e-01
  -2.0217318e+00   4.6235336e-01
  -1.9831457e+00   6.7573327e-01
  -1.9452960e+00   8.6040567e-01
  -1.9081688e+00   1.0064163e+00
  -1.8717501e+00   1.1061216e+00
  -1.8360265e+00   1.1545463e+00
  -1.8009847e+00   1.1495863e+00
  -1.7666117e+00   1.0920636e+00
  -1.7328947e+00   9.8564660e-01
  -1.6998213e+00   8.3665329e-01
  -1.6673790e+00   6.5375906e-01
  -1.6355560e+00   4.4763230e-01
  -1.6043403e+00   2.3052072e-01
  -1.5737204e+00   1.5810466e-02
  -1.5436849e+00   1.8242174e-01
  -1.5142226e+00   3.4984609e-01
  -1.4853227e+00   4.7229195e-01
  -1.4569743e+00   5.3612355e-01
  -1.4291670e+00   5.2857044e-01
  -1.4018904e+00   4.3800730e-01
  -1.3751344e+00   2.5417995e-01
  -1.3488890e+00   3.1622995e-02
  -1.3231446e+00   4.2645156e-01
  -1.2978915e+00   9.3562620e-01
  -1.2731203e+00   1.5627158e+00
  -1.2488220e+00   2.3095570e+00
  -1.2249874e+00   3.1763100e+00
  -1.2016077e+00   4.1615437e+00
  -1.1786742e+00   5.2623467e+00
  -1.1561784e+00   6.4744563e+00
  -1.1341120e+00   7.7924020e+00
  -1.1124667e+00   9.2096575e+00
  -1.0912345e+00   1.0718798e+01
  -1.0704076e+00   1.2311656e+01
  -1.0499781e+00   1.3979479e+01
  -1.0299386e+00   1.5713079e+01
  -1.0102815e+00   1.7502970e+01
  -9.9099962e-01   1.9339506e+01
  -9.7208573e-01   2.1213003e+01
  -9.5353282e-01   2.3113846e+01
  -9.3533401e-01   2.5032592e+01
  -9.1748254e-01   2.6960054e+01
  -8.9997177e-01   2.8887377e+01
  -8.8279521e-01   3.0806101e+01
  -8.6594647e-01   3.2708212e+01
  -8.4941930e-01   3.4586185e+01
  -8.3320757e-01   3.6433012e+01
  -8.1730524e-01   3.8242226e+01
  -8.0170643e-01   4.0007912e+01
  -7.8640532e-01   4.1724720e+01
  -7.7139625e-01   4.3387854e+01
  -7.5667364e-01   4.4993074e+01
  -7.4223202e-01   4.6536683e+01
  -7.2806602e-01   4.8015507e+01
  -7.1417039e-01   4.9426882e+01
  -7.0053997e-01   5.0768628e+01
  -6.8716970e-01   5.2039025e+01
  -6.7405461e-01   5.3236790e+01
  -6.6118982e-01   5.4361046e+01
  -6.4857057e-01   5.5411298e+01
  -6.3619217e-01   5.6387400e+01
  -6.2405002e-01   5.7289534e+01
  -6.1213961e-01   5.8118175e+01
  -6.0045651e-01   5.8874067e+01
  -5.8899640e-01   5.9558196e+01
  -5.7775501e-01   6.0171765e+01
  -5.6672817e-01   6.0716167e+01
  -5.5591178e-01   6.1192965e+01
  -5.4530183e-01   6.1603865e+01
  -5.3489438e-01   6.1950702e+01
  -5.2468557e-01   6.2235412e+01
  -5.1467159e-01   6.2460020e+01
  -5.0484874e-01   6.2626619e+01
  -4.9521336e-01   6.2737357e+01
  -4.8576189e-01   6.2794420e+01
  -4.7649079e-01   6.2800023e+01
  -4.6739665e-01   6.2756391e+01
  -4.5847607e-01   6.2665755e+01
  -4.4972575e-01   6.2530338e+01
  -4.4114243e-01   6.2352346e+01
  -4.3272293e-01   6.2133965e+01
  -4.2446413e-01   6.1877348e+01
  -4.1636295e-01   6.1584612e+01
  -4.0841638e-01   6.1257833e+01
  -4.0062148e-01   6.0899041e+01
  -3.9297535e-01   6.0510214e+01
  -3.8547515e-01   6.0093281e+01
  -3.7811810e-01   5.9650110e+01
  -3.7090147e-01   5.9182517e+01
  -3.6382256e-01   5.8692253e+01
  -3.5687877e-01   5.8181013e+01
  -3.5006750e-01   5.7650428e+01
  -3.4338622e-01   5.7102067e+01
  -3.3683247e-01   5.6537441e+01
  -3.3040380e-01   5.5957994e+01
  -3.2409782e-01   5.5365114e+01
  -3.1791219e-01   5.4760124e+01
  -3.1184463e-01   5.4144291e+01
  -3.0589286e-01   5.3518821e+01
  -3.0005469e-01   5.2884863e+01
  -2.9432795e-01   5.2243511e+01
  -2.8871050e-01   5.1595804e+01
  -2.8320027e-01   5.0942725e+01
  -2.7779520e-01   5.0285209e+01
  -2.7249330e-01   4.9624137e+01
  -2.6729258e-01   4.8960345e+01
  -2.6219112e-01   4.8294619e+01
  -2.5718703e-01   4.7627700e+01
  -2.5227844e-01   4.6960287e+01
  -2.4746354e-01   4.6293036e+01
  -2.4274053e-01   4.5626562e+01
  -2.3810767e-01   4.4961441e+01
  -2.3356322e-01   4.4298213e+01
  -2.2910551e-01   4.3637382e+01
  -2.2473288e-01   4.2979417e+01
  -2.2044370e-01   4.2324755e+01
  -2.1623639e-01   4.1673803e+01
  -2.1210937e-01   4.1026936e+01
  -2.0806112e-01   4.0384504e+01
  -2.0409014e-01   3.9746827e+01
  -2.0019494e-01   3.9114200e+01
  -1.9637409e-01   3.8486897e+01
  -1.9262616e-01   3.7865164e+01
  -1.8894976e-01   3.7249230e+01
  -1.8534352e-01   3.6639300e+01
  -1.8180612e-01   3.6035560e+01
  -1.7833623e-01   3.5438178e+01
  -1.7493256e-01   3.4847305e+01
  -1.7159386e-01   3.4263075e+01
  -1.6831887e-01   3.3685607e+01
  -1.6510640e-01   3.3115003e+01
  -1.6195523e-01   3.2551355e+01
  -1.5886421e-01   3.1994738e+01
  -1.5583218e-01   3.1445217e+01
  -1.5285801e-01   3.0902847e+01
  -1.4994062e-01   3.0367668e+01
  -1.4707890e-01   2.9839714e+01
  -1.4427180e-01   2.9319008e+01
  -1.4151828e-01   2.8805563e+01
  -1.3881731e-01   2.8299385e+01
  -1.3616788e-01   2.7800473e+01
  -1.3356903e-01   2.7308818e+01
  -1.3101978e-01   2.6824403e+01
  -1.2851918e-01   2.6347208e+01
  -1.2606630e-01   2.5877204e+01
  -1.2366024e-01   2.5414358e+01
  -1.2130010e-01   2.4958633e+01
  -1.1898501e-01   2.4509987e+01
  -1.1671410e-01   2.4068371e+01
  -1.1448653e-01   2.3633737e+01
  -1.1230148e-01   2.3206030e+01
  -1.1015813e-01   2.2785192e+01
  -1.0805569e-01   2.2371164e+01
  -1.0599338e-01   2.1963883e+01
  -1.0397042e-01   2.1563283e+01
  -1.0198608e-01   2.1169298e+01
  -1.0003960e-01   2.0781857e+01
  -9.8130282e-02   2.0400889e+01
  -9.6257400e-02   2.0026322e+01
  -9.4420263e-02   1.9658081e+01
  -9.2618189e-02   1.9296091e+01
  -9.0850509e-02   1.8940276e+01
  -8.9116566e-02   1.8590558e+01
  -8.7415717e-02   1.8246860e+01
  -8.5747329e-02   1.7909103e+01
  -8.4110784e-02   1.7577207e+01
  -8.2505474e-02   1.7251093e+01
  -8.0930802e-02   1.6930682e+01
  -7.9386183e-02   1.6615893e+01
  -7.7871045e-02   1.6306647e+01
  -7.6384824e-02   1.6002864e+01
  -7.4926968e-02   1.5704463e+01
  -7.3496937e-02   1.5411366e+01
  -7.2094199e-02   1.5123492e+01
  -7.0718233e-02   1.4840762e+01
  -6.9368528e-02   1.4563099e+01
  -6.8044583e-02   1.4290423e+01
  -6.6745907e-02   1.4022657e+01
  -6.5472017e-02   1.3759723e+01
  -6.4222439e-02   1.3501545e+01
  -6.2996711e-02   1.3248046e+01
  -6.1794377e-02   1.2999152e+01
  -6.0614990e-02   1.2754786e+01
  -5.9458112e-02   1.2514876e+01
  -5.8323314e-02   1.2279347e+01
  -5.7210175e-02   1.2048128e+01
  -5.6118280e-02   1.1821146e+01
  -5.5047226e-02   1.1598330e+01
  -5.3996612e-02   1.1379610e+01
  -5.2966051e-02   1.1164916e+01
  -5.1955158e-02   1.0954180e+01
  -5.0963559e-02   1.0747335e+01
  -4.9990886e-02   1.0544313e+01
  -4.9036776e-02   1.0345048e+01
  -4.8100877e-02   1.0149475e+01
  -4.7182839e-02   9.9575307e+00
  -4.6282323e-02   9.7691504e+00
  -4.5398994e-02   9.5842722e+00
  -4.4532524e-02   9.4028344e+00
  -4.3682591e-02   9.2247762e+00
  -4.2848880e-02   9.0500379e+00
  -4.2031080e-02   8.8785604e+00
  -4.1228889e-02   8.7102857e+00
  -4.0442008e-02   8.5451565e+00
  -3.9670145e-02   8.3831166e+00
  -3.8913014e-02   8.2241105e+00
  -3.8170333e-02   8.0680834e+00
  -3.7441827e-02   7.9149818e+00
  -3.6727224e-02   7.7647528e+00
  -3.6026261e-02   7.6173442e+00
  -3.5338675e-02   7.4727048e+00
  -3.4664213e-02   7.3307843e+00
  -3.4002623e-02   7.1915332e+00
  -3.3353661e-02   7.0549026e+00
  -3.2717084e-02   6.9208446e+00
  -3.2092656e-02   6.7893122e+00
  -3.1480146e-02   6.6602589e+00
  -3.0879327e-02   6.5336393e+00
  -3.0289974e-02   6.4094084e+00
  -2.9711870e-02   6.2875223e+00
  -2.9144799e-02   6.1679377e+00
  -2.8588551e-02   6.0506120e+00
  -2.8042919e-02   5.9355035e+00
  -2.7507701e-02   5.8225711e+00
  -2.6982699e-02   5.7117743e+00
  -2.6467716e-02   5.6030737e+00
  -2.5962562e-02   5.4964301e+00
  -2.5467049e-02   5.3918053e+00
  -2.4980993e-02   5.2891618e+00
  -2.4504214e-02   5.1884625e+00
  -2.4036535e-02   5.0896713e+00
  -2.3577782e-02   4.9927523e+00
  -2.3127784e-02   4.8976708e+00
  -2.2686375e-02   4.8043922e+00
  -2.2253390e-02   4.7128829e+00
  -2.1828669e-02   4.6231097e+00
  -2.1412054e-02   4.5350400e+00
  -2.1003391e-02   4.4486419e+00
  -2.0602527e-02   4.3638840e+00
  -2.0209314e-02   4.2807355e+00
  -1.9823606e-02   4.1991661e+00
  -1.9445259e-02   4.1191461e+00
  -1.9074133e-02   4.0406465e+00
  -1.8710091e-02   3.9636384e+00
  -1.8352996e-02   3.8880940e+00
  -1.8002717e-02   3.8139854e+00
  -1.7659123e-02   3.7412858e+00
  -1.7322087e-02   3.6699685e+00
  -1.6991483e-02   3.6000074e+00
  -1.6667189e-02   3.5313769e+00
  -1.6349085e-02   3.4640519e+00
  -1.6037052e-02   3.3980077e+00
  -1.5730974e-02   3.3332201e+00
  -1.5430738e-02   3.2696653e+00
  -1.5136232e-02   3.2073200e+00
  -1.4847347e-02   3.1461614e+00
  -1.4563975e-02   3.0861668e+00
  -1.4286012e-02   3.0273145e+00
  -1.4013354e-02   2.9695825e+00
  -1.3745900e-02   2.9129499e+00
  -1.3483550e-02   2.8573956e+00
  -1.3226207e-02   2.8028993e+00
  -1.2973776e-02   2.7494409e+00
  -1.2726163e-02   2.6970008e+00
  -1.2483276e-02   2.6455595e+00
  -1.2245024e-02   2.5950982e+00
  -1.2011320e-02   2.5455982e+00
  -1.1782076e-02   2.4970414e+00
  -1.1557207e-02   2.4494097e+00
  -1.1336630e-02   2.4026856e+00
  -1.1120263e-02   2.3568520e+00
  -1.0908025e-02   2.3118918e+00
  -1.0699838e-02   2.2677884e+00
  -1.0495624e-02   2.2245257e+00
  -1.0295308e-02   2.1820875e+00
  -1.0098816e-02   2.1404583e+00
  -9.9060730e-03   2.0996226e+00
  -9.7170089e-03   2.0595654e+00
  -9.5315533e-03   2.0202718e+00
  -9.3496373e-03   1.9817273e+00
  -9.1711932e-03   1.9439177e+00
  -8.9961548e-03   1.9068291e+00
  -8.8244572e-03   1.8704475e+00
  -8.6560365e-03   1.8347597e+00
  -8.4908303e-03   1.7997524e+00
  -8.3287771e-03   1.7654127e+00
  -8.1698168e-03   1.7317278e+00
  -8.0138904e-03   1.6986853e+00
  -7.8609399e-03   1.6662730e+00
  -7.7109086e-03   1.6344788e+00
  -7.5637408e-03   1.6032909e+00
  -7.4193817e-03   1.5726980e+00
  -7.2777779e-03   1.5426885e+00
  -7.1388766e-03   1.5132514e+00
  -7.0026264e-03   1.4843757e+00
  -6.8689766e-03   1.4560509e+00
  -6.7378776e-03   1.4282664e+00
  -6.6092807e-03   1.4010118e+00
  -6.4831381e-03   1.3742772e+00
  -6.3594031e-03   1.3480525e+00
  -6.2380296e-03   1.3223281e+00
  -6.1189727e-03   1.2970944e+00
  -6.0021880e-03   1.2723422e+00
  -5.8876322e-03   1.2480621e+00
  -5.7752628e-03   1.2242453e+00
  -5.6650381e-03   1.2008828e+00
  -5.5569170e-03   1.1779660e+00
  -5.4508595e-03   1.1554865e+00
  -5.3468262e-03   1.1334358e+00
  -5.2447785e-03   1.1118059e+00
  -5.1446784e-03   1.0905886e+00
  -5.0464888e-03   1.0697762e+00
  -4.9501731e-03   1.0493608e+00
  -4.8556958e-03   1.0293350e+00
  -4.7630216e-03   1.0096913e+00
  -4.6721161e-03   9.9042238e-01
  -4.5829457e-03   9.7152113e-01
  -4.4954771e-03   9.5298053e-01
  -4.4096779e-03   9.3479371e-01
  -4.3255162e-03   9.1695391e-01
  -4.2429609e-03   8.9945452e-01
  -4.1619811e-03   8.8228905e-01
  -4.0825469e-03   8.6545112e-01
  -4.0046288e-03   8.4893449e-01
  -3.9281978e-03   8.3273303e-01
  -3.8532255e-03   8.1684073e-01
  -3.7796841e-03   8.0125169e-01
  -3.7075463e-03   7.8596012e-01
  -3.6367853e-03   7.7096036e-01
  -3.5673748e-03   7.5624683e-01
  -3.4992891e-03   7.4181408e-01
  -3.4325028e-03   7.2765674e-01
  -3.3669912e-03   7.1376957e-01
  -3.3027299e-03   7.0014741e-01
  -3.2396951e-03   6.8678520e-01
  -3.1778634e-03   6.7367798e-01
  -3.1172117e-03   6.6082090e-01
  -3.0577177e-03   6.4820917e-01
  -2.9993591e-03   6.3583812e-01
  -2.9421143e-03   6.2370316e-01
  -2.8859621e-03   6.1179977e-01
  -2.8308816e-03   6.0012355e-01
  -2.7768523e-03   5.8867015e-01
  -2.7238542e-03   5.7743533e-01
  -2.6718676e-03   5.6641491e-01
  -2.6208732e-03   5.5560480e-01
  -2.5708521e-03   5.4500100e-01
  -2.5217857e-03   5.3459956e-01
  -2.4736557e-03   5.2439663e-01
  -2.4264444e-03   5.1438841e-01
  -2.3801340e-03   5.0457119e-01
  -2.3347076e-03   4.9494133e-01
  -2.2901481e-03   4.8549524e-01
  -2.2464391e-03   4.7622943e-01
  -2.2035643e-03   4.6714045e-01
  -2.1615078e-03   4.5822494e-01
  -2.1202540e-03   4.4947957e-01
  -2.0797875e-03   4.4090110e-01
  -2.0400934e-03   4.3248635e-01
  -2.0011569e-03   4.2423220e-01
  -1.9629634e-03   4.1613557e-01
  -1.9254990e-03   4.0819346e-01
  -1.8887495e-03   4.0040293e-01
  -1.8527015e-03   3.9276108e-01
  -1.8173414e-03   3.8526508e-01
  -1.7826563e-03   3.7791213e-01
  -1.7486331e-03   3.7069951e-01
  -1.7152592e-03   3.6362455e-01
  -1.6825224e-03   3.5668461e-01
  -1.6504103e-03   3.4987712e-01
  -1.6189111e-03   3.4319956e-01
  -1.5880131e-03   3.3664943e-01
  -1.5577048e-03   3.3022432e-01
  -1.5279750e-03   3.2392182e-01
  -1.4988126e-03   3.1773962e-01
  -1.4702067e-03   3.1167540e-01
  -1.4421469e-03   3.0572691e-01
  -1.4146225e-03   2.9989196e-01
  -1.3876235e-03   2.9416837e-01
  -1.3611398e-03   2.8855401e-01
  -1.3351615e-03   2.8304680e-01
  -1.3096791e-03   2.7764470e-01
  -1.2846830e-03   2.7234570e-01
  -1.2601639e-03   2.6714784e-01
  -1.2361129e-03   2.6204917e-01
  -1.2125208e-03   2.5704782e-01
  -1.1893790e-03   2.5214192e-01
  -1.1666790e-03   2.4732965e-01
  -1.1444121e-03   2.4260922e-01
  -1.1225702e-03   2.3797889e-01
  -1.1011452e-03   2.3343692e-01
  -1.0801291e-03   2.2898164e-01
  -1.0595141e-03   2.2461140e-01
  -1.0392926e-03   2.2032456e-01
  -1.0194570e-03   2.1611953e-01
  -1.0000000e-03   2.1199476e-01
   0.0000000e+00   4.3747493e-15
   1.0000000e-03   2.1199476e-01
   1.0194570e-03   2.1611953e-01
   1.0392926e-03   2.2032456e-01
   1.0595141e-03   2.2461140e-01
   1.0801291e-03   2.2898164e-01
   1.1011452e-03   2.3343692e-01
   1.1225702e-03   2.3797889e-01
   1.1444121e-03   2.4260922e-01
   1.1666790e-03   2.4732965e-01
   1.1893790e-03   2.5214192e-01
   1.2125208e-03   2.5704782e-01
   1.2361129e-03   2.6204917e-01
   1.2601639e-03   2.6714784e-01
   1.2846830e-03   2.7234570e-01
   1.3096791e-03   2.7764470e-01
   1.3351615e-03   2.8304680e-01
   1.3611398e-03   2.8855401e-01
   1.3876235e-03   2.9416837e-01
   1.4146225e-03   2.9989196e-01
   1.4421469e-03   3.0572691e-01
   1.4702067e-03   3.1167540e-01
   1.4988126e-03   3.1773962e-01
   1.5279750e-03   3.2392182e-01
   1.5577048e-03   3.3022432e-01
   1.5880131e-03   3.3664943e-01
   1.6189111e-03   3.4319956e-01
   1.6504103e-03   3.4987712e-01
   1.6825224e-03   3.5668461e-01
   1.7152592e-03   3.6362455e-01
   1.7486331e-03   3.7069951e-01
   1.7826563e-03   3.7791213e-01
   1.8173414e-03   3.8526508e-01
   1.8527015e-03   3.9276108e-01
   1.8887495e-03   4.0040293e-01
   1.9254990e-03   4.0819346e-01
   1.9629634e-03   4.1613557e-01
   2.0011569e-03   4.2423220e-01
   2.0400934e-03   4.3248635e-01
   2.0797875e-03   4.4090110e-01
   2.1202540e-03   4.4947957e-01
   2.1615078e-03   4.5822494e-01
   2.2035643e-03   4.6714045e-01
   2.2464391e-03   4.7622943e-01
   2.2901481e-03   4.8549524e-01
   2.3347076e-03   4.9494133e-01
   2.3801340e-03   5.0457119e-01
   2.4264444e-03   5.1438841e-01
   2.4736557e-03   5.2439663e-01
   2.5217857e-03   5.3459956e-01
   2.5708521e-03   5.4500100e-01
   2.6208732e-03   5.5560480e-01
   2.6718676e-03   5.6641491e-01
   2.7238542e-03   5.7743533e-01
   2.7768523e-03   5.8867015e-01
   2.8308816e-03   6.0012355e-01
   2.8859621e-03   6.1179977e-01
   2.9421143e-03   6.2370316e-01
   2.9993591e-03   6.3583812e-01
   3.0577177e-03   6.4820917e-01
   3.1172117e-03   6.6082090e-01
   3.1778634e-03   6.7367798e-01
   3.2396951e-03   6.8678520e-01
   3.3027299e-03   7.0014741e-01
   3.3669912e-03   7.1376957e-01
   3.4325028e-03   7.2765674e-01
   3.4992891e-03   7.4181408e-01
   3.5673748e-03   7.5624683e-01
   3.6367853e-03   7.7096036e-01
   3.7075463e-03   7.8596012e-01
   3.7796841e-03   8.0125169e-01
   3.8532255e-03   8.1684073e-01
   3.9281978e-03   8.3273303e-01
   4.0046288e-03   8.4893449e-01
   4.0825469e-03   8.6545112e-01
   4.1619811e-03   8.8228905e-01
   4.2429609e-03   8.9945452e-01
   4.3255162e-03   9.1695391e-01
   4.4096779e-03   9.3479371e-01
   4.4954771e-03   9.5298053e-01
   4.5829457e-03   9.7152113e-01
   4.6721161e-03   9.9042238e-01
   4.7630216e-03   1.0096913e+00
   4.8556958e-03   1.0293350e+00
   4.9501731e-03   1.0493608e+00
   5.0464888e-03   1.0697762e+00
   5.1446784e-03   1.0905886e+00
   5.2447785e-03   1.1118059e+00
   5.3468262e-03   1.1334358e+00
   5.4508595e-03   1.1554865e+00
   5.5569170e-03   1.1779660e+00
   5.6650381e-03   1.2008828e+00
   5.7752628e-03   1.2242453e+00
   5.8876322e-03   1.2480621e+00
   6.0021880e-03   1.2723422e+00
   6.1189727e-03   1.2970944e+00
   6.2380296e-03   1.3223281e+00
   6.3594031e-03   1.3480525e+00
   6.4831381e-03   1.3742772e+00
   6.6092807e-03   1.4010118e+00
   6.7378776e-03   1.4282664e+00
   6.8689766e-03   1.4560509e+00
   7.0026264e-03   1.4843757e+00
   7.1388766e-03   1.5132514e+00
   7.2777779e-03   1.5426885e+00
   7.4193817e-03   1.5726980e+00
   7.5637408e-03   1.6032909e+00
   7.7109086e-03   1.6344788e+00
   7.8609399e-03   1.6662730e+00
   8.0138904e-03   1.6986853e+00
   8.1698168e-03   1.7317278e+00
   8.3287771e-03   1.7654127e+00
   8.4908303e-03   1.7997524e+00
   8.6560365e-03   1.8347597e+00
   8.8244572e-03   1.8704475e+00
   8.9961548e-03   1.9068291e+00
   9.1711932e-03   1.9439177e+00
   9.3496373e-03   1.9817273e+00
   9.5315533e-03   2.0202718e+00
   9.7170089e-03   2.0595654e+00
   9.9060730e-03   2.0996226e+00
   1.0098816e-02   2.1404583e+00
   1.0295308e-02   2.1820875e+00
   1.0495624e-02   2.2245257e+00
   1.0699838e-02   2.2677884e+00
   1.0908025e-02   2.3118918e+00
   1.1120263e-02   2.3568520e+00
   1.1336630e-02   2.4026856e+00
   1.1557207e-02   2.4494097e+00
   1.1782076e-02   2.4970414e+00
   1.2011320e-02   2.5455982e+00
   1.2245024e-02   2.5950982e+00
   1.2483276e-02   2.6455595e+00
   1.2726163e-02   2.6970008e+00
   1.2973776e-02   2.7494409e+00
   1.3226207e-02   2.8028993e+00
   1.3483550e-02   2.8573956e+00
   1.3745900e-02   2.9129499e+00
   1.4013354e-02   2.9695825e+00
   1.4286012e-02   3.0273145e+00
   1.4563975e-02   3.0861668e+00
   1.4847347e-02   3.1461614e+00
   1.5136232e-02   3.2073200e+00
   1.5430738e-02   3.2696653e+00
   1.5730974e-02   3.3332201e+00
   1.6037052e-02   3.3980077e+00
   1.6349085e-02   3.4640519e+00
   1.6667189e-02   3.5313769e+00
   1.6991483e-02   3.6000074e+00
   1.7322087e-02   3.6699685e+00
   1.7659123e-02   3.7412858e+00
   1.8002717e-02   3.8139854e+00
   1.8352996e-02   3.8880940e+00
   1.8710091e-02   3.9636384e+00
   1.9074133e-02   4.0406465e+00
   1.9445259e-02   4.1191461e+00
   1.9823606e-02   4.1991661e+00
   2.0209314e-02   4.2807355e+00
   2.0602527e-02   4.3638840e+00
   2.1003391e-02   4.4486419e+00
   2.1412054e-02   4.5350400e+00
   2.1828669e-02   4.6231097e+00
   2.2253390e-02   4.7128829e+00
   2.2686375e-02   4.8043922e+00
   2.3127784e-02   4.8976708e+00
   2.3577782e-02   4.9927523e+00
   2.4036535e-02   5.0896713e+00
   2.4504214e-02   5.1884625e+00
   2.4980993e-02   5.2891618e+00
   2.5467049e-02   5.3918053e+00
   2.5962562e-02   5.4964301e+00
   2.6467716e-02   5.6030737e+00
   2.6982699e-02   5.7117743e+00
   2.7507701e-02   5.8225711e+00
   2.8042919e-02   5.9355035e+00
   2.8588551e-02   6.0506120e+00
   2.9144799e-02   6.1679377e+00
   2.9711870e-02   6.2875223e+00
   3.0289974e-02   6.4094084e+00
   3.0879327e-02   6.5336393e+00
   3.1480146e-02   6.6602589e+00
   3.2092656e-02   6.7893122e+00
   3.2717084e-02   6.9208446e+00
   3.3353661e-02   7.0549026e+00
   3.4002623e-02   7.1915332e+00
   3.4664213e-02   7.3307843e+00
   3.5338675e-02   7.4727048e+00
   3.6026261e-02   7.6173442e+00
   3.6727224e-02   7.7647528e+00
   3.7441827e-02   7.9149818e+00
   3.8170333e-02   8.0680834e+00
   3.8913014e-02   8.2241105e+00
   3.9670145e-02   8.3831166e+00
   4.0442008e-02   8.5451565e+00
   4.1228889e-02   8.7102857e+00
   4.2031080e-02   8.8785604e+00
   4.2848880e-02   9.0500379e+00
   4.3682591e-02   9.2247762e+00
   4.4532524e-02   9.4028344e+00
   4.5398994e-02   9.5842722e+00
   4.6282323e-02   9.7691504e+00
   4.7182839e-02   9.9575307e+00
   4.8100877e-02   1.0149475e+01
   4.9036776e-02   1.0345048e+01
   4.9990886e-02   1.0544313e+01
   5.0963559e-02   1.0747335e+01
   5.1955158e-02   1.0954180e+01
   5.2966051e-02   1.1164916e+01
   5.3996612e-02   1.1379610e+01
   5.5047226e-02   1.1598330e+01
   5.6118280e-02   1.1821146e+01
   5.7210175e-02   1.2048128e+01
   5.8323314e-02   1.2279347e+01
   5.9458112e-02   1.2514876e+01
   6.0614990e-02   1.2754786e+01
   6.1794377e-02   1.2999152e+01
   6.2996711e-02   1.3248046e+01
   6.4222439e-02   1.3501545e+01
   6.5472017e-02   1.3759723e+01
   6.6745907e-02   1.4022657e+01
   6.8044583e-02   1.4290423e+01
   6.9368528e-02   1.4563099e+01
   7.0718233e-02   1.4840762e+01
   7.2094199e-02   1.5123492e+01
   7.3496937e-02   1.5411366e+01
   7.4926968e-02   1.5704463e+01
   7.6384824e-02   1.6002864e+01
   7.7871045e-02   1.6306647e+01
   7.9386183e-02   1.6615893e+01
   8.0930802e-02   1.6930682e+01
   8.2505474e-02   1.7251093e+01
   8.4110784e-02   1.7577207e+01
   8.5747329e-02   1.7909103e+01
   8.7415717e-02   1.8246860e+01
   8.9116566e-02   1.8590558e+01
   9.0850509e-02   1.8940276e+01
   9.2618189e-02   1.9296091e+01
   9.4420263e-02   1.9658081e+01
   9.6257400e-02   2.0026322e+01
   9.8130282e-02   2.0400889e+01
   1.0003960e-01   2.0781857e+01
   1.0198608e-01   2.1169298e+01
   1.0397042e-01   2.1563283e+01
   1.0599338e-01   2.1963883e+01
   1.0805569e-01   2.2371164e+01
   1.1015813e-01   2.2785192e+01
   1.1230148e-01   2.3206030e+01
   1.1448653e-01   2.3633737e+01
   1.1671410e-01   2.4068371e+01
   1.1898501e-01   2.4509987e+01
   1.2130010e-01   2.4958633e+01
   1.2366024e-01   2.5414358e+01
   1.2606630e-01   2.5877204e+01
   1.2851918e-01   2.6347208e+01
   1.3101978e-01   2.6824403e+01
   1.3356903e-01   2.7308818e+01
   1.3616788e-01   2.7800473e+01
   1.3881731e-01   2.8299385e+01
   1.4151828e-01   2.8805563e+01
   1.4427180e-01   2.9319008e+01
   1.4707890e-01   2.9839714e+01
   1.4994062e-01   3.0367668e+01
   1.5285801e-01   3.0902847e+01
   1.5583218e-01   3.1445217e+01
   1.5886421e-01   3.1994738e+01
   1.6195523e-01   3.2551355e+01
   1.6510640e-01   3.3115003e+01
   1.6831887e-01   3.3685607e+01
   1.7159386e-01   3.4263075e+01
   1.7493256e-01   3.4847305e+01
   1.7833623e-01   3.5438178e+01
   1.8180612e-01   3.6035560e+01
   1.8534352e-01   3.6639300e+01
   1.8894976e-01   3.7249230e+01
   1.9262616e-01   3.7865164e+01
   1.9637409e-01   3.8486897e+01
   2.0019494e-01   3.9114200e+01
   2.0409014e-01   3.9746827e+01
   2.0806112e-01   4.0384504e+01
   2.1210937e-01   4.1026936e+01
   2.1623639e-01   4.1673803e+01
   2.2044370e-01   4.2324755e+01
   2.2473288e-01   4.2979417e+01
   2.2910551e-01   4.3637382e+01
   2.3356322e-01   4.4298213e+01
   2.3810767e-01   4.4961441e+01
   2.4274053e-01   4.5626562e+01
   2.4746354e-01   4.6293036e+01
   2.5227844e-01   4.6960287e+01
   2.5718703e-01   4.7627700e+01
   2.6219112e-01   4.8294619e+01
   2.6729258e-01   4.8960345e+01
   2.7249330e-01   4.9624137e+01
   2.7779520e-01   5.0285209e+01
   2.8320027e-01   5.0942725e+01
   2.8871050e-01   5.1595804e+01
   2.9432795e-01   5.2243511e+01
   3.0005469e-01   5.2884863e+01
   3.0589286e-01   5.3518821e+01
   3.1184463e-01   5.4144291e+01
   3.1791219e-01   5.4760124e+01
   3.2409782e-01   5.5365114e+01
   3.3040380e-01   5.5957994e+01
   3.3683247e-01   5.6537441e+01
   3.4338622e-01   5.7102067e+01
   3.5006750e-01   5.7650428e+01
   3.5687877e-01   5.8181013e+01
   3.6382256e-01   5.8692253e+01
   3.7090147e-01   5.9182517e+01
   3.7811810e-01   5.9650110e+01
   3.8547515e-01   6.0093281e+01
   3.9297535e-01   6.0510214e+01
   4.0062148e-01   6.0899041e+01
   4.0841638e-01   6.1257833e+01
   4.1636295e-01   6.1584612e+01
   4.2446413e-01   6.1877348e+01
   4.3272293e-01   6.2133965e+01
   4.4114243e-01   6.2352346e+01
   4.4972575e-01   6.2530338e+01
   4.5847607e-01   6.2665755e+01
   4.6739665e-01   6.2756391e+01
   4.7649079e-01   6.2800023e+01
   4.8576189e-01   6.2794420e+01
   4.9521336e-01   6.2737357e+01
   5.0484874e-01   6.2626619e+01
   5.1467159e-01   6.2460020e+01
   5.2468557e-01   6.2235412e+01
   5.3489438e-01   6.1950702e+01
   5.4530183e-01   6.1603865e+01
   5.5591178e-01   6.1192965e+01
   5.6672817e-01   6.0716167e+01
   5.7775501e-01   6.0171765e+01
   5.8899640e-01   5.9558196e+01
   6.0045651e-01   5.8874067e+01
   6.1213961e-01   5.8118175e+01
   6.2405002e-01   5.7289534e+01
   6.3619217e-01   5.6387400e+01
   6.4857057e-01   5.5411298e+01
   6.6118982e-01   5.4361046e+01
   6.7405461e-01   5.3236790e+01
   6.8716970e-01   5.2039025e+01
   7.0053997e-01   5.0768628e+01
   7.1417039e-01   4.9426882e+01
   7.2806602e-01   4.8015507e+01
   7.4223202e-01   4.6536683e+01
   7.5667364e-01   4.4993074e+01
   7.7139625e-01   4.3387854e+01
   7.8640532e-01   4.1724720e+01
   8.0170643e-01   4.0007912e+01
   8.1730524e-01   3.8242226e+01
   8.3320757e-01   3.6433012e+01
   8.4941930e-01   3.4586185e+01
   8.6594647e-01   3.2708212e+01
   8.8279521e-01   3.0806101e+01
   8.9997177e-01   2.8887377e+01
   9.1748254e-01   2.6960054e+01
   9.3533401e-01   2.5032592e+01
   9.5353282e-01   2.3113846e+01
   9.7208573e-01   2.1213003e+01
   9.9099962e-01   1.9339506e+01
   1.0102815e+00   1.7502970e+01
   1.0299386e+00   1.5713079e+01
   1.0499781e+00   1.3979479e+01
   1.0704076e+00   1.2311656e+01
   1.0912345e+00   1.0718798e+01
   1.1124667e+00   9.2096575e+00
   1.1341120e+00   7.7924020e+00
   1.1561784e+00   6.4744563e+00
   1.1786742e+00   5.2623467e+00
   1.2016077e+00   4.1615437e+00
   1.2249874e+00   3.1763100e+00
   1.2488220e+00   2.3095570e+00
   1.2731203e+00   1.5627158e+00
   1.2978915e+00   9.3562620e-01
   1.3231446e+00   4.2645156e-01
   1.3488890e+00   3.1622995e-02
   1.3751344e+00   2.5417995e-01
   1.4018904e+00   4.3800730e-01
   1.4291670e+00   5.2857044e-01
   1.4569743e+00   5.3612355e-01
   1.4853227e+00   4.7229195e-01
   1.5142226e+00   3.4984609e-01
   1.5436849e+00   1.8242174e-01
   1.5737204e+00   1.5810466e-02
   1.6043403e+00   2.3052072e-01
   1.6355560e+00   4.4763230e-01
   1.6673790e+00   6.5375906e-01
   1.6998213e+00   8.3665329e-01
   1.7328947e+00   9.8564660e-01
   1.7666117e+00   1.0920636e+00
   1.8009847e+00   1.1495863e+00
   1.8360265e+00   1.1545463e+00
   1.8717501e+00   1.1061216e+00
   1.9081688e+00   1.0064163e+00
   1.9452960e+00   8.6040567e-01
   1.9831457e+00   6.7573327e-01
   2.0217318e+00   4.6235336e-01
   2.0610687e+00   2.3202244e-01
   2.1011709e+00   2.3475143e-03
   2.1420534e+00   2.2744912e-01
   2.1837314e+00   4.3041605e-01
   2.2262203e+00   5.9968784e-01
   2.2695359e+00   7.2584472e-01
   2.3136943e+00   8.0234783e-01
   2.3587119e+00   8.2611730e-01
   2.4046054e+00   7.9788405e-01
   2.4513919e+00   7.2226081e-01
   2.4990887e+00   6.0749502e-01
   2.5477135e+00   4.6489034e-01
   2.5972844e+00   3.0791373e-01
   2.6478198e+00   1.5103982e-01
   2.6993385e+00   8.4193019e-03
   2.7518596e+00   1.0750889e-01
   2.8054026e+00   1.8731773e-01
   2.8599873e+00   2.2564880e-01
   2.9156342e+00   2.2187609e-01
   2.9723637e+00   1.8025412e-01
   3.0301970e+00   1.0947728e-01
   3.0891556e+00   2.1645829e-02
   3.1492614e+00   6.9282291e-02
   3.2105366e+00   1.4938806e-01
   3.2730041e+00   2.0679252e-01
   3.3366870e+00   2.3346636e-01
   3.4016090e+00   2.2653917e-01
   3.4677942e+00   1.8883991e-01
   3.5352671e+00   1.2849627e-01
   3.6040529e+00   5.7568864e-02
   3.6741770e+00   1.0123524e-02
   3.7456655e+00   6.1647669e-02
   3.8185450e+00   8.7582692e-02
   3.8928425e+00   8.4076388e-02
   3.9685856e+00   5.3823444e-02
   4.0458025e+00   5.6321524e-03
   4.1245217e+00   4.7464820e-02
   4.2047726e+00   9.1245260e-02
   4.2865850e+00   1.1382736e-01
   4.3699891e+00   1.0881778e-01
   4.4550161e+00   7.7179865e-02
   4.5416974e+00   2.7162807e-02
   4.6300653e+00   2.7883529e-02
   4.7201526e+00   7.3353907e-02
   4.8119927e+00   9.7841315e-02
   4.9056197e+00   9.6795909e-02
   5.0010684e+00   7.4064625e-02
   5.0983743e+00   4.0563505e-02
   5.1975735e+00   1.0300980e-02
   5.2987028e+00   4.9725138e-03
   5.4017997e+00   4.8330830e-04
   5.5069027e+00   1.9497418e-02
   5.6140506e+00   4.3384706e-02
   5.7232833e+00   5.7405817e-02
   5.8346413e+00   5.2072789e-02
   5.9481660e+00   2.7013888e-02
   6.0638996e+00   8.4156052e-03
   6.1818850e+00   3.9482625e-02
   6.3021661e+00   5.3549494e-02
   6.4247874e+00   4.6835548e-02
   6.5497946e+00   2.6523296e-02
   6.6772341e+00   6.5330600e-03
   6.8071532e+00   9.8671397e-04
   6.9396001e+00   6.6335561e-03
   7.0746240e+00   2.0894248e-02
   7.2122751e+00   2.8155259e-02
   7.3526045e+00   1.9724854e-02
   7.4956643e+00   1.1815015e-03
   7.6415075e+00   2.1322709e-02
   7.7901885e+00   2.7500961e-02
   7.9417624e+00   1.7248979e-02
   8.0962854e+00   1.0342966e-03
   8.2538150e+00   6.7340449e-03
   8.4144096e+00   6.1901929e-04
   8.5781289e+00   1.0944959e-02
   8.7450337e+00   1.4230571e-02
   8.9151860e+00   4.5605994e-03
   9.0886490e+00   8.3816300e-03
   9.2654870e+00   1.0918330e-02
   9.4457657e+00   9.5838975e-04
   9.6295522e+00   9.1480143e-03
   9.8169146e+00   7.1033820e-03
   1.0007922e+01   4.1978724e-03
   1.0202647e+01   1.0426373e-02
   1.0401160e+01   4.8544993e-03
   1.0603535e+01   2.6045290e-03
   1.0809849e+01   3.5660434e-05
   1.1020176e+01   8.2784057e-03
   1.1234596e+01   7.9874325e-03
   1.1453188e+01   2.5975463e-03
   1.1676032e+01   9.1259627e-03
   1.1903213e+01   4.4107485e-03
   1.2134814e+01   9.6702645e-05
   1.2370922e+01   4.3394555e-03
   1.2611623e+01   7.2900538e-03
   1.2857007e+01   4.1691492e-04
   1.3107167e+01   7.4202717e-03
   1.3362193e+01   3.3854252e-03
   1.3622181e+01   6.1478117e-04
   1.3887228e+01   3.5910467e-03
   1.4157432e+01   3.7390474e-03
   1.4432894e+01   3.5323125e-03
   1.4713715e+01   3.4208607e-03
   1.5000000e+01   2.1272060e-03


==> K_der_rand_imag_dat.dat <==
  -2.0000000e-01  -4.5960629e+00
  -1.9959960e-01  -4.7402695e+00
  -1.9919920e-01  -4.8672732e+00
  -1.9879880e-01  -4.9764561e+00
  -1.9839840e-01  -5.0672919e+00
  -1.9799800e-01  -5.1393496e+00
  -1.9759760e-01  -5.1922947e+00
  -1.9719720e-01  -5.2258916e+00
  -1.9679680e-01  -5.2400037e+00
  -1.9639640e-01  -5.2345940e+00
  -1.9599600e-01  -5.2097246e+00
  -1.9559560e-01  -5.1655553e+00
  -1.9519520e-01  -5.1023419e+00
  -1.9479479e-01  -5.0204338e+00
  -1.9439439e-01  -4.9202711e+00
  -1.9399399e-01  -4.8023805e+00
  -1.9359359e-01  -4.6673717e+00
  -1.9319319e-01  -4.5159324e+00
  -1.9279279e-01  -4.3488233e+00
  -1.9239239e-01  -4.1668724e+00
  -1.9199199e-01  -3.9709694e+00
  -1.9159159e-01  -3.7620591e+00
  -1.9119119e-01  -3.5411354e+00
  -1.9079079e-01  -3.3092340e+00
  -1.9039039e-01  -3.0674260e+00
  -1.8998999e-01  -2.8168110e+00
  -1.8958959e-01  -2.5585098e+00
  -1.8918919e-01  -2.2936578e+00
  -1.8878879e-01  -2.0233978e+00
  -1.8838839e-01  -1.7488736e+00
  -1.8798799e-01  -1.4712232e+00
  -1.8758759e-01  -1.1915724e+00
  -1.8718719e-01  -9.1102895e-01
  -1.8678679e-01  -6.3067667e-01
  -1.8638639e-01  -3.5156999e-01
  -1.8598599e-01  -7.4728992e-02
  -1.8558559e-01   1.9886525e-01
  -1.8518519e-01   4.6827484e-01
  -1.8478478e-01   7.3260884e-01
  -1.8438438e-01   9.9102647e-01
  -1.8398398e-01   1.2427400e+00
  -1.8358358e-01   1.4870169e+00
  -1.8318318e-01   1.7231818e+00
  -1.8278278e-01   1.9506178e+00
  -1.8238238e-01   2.1687675e+00
  -1.8198198e-01   2.3771332e+00
  -1.8158158e-01   2.5752768e+00
  -1.8118118e-01   2.7628200e+00
  -1.8078078e-01   2.9394427e+00
  -1.8038038e-01   3.1048824e+00
  -1.7997998e-01   3.2589326e+00
  -1.7957958e-01   3.4014409e+00
  -1.7917918e-01   3.5323070e+00
  -1.7877878e-01   3.6514805e+00
  -1.7837838e-01   3.7589585e+00
  -1.7797798e-01   3.8547826e+00
  -1.7757758e-01   3.9390370e+00
  -1.7717718e-01   4.0118448e+00
  -1.7677678e-01   4.0733660e+00
  -1.7637638e-01   4.1237938e+00
  -1.7597598e-01   4.1633528e+00
  -1.7557558e-01   4.1922955e+00
  -1.7517518e-01   4.2109000e+00
  -1.7477477e-01   4.2194671e+00
  -1.7437437e-01   4.2183187e+00
  -1.7397397e-01   4.2077944e+00
  -1.7357357e-01   4.1882505e+00
  -1.7317317e-01   4.1600575e+00
  -1.7277277e-01   4.1235982e+00
  -1.7237237e-01   4.0792669e+00
  -1.7197197e-01   4.0274673e+00
  -1.7157157e-01   3.9686118e+00
  -1.7117117e-01   3.9031205e+00
  -1.7077077e-01   3.8314200e+00
  -1.7037037e-01   3.7539434e+00
  -1.6996997e-01   3.6711292e+00
  -1.6956957e-01   3.5834213e+00
  -1.6916917e-01   3.4912688e+00
  -1.6876877e-01   3.3951252e+00
  -1.6836837e-01   3.2954492e+00
  -1.6796797e-01   3.1927040e+00
  -1.6756757e-01   3.0873571e+00
  -1.6716717e-01   2.9798809e+00
  -1.6676677e-01   2.8707518e+00
  -1.6636637e-01   2.7604507e+00
  -1.6596597e-01   2.6494620e+00
  -1.6556557e-01   2.5382739e+00
  -1.6516517e-01   2.4273773e+00
  -1.6476476e-01   2.3172657e+00
  -1.6436436e-01   2.2084337e+00
  -1.6396396e-01   2.1013767e+00
  -1.6356356e-01   1.9965890e+00
  -1.6316316e-01   1.8945630e+00
  -1.6276276e-01   1.7957872e+00
  -1.6236236e-01   1.7007446e+00
  -1.6196196e-01   1.6099107e+00
  -1.6156156e-01   1.5237512e+00
  -1.6116116e-01   1.4427198e+00
  -1.6076076e-01   1.3672556e+00
  -1.6036036e-01   1.2977805e+00
  -1.5995996e-01   1.2346962e+00
  -1.5955956e-01   1.1783817e+00
  -1.5915916e-01   1.1291900e+00
  -1.5875876e-01   1.0874453e+00
  -1.5835836e-01   1.0534399e+00
  -1.5795796e-01   1.0274312e+00
  -1.5755756e-01   1.0096388e+00
  -1.5715716e-01   1.0002417e+00
  -1.5675676e-01   9.9937549e-01
  -1.5635636e-01   1.0071299e+00
  -1.5595596e-01   1.0235463e+00
  -1.5555556e-01   1.0486158e+00
  -1.5515516e-01   1.0822774e+00
  -1.5475475e-01   1.1244162e+00
  -1.5435435e-01   1.1748626e+00
  -1.5395395e-01   1.2333909e+00
  -1.5355355e-01   1.2997195e+00
  -1.5315315e-01   1.3735106e+00
  -1.5275275e-01   1.4543702e+00
  -1.5235235e-01   1.5418498e+00
  -1.5195195e-01   1.6354467e+00
  -1.5155155e-01   1.7346066e+00
  -1.5115115e-01   1.8387251e+00
  -1.5075075e-01   1.9471508e+00
  -1.5035035e-01   2.0591883e+00
  -1.4994995e-01   2.1741017e+00
  -1.4954955e-01   2.2911185e+00
  -1.4914915e-01   2.4094339e+00
  -1.4874875e-01   2.5282157e+00
  -1.4834835e-01   2.6466090e+00
  -1.4794795e-01   2.7637420e+00
  -1.4754755e-01   2.8787310e+00
  -1.4714715e-01   2.9906869e+00
  -1.4674675e-01   3.0987203e+00
  -1.4634635e-01   3.2019485e+00
  -1.4594595e-01   3.2995009e+00
  -1.4554555e-01   3.3905259e+00
  -1.4514515e-01   3.4741964e+00
  -1.4474474e-01   3.5497162e+00
  -1.4434434e-01   3.6163259e+00
  -1.4394394e-01   3.6733088e+00
  -1.4354354e-01   3.7199961e+00
  -1.4314314e-01   3.7557721e+00
  -1.4274274e-01   3.7800796e+00
  -1.4234234e-01   3.7924237e+00
  -1.4194194e-01   3.7923762e+00
  -1.4154154e-01   3.7795793e+00
  -1.4114114e-01   3.7537485e+00
  -1.4074074e-01   3.7146751e+00
  -1.4034034e-01   3.6622286e+00
  -1.3993994e-01   3.5963575e+00
  -1.3953954e-01   3.5170908e+00
  -1.3913914e-01   3.4245380e+00
  -1.3873874e-01   3.3188883e+00
  -1.3833834e-01   3.2004104e+00
  -1.3793794e-01   3.0694504e+00
  -1.3753754e-01   2.9264298e+00
  -1.3713714e-01   2.7718428e+00
  -1.3673674e-01   2.6062529e+00
  -1.3633634e-01   2.4302892e+00
  -1.3593594e-01   2.2446423e+00
  -1.3553554e-01   2.0500593e+00
  -1.3513514e-01   1.8473388e+00
  -1.3473473e-01   1.6373252e+00
  -1.3433433e-01   1.4209034e+00
  -1.3393393e-01   1.1989922e+00
  -1.3353353e-01   9.7253806e-01
  -1.3313313e-01   7.4250900e-01
  -1.3273273e-01   5.0988773e-01
  -1.3233233e-01   2.7566517e-01
  -1.3193193e-01   4.0833832e-02
  -1.3153153e-01  -1.9361871e-01
  -1.3113113e-01  -4.2671621e-01
  -1.3073073e-01  -6.5749999e-01
  -1.3033033e-01  -8.8503496e-01
  -1.2992993e-01  -1.1084154e+00
  -1.2952953e-01  -1.3267702e+00
  -1.2912913e-01  -1.5392682e+00
  -1.2872873e-01  -1.7451228e+00
  -1.2832833e-01  -1.9435958e+00
  -1.2792793e-01  -2.1340020e+00
  -1.2752753e-01  -2.3157117e+00
  -1.2712713e-01  -2.4881538e+00
  -1.2672673e-01  -2.6508184e+00
  -1.2632633e-01  -2.8032581e+00
  -1.2592593e-01  -2.9450894e+00
  -1.2552553e-01  -3.0759937e+00
  -1.2512513e-01  -3.1957169e+00
  -1.2472472e-01  -3.3040698e+00
  -1.2432432e-01  -3.4009267e+00
  -1.2392392e-01  -3.4862247e+00
  -1.2352352e-01  -3.5599613e+00
  -1.2312312e-01  -3.6221930e+00
  -1.2272272e-01  -3.6730323e+00
  -1.2232232e-01  -3.7126451e+00
  -1.2192192e-01  -3.7412475e+00
  -1.2152152e-01  -3.7591022e+00
  -1.2112112e-01  -3.7665151e+00
  -1.2072072e-01  -3.7638314e+00
  -1.2032032e-01  -3.7514316e+00
  -1.1991992e-01  -3.7297274e+00
  -1.1951952e-01  -3.6991577e+00
  -1.1911912e-01  -3.6601845e+00
  -1.1871872e-01  -3.6132887e+00
  -1.1831832e-01  -3.5589660e+00
  -1.1791792e-01  -3.4977236e+00
  -1.1751752e-01  -3.4300757e+00
  -1.1711712e-01  -3.3565405e+00
  -1.1671672e-01  -3.2776366e+00
  -1.1631632e-01  -3.1938800e+00
  -1.1591592e-01  -3.1057813e+00
  -1.1551552e-01  -3.0138430e+00
  -1.1511512e-01  -2.9185574e+00
  -1.1471471e-01  -2.8204045e+00
  -1.1431431e-01  -2.7198506e+00
  -1.1391391e-01  -2.6173464e+00
  -1.1351351e-01  -2.5133267e+00
  -1.1311311e-01  -2.4082091e+00
  -1.1271271e-01  -2.3023938e+00
  -1.1231231e-01  -2.1962631e+00
  -1.1191191e-01  -2.0901822e+00
  -1.1151151e-01  -1.9844987e+00
  -1.1111111e-01  -1.8795436e+00
  -1.1071071e-01  -1.7756319e+00
  -1.1031031e-01  -1.6730635e+00
  -1.0990991e-01  -1.5721241e+00
  -1.0950951e-01  -1.4730863e+00
  -1.0910911e-01  -1.3762112e+00
  -1.0870871e-01  -1.2817489e+00
  -1.0830831e-01  -1.1899403e+00
  -1.0790791e-01  -1.1010178e+00
  -1.0750751e-01  -1.0152069e+00
  -1.0710711e-01  -9.3272684e-01
  -1.0670671e-01  -8.5379191e-01
  -1.0630631e-01  -7.7861187e-01
  -1.0590591e-01  -7.0739280e-01
  -1.0550551e-01  -6.4033752e-01
  -1.0510511e-01  -5.7764584e-01
  -1.0470470e-01  -5.1951463e-01
  -1.0430430e-01  -4.6613768e-01
  -1.0390390e-01  -4.1770531e-01
  -1.0350350e-01  -3.7440378e-01
  -1.0310310e-01  -3.3641451e-01
  -1.0270270e-01  -3.0391302e-01
  -1.0230230e-01  -2.7706773e-01
  -1.0190190e-01  -2.5603855e-01
  -1.0150150e-01  -2.4097526e-01
  -1.0110110e-01  -2.3201580e-01
  -1.0070070e-01  -2.2928442e-01
  -1.0030030e-01  -2.3288965e-01
  -9.9899900e-02  -2.4292229e-01
  -9.9499499e-02  -2.5945331e-01
  -9.9099099e-02  -2.8253172e-01
  -9.8698699e-02  -3.1218248e-01
  -9.8298298e-02  -3.4840446e-01
  -9.7897898e-02  -3.9116846e-01
  -9.7497497e-02  -4.4041539e-01
  -9.7097097e-02  -4.9605455e-01
  -9.6696697e-02  -5.5796214e-01
  -9.6296296e-02  -6.2597993e-01
  -9.5895896e-02  -6.9991422e-01
  -9.5495495e-02  -7.7953505e-01
  -9.5095095e-02  -8.6457570e-01
  -9.4694695e-02  -9.5473247e-01
  -9.4294294e-02  -1.0496649e+00
  -9.3893894e-02  -1.1489961e+00
  -9.3493493e-02  -1.2523138e+00
  -9.3093093e-02  -1.3591714e+00
  -9.2692693e-02  -1.4690894e+00
  -9.2292292e-02  -1.5815578e+00
  -9.1891892e-02  -1.6960377e+00
  -9.1491491e-02  -1.8119644e+00
  -9.1091091e-02  -1.9287502e+00
  -9.0690691e-02  -2.0457875e+00
  -9.0290290e-02  -2.1624526e+00
  -8.9889890e-02  -2.2781090e+00
  -8.9489489e-02  -2.3921121e+00
  -8.9089089e-02  -2.5038127e+00
  -8.8688689e-02  -2.6125617e+00
  -8.8288288e-02  -2.7177145e+00
  -8.7887888e-02  -2.8186356e+00
  -8.7487487e-02  -2.9147031e+00
  -8.7087087e-02  -3.0053132e+00
  -8.6686687e-02  -3.0898847e+00
  -8.6286286e-02  -3.1678637e+00
  -8.5885886e-02  -3.2387274e+00
  -8.5485485e-02  -3.3019885e+00
  -8.5085085e-02  -3.3571988e+00
  -8.4684685e-02  -3.4039531e+00
  -8.4284284e-02  -3.4418920e+00
  -8.3883884e-02  -3.4707055e+00
  -8.3483483e-02  -3.4901346e+00
  -8.3083083e-02  -3.4999743e+00
  -8.2682683e-02  -3.5000749e+00
  -8.2282282e-02  -3.4903433e+00
  -8.1881882e-02  -3.4707437e+00
  -8.1481481e-02  -3.4412983e+00
  -8.1081081e-02  -3.4020865e+00
  -8.0680681e-02  -3.3532450e+00
  -8.0280280e-02  -3.2949659e+00
  -7.9879880e-02  -3.2274957e+00
  -7.9479479e-02  -3.1511328e+00
  -7.9079079e-02  -3.0662254e+00
  -7.8678679e-02  -2.9731680e+00
  -7.8278278e-02  -2.8723985e+00
  -7.7877878e-02  -2.7643945e+00
  -7.7477477e-02  -2.6496689e+00
  -7.7077077e-02  -2.5287659e+00
  -7.6676677e-02  -2.4022563e+00
  -7.6276276e-02  -2.2707329e+00
  -7.5875876e-02  -2.1348053e+00
  -7.5475475e-02  -1.9950948e+00
  -7.5075075e-02  -1.8522296e+00
  -7.4674675e-02  -1.7068395e+00
  -7.4274274e-02  -1.5595509e+00
  -7.3873874e-02  -1.4109814e+00
  -7.3473473e-02  -1.2617356e+00
  -7.3073073e-02  -1.1123999e+00
  -7.2672673e-02  -9.6353815e-01
  -7.2272272e-02  -8.1568757e-01
  -7.1871872e-02  -6.6935480e-01
  -7.1471471e-02  -5.2501239e-01
  -7.1071071e-02  -3.8309563e-01
  -7.0670671e-02  -2.4399983e-01
  -7.0270270e-02  -1.0807803e-01
  -6.9869870e-02   2.4360874e-02
  -6.9469469e-02   1.5305351e-01
  -6.9069069e-02   2.7778290e-01
  -6.8668669e-02   3.9837893e-01
  -6.8268268e-02   5.1471820e-01
  -6.7867868e-02   6.2672355e-01
  -6.7467467e-02   7.3436301e-01
  -6.7067067e-02   8.3764832e-01
  -6.6666667e-02   9.3663303e-01
  -6.6266266e-02   1.0314102e+00
  -6.5865866e-02   1.1221096e+00
  -6.5465465e-02   1.2088949e+00
  -6.5065065e-02   1.2919600e+00
  -6.4664665e-02   1.3715257e+00
  -6.4264264e-02   1.4478355e+00
  -6.3863864e-02   1.5211519e+00
  -6.3463463e-02   1.5917519e+00
  -6.3063063e-02   1.6599230e+00
  -6.2662663e-02   1.7259585e+00
  -6.2262262e-02   1.7901535e+00
  -6.1861862e-02   1.8528006e+00
  -6.1461461e-02   1.9141854e+00
  -6.1061061e-02   1.9745827e+00
  -6.0660661e-02   2.0342527e+00
  -6.0260260e-02   2.0934369e+00
  -5.9859860e-02   2.1523556e+00
  -5.9459459e-02   2.2112037e+00
  -5.9059059e-02   2.2701490e+00
  -5.8658659e-02   2.3293292e+00
  -5.8258258e-02   2.3888499e+00
  -5.7857858e-02   2.4487834e+00
  -5.7457457e-02   2.5091669e+00
  -5.7057057e-02   2.5700024e+00
  -5.6656657e-02   2.6312558e+00
  -5.6256256e-02   2.6928575e+00
  -5.5855856e-02   2.7547024e+00
  -5.5455455e-02   2.8166511e+00
  -5.5055055e-02   2.8785313e+00
  -5.4654655e-02   2.9401394e+00
  -5.4254254e-02   3.0012425e+00
  -5.3853854e-02   3.0615810e+00
  -5.3453453e-02   3.1208713e+00
  -5.3053053e-02   3.1788085e+00
  -5.2652653e-02   3.2350698e+00
  -5.2252252e-02   3.2893182e+00
  -5.1851852e-02   3.3412056e+00
  -5.1451451e-02   3.3903766e+00
  -5.1051051e-02   3.4364725e+00
  -5.0650651e-02   3.4791348e+00
  -5.0250250e-02   3.5180091e+00
  -4.9849850e-02   3.5527489e+00
  -4.9449449e-02   3.5830190e+00
  -4.9049049e-02   3.6084992e+00
  -4.8648649e-02   3.6288874e+00
  -4.8248248e-02   3.6439028e+00
  -4.7847848e-02   3.6532888e+00
  -4.7447447e-02   3.6568158e+00
  -4.7047047e-02   3.6542827e+00
  -4.6646647e-02   3.6455199e+00
  -4.6246246e-02   3.6303901e+00
  -4.5845846e-02   3.6087902e+00
  -4.5445445e-02   3.5806517e+00
  -4.5045045e-02   3.5459417e+00
  -4.4644645e-02   3.5046627e+00
  -4.4244244e-02   3.4568527e+00
  -4.3843844e-02   3.4025845e+00
  -4.3443443e-02   3.3419651e+00
  -4.3043043e-02   3.2751340e+00
  -4.2642643e-02   3.2022622e+00
  -4.2242242e-02   3.1235501e+00
  -4.1841842e-02   3.0392255e+00
  -4.1441441e-02   2.9495412e+00
  -4.1041041e-02   2.8547729e+00
  -4.0640641e-02   2.7552159e+00
  -4.0240240e-02   2.6511830e+00
  -3.9839840e-02   2.5430012e+00
  -3.9439439e-02   2.4310085e+00
  -3.9039039e-02   2.3155518e+00
  -3.8638639e-02   2.1969829e+00
  -3.8238238e-02   2.0756565e+00
  -3.7837838e-02   1.9519267e+00
  -3.7437437e-02   1.8261448e+00
  -3.7037037e-02   1.6986563e+00
  -3.6636637e-02   1.5697991e+00
  -3.6236236e-02   1.4399006e+00
  -3.5835836e-02   1.3092766e+00
  -3.5435435e-02   1.1782290e+00
  -3.5035035e-02   1.0470445e+00
  -3.4634635e-02   9.1599393e-01
  -3.4234234e-02   7.8533069e-01
  -3.3833834e-02   6.5529076e-01
  -3.3433433e-02   5.2609221e-01
  -3.3033033e-02   3.9793530e-01
  -3.2632633e-02   2.7100280e-01
  -3.2232232e-02   1.4546058e-01
  -3.1831832e-02   2.1458479e-02
  -3.1431431e-02  -1.0086859e-01
  -3.1031031e-02  -2.2139931e-01
  -3.0630631e-02  -3.4002449e-01
  -3.0230230e-02  -4.5664531e-01
  -2.9829830e-02  -5.7117155e-01
  -2.9429429e-02  -6.8351964e-01
  -2.9029029e-02  -7.9361068e-01
  -2.8628629e-02  -9.0136834e-01
  -2.8228228e-02  -1.0067169e+00
  -2.7827828e-02  -1.1095791e+00
  -2.7427427e-02  -1.2098743e+00
  -2.7027027e-02  -1.3075165e+00
  -2.6626627e-02  -1.4024130e+00
  -2.6226226e-02  -1.4944622e+00
  -2.5825826e-02  -1.5835526e+00
  -2.5425425e-02  -1.6695618e+00
  -2.5025025e-02  -1.7523552e+00
  -2.4624625e-02  -1.8317857e+00
  -2.4224224e-02  -1.9076930e+00
  -2.3823824e-02  -1.9799040e+00
  -2.3423423e-02  -2.0482325e+00
  -2.3023023e-02  -2.1124800e+00
  -2.2622623e-02  -2.1724367e+00
  -2.2222222e-02  -2.2278824e+00
  -2.1821822e-02  -2.2785880e+00
  -2.1421421e-02  -2.3243175e+00
  -2.1021021e-02  -2.3648299e+00
  -2.0620621e-02  -2.3998814e+00
  -2.0220220e-02  -2.4292280e+00
  -1.9819820e-02  -2.4526283e+00
  -1.9419419e-02  -2.4698464e+00
  -1.9019019e-02  -2.4806550e+00
  -1.8618619e-02  -2.4848384e+00
  -1.8218218e-02  -2.4821962e+00
  -1.7817818e-02  -2.4725460e+00
  -1.7417417e-02  -2.4557273e+00
  -1.7017017e-02  -2.4316043e+00
  -1.6616617e-02  -2.4000693e+00
  -1.6216216e-02  -2.3610456e+00
  -1.5815816e-02  -2.3144905e+00
  -1.5415415e-02  -2.2603980e+00
  -1.5015015e-02  -2.1988010e+00
  -1.4614615e-02  -2.1297737e+00
  -1.4214214e-02  -2.0534333e+00
  -1.3813814e-02  -1.9699415e+00
  -1.3413413e-02  -1.8795054e+00
  -1.3013013e-02  -1.7823787e+00
  -1.2612613e-02  -1.6788616e+00
  -1.2212212e-02  -1.5693008e+00
  -1.1811812e-02  -1.4540890e+00
  -1.1411411e-02  -1.3336636e+00
  -1.1011011e-02  -1.2085058e+00
  -1.0610611e-02  -1.0791380e+00
  -1.0210210e-02  -9.4612193e-01
  -9.8098098e-03  -8.1005588e-01
  -9.4094094e-03  -6.7157125e-01
  -9.0090090e-03  -5.3132922e-01
  -8.6086086e-03  -3.9001675e-01
  -8.2082082e-03  -2.4834239e-01
  -7.8078078e-03  -1.0703175e-01
  -7.4074074e-03   3.3177307e-02
  -7.0070070e-03   1.7153959e-01
  -6.6066066e-03   3.0730780e-01
  -6.2062062e-03   4.3973772e-01
  -5.8058058e-03   5.6809362e-01
  -5.4054054e-03   6.9165361e-01
  -5.0050050e-03   8.0971494e-01
  -4.6046046e-03   9.2159931e-01
  -4.2042042e-03   1.0266580e+00
  -3.8038038e-03   1.1242767e+00
  -3.4034034e-03   1.2138805e+00
  -3.0030030e-03   1.2949380e+00
  -2.6026026e-03   1.3669660e+00
  -2.2022022e-03   1.4295327e+00
  -1.8018018e-03   1.4822614e+00
  -1.4014014e-03   1.5248335e+00
  -1.0010010e-03   1.5569910e+00
  -6.0060060e-04   1.5785387e+00
  -2.0020020e-04   1.5893455e+00
   2.0020020e-04   1.5893455e+00
   6.0060060e-04   1.5785387e+00
   1.0010010e-03   1.5569910e+00
   1.4014014e-03   1.5248335e+00
   1.8018018e-03   1.4822614e+00
   2.2022022e-03   1.4295327e+00
   2.6026026e-03   1.3669660e+00
   3.0030030e-03   1.2949380e+00
   3.4034034e-03   1.2138805e+00
   3.8038038e-03   1.1242767e+00
   4.2042042e-03   1.0266580e+00
   4.6046046e-03   9.2159931e-01
   5.0050050e-03   8.0971494e-01
   5.4054054e-03   6.9165361e-01
   5.8058058e-03   5.6809362e-01
   6.2062062e-03   4.3973772e-01
   6.6066066e-03   3.0730780e-01
   7.0070070e-03   1.7153959e-01
   7.4074074e-03   3.3177307e-02
   7.8078078e-03  -1.0703175e-01
   8.2082082e-03  -2.4834239e-01
   8.6086086e-03  -3.9001675e-01
   9.0090090e-03  -5.3132922e-01
   9.4094094e-03  -6.7157125e-01
   9.8098098e-03  -8.1005588e-01
   1.0210210e-02  -9.4612193e-01
   1.0610611e-02  -1.0791380e+00
   1.1011011e-02  -1.2085058e+00
   1.1411411e-02  -1.3336636e+00
   1.1811812e-02  -1.4540890e+00
   1.2212212e-02  -1.5693008e+00
   1.2612613e-02  -1.6788616e+00
   1.3013013e-02  -1.7823787e+00
   1.3413413e-02  -1.8795054e+00
   1.3813814e-02  -1.9699415e+00
   1.4214214e-02  -2.0534333e+00
   1.4614615e-02  -2.1297737e+00
   1.5015015e-02  -2.1988010e+00
   1.5415415e-02  -2.2603980e+00
   1.5815816e-02  -2.3144905e+00
   1.6216216e-02  -2.3610456e+00
   1.6616617e-02  -2.4000693e+00
   1.7017017e-02  -2.4316043e+00
   1.7417417e-02  -2.4557273e+00
   1.7817818e-02  -2.4725460e+00
   1.8218218e-02  -2.4821962e+00
   1.8618619e-02  -2.4848384e+00
   1.9019019e-02  -2.4806550e+00
   1.9419419e-02  -2.4698464e+00
   1.9819820e-02  -2.4526283e+00
   2.0220220e-02  -2.4292280e+00
   2.0620621e-02  -2.3998814e+00
   2.1021021e-02  -2.3648299e+00
   2.1421421e-02  -2.3243175e+00
   2.1821822e-02  -2.2785880e+00
   2.2222222e-02  -2.2278824e+00
   2.2622623e-02  -2.1724367e+00
   2.3023023e-02  -2.1124800e+00
   2.3423423e-02  -2.0482325e+00
   2.3823824e-02  -1.9799040e+00
   2.4224224e-02  -1.9076930e+00
   2.4624625e-02  -1.8317857e+00
   2.5025025e-02  -1.7523552e+00
   2.5425425e-02  -1.6695618e+00
   2.5825826e-02  -1.5835526e+00
   2.6226226e-02  -1.4944622e+00
   2.6626627e-02  -1.4024130e+00
   2.7027027e-02  -1.3075165e+00
   2.7427427e-02  -1.2098743e+00
   2.7827828e-02  -1.1095791e+00
   2.8228228e-02  -1.0067169e+00
   2.8628629e-02  -9.0136834e-01
   2.9029029e-02  -7.9361068e-01
   2.9429429e-02  -6.8351964e-01
   2.9829830e-02  -5.7117155e-01
   3.0230230e-02  -4.5664531e-01
   3.0630631e-02  -3.4002449e-01
   3.1031031e-02  -2.2139931e-01
   3.1431431e-02  -1.0086859e-01
   3.1831832e-02   2.1458479e-02
   3.2232232e-02   1.4546058e-01
   3.2632633e-02   2.7100280e-01
   3.3033033e-02   3.9793530e-01
   3.3433433e-02   5.2609221e-01
   3.3833834e-02   6.5529076e-01
   3.4234234e-02   7.8533069e-01
   3.4634635e-02   9.1599393e-01
   3.5035035e-02   1.0470445e+00
   3.5435435e-02   1.1782290e+00
   3.5835836e-02   1.3092766e+00
   3.6236236e-02   1.4399006e+00
   3.6636637e-02   1.5697991e+00
   3.7037037e-02   1.6986563e+00
   3.7437437e-02   1.8261448e+00
   3.7837838e-02   1.9519267e+00
   3.8238238e-02   2.0756565e+00
   3.8638639e-02   2.1969829e+00
   3.9039039e-02   2.3155518e+00
   3.9439439e-02   2.4310085e+00
   3.9839840e-02   2.5430012e+00
   4.0240240e-02   2.6511830e+00
   4.0640641e-02   2.7552159e+00
   4.1041041e-02   2.8547729e+00
   4.1441441e-02   2.9495412e+00
   4.1841842e-02   3.0392255e+00
   4.2242242e-02   3.1235501e+00
   4.2642643e-02   3.2022622e+00
   4.3043043e-02   3.2751340e+00
   4.3443443e-02   3.3419651e+00
   4.3843844e-02   3.4025845e+00
   4.4244244e-02   3.4568527e+00
   4.4644645e-02   3.5046627e+00
   4.5045045e-02   3.5459417e+00
   4.5445445e-02   3.5806517e+00
   4.5845846e-02   3.6087902e+00
   4.6246246e-02   3.6303901e+00
   4.6646647e-02   3.6455199e+00
   4.7047047e-02   3.6542827e+00
   4.7447447e-02   3.6568158e+00
   4.7847848e-02   3.6532888e+00
   4.8248248e-02   3.6439028e+00
   4.8648649e-02   3.6288874e+00
   4.9049049e-02   3.6084992e+00
   4.9449449e-02   3.5830190e+00
   4.9849850e-02   3.5527489e+00
   5.0250250e-02   3.5180091e+00
   5.0650651e-02   3.4791348e+00
   5.1051051e-02   3.4364725e+00
   5.1451451e-02   3.3903766e+00
   5.1851852e-02   3.3412056e+00
   5.2252252e-02   3.2893182e+00
   5.2652653e-02   3.2350698e+00
   5.3053053e-02   3.1788085e+00
   5.3453453e-02   3.1208713e+00
   5.3853854e-02   3.0615810e+00
   5.4254254e-02   3.0012425e+00
   5.4654655e-02   2.9401394e+00
   5.5055055e-02   2.8785313e+00
   5.5455455e-02   2.8166511e+00
   5.5855856e-02   2.7547024e+00
   5.6256256e-02   2.6928575e+00
   5.6656657e-02   2.6312558e+00
   5.7057057e-02   2.5700024e+00
   5.7457457e-02   2.5091669e+00
   5.7857858e-02   2.4487834e+00
   5.8258258e-02   2.3888499e+00
   5.8658659e-02   2.3293292e+00
   5.9059059e-02   2.2701490e+00
   5.9459459e-02   2.2112037e+00
   5.9859860e-02   2.1523556e+00
   6.0260260e-02   2.0934369e+00
   6.0660661e-02   2.0342527e+00
   6.1061061e-02   1.9745827e+00
   6.1461461e-02   1.9141854e+00
   6.1861862e-02   1.8528006e+00
   6.2262262e-02   1.7901535e+00
   6.2662663e-02   1.7259585e+00
   6.3063063e-02   1.6599230e+00
   6.3463463e-02   1.5917519e+00
   6.3863864e-02   1.5211519e+00
   6.4264264e-02   1.4478355e+00
   6.4664665e-02   1.3715257e+00
   6.5065065e-02   1.2919600e+00
   6.5465465e-02   1.2088949e+00
   6.5865866e-02   1.1221096e+00
   6.6266266e-02   1.0314102e+00
   6.6666667e-02   9.3663303e-01
   6.7067067e-02   8.3764832e-01
   6.7467467e-02   7.3436301e-01
   6.7867868e-02   6.2672355e-01
   6.8268268e-02   5.1471820e-01
   6.8668669e-02   3.9837893e-01
   6.9069069e-02   2.7778290e-01
   6.9469469e-02   1.5305351e-01
   6.9869870e-02   2.4360874e-02
   7.0270270e-02  -1.0807803e-01
   7.0670671e-02  -2.4399983e-01
   7.1071071e-02  -3.8309563e-01
   7.1471471e-02  -5.2501239e-01
   7.1871872e-02  -6.6935480e-01
   7.2272272e-02  -8.1568757e-01
   7.2672673e-02  -9.6353815e-01
   7.3073073e-02  -1.1123999e+00
   7.3473473e-02  -1.2617356e+00
   7.3873874e-02  -1.4109814e+00
   7.4274274e-02  -1.5595509e+00
   7.4674675e-02  -1.7068395e+00
   7.5075075e-02  -1.8522296e+00
   7.5475475e-02  -1.9950948e+00
   7.5875876e-02  -2.1348053e+00
   7.6276276e-02  -2.2707329e+00
   7.6676677e-02  -2.4022563e+00
   7.7077077e-02  -2.5287659e+00
   7.7477477e-02  -2.6496689e+00
   7.7877878e-02  -2.7643945e+00
   7.8278278e-02  -2.8723985e+00
   7.8678679e-02  -2.9731680e+00
   7.9079079e-02  -3.0662254e+00
   7.9479479e-02  -3.1511328e+00
   7.9879880e-02  -3.2274957e+00
   8.0280280e-02  -3.2949659e+00
   8.0680681e-02  -3.3532450e+00
   8.1081081e-02  -3.4020865e+00
   8.1481481e-02  -3.4412983e+00
   8.1881882e-02  -3.4707437e+00
   8.2282282e-02  -3.4903433e+00
   8.2682683e-02  -3.5000749e+00
   8.3083083e-02  -3.4999743e+00
   8.3483483e-02  -3.4901346e+00
   8.3883884e-02  -3.4707055e+00
   8.4284284e-02  -3.4418920e+00
   8.4684685e-02  -3.4039531e+00
   8.5085085e-02  -3.3571988e+00
   8.5485485e-02  -3.3019885e+00
   8.5885886e-02  -3.2387274e+00
   8.6286286e-02  -3.1678637e+00
   8.6686687e-02  -3.0898847e+00
   8.7087087e-02  -3.0053132e+00
   8.7487487e-02  -2.9147031e+00
   8.7887888e-02  -2.8186356e+00
   8.8288288e-02  -2.7177145e+00
   8.8688689e-02  -2.6125617e+00
   8.9089089e-02  -2.5038127e+00
   8.9489489e-02  -2.3921121e+00
   8.9889890e-02  -2.2781090e+00
   9.0290290e-02  -2.1624526e+00
   9.0690691e-02  -2.0457875e+00
   9.1091091e-02  -1.9287502e+00
   9.1491491e-02  -1.8119644e+00
   9.1891892e-02  -1.6960377e+00
   9.2292292e-02  -1.5815578e+00
   9.2692693e-02  -1.4690894e+00
   9.3093093e-02  -1.3591714e+00
   9.3493493e-02  -1.2523138e+00
   9.3893894e-02  -1.1489961e+00
   9.4294294e-02  -1.0496649e+00
   9.4694695e-02  -9.5473247e-01
   9.5095095e-02  -8.6457570e-01
   9.5495495e-02  -7.7953505e-01
   9.5895896e-02  -6.9991422e-01
   9.6296296e-02  -6.2597993e-01
   9.6696697e-02  -5.5796214e-01
   9.7097097e-02  -4.9605455e-01
   9.7497497e-02  -4.4041539e-01
   9.7897898e-02  -3.9116846e-01
   9.8298298e-02  -3.4840446e-01
   9.8698699e-02  -3.1218248e-01
   9.9099099e-02  -2.8253172e-01
   9.9499499e-02  -2.5945331e-01
   9.9899900e-02  -2.4292229e-01
   1.0030030e-01  -2.3288965e-01
   1.0070070e-01  -2.2928442e-01
   1.0110110e-01  -2.3201580e-01
   1.0150150e-01  -2.4097526e-01
   1.0190190e-01  -2.5603855e-01
   1.0230230e-01  -2.7706773e-01
   1.0270270e-01  -3.0391302e-01
   1.0310310e-01  -3.3641451e-01
   1.0350350e-01  -3.7440378e-01
   1.0390390e-01  -4.1770531e-01
   1.0430430e-01  -4.6613768e-01
   1.0470470e-01  -5.1951463e-01
   1.0510511e-01  -5.7764584e-01
   1.0550551e-01  -6.4033752e-01
   1.0590591e-01  -7.0739280e-01
   1.0630631e-01  -7.7861187e-01
   1.0670671e-01  -8.5379191e-01
   1.0710711e-01  -9.3272684e-01
   1.0750751e-01  -1.0152069e+00
   1.0790791e-01  -1.1010178e+00
   1.0830831e-01  -1.1899403e+00
   1.0870871e-01  -1.2817489e+00
   1.0910911e-01  -1.3762112e+00
   1.0950951e-01  -1.4730863e+00
   1.0990991e-01  -1.5721241e+00
   1.1031031e-01  -1.6730635e+00
   1.1071071e-01  -1.7756319e+00
   1.1111111e-01  -1.8795436e+00
   1.1151151e-01  -1.9844987e+00
   1.1191191e-01  -2.0901822e+00
   1.1231231e-01  -2.1962631e+00
   1.1271271e-01  -2.3023938e+00
   1.1311311e-01  -2.4082091e+00
   1.1351351e-01  -2.5133267e+00
   1.1391391e-01  -2.6173464e+00
   1.1431431e-01  -2.7198506e+00
   1.1471471e-01  -2.8204045e+00
   1.1511512e-01  -2.9185574e+00
   1.1551552e-01  -3.0138430e+00
   1.1591592e-01  -3.1057813e+00
   1.1631632e-01  -3.1938800e+00
   1.1671672e-01  -3.2776366e+00
   1.1711712e-01  -3.3565405e+00
   1.1751752e-01  -3.4300757e+00
   1.1791792e-01  -3.4977236e+00
   1.1831832e-01  -3.5589660e+00
   1.1871872e-01  -3.6132887e+00
   1.1911912e-01  -3.6601845e+00
   1.1951952e-01  -3.6991577e+00
   1.1991992e-01  -3.7297274e+00
   1.2032032e-01  -3.7514316e+00
   1.2072072e-01  -3.7638314e+00
   1.2112112e-01  -3.7665151e+00
   1.2152152e-01  -3.7591022e+00
   1.2192192e-01  -3.7412475e+00
   1.2232232e-01  -3.7126451e+00
   1.2272272e-01  -3.6730323e+00
   1.2312312e-01  -3.6221930e+00
   1.2352352e-01  -3.5599613e+00
   1.2392392e-01  -3.4862247e+00
   1.2432432e-01  -3.4009267e+00
   1.2472472e-01  -3.3040698e+00
   1.2512513e-01  -3.1957169e+00
   1.2552553e-01  -3.0759937e+00
   1.2592593e-01  -2.9450894e+00
   1.2632633e-01  -2.8032581e+00
   1.2672673e-01  -2.6508184e+00
   1.2712713e-01  -2.4881538e+00
   1.2752753e-01  -2.3157117e+00
   1.2792793e-01  -2.1340020e+00
   1.2832833e-01  -1.9435958e+00
   1.2872873e-01  -1.7451228e+00
   1.2912913e-01  -1.5392682e+00
   1.2952953e-01  -1.3267702e+00
   1.2992993e-01  -1.1084154e+00
   1.3033033e-01  -8.8503496e-01
   1.3073073e-01  -6.5749999e-01
   1.3113113e-01  -4.2671621e-01
   1.3153153e-01  -1.9361871e-01
   1.3193193e-01   4.0833832e-02
   1.3233233e-01   2.7566517e-01
   1.3273273e-01   5.0988773e-01
   1.3313313e-01   7.4250900e-01
   1.3353353e-01   9.7253806e-01
   1.3393393e-01   1.1989922e+00
   1.3433433e-01   1.4209034e+00
   1.3473473e-01   1.6373252e+00
   1.3513514e-01   1.8473388e+00
   1.3553554e-01   2.0500593e+00
   1.3593594e-01   2.2446423e+00
   1.3633634e-01   2.4302892e+00
   1.3673674e-01   2.6062529e+00
   1.3713714e-01   2.7718428e+00
   1.3753754e-01   2.9264298e+00
   1.3793794e-01   3.0694504e+00
   1.3833834e-01   3.2004104e+00
   1.3873874e-01   3.3188883e+00
   1.3913914e-01   3.4245380e+00
   1.3953954e-01   3.5170908e+00
   1.3993994e-01   3.5963575e+00
   1.4034034e-01   3.6622286e+00
   1.4074074e-01   3.7146751e+00
   1.4114114e-01   3.7537485e+00
   1.4154154e-01   3.7795793e+00
   1.4194194e-01   3.7923762e+00
   1.4234234e-01   3.7924237e+00
   1.4274274e-01   3.7800796e+00
   1.4314314e-01   3.7557721e+00
   1.4354354e-01   3.7199961e+00
   1.4394394e-01   3.6733088e+00
   1.4434434e-01   3.6163259e+00
   1.4474474e-01   3.5497162e+00
   1.4514515e-01   3.4741964e+00
   1.4554555e-01   3.3905259e+00
   1.4594595e-01   3.2995009e+00
   1.4634635e-01   3.2019485e+00
   1.4674675e-01   3.0987203e+00
   1.4714715e-01   2.9906869e+00
   1.4754755e-01   2.8787310e+00
   1.4794795e-01   2.7637420e+00
   1.4834835e-01   2.6466090e+00
   1.4874875e-01   2.5282157e+00
   1.4914915e-01   2.4094339e+00
   1.4954955e-01   2.2911185e+00
   1.4994995e-01   2.1741017e+00
   1.5035035e-01   2.0591883e+00
   1.5075075e-01   1.9471508e+00
   1.5115115e-01   1.8387251e+00
   1.5155155e-01   1.7346066e+00
   1.5195195e-01   1.6354467e+00
   1.5235235e-01   1.5418498e+00
   1.5275275e-01   1.4543702e+00
   1.5315315e-01   1.3735106e+00
   1.5355355e-01   1.2997195e+00
   1.5395395e-01   1.2333909e+00
   1.5435435e-01   1.1748626e+00
   1.5475475e-01   1.1244162e+00
   1.5515516e-01   1.0822774e+00
   1.5555556e-01   1.0486158e+00
   1.5595596e-01   1.0235463e+00
   1.5635636e-01   1.0071299e+00
   1.5675676e-01   9.9937549e-01
   1.5715716e-01   1.0002417e+00
   1.5755756e-01   1.0096388e+00
   1.5795796e-01   1.0274312e+00
   1.5835836e-01   1.0534399e+00
   1.5875876e-01   1.0874453e+00
   1.5915916e-01   1.1291900e+00
   1.5955956e-01   1.1783817e+00
   1.5995996e-01   1.2346962e+00
   1.6036036e-01   1.2977805e+00
   1.6076076e-01   1.3672556e+00
   1.6116116e-01   1.4427198e+00
   1.6156156e-01   1.5237512e+00
   1.6196196e-01   1.6099107e+00
   1.6236236e-01   1.7007446e+00
   1.6276276e-01   1.7957872e+00
   1.6316316e-01   1.8945630e+00
   1.6356356e-01   1.9965890e+00
   1.6396396e-01   2.1013767e+00
   1.6436436e-01   2.2084337e+00
   1.6476476e-01   2.3172657e+00
   1.6516517e-01   2.4273773e+00
   1.6556557e-01   2.5382739e+00
   1.6596597e-01   2.6494620e+00
   1.6636637e-01   2.7604507e+00
   1.6676677e-01   2.8707518e+00
   1.6716717e-01   2.9798809e+00
   1.6756757e-01   3.0873571e+00
   1.6796797e-01   3.1927040e+00
   1.6836837e-01   3.2954492e+00
   1.6876877e-01   3.3951252e+00
   1.6916917e-01   3.4912688e+00
   1.6956957e-01   3.5834213e+00
   1.6996997e-01   3.6711292e+00
   1.7037037e-01   3.7539434e+00
   1.7077077e-01   3.8314200e+00
   1.7117117e-01   3.9031205e+00
   1.7157157e-01   3.9686118e+00
   1.7197197e-01   4.0274673e+00
   1.7237237e-01   4.0792669e+00
   1.7277277e-01   4.1235982e+00
   1.7317317e-01   4.1600575e+00
   1.7357357e-01   4.1882505e+00
   1.7397397e-01   4.2077944e+00
   1.7437437e-01   4.2183187e+00
   1.7477477e-01   4.2194671e+00
   1.7517518e-01   4.2109000e+00
   1.7557558e-01   4.1922955e+00
   1.7597598e-01   4.1633528e+00
   1.7637638e-01   4.1237938e+00
   1.7677678e-01   4.0733660e+00
   1.7717718e-01   4.0118448e+00
   1.7757758e-01   3.9390370e+00
   1.7797798e-01   3.8547826e+00
   1.7837838e-01   3.7589585e+00
   1.7877878e-01   3.6514805e+00
   1.7917918e-01   3.5323070e+00
   1.7957958e-01   3.4014409e+00
   1.7997998e-01   3.2589326e+00
   1.8038038e-01   3.1048824e+00
   1.8078078e-01   2.9394427e+00
   1.8118118e-01   2.7628200e+00
   1.8158158e-01   2.5752768e+00
   1.8198198e-01   2.3771332e+00
   1.8238238e-01   2.1687675e+00
   1.8278278e-01   1.9506178e+00
   1.8318318e-01   1.7231818e+00
   1.8358358e-01   1.4870169e+00
   1.8398398e-01   1.2427400e+00
   1.8438438e-01   9.9102647e-01
   1.8478478e-01   7.3260884e-01
   1.8518519e-01   4.6827484e-01
   1.8558559e-01   1.9886525e-01
   1.8598599e-01  -7.4728992e-02
   1.8638639e-01  -3.5156999e-01
   1.8678679e-01  -6.3067667e-01
   1.8718719e-01  -9.1102895e-01
   1.8758759e-01  -1.1915724e+00
   1.8798799e-01  -1.4712232e+00
   1.8838839e-01  -1.7488736e+00
   1.8878879e-01  -2.0233978e+00
   1.8918919e-01  -2.2936578e+00
   1.8958959e-01  -2.5585098e+00
   1.8998999e-01  -2.8168110e+00
   1.9039039e-01  -3.0674260e+00
   1.9079079e-01  -3.3092340e+00
   1.9119119e-01  -3.5411354e+00
   1.9159159e-01  -3.7620591e+00
   1.9199199e-01  -3.9709694e+00
   1.9239239e-01  -4.1668724e+00
   1.9279279e-01  -4.3488233e+00
   1.9319319e-01  -4.5159324e+00
   1.9359359e-01  -4.6673717e+00
   1.9399399e-01  -4.8023805e+00
   1.9439439e-01  -4.9202711e+00
   1.9479479e-01  -5.0204338e+00
   1.9519520e-01  -5.1023419e+00
   1.9559560e-01  -5.1655553e+00
   1.9599600e-01  -5.2097246e+00
   1.9639640e-01  -5.2345940e+00
   1.9679680e-01  -5.2400037e+00
   1.9719720e-01  -5.2258916e+00
   1.9759760e-01  -5.1922947e+00
   1.9799800e-01  -5.1393496e+00
   1.9839840e-01  -5.0672919e+00
   1.9879880e-01  -4.9764561e+00
   1.9919920e-01  -4.8672732e+00
   1.9959960e-01  -4.7402695e+00
   2.0000000e-01  -4.5960629e+00


==> K_der_rand_log_dat.dat <==
  -1.5000000e+01   3.6556411e+00
  -1.4713715e+01   2.4319466e+00
  -1.4432894e+01   2.3204478e+00
  -1.4157432e+01   2.5407119e+00
  -1.3887228e+01   2.0841986e+00
  -1.3622181e+01   9.9366109e-01
  -1.3362193e+01   2.2679326e+00
  -1.3107167e+01   4.5447479e+00
  -1.2857007e+01   5.0898591e+00
  -1.2611623e+01   3.2178253e+00
  -1.2370922e+01   1.0220394e+00
  -1.2134814e+01   3.7844430e+00
  -1.1903213e+01   5.5132632e+00
  -1.1676032e+01   5.6091621e+00
  -1.1453188e+01   4.9975729e+00
  -1.1234596e+01   4.9172255e+00
  -1.1020176e+01   5.2013387e+00
  -1.0809849e+01   4.6504820e+00
  -1.0603535e+01   2.7525860e+00
  -1.0401160e+01   1.2365015e+00
  -1.0202647e+01   3.7836043e+00
  -1.0007922e+01   5.7491556e+00
  -9.8169146e+00   6.0502080e+00
  -9.6295522e+00   4.6917215e+00
  -9.4457657e+00   2.2836582e+00
  -9.2654870e+00   3.9472721e-01
  -9.0886490e+00   2.5038034e+00
  -8.9151860e+00   3.8049761e+00
  -8.7450337e+00   4.2334192e+00
  -8.5781289e+00   3.9681525e+00
  -8.4144096e+00   3.2936465e+00
  -8.2538150e+00   2.5525111e+00
  -8.0962854e+00   2.0643081e+00
  -7.9417624e+00   1.8685659e+00
  -7.7901885e+00   1.7498662e+00
  -7.6415075e+00   1.7710166e+00
  -7.4956643e+00   2.2433316e+00
  -7.3526045e+00   3.0167229e+00
  -7.2122751e+00   3.6516036e+00
  -7.0746240e+00   3.8302841e+00
  -6.9396001e+00   3.4338748e+00
  -6.8071532e+00   2.5635191e+00
  -6.6772341e+00   1.6711584e+00
  -6.5497946e+00   1.8185125e+00
  -6.4247874e+00   2.8369355e+00
  -6.3021661e+00   3.7829775e+00
  -6.1818850e+00   4.3329730e+00
  -6.0638996e+00   4.4219320e+00
  -5.9481660e+00   4.1107816e+00
  -5.8346413e+00   3.5309207e+00
  -5.7232833e+00   2.8398910e+00
  -5.6140506e+00   2.1885299e+00
  -5.5069027e+00   1.7016036e+00
  -5.4017997e+00   1.4522201e+00
  -5.2987028e+00   1.4152068e+00
  -5.1975735e+00   1.4876197e+00
  -5.0983743e+00   1.5821506e+00
  -5.0010684e+00   1.6627254e+00
  -4.9056197e+00   1.7351245e+00
  -4.8119927e+00   1.8349366e+00
  -4.7201526e+00   2.0083239e+00
  -4.6300653e+00   2.2810624e+00
  -4.5416974e+00   2.6387039e+00
  -4.4550161e+00   3.0355732e+00
  -4.3699891e+00   3.4163806e+00
  -4.2865850e+00   3.7323762e+00
  -4.2047726e+00   3.9496823e+00
  -4.1245217e+00   4.0524879e+00
  -4.0458025e+00   4.0427721e+00
  -3.9685856e+00   3.9373533e+00
  -3.8928425e+00   3.7629315e+00
  -3.8185450e+00   3.5499250e+00
  -3.7456655e+00   3.3260975e+00
  -3.6741770e+00   3.1112614e+00
  -3.6040529e+00   2.9145222e+00
  -3.5352671e+00   2.7350606e+00
  -3.4677942e+00   2.5660961e+00
  -3.4016090e+00   2.4003606e+00
  -3.3366870e+00   2.2353434e+00
  -3.2730041e+00   2.0776237e+00
  -3.2105366e+00   1.9462514e+00
  -3.1492614e+00   1.8736461e+00
  -3.0891556e+00   1.8987812e+00
  -3.0301970e+00   2.0493761e+00
  -2.9723637e+00   2.3261737e+00
  -2.9156342e+00   2.7063788e+00
  -2.8599873e+00   3.1579689e+00
  -2.8054026e+00   3.6489735e+00
  -2.7518596e+00   4.1499824e+00
  -2.6993385e+00   4.6340780e+00
  -2.6478198e+00   5.0766221e+00
  -2.5972844e+00   5.4554938e+00
  -2.5477135e+00   5.7517065e+00
  -2.4990887e+00   5.9501988e+00
  -2.4513919e+00   6.0406123e+00
  -2.4046054e+00   6.0179266e+00
  -2.3587119e+00   5.8828743e+00
  -2.3136943e+00   5.6421121e+00
  -2.2695359e+00   5.3081737e+00
  -2.2262203e+00   4.8992709e+00
  -2.1837314e+00   4.4390398e+00
  -2.1420534e+00   3.9563106e+00
  -2.1011709e+00   3.4848125e+00
  -2.0610687e+00   3.0621388e+00
  -2.0217318e+00   2.7260156e+00
  -1.9831457e+00   2.5049637e+00
  -1.9452960e+00   2.4045566e+00
  -1.9081688e+00   2.4007884e+00
  -1.8717501e+00   2.4505551e+00
  -1.8360265e+00   2.5098159e+00
  -1.8009847e+00   2.5447854e+00
  -1.7666117e+00   2.5342602e+00
  -1.7328947e+00   2.4679173e+00
  -1.6998213e+00   2.3439493e+00
  -1.6673790e+00   2.1671568e+00
  -1.6355560e+00   1.9476764e+00
  -1.6043403e+00   1.7003613e+00
  -1.5737204e+00   1.4449370e+00
  -1.5436849e+00   1.2070509e+00
  -1.5142226e+00   1.0191437e+00
  -1.4853227e+00   9.1502131e-01
  -1.4569743e+00   9.0940805e-01
  -1.4291670e+00   9.8194762e-01
  -1.4018904e+00   1.0975467e+00
  -1.3751344e+00   1.2344746e+00
  -1.3488890e+00   1.3926032e+00
  -1.3231446e+00   1.5904682e+00
  -1.2978915e+00   1.8579186e+00
  -1.2731203e+00   2.2257474e+00
  -1.2488220e+00   2.7167167e+00
  -1.2249874e+00   3.3426391e+00
  -1.2016077e+00   4.1065995e+00
  -1.1786742e+00   5.0063823e+00
  -1.1561784e+00   6.0368965e+00
  -1.1341120e+00   7.1914423e+00
  -1.1124667e+00   8.4622916e+00
  -1.0912345e+00   9.8409589e+00
  -1.0704076e+00   1.1318356e+01
  -1.0499781e+00   1.2884915e+01
  -1.0299386e+00   1.4530699e+01
  -1.0102815e+00   1.6245517e+01
  -9.9099962e-01   1.8019038e+01
  -9.7208573e-01   1.9840903e+01
  -9.5353282e-01   2.1700826e+01
  -9.3533401e-01   2.3588694e+01
  -9.1748254e-01   2.5494650e+01
  -8.9997177e-01   2.7409174e+01
  -8.8279521e-01   2.9323147e+01
  -8.6594647e-01   3.1227905e+01
  -8.4941930e-01   3.3115284e+01
  -8.3320757e-01   3.4977655e+01
  -8.1730524e-01   3.6807948e+01
  -8.0170643e-01   3.8599670e+01
  -7.8640532e-01   4.0346911e+01
  -7.7139625e-01   4.2044345e+01
  -7.5667364e-01   4.3687228e+01
  -7.4223202e-01   4.5271385e+01
  -7.2806602e-01   4.6793197e+01
  -7.1417039e-01   4.8249580e+01
  -7.0053997e-01   4.9637964e+01
  -6.8716970e-01   5.0956269e+01
  -6.7405461e-01   5.2202879e+01
  -6.6118982e-01   5.3376611e+01
  -6.4857057e-01   5.4476693e+01
  -6.3619217e-01   5.5502726e+01
  -6.2405002e-01   5.6454662e+01
  -6.1213961e-01   5.7332772e+01
  -6.0045651e-01   5.8137618e+01
  -5.8899640e-01   5.8870024e+01
  -5.7775501e-01   5.9531051e+01
  -5.6672817e-01   6.0121968e+01
  -5.5591178e-01   6.0644231e+01
  -5.4530183e-01   6.1099458e+01
  -5.3489438e-01   6.1489405e+01
  -5.2468557e-01   6.1815947e+01
  -5.1467159e-01   6.2081058e+01
  -5.0484874e-01   6.2286794e+01
  -4.9521336e-01   6.2435273e+01
  -4.8576189e-01   6.2528664e+01
  -4.7649079e-01   6.2569168e+01
  -4.6739665e-01   6.2559010e+01
  -4.5847607e-01   6.2500422e+01
  -4.4972575e-01   6.2395637e+01
  -4.4114243e-01   6.2246878e+01
  -4.3272293e-01   6.2056346e+01
  -4.2446413e-01   6.1826220e+01
  -4.1636295e-01   6.1558643e+01
  -4.0841638e-01   6.1255721e+01
  -4.0062148e-01   6.0919514e+01
  -3.9297535e-01   6.0552037e+01
  -3.8547515e-01   6.0155251e+01
  -3.7811810e-01   5.9731064e+01
  -3.7090147e-01   5.9281328e+01
  -3.6382256e-01   5.8807833e+01
  -3.5687877e-01   5.8312313e+01
  -3.5006750e-01   5.7796438e+01
  -3.4338622e-01   5.7261817e+01
  -3.3683247e-01   5.6709998e+01
  -3.3040380e-01   5.6142467e+01
  -3.2409782e-01   5.5560646e+01
  -3.1791219e-01   5.4965899e+01
  -3.1184463e-01   5.4359528e+01
  -3.0589286e-01   5.3742776e+01
  -3.0005469e-01   5.3116828e+01
  -2.9432795e-01   5.2482812e+01
  -2.8871050e-01   5.1841799e+01
  -2.8320027e-01   5.1194808e+01
  -2.7779520e-01   5.0542801e+01
  -2.7249330e-01   4.9886695e+01
  -2.6729258e-01   4.9227350e+01
  -2.6219112e-01   4.8565584e+01
  -2.5718703e-01   4.7902166e+01
  -2.5227844e-01   4.7237819e+01
  -2.4746354e-01   4.6573226e+01
  -2.4274053e-01   4.5909025e+01
  -2.3810767e-01   4.5245817e+01
  -2.3356322e-01   4.4584164e+01
  -2.2910551e-01   4.3924591e+01
  -2.2473288e-01   4.3267587e+01
  -2.2044370e-01   4.2613611e+01
  -2.1623639e-01   4.1963086e+01
  -2.1210937e-01   4.1316406e+01
  -2.0806112e-01   4.0673938e+01
  -2.0409014e-01   4.0036018e+01
  -2.0019494e-01   3.9402957e+01
  -1.9637409e-01   3.8775043e+01
  -1.9262616e-01   3.8152537e+01
  -1.8894976e-01   3.7535680e+01
  -1.8534352e-01   3.6924689e+01
  -1.8180612e-01   3.6319764e+01
  -1.7833623e-01   3.5721084e+01
  -1.7493256e-01   3.5128810e+01
  -1.7159386e-01   3.4543085e+01
  -1.6831887e-01   3.3964039e+01
  -1.6510640e-01   3.3391784e+01
  -1.6195523e-01   3.2826418e+01
  -1.5886421e-01   3.2268026e+01
  -1.5583218e-01   3.1716681e+01
  -1.5285801e-01   3.1172444e+01
  -1.4994062e-01   3.0635363e+01
  -1.4707890e-01   3.0105477e+01
  -1.4427180e-01   2.9582815e+01
  -1.4151828e-01   2.9067397e+01
  -1.3881731e-01   2.8559235e+01
  -1.3616788e-01   2.8058331e+01
  -1.3356903e-01   2.7564682e+01
  -1.3101978e-01   2.7078276e+01
  -1.2851918e-01   2.6599095e+01
  -1.2606630e-01   2.6127116e+01
  -1.2366024e-01   2.5662309e+01
  -1.2130010e-01   2.5204641e+01
  -1.1898501e-01   2.4754072e+01
  -1.1671410e-01   2.4310558e+01
  -1.1448653e-01   2.3874052e+01
  -1.1230148e-01   2.3444503e+01
  -1.1015813e-01   2.3021855e+01
  -1.0805569e-01   2.2606052e+01
  -1.0599338e-01   2.2197032e+01
  -1.0397042e-01   2.1794733e+01
  -1.0198608e-01   2.1399088e+01
  -1.0003960e-01   2.1010030e+01
  -9.8130282e-02   2.0627490e+01
  -9.6257400e-02   2.0251396e+01
  -9.4420263e-02   1.9881676e+01
  -9.2618189e-02   1.9518255e+01
  -9.0850509e-02   1.9161060e+01
  -8.9116566e-02   1.8810013e+01
  -8.7415717e-02   1.8465038e+01
  -8.5747329e-02   1.8126058e+01
  -8.4110784e-02   1.7792994e+01
  -8.2505474e-02   1.7465767e+01
  -8.0930802e-02   1.7144300e+01
  -7.9386183e-02   1.6828512e+01
  -7.7871045e-02   1.6518324e+01
  -7.6384824e-02   1.6213659e+01
  -7.4926968e-02   1.5914435e+01
  -7.3496937e-02   1.5620575e+01
  -7.2094199e-02   1.5331999e+01
  -7.0718233e-02   1.5048630e+01
  -6.9368528e-02   1.4770388e+01
  -6.8044583e-02   1.4497196e+01
  -6.6745907e-02   1.4228977e+01
  -6.5472017e-02   1.3965654e+01
  -6.4222439e-02   1.3707151e+01
  -6.2996711e-02   1.3453392e+01
  -6.1794377e-02   1.3204302e+01
  -6.0614990e-02   1.2959806e+01
  -5.9458112e-02   1.2719832e+01
  -5.8323314e-02   1.2484306e+01
  -5.7210175e-02   1.2253155e+01
  -5.6118280e-02   1.2026309e+01
  -5.5047226e-02   1.1803696e+01
  -5.3996612e-02   1.1585248e+01
  -5.2966051e-02   1.1370894e+01
  -5.1955158e-02   1.1160567e+01
  -5.0963559e-02   1.0954199e+01
  -4.9990886e-02   1.0751725e+01
  -4.9036776e-02   1.0553077e+01
  -4.8100877e-02   1.0358192e+01
  -4.7182839e-02   1.0167006e+01
  -4.6282323e-02   9.9794552e+00
  -4.5398994e-02   9.7954782e+00
  -4.4532524e-02   9.6150137e+00
  -4.3682591e-02   9.4380014e+00
  -4.2848880e-02   9.2643818e+00
  -4.2031080e-02   9.0940964e+00
  -4.1228889e-02   8.9270876e+00
  -4.0442008e-02   8.7632986e+00
  -3.9670145e-02   8.6026737e+00
  -3.8913014e-02   8.4451577e+00
  -3.8170333e-02   8.2906966e+00
  -3.7441827e-02   8.1392372e+00
  -3.6727224e-02   7.9907269e+00
  -3.6026261e-02   7.8451144e+00
  -3.5338675e-02   7.7023489e+00
  -3.4664213e-02   7.5623805e+00
  -3.4002623e-02   7.4251603e+00
  -3.3353661e-02   7.2906400e+00
  -3.2717084e-02   7.1587723e+00
  -3.2092656e-02   7.0295105e+00
  -3.1480146e-02   6.9028088e+00
  -3.0879327e-02   6.7786224e+00
  -3.0289974e-02   6.6569069e+00
  -2.9711870e-02   6.5376189e+00
  -2.9144799e-02   6.4207158e+00
  -2.8588551e-02   6.3061554e+00
  -2.8042919e-02   6.1938968e+00
  -2.7507701e-02   6.0838992e+00
  -2.6982699e-02   5.9761231e+00
  -2.6467716e-02   5.8705292e+00
  -2.5962562e-02   5.7670793e+00
  -2.5467049e-02   5.6657357e+00
  -2.4980993e-02   5.5664612e+00
  -2.4504214e-02   5.4692196e+00
  -2.4036535e-02   5.3739752e+00
  -2.3577782e-02   5.2806929e+00
  -2.3127784e-02   5.1893382e+00
  -2.2686375e-02   5.0998773e+00
  -2.2253390e-02   5.0122771e+00
  -2.1828669e-02   4.9265048e+00
  -2.1412054e-02   4.8425285e+00
  -2.1003391e-02   4.7603166e+00
  -2.0602527e-02   4.6798384e+00
  -2.0209314e-02   4.6010633e+00
  -1.9823606e-02   4.5239616e+00
  -1.9445259e-02   4.4485040e+00
  -1.9074133e-02   4.3746617e+00
  -1.8710091e-02   4.3024065e+00
  -1.8352996e-02   4.2317106e+00
  -1.8002717e-02   4.1625466e+00
  -1.7659123e-02   4.0948879e+00
  -1.7322087e-02   4.0287079e+00
  -1.6991483e-02   3.9639809e+00
  -1.6667189e-02   3.9006813e+00
  -1.6349085e-02   3.8387842e+00
  -1.6037052e-02   3.7782648e+00
  -1.5730974e-02   3.7190991e+00
  -1.5430738e-02   3.6612632e+00
  -1.5136232e-02   3.6047336e+00
  -1.4847347e-02   3.5494875e+00
  -1.4563975e-02   3.4955020e+00
  -1.4286012e-02   3.4427549e+00
  -1.4013354e-02   3.3912242e+00
  -1.3745900e-02   3.3408883e+00
  -1.3483550e-02   3.2917260e+00
  -1.3226207e-02   3.2437162e+00
  -1.2973776e-02   3.1968383e+00
  -1.2726163e-02   3.1510719e+00
  -1.2483276e-02   3.1063971e+00
  -1.2245024e-02   3.0627941e+00
  -1.2011320e-02   3.0202433e+00
  -1.1782076e-02   2.9787255e+00
  -1.1557207e-02   2.9382218e+00
  -1.1336630e-02   2.8987136e+00
  -1.1120263e-02   2.8601823e+00
  -1.0908025e-02   2.8226098e+00
  -1.0699838e-02   2.7859781e+00
  -1.0495624e-02   2.7502695e+00
  -1.0295308e-02   2.7154664e+00
  -1.0098816e-02   2.6815516e+00
  -9.9060730e-03   2.6485080e+00
  -9.7170089e-03   2.6163187e+00
  -9.5315533e-03   2.5849671e+00
  -9.3496373e-03   2.5544367e+00
  -9.1711932e-03   2.5247113e+00
  -8.9961548e-03   2.4957746e+00
  -8.8244572e-03   2.4676110e+00
  -8.6560365e-03   2.4402046e+00
  -8.4908303e-03   2.4135400e+00
  -8.3287771e-03   2.3876018e+00
  -8.1698168e-03   2.3623749e+00
  -8.0138904e-03   2.3378442e+00
  -7.8609399e-03   2.3139950e+00
  -7.7109086e-03   2.2908126e+00
  -7.5637408e-03   2.2682826e+00
  -7.4193817e-03   2.2463906e+00
  -7.2777779e-03   2.2251227e+00
  -7.1388766e-03   2.2044648e+00
  -7.0026264e-03   2.1844032e+00
  -6.8689766e-03   2.1649242e+00
  -6.7378776e-03   2.1460145e+00
  -6.6092807e-03   2.1276609e+00
  -6.4831381e-03   2.1098501e+00
  -6.3594031e-03   2.0925694e+00
  -6.2380296e-03   2.0758060e+00
  -6.1189727e-03   2.0595474e+00
  -6.0021880e-03   2.0437812e+00
  -5.8876322e-03   2.0284952e+00
  -5.7752628e-03   2.0136774e+00
  -5.6650381e-03   1.9993160e+00
  -5.5569170e-03   1.9853994e+00
  -5.4508595e-03   1.9719161e+00
  -5.3468262e-03   1.9588548e+00
  -5.2447785e-03   1.9462044e+00
  -5.1446784e-03   1.9339541e+00
  -5.0464888e-03   1.9220932e+00
  -4.9501731e-03   1.9106111e+00
  -4.8556958e-03   1.8994974e+00
  -4.7630216e-03   1.8887422e+00
  -4.6721161e-03   1.8783353e+00
  -4.5829457e-03   1.8682671e+00
  -4.4954771e-03   1.8585280e+00
  -4.4096779e-03   1.8491086e+00
  -4.3255162e-03   1.8399998e+00
  -4.2429609e-03   1.8311925e+00
  -4.1619811e-03   1.8226780e+00
  -4.0825469e-03   1.8144476e+00
  -4.0046288e-03   1.8064930e+00
  -3.9281978e-03   1.7988058e+00
  -3.8532255e-03   1.7913781e+00
  -3.7796841e-03   1.7842020e+00
  -3.7075463e-03   1.7772698e+00
  -3.6367853e-03   1.7705741e+00
  -3.5673748e-03   1.7641075e+00
  -3.4992891e-03   1.7578629e+00
  -3.4325028e-03   1.7518333e+00
  -3.3669912e-03   1.7460120e+00
  -3.3027299e-03   1.7403924e+00
  -3.2396951e-03   1.7349681e+00
  -3.1778634e-03   1.7297327e+00
  -3.1172117e-03   1.7246803e+00
  -3.0577177e-03   1.7198049e+00
  -2.9993591e-03   1.7151007e+00
  -2.9421143e-03   1.7105621e+00
  -2.8859621e-03   1.7061837e+00
  -2.8308816e-03   1.7019602e+00
  -2.7768523e-03   1.6978865e+00
  -2.7238542e-03   1.6939575e+00
  -2.6718676e-03   1.6901684e+00
  -2.6208732e-03   1.6865145e+00
  -2.5708521e-03   1.6829913e+00
  -2.5217857e-03   1.6795943e+00
  -2.4736557e-03   1.6763192e+00
  -2.4264444e-03   1.6731619e+00
  -2.3801340e-03   1.6701183e+00
  -2.3347076e-03   1.6671845e+00
  -2.2901481e-03   1.6643568e+00
  -2.2464391e-03   1.6616314e+00
  -2.2035643e-03   1.6590048e+00
  -2.1615078e-03   1.6564736e+00
  -2.1202540e-03   1.6540345e+00
  -2.0797875e-03   1.6516841e+00
  -2.0400934e-03   1.6494194e+00
  -2.0011569e-03   1.6472375e+00
  -1.9629634e-03   1.6451352e+00
  -1.9254990e-03   1.6431100e+00
  -1.8887495e-03   1.6411589e+00
  -1.8527015e-03   1.6392794e+00
  -1.8173414e-03   1.6374689e+00
  -1.7826563e-03   1.6357250e+00
  -1.7486331e-03   1.6340452e+00
  -1.7152592e-03   1.6324273e+00
  -1.6825224e-03   1.6308691e+00
  -1.6504103e-03   1.6293684e+00
  -1.6189111e-03   1.6279231e+00
  -1.5880131e-03   1.6265312e+00
  -1.5577048e-03   1.6251908e+00
  -1.5279750e-03   1.6239001e+00
  -1.4988126e-03   1.6226572e+00
  -1.4702067e-03   1.6214604e+00
  -1.4421469e-03   1.6203080e+00
  -1.4146225e-03   1.6191984e+00
  -1.3876235e-03   1.6181300e+00
  -1.3611398e-03   1.6171013e+00
  -1.3351615e-03   1.6161109e+00
  -1.3096791e-03   1.6151574e+00
  -1.2846830e-03   1.6142394e+00
  -1.2601639e-03   1.6133556e+00
  -1.2361129e-03   1.6125048e+00
  -1.2125208e-03   1.6116857e+00
  -1.1893790e-03   1.6108972e+00
  -1.1666790e-03   1.6101381e+00
  -1.1444121e-03   1.6094074e+00
  -1.1225702e-03   1.6087040e+00
  -1.1011452e-03   1.6080270e+00
  -1.0801291e-03   1.6073752e+00
  -1.0595141e-03   1.6067478e+00
  -1.0392926e-03   1.6061439e+00
  -1.0194570e-03   1.6055627e+00
  -1.0000000e-03   1.6050032e+00
   0.0000000e+00   1.5906979e+00
   1.0000000e-03   1.6050032e+00
   1.0194570e-03   1.6055627e+00
   1.0392926e-03   1.6061439e+00
   1.0595141e-03   1.6067478e+00
   1.0801291e-03   1.6073752e+00
   1.1011452e-03   1.6080270e+00
   1.1225702e-03   1.6087040e+00
   1.1444121e-03   1.6094074e+00
   1.1666790e-03   1.6101381e+00
   1.1893790e-03   1.6108972e+00
   1.2125208e-03   1.6116857e+00
   1.2361129e-03   1.6125048e+00
   1.2601639e-03   1.6133556e+00
   1.2846830e-03   1.6142394e+00
   1.3096791e-03   1.6151574e+00
   1.3351615e-03   1.6161109e+00
   1.3611398e-03   1.6171013e+00
   1.3876235e-03   1.6181300e+00
   1.4146225e-03   1.6191984e+00
   1.4421469e-03   1.6203080e+00
   1.4702067e-03   1.6214604e+00
   1.4988126e-03   1.6226572e+00
   1.5279750e-03   1.6239001e+00
   1.5577048e-03   1.6251908e+00
   1.5880131e-03   1.6265312e+00
   1.6189111e-03   1.6279231e+00
   1.6504103e-03   1.6293684e+00
   1.6825224e-03   1.6308691e+00
   1.7152592e-03   1.6324273e+00
   1.7486331e-03   1.6340452e+00
   1.7826563e-03   1.6357250e+00
   1.8173414e-03   1.6374689e+00
   1.8527015e-03   1.6392794e+00
   1.8887495e-03   1.6411589e+00
   1.9254990e-03   1.6431100e+00
   1.9629634e-03   1.6451352e+00
   2.0011569e-03   1.6472375e+00
   2.0400934e-03   1.6494194e+00
   2.0797875e-03   1.6516841e+00
   2.1202540e-03   1.6540345e+00
   2.1615078e-03   1.6564736e+00
   2.2035643e-03   1.6590048e+00
   2.2464391e-03   1.6616314e+00
   2.2901481e-03   1.6643568e+00
   2.3347076e-03   1.6671845e+00
   2.3801340e-03   1.6701183e+00
   2.4264444e-03   1.6731619e+00
   2.4736557e-03   1.6763192e+00
   2.5217857e-03   1.6795943e+00
   2.5708521e-03   1.6829913e+00
   2.6208732e-03   1.6865145e+00
   2.6718676e-03   1.6901684e+00
   2.7238542e-03   1.6939575e+00
   2.7768523e-03   1.6978865e+00
   2.8308816e-03   1.7019602e+00
   2.8859621e-03   1.7061837e+00
   2.9421143e-03   1.7105621e+00
   2.9993591e-03   1.7151007e+00
   3.0577177e-03   1.7198049e+00
   3.1172117e-03   1.7246803e+00
   3.1778634e-03   1.7297327e+00
   3.2396951e-03   1.7349681e+00
   3.3027299e-03   1.7403924e+00
   3.3669912e-03   1.7460120e+00
   3.4325028e-03   1.7518333e+00
   3.4992891e-03   1.7578629e+00
   3.5673748e-03   1.7641075e+00
   3.6367853e-03   1.7705741e+00
   3.7075463e-03   1.7772698e+00
   3.7796841e-03   1.7842020e+00
   3.8532255e-03   1.7913781e+00
   3.9281978e-03   1.7988058e+00
   4.0046288e-03   1.8064930e+00
   4.0825469e-03   1.8144476e+00
   4.1619811e-03   1.8226780e+00
   4.2429609e-03   1.8311925e+00
   4.3255162e-03   1.8399998e+00
   4.4096779e-03   1.8491086e+00
   4.4954771e-03   1.8585280e+00
   4.5829457e-03   1.8682671e+00
   4.6721161e-03   1.8783353e+00
   4.7630216e-03   1.8887422e+00
   4.8556958e-03   1.8994974e+00
   4.9501731e-03   1.9106111e+00
   5.0464888e-03   1.9220932e+00
   5.1446784e-03   1.9339541e+00
   5.2447785e-03   1.9462044e+00
   5.3468262e-03   1.9588548e+00
   5.4508595e-03   1.9719161e+00
   5.5569170e-03   1.9853994e+00
   5.6650381e-03   1.9993160e+00
   5.7752628e-03   2.0136774e+00
   5.8876322e-03   2.0284952e+00
   6.0021880e-03   2.0437812e+00
   6.1189727e-03   2.0595474e+00
   6.2380296e-03   2.0758060e+00
   6.3594031e-03   2.0925694e+00
   6.4831381e-03   2.1098501e+00
   6.6092807e-03   2.1276609e+00
   6.7378776e-03   2.1460145e+00
   6.8689766e-03   2.1649242e+00
   7.0026264e-03   2.1844032e+00
   7.1388766e-03   2.2044648e+00
   7.2777779e-03   2.2251227e+00
   7.4193817e-03   2.2463906e+00
   7.5637408e-03   2.2682826e+00
   7.7109086e-03   2.2908126e+00
   7.8609399e-03   2.3139950e+00
   8.0138904e-03   2.3378442e+00
   8.1698168e-03   2.3623749e+00
   8.3287771e-03   2.3876018e+00
   8.4908303e-03   2.4135400e+00
   8.6560365e-03   2.4402046e+00
   8.8244572e-03   2.4676110e+00
   8.9961548e-03   2.4957746e+00
   9.1711932e-03   2.5247113e+00
   9.3496373e-03   2.5544367e+00
   9.5315533e-03   2.5849671e+00
   9.7170089e-03   2.6163187e+00
   9.9060730e-03   2.6485080e+00
   1.0098816e-02   2.6815516e+00
   1.0295308e-02   2.7154664e+00
   1.0495624e-02   2.7502695e+00
   1.0699838e-02   2.7859781e+00
   1.0908025e-02   2.8226098e+00
   1.1120263e-02   2.8601823e+00
   1.1336630e-02   2.8987136e+00
   1.1557207e-02   2.9382218e+00
   1.1782076e-02   2.9787255e+00
   1.2011320e-02   3.0202433e+00
   1.2245024e-02   3.0627941e+00
   1.2483276e-02   3.1063971e+00
   1.2726163e-02   3.1510719e+00
   1.2973776e-02   3.1968383e+00
   1.3226207e-02   3.2437162e+00
   1.3483550e-02   3.2917260e+00
   1.3745900e-02   3.3408883e+00
   1.4013354e-02   3.3912242e+00
   1.4286012e-02   3.4427549e+00
   1.4563975e-02   3.4955020e+00
   1.4847347e-02   3.5494875e+00
   1.5136232e-02   3.6047336e+00
   1.5430738e-02   3.6612632e+00
   1.5730974e-02   3.7190991e+00
   1.6037052e-02   3.7782648e+00
   1.6349085e-02   3.8387842e+00
   1.6667189e-02   3.9006813e+00
   1.6991483e-02   3.9639809e+00
   1.7322087e-02   4.0287079e+00
   1.7659123e-02   4.0948879e+00
   1.8002717e-02   4.1625466e+00
   1.8352996e-02   4.2317106e+00
   1.8710091e-02   4.3024065e+00
   1.9074133e-02   4.3746617e+00
   1.9445259e-02   4.4485040e+00
   1.9823606e-02   4.5239616e+00
   2.0209314e-02   4.6010633e+00
   2.0602527e-02   4.6798384e+00
   2.1003391e-02   4.7603166e+00
   2.1412054e-02   4.8425285e+00
   2.1828669e-02   4.9265048e+00
   2.2253390e-02   5.0122771e+00
   2.2686375e-02   5.0998773e+00
   2.3127784e-02   5.1893382e+00
   2.3577782e-02   5.2806929e+00
   2.4036535e-02   5.3739752e+00
   2.4504214e-02   5.4692196e+00
   2.4980993e-02   5.5664612e+00
   2.5467049e-02   5.6657357e+00
   2.5962562e-02   5.7670793e+00
   2.6467716e-02   5.8705292e+00
   2.6982699e-02   5.9761231e+00
   2.7507701e-02   6.0838992e+00
   2.8042919e-02   6.1938968e+00
   2.8588551e-02   6.3061554e+00
   2.9144799e-02   6.4207158e+00
   2.9711870e-02   6.5376189e+00
   3.0289974e-02   6.6569069e+00
   3.0879327e-02   6.7786224e+00
   3.1480146e-02   6.9028088e+00
   3.2092656e-02   7.0295105e+00
   3.2717084e-02   7.1587723e+00
   3.3353661e-02   7.2906400e+00
   3.4002623e-02   7.4251603e+00
   3.4664213e-02   7.5623805e+00
   3.5338675e-02   7.7023489e+00
   3.6026261e-02   7.8451144e+00
   3.6727224e-02   7.9907269e+00
   3.7441827e-02   8.1392372e+00
   3.8170333e-02   8.2906966e+00
   3.8913014e-02   8.4451577e+00
   3.9670145e-02   8.6026737e+00
   4.0442008e-02   8.7632986e+00
   4.1228889e-02   8.9270876e+00
   4.2031080e-02   9.0940964e+00
   4.2848880e-02   9.2643818e+00
   4.3682591e-02   9.4380014e+00
   4.4532524e-02   9.6150137e+00
   4.5398994e-02   9.7954782e+00
   4.6282323e-02   9.9794552e+00
   4.7182839e-02   1.0167006e+01
   4.8100877e-02   1.0358192e+01
   4.9036776e-02   1.0553077e+01
   4.9990886e-02   1.0751725e+01
   5.0963559e-02   1.0954199e+01
   5.1955158e-02   1.1160567e+01
   5.2966051e-02   1.1370894e+01
   5.3996612e-02   1.1585248e+01
   5.5047226e-02   1.1803696e+01
   5.6118280e-02   1.2026309e+01
   5.7210175e-02   1.2253155e+01
   5.8323314e-02   1.2484306e+01
   5.9458112e-02   1.2719832e+01
   6.0614990e-02   1.2959806e+01
   6.1794377e-02   1.3204302e+01
   6.2996711e-02   1.3453392e+01
   6.4222439e-02   1.3707151e+01
   6.5472017e-02   1.3965654e+01
   6.6745907e-02   1.4228977e+01
   6.8044583e-02   1.4497196e+01
   6.9368528e-02   1.4770388e+01
   7.0718233e-02   1.5048630e+01
   7.2094199e-02   1.5331999e+01
   7.3496937e-02   1.5620575e+01
   7.4926968e-02   1.5914435e+01
   7.6384824e-02   1.6213659e+01
   7.7871045e-02   1.6518324e+01
   7.9386183e-02   1.6828512e+01
   8.0930802e-02   1.7144300e+01
   8.2505474e-02   1.7465767e+01
   8.4110784e-02   1.7792994e+01
   8.5747329e-02   1.8126058e+01
   8.7415717e-02   1.8465038e+01
   8.9116566e-02   1.8810013e+01
   9.0850509e-02   1.9161060e+01
   9.2618189e-02   1.9518255e+01
   9.4420263e-02   1.9881676e+01
   9.6257400e-02   2.0251396e+01
   9.8130282e-02   2.0627490e+01
   1.0003960e-01   2.1010030e+01
   1.0198608e-01   2.1399088e+01
   1.0397042e-01   2.1794733e+01
   1.0599338e-01   2.2197032e+01
   1.0805569e-01   2.2606052e+01
   1.1015813e-01   2.3021855e+01
   1.1230148e-01   2.3444503e+01
   1.1448653e-01   2.3874052e+01
   1.1671410e-01   2.4310558e+01
   1.1898501e-01   2.4754072e+01
   1.2130010e-01   2.5204641e+01
   1.2366024e-01   2.5662309e+01
   1.2606630e-01   2.6127116e+01
   1.2851918e-01   2.6599095e+01
   1.3101978e-01   2.7078276e+01
   1.3356903e-01   2.7564682e+01
   1.3616788e-01   2.8058331e+01
   1.3881731e-01   2.8559235e+01
   1.4151828e-01   2.9067397e+01
   1.4427180e-01   2.9582815e+01
   1.4707890e-01   3.0105477e+01
   1.4994062e-01   3.0635363e+01
   1.5285801e-01   3.1172444e+01
   1.5583218e-01   3.1716681e+01
   1.5886421e-01   3.2268026e+01
   1.6195523e-01   3.2826418e+01
   1.6510640e-01   3.3391784e+01
   1.6831887e-01   3.3964039e+01
   1.7159386e-01   3.4543085e+01
   1.7493256e-01   3.5128810e+01
   1.7833623e-01   3.5721084e+01
   1.8180612e-01   3.6319764e+01
   1.8534352e-01   3.6924689e+01
   1.8894976e-01   3.7535680e+01
   1.9262616e-01   3.8152537e+01
   1.9637409e-01   3.8775043e+01
   2.0019494e-01   3.9402957e+01
   2.0409014e-01   4.0036018e+01
   2.0806112e-01   4.0673938e+01
   2.1210937e-01   4.1316406e+01
   2.1623639e-01   4.1963086e+01
   2.2044370e-01   4.2613611e+01
   2.2473288e-01   4.3267587e+01
   2.2910551e-01   4.3924591e+01
   2.3356322e-01   4.4584164e+01
   2.3810767e-01   4.5245817e+01
   2.4274053e-01   4.5909025e+01
   2.4746354e-01   4.6573226e+01
   2.5227844e-01   4.7237819e+01
   2.5718703e-01   4.7902166e+01
   2.6219112e-01   4.8565584e+01
   2.6729258e-01   4.9227350e+01
   2.7249330e-01   4.9886695e+01
   2.7779520e-01   5.0542801e+01
   2.8320027e-01   5.1194808e+01
   2.8871050e-01   5.1841799e+01
   2.9432795e-01   5.2482812e+01
   3.0005469e-01   5.3116828e+01
   3.0589286e-01   5.3742776e+01
   3.1184463e-01   5.4359528e+01
   3.1791219e-01   5.4965899e+01
   3.2409782e-01   5.5560646e+01
   3.3040380e-01   5.6142467e+01
   3.3683247e-01   5.6709998e+01
   3.4338622e-01   5.7261817e+01
   3.5006750e-01   5.7796438e+01
   3.5687877e-01   5.8312313e+01
   3.6382256e-01   5.8807833e+01
   3.7090147e-01   5.9281328e+01
   3.7811810e-01   5.9731064e+01
   3.8547515e-01   6.0155251e+01
   3.9297535e-01   6.0552037e+01
   4.0062148e-01   6.0919514e+01
   4.0841638e-01   6.1255721e+01
   4.1636295e-01   6.1558643e+01
   4.2446413e-01   6.1826220e+01
   4.3272293e-01   6.2056346e+01
   4.4114243e-01   6.2246878e+01
   4.4972575e-01   6.2395637e+01
   4.5847607e-01   6.2500422e+01
   4.6739665e-01   6.2559010e+01
   4.7649079e-01   6.2569168e+01
   4.8576189e-01   6.2528664e+01
   4.9521336e-01   6.2435273e+01
   5.0484874e-01   6.2286794e+01
   5.1467159e-01   6.2081058e+01
   5.2468557e-01   6.1815947e+01
   5.3489438e-01   6.1489405e+01
   5.4530183e-01   6.1099458e+01
   5.5591178e-01   6.0644231e+01
   5.6672817e-01   6.0121968e+01
   5.7775501e-01   5.9531051e+01
   5.8899640e-01   5.8870024e+01
   6.0045651e-01   5.8137618e+01
   6.1213961e-01   5.7332772e+01
   6.2405002e-01   5.6454662e+01
   6.3619217e-01   5.5502726e+01
   6.4857057e-01   5.4476693e+01
   6.6118982e-01   5.3376611e+01
   6.7405461e-01   5.2202879e+01
   6.8716970e-01   5.0956269e+01
   7.0053997e-01   4.9637964e+01
   7.1417039e-01   4.8249580e+01
   7.2806602e-01   4.6793197e+01
   7.4223202e-01   4.5271385e+01
   7.5667364e-01   4.3687228e+01
   7.7139625e-01   4.2044345e+01
   7.8640532e-01   4.0346911e+01
   8.0170643e-01   3.8599670e+01
   8.1730524e-01   3.6807948e+01
   8.3320757e-01   3.4977655e+01
   8.4941930e-01   3.3115284e+01
   8.6594647e-01   3.1227905e+01
   8.8279521e-01   2.9323147e+01
   8.9997177e-01   2.7409174e+01
   9.1748254e-01   2.5494650e+01
   9.3533401e-01   2.3588694e+01
   9.5353282e-01   2.1700826e+01
   9.7208573e-01   1.9840903e+01
   9.9099962e-01   1.8019038e+01
   1.0102815e+00   1.6245517e+01
   1.0299386e+00   1.4530699e+01
   1.0499781e+00   1.2884915e+01
   1.0704076e+00   1.1318356e+01
   1.0912345e+00   9.8409589e+00
   1.1124667e+00   8.4622916e+00
   1.1341120e+00   7.1914423e+00
   1.1561784e+00   6.0368965e+00
   1.1786742e+00   5.0063823e+00
   1.2016077e+00   4.1065995e+00
   1.2249874e+00   3.3426391e+00
   1.2488220e+00   2.7167167e+00
   1.2731203e+00   2.2257474e+00
   1.2978915e+00   1.8579186e+00
   1.3231446e+00   1.5904682e+00
   1.3488890e+00   1.3926032e+00
   1.3751344e+00   1.2344746e+00
   1.4018904e+00   1.0975467e+00
   1.4291670e+00   9.8194762e-01
   1.4569743e+00   9.0940805e-01
   1.4853227e+00   9.1502131e-01
   1.5142226e+00   1.0191437e+00
   1.5436849e+00   1.2070509e+00
   1.5737204e+00   1.4449370e+00
   1.6043403e+00   1.7003613e+00
   1.6355560e+00   1.9476764e+00
   1.6673790e+00   2.1671568e+00
   1.6998213e+00   2.3439493e+00
   1.7328947e+00   2.4679173e+00
   1.7666117e+00   2.5342602e+00
   1.8009847e+00   2.5447854e+00
   1.8360265e+00   2.5098159e+00
   1.8717501e+00   2.4505551e+00
   1.9081688e+00   2.4007884e+00
   1.9452960e+00   2.4045566e+00
   1.9831457e+00   2.5049637e+00
   2.0217318e+00   2.7260156e+00
   2.0610687e+00   3.0621388e+00
   2.1011709e+00   3.4848125e+00
   2.1420534e+00   3.9563106e+00
   2.1837314e+00   4.4390398e+00
   2.2262203e+00   4.8992709e+00
   2.2695359e+00   5.3081737e+00
   2.3136943e+00   5.6421121e+00
   2.3587119e+00   5.8828743e+00
   2.4046054e+00   6.0179266e+00
   2.4513919e+00   6.0406123e+00
   2.4990887e+00   5.9501988e+00
   2.5477135e+00   5.7517065e+00
   2.5972844e+00   5.4554938e+00
   2.6478198e+00   5.0766221e+00
   2.6993385e+00   4.6340780e+00
   2.7518596e+00   4.1499824e+00
   2.8054026e+00   3.6489735e+00
   2.8599873e+00   3.1579689e+00
   2.9156342e+00   2.7063788e+00
   2.9723637e+00   2.3261737e+00
   3.0301970e+00   2.0493761e+00
   3.0891556e+00   1.8987812e+00
   3.1492614e+00   1.8736461e+00
   3.2105366e+00   1.9462514e+00
   3.2730041e+00   2.0776237e+00
   3.3366870e+00   2.2353434e+00
   3.4016090e+00   2.4003606e+00
   3.4677942e+00   2.5660961e+00
   3.5352671e+00   2.7350606e+00
   3.6040529e+00   2.9145222e+00
   3.6741770e+00   3.1112614e+00
   3.7456655e+00   3.3260975e+00
   3.8185450e+00   3.5499250e+00
   3.8928425e+00   3.7629315e+00
   3.9685856e+00   3.9373533e+00
   4.0458025e+00   4.0427721e+00
   4.1245217e+00   4.0524879e+00
   4.2047726e+00   3.9496823e+00
   4.2865850e+00   3.7323762e+00
   4.3699891e+00   3.4163806e+00
   4.4550161e+00   3.0355732e+00
   4.5416974e+00   2.6387039e+00
   4.6300653e+00   2.2810624e+00
   4.7201526e+00   2.0083239e+00
   4.8119927e+00   1.8349366e+00
   4.9056197e+00   1.7351245e+00
   5.0010684e+00   1.6627254e+00
   5.0983743e+00   1.5821506e+00
   5.1975735e+00   1.4876197e+00
   5.2987028e+00   1.4152068e+00
   5.4017997e+00   1.4522201e+00
   5.5069027e+00   1.7016036e+00
   5.6140506e+00   2.1885299e+00
   5.7232833e+00   2.8398910e+00
   5.8346413e+00   3.5309207e+00
   5.9481660e+00   4.1107816e+00
   6.0638996e+00   4.4219320e+00
   6.1818850e+00   4.3329730e+00
   6.3021661e+00   3.7829775e+00
   6.4247874e+00   2.8369355e+00
   6.5497946e+00   1.8185125e+00
   6.6772341e+00   1.6711584e+00
   6.8071532e+00   2.5635191e+00
   6.9396001e+00   3.4338748e+00
   7.0746240e+00   3.8302841e+00
   7.2122751e+00   3.6516036e+00
   7.3526045e+00   3.0167229e+00
   7.4956643e+00   2.2433316e+00
   7.6415075e+00   1.7710166e+00
   7.7901885e+00   1.7498662e+00
   7.9417624e+00   1.8685659e+00
   8.0962854e+00   2.0643081e+00
   8.2538150e+00   2.5525111e+00
   8.4144096e+00   3.2936465e+00
   8.5781289e+00   3.9681525e+00
   8.7450337e+00   4.2334192e+00
   8.9151860e+00   3.8049761e+00
   9.0886490e+00   2.5038034e+00
   9.2654870e+00   3.9472721e-01
   9.4457657e+00   2.2836582e+00
   9.6295522e+00   4.6917215e+00
   9.8169146e+00   6.0502080e+00
   1.0007922e+01   5.7491556e+00
   1.0202647e+01   3.7836043e+00
   1.0401160e+01   1.2365015e+00
   1.0603535e+01   2.7525860e+00
   1.0809849e+01   4.6504820e+00
   1.1020176e+01   5.2013387e+00
   1.1234596e+01   4.9172255e+00
   1.1453188e+01   4.9975729e+00
   1.1676032e+01   5.6091621e+00
   1.1903213e+01   5.5132632e+00
   1.2134814e+01   3.7844430e+00
   1.2370922e+01   1.0220394e+00
   1.2611623e+01   3.2178253e+00
   1.2857007e+01   5.0898591e+00
   1.3107167e+01   4.5447479e+00
   1.3362193e+01   2.2679326e+00
   1.3622181e+01   9.9366109e-01
   1.3887228e+01   2.0841986e+00
   1.4157432e+01   2.5407119e+00
   1.4432894e+01   2.3204478e+00
   1.4713715e+01   2.4319466e+00
   1.5000000e+01   3.6556411e+00


==> K_der_rand_real_dat.dat <==
  -2.0000000e-01   3.5327112e+00
  -1.9959960e-01   3.5201975e+00
  -1.9919920e-01   3.4962205e+00
  -1.9879880e-01   3.4612425e+00
  -1.9839840e-01   3.4157717e+00
  -1.9799800e-01   3.3603576e+00
  -1.9759760e-01   3.2955870e+00
  -1.9719720e-01   3.2220787e+00
  -1.9679680e-01   3.1404790e+00
  -1.9639640e-01   3.0514565e+00
  -1.9599600e-01   2.9556971e+00
  -1.9559560e-01   2.8538989e+00
  -1.9519520e-01   2.7467671e+00
  -1.9479479e-01   2.6350093e+00
  -1.9439439e-01   2.5193306e+00
  -1.9399399e-01   2.4004287e+00
  -1.9359359e-01   2.2789897e+00
  -1.9319319e-01   2.1556838e+00
  -1.9279279e-01   2.0311614e+00
  -1.9239239e-01   1.9060493e+00
  -1.9199199e-01   1.7809473e+00
  -1.9159159e-01   1.6564256e+00
  -1.9119119e-01   1.5330216e+00
  -1.9079079e-01   1.4112381e+00
  -1.9039039e-01   1.2915414e+00
  -1.8998999e-01   1.1743596e+00
  -1.8958959e-01   1.0600815e+00
  -1.8918919e-01   9.4905644e-01
  -1.8878879e-01   8.4159342e-01
  -1.8838839e-01   7.3796159e-01
  -1.8798799e-01   6.3839060e-01
  -1.8758759e-01   5.4307144e-01
  -1.8718719e-01   4.5215768e-01
  -1.8678679e-01   3.6576689e-01
  -1.8638639e-01   2.8398241e-01
  -1.8598599e-01   2.0685543e-01
  -1.8558559e-01   1.3440718e-01
  -1.8518519e-01   6.6631432e-02
  -1.8478478e-01   3.4970377e-03
  -1.8438438e-01  -5.5049300e-02
  -1.8398398e-01  -1.0908024e-01
  -1.8358358e-01  -1.5868493e-01
  -1.8318318e-01  -2.0396616e-01
  -1.8278278e-01  -2.4503749e-01
  -1.8238238e-01  -2.8202046e-01
  -1.8198198e-01  -3.1504192e-01
  -1.8158158e-01  -3.4423142e-01
  -1.8118118e-01  -3.6971881e-01
  -1.8078078e-01  -3.9163203e-01
  -1.8038038e-01  -4.1009501e-01
  -1.7997998e-01  -4.2522595e-01
  -1.7957958e-01  -4.3713571e-01
  -1.7917918e-01  -4.4592655e-01
  -1.7877878e-01  -4.5169111e-01
  -1.7837838e-01  -4.5451170e-01
  -1.7797798e-01  -4.5445984e-01
  -1.7757758e-01  -4.5159611e-01
  -1.7717718e-01  -4.4597032e-01
  -1.7677678e-01  -4.3762188e-01
  -1.7637638e-01  -4.2658055e-01
  -1.7597598e-01  -4.1286731e-01
  -1.7557558e-01  -3.9649559e-01
  -1.7517518e-01  -3.7747262e-01
  -1.7477477e-01  -3.5580108e-01
  -1.7437437e-01  -3.3148079e-01
  -1.7397397e-01  -3.0451061e-01
  -1.7357357e-01  -2.7489049e-01
  -1.7317317e-01  -2.4262345e-01
  -1.7277277e-01  -2.0771777e-01
  -1.7237237e-01  -1.7018906e-01
  -1.7197197e-01  -1.3006237e-01
  -1.7157157e-01  -8.7374207e-02
  -1.7117117e-01  -4.2174471e-02
  -1.7077077e-01   5.4717537e-03
  -1.7037037e-01   5.5482553e-02
  -1.6996997e-01   1.0775774e-01
  -1.6956957e-01   1.6217761e-01
  -1.6916917e-01   2.1860198e-01
  -1.6876877e-01   2.7686944e-01
  -1.6836837e-01   3.3679693e-01
  -1.6796797e-01   3.9817959e-01
  -1.6756757e-01   4.6079095e-01
  -1.6716717e-01   5.2438337e-01
  -1.6676677e-01   5.8868889e-01
  -1.6636637e-01   6.5342036e-01
  -1.6596597e-01   7.1827284e-01
  -1.6556557e-01   7.8292536e-01
  -1.6516517e-01   8.4704296e-01
  -1.6476476e-01   9.1027897e-01
  -1.6436436e-01   9.7227762e-01
  -1.6396396e-01   1.0326767e+00
  -1.6356356e-01   1.0911108e+00
  -1.6316316e-01   1.1472140e+00
  -1.6276276e-01   1.2006235e+00
  -1.6236236e-01   1.2509829e+00
  -1.6196196e-01   1.2979456e+00
  -1.6156156e-01   1.3411781e+00
  -1.6116116e-01   1.3803634e+00
  -1.6076076e-01   1.4152046e+00
  -1.6036036e-01   1.4454277e+00
  -1.5995996e-01   1.4707848e+00
  -1.5955956e-01   1.4910570e+00
  -1.5915916e-01   1.5060570e+00
  -1.5875876e-01   1.5156313e+00
  -1.5835836e-01   1.5196623e+00
  -1.5795796e-01   1.5180701e+00
  -1.5755756e-01   1.5108136e+00
  -1.5715716e-01   1.4978915e+00
  -1.5675676e-01   1.4793430e+00
  -1.5635636e-01   1.4552478e+00
  -1.5595596e-01   1.4257256e+00
  -1.5555556e-01   1.3909357e+00
  -1.5515516e-01   1.3510754e+00
  -1.5475475e-01   1.3063788e+00
  -1.5435435e-01   1.2571145e+00
  -1.5395395e-01   1.2035833e+00
  -1.5355355e-01   1.1461152e+00
  -1.5315315e-01   1.0850665e+00
  -1.5275275e-01   1.0208164e+00
  -1.5235235e-01   9.5376292e-01
  -1.5195195e-01   8.8431909e-01
  -1.5155155e-01   8.1290887e-01
  -1.5115115e-01   7.3996271e-01
  -1.5075075e-01   6.6591315e-01
  -1.5035035e-01   5.9119032e-01
  -1.4994995e-01   5.1621751e-01
  -1.4954955e-01   4.4140672e-01
  -1.4914915e-01   3.6715435e-01
  -1.4874875e-01   2.9383708e-01
  -1.4834835e-01   2.2180788e-01
  -1.4794795e-01   1.5139238e-01
  -1.4754755e-01   8.2885506e-02
  -1.4714715e-01   1.6548410e-02
  -1.4674675e-01  -4.7394107e-02
  -1.4634635e-01  -1.0875582e-01
  -1.4594595e-01  -1.6739081e-01
  -1.4554555e-01  -2.2319475e-01
  -1.4514515e-01  -2.7610566e-01
  -1.4474474e-01  -3.2610416e-01
  -1.4434434e-01  -3.7321317e-01
  -1.4394394e-01  -4.1749717e-01
  -1.4354354e-01  -4.5906087e-01
  -1.4314314e-01  -4.9804736e-01
  -1.4274274e-01  -5.3463587e-01
  -1.4234234e-01  -5.6903894e-01
  -1.4194194e-01  -6.0149928e-01
  -1.4154154e-01  -6.3228614e-01
  -1.4114114e-01  -6.6169138e-01
  -1.4074074e-01  -6.9002522e-01
  -1.4034034e-01  -7.1761167e-01
  -1.3993994e-01  -7.4478389e-01
  -1.3953954e-01  -7.7187923e-01
  -1.3913914e-01  -7.9923435e-01
  -1.3873874e-01  -8.2718017e-01
  -1.3833834e-01  -8.5603694e-01
  -1.3793794e-01  -8.8610937e-01
  -1.3753754e-01  -9.1768192e-01
  -1.3713714e-01  -9.5101430e-01
  -1.3673674e-01  -9.8633727e-01
  -1.3633634e-01  -1.0238487e+00
  -1.3593594e-01  -1.0637102e+00
  -1.3553554e-01  -1.1060437e+00
  -1.3513514e-01  -1.1509291e+00
  -1.3473473e-01  -1.1984023e+00
  -1.3433433e-01  -1.2484529e+00
  -1.3393393e-01  -1.3010242e+00
  -1.3353353e-01  -1.3560115e+00
  -1.3313313e-01  -1.4132634e+00
  -1.3273273e-01  -1.4725817e+00
  -1.3233233e-01  -1.5337229e+00
  -1.3193193e-01  -1.5964001e+00
  -1.3153153e-01  -1.6602854e+00
  -1.3113113e-01  -1.7250124e+00
  -1.3073073e-01  -1.7901804e+00
  -1.3033033e-01  -1.8553576e+00
  -1.2992993e-01  -1.9200853e+00
  -1.2952953e-01  -1.9838832e+00
  -1.2912913e-01  -2.0462534e+00
  -1.2872873e-01  -2.1066865e+00
  -1.2832833e-01  -2.1646662e+00
  -1.2792793e-01  -2.2196751e+00
  -1.2752753e-01  -2.2712004e+00
  -1.2712713e-01  -2.3187389e+00
  -1.2672673e-01  -2.3618030e+00
  -1.2632633e-01  -2.3999258e+00
  -1.2592593e-01  -2.4326660e+00
  -1.2552553e-01  -2.4596132e+00
  -1.2512513e-01  -2.4803919e+00
  -1.2472472e-01  -2.4946659e+00
  -1.2432432e-01  -2.5021423e+00
  -1.2392392e-01  -2.5025741e+00
  -1.2352352e-01  -2.4957637e+00
  -1.2312312e-01  -2.4815643e+00
  -1.2272272e-01  -2.4598824e+00
  -1.2232232e-01  -2.4306784e+00
  -1.2192192e-01  -2.3939669e+00
  -1.2152152e-01  -2.3498172e+00
  -1.2112112e-01  -2.2983522e+00
  -1.2072072e-01  -2.2397472e+00
  -1.2032032e-01  -2.1742281e+00
  -1.1991992e-01  -2.1020691e+00
  -1.1951952e-01  -2.0235901e+00
  -1.1911912e-01  -1.9391528e+00
  -1.1871872e-01  -1.8491575e+00
  -1.1831832e-01  -1.7540391e+00
  -1.1791792e-01  -1.6542621e+00
  -1.1751752e-01  -1.5503167e+00
  -1.1711712e-01  -1.4427134e+00
  -1.1671672e-01  -1.3319783e+00
  -1.1631632e-01  -1.2186481e+00
  -1.1591592e-01  -1.1032646e+00
  -1.1551552e-01  -9.8637023e-01
  -1.1511512e-01  -8.6850282e-01
  -1.1471471e-01  -7.5019086e-01
  -1.1431431e-01  -6.3194907e-01
  -1.1391391e-01  -5.1427403e-01
  -1.1351351e-01  -3.9764032e-01
  -1.1311311e-01  -2.8249689e-01
  -1.1271271e-01  -1.6926387e-01
  -1.1231231e-01  -5.8329808e-02
  -1.1191191e-01   4.9950649e-02
  -1.1151151e-01   1.5525861e-01
  -1.1111111e-01   2.5731231e-01
  -1.1071071e-01   3.5586801e-01
  -1.1031031e-01   4.5072043e-01
  -1.0990991e-01   5.4170266e-01
  -1.0950951e-01   6.2868566e-01
  -1.0910911e-01   7.1157736e-01
  -1.0870871e-01   7.9032128e-01
  -1.0830831e-01   8.6489483e-01
  -1.0790791e-01   9.3530724e-01
  -1.0750751e-01   1.0015973e+00
  -1.0710711e-01   1.0638305e+00
  -1.0670671e-01   1.1220968e+00
  -1.0630631e-01   1.1765070e+00
  -1.0590591e-01   1.2271901e+00
  -1.0550551e-01   1.2742903e+00
  -1.0510511e-01   1.3179634e+00
  -1.0470470e-01   1.3583742e+00
  -1.0430430e-01   1.3956936e+00
  -1.0390390e-01   1.4300952e+00
  -1.0350350e-01   1.4617533e+00
  -1.0310310e-01   1.4908400e+00
  -1.0270270e-01   1.5175232e+00
  -1.0230230e-01   1.5419649e+00
  -1.0190190e-01   1.5643191e+00
  -1.0150150e-01   1.5847309e+00
  -1.0110110e-01   1.6033354e+00
  -1.0070070e-01   1.6202568e+00
  -1.0030030e-01   1.6356087e+00
  -9.9899900e-02   1.6494933e+00
  -9.9499499e-02   1.6620024e+00
  -9.9099099e-02   1.6732173e+00
  -9.8698699e-02   1.6832105e+00
  -9.8298298e-02   1.6920459e+00
  -9.7897898e-02   1.6997808e+00
  -9.7497497e-02   1.7064669e+00
  -9.7097097e-02   1.7121524e+00
  -9.6696697e-02   1.7168829e+00
  -9.6296296e-02   1.7207042e+00
  -9.5895896e-02   1.7236629e+00
  -9.5495495e-02   1.7258091e+00
  -9.5095095e-02   1.7271975e+00
  -9.4694695e-02   1.7278892e+00
  -9.4294294e-02   1.7279526e+00
  -9.3893894e-02   1.7274652e+00
  -9.3493493e-02   1.7265142e+00
  -9.3093093e-02   1.7251973e+00
  -9.2692693e-02   1.7236231e+00
  -9.2292292e-02   1.7219114e+00
  -9.1891892e-02   1.7201926e+00
  -9.1491491e-02   1.7186079e+00
  -9.1091091e-02   1.7173081e+00
  -9.0690691e-02   1.7164527e+00
  -9.0290290e-02   1.7162084e+00
  -8.9889890e-02   1.7167475e+00
  -8.9489489e-02   1.7182463e+00
  -8.9089089e-02   1.7208824e+00
  -8.8688689e-02   1.7248329e+00
  -8.8288288e-02   1.7302716e+00
  -8.7887888e-02   1.7373668e+00
  -8.7487487e-02   1.7462781e+00
  -8.7087087e-02   1.7571539e+00
  -8.6686687e-02   1.7701289e+00
  -8.6286286e-02   1.7853211e+00
  -8.5885886e-02   1.8028294e+00
  -8.5485485e-02   1.8227314e+00
  -8.5085085e-02   1.8450807e+00
  -8.4684685e-02   1.8699054e+00
  -8.4284284e-02   1.8972060e+00
  -8.3883884e-02   1.9269545e+00
  -8.3483483e-02   1.9590926e+00
  -8.3083083e-02   1.9935317e+00
  -8.2682683e-02   2.0301518e+00
  -8.2282282e-02   2.0688024e+00
  -8.1881882e-02   2.1093023e+00
  -8.1481481e-02   2.1514405e+00
  -8.1081081e-02   2.1949778e+00
  -8.0680681e-02   2.2396479e+00
  -8.0280280e-02   2.2851597e+00
  -7.9879880e-02   2.3311993e+00
  -7.9479479e-02   2.3774329e+00
  -7.9079079e-02   2.4235094e+00
  -7.8678679e-02   2.4690635e+00
  -7.8278278e-02   2.5137190e+00
  -7.7877878e-02   2.5570919e+00
  -7.7477477e-02   2.5987945e+00
  -7.7077077e-02   2.6384381e+00
  -7.6676677e-02   2.6756368e+00
  -7.6276276e-02   2.7100109e+00
  -7.5875876e-02   2.7411901e+00
  -7.5475475e-02   2.7688164e+00
  -7.5075075e-02   2.7925473e+00
  -7.4674675e-02   2.8120579e+00
  -7.4274274e-02   2.8270433e+00
  -7.3873874e-02   2.8372208e+00
  -7.3473473e-02   2.8423310e+00
  -7.3073073e-02   2.8421394e+00
  -7.2672673e-02   2.8364369e+00
  -7.2272272e-02   2.8250402e+00
  -7.1871872e-02   2.8077919e+00
  -7.1471471e-02   2.7845602e+00
  -7.1071071e-02   2.7552378e+00
  -7.0670671e-02   2.7197411e+00
  -7.0270270e-02   2.6780087e+00
  -6.9869870e-02   2.6299996e+00
  -6.9469469e-02   2.5756918e+00
  -6.9069069e-02   2.5150797e+00
  -6.8668669e-02   2.4481723e+00
  -6.8268268e-02   2.3749909e+00
  -6.7867868e-02   2.2955670e+00
  -6.7467467e-02   2.2099400e+00
  -6.7067067e-02   2.1181557e+00
  -6.6666667e-02   2.0202641e+00
  -6.6266266e-02   1.9163182e+00
  -6.5865866e-02   1.8063727e+00
  -6.5465465e-02   1.6904835e+00
  -6.5065065e-02   1.5687071e+00
  -6.4664665e-02   1.4411007e+00
  -6.4264264e-02   1.3077230e+00
  -6.3863864e-02   1.1686353e+00
  -6.3463463e-02   1.0239029e+00
  -6.3063063e-02   8.7359768e-01
  -6.2662663e-02   7.1780024e-01
  -6.2262262e-02   5.5660350e-01
  -6.1861862e-02   3.9011606e-01
  -6.1461461e-02   2.1846630e-01
  -6.1061061e-02   4.1806713e-02
  -6.0660661e-02  -1.3968150e-01
  -6.0260260e-02  -3.2578359e-01
  -5.9859860e-02  -5.1624633e-01
  -5.9459459e-02  -7.1077307e-01
  -5.9059059e-02  -9.0901896e-01
  -5.8658659e-02  -1.1105862e+00
  -5.8258258e-02  -1.3150200e+00
  -5.7857858e-02  -1.5218042e+00
  -5.7457457e-02  -1.7303585e+00
  -5.7057057e-02  -1.9400355e+00
  -5.6656657e-02  -2.1501189e+00
  -5.6256256e-02  -2.3598226e+00
  -5.5855856e-02  -2.5682905e+00
  -5.5455455e-02  -2.7745978e+00
  -5.5055055e-02  -2.9777531e+00
  -5.4654655e-02  -3.1767019e+00
  -5.4254254e-02  -3.3703312e+00
  -5.3853854e-02  -3.5574756e+00
  -5.3453453e-02  -3.7369248e+00
  -5.3053053e-02  -3.9074317e+00
  -5.2652653e-02  -4.0677227e+00
  -5.2252252e-02  -4.2165087e+00
  -5.1851852e-02  -4.3524973e+00
  -5.1451451e-02  -4.4744059e+00
  -5.1051051e-02  -4.5809763e+00
  -5.0650651e-02  -4.6709896e+00
  -5.0250250e-02  -4.7432817e+00
  -4.9849850e-02  -4.7967598e+00
  -4.9449449e-02  -4.8304185e+00
  -4.9049049e-02  -4.8433565e+00
  -4.8648649e-02  -4.8347930e+00
  -4.8248248e-02  -4.8040835e+00
  -4.7847848e-02  -4.7507352e+00
  -4.7447447e-02  -4.6744214e+00
  -4.7047047e-02  -4.5749951e+00
  -4.6646647e-02  -4.4525005e+00
  -4.6246246e-02  -4.3071838e+00
  -4.5845846e-02  -4.1395012e+00
  -4.5445445e-02  -3.9501257e+00
  -4.5045045e-02  -3.7399509e+00
  -4.4644645e-02  -3.5100928e+00
  -4.4244244e-02  -3.2618888e+00
  -4.3843844e-02  -2.9968935e+00
  -4.3443443e-02  -2.7168726e+00
  -4.3043043e-02  -2.4237926e+00
  -4.2642643e-02  -2.1198083e+00
  -4.2242242e-02  -1.8072471e+00
  -4.1841842e-02  -1.4885901e+00
  -4.1441441e-02  -1.1664502e+00
  -4.1041041e-02  -8.4354790e-01
  -4.0640641e-02  -5.2268358e-01
  -4.0240240e-02  -2.0670801e-01
  -3.9839840e-02   1.0150977e-01
  -3.9439439e-02   3.9911656e-01
  -3.9039039e-02   6.8331064e-01
  -3.8638639e-02   9.5137895e-01
  -3.8238238e-02   1.2007351e+00
  -3.7837838e-02   1.4289580e+00
  -3.7437437e-02   1.6338307e+00
  -3.7037037e-02   1.8133788e+00
  -3.6636637e-02   1.9659080e+00
  -3.6236236e-02   2.0900407e+00
  -3.5835836e-02   2.1847506e+00
  -3.5435435e-02   2.2493951e+00
  -3.5035035e-02   2.2837449e+00
  -3.4634635e-02   2.2880108e+00
  -3.4234234e-02   2.2628660e+00
  -3.3833834e-02   2.2094656e+00
  -3.3433433e-02   2.1294602e+00
  -3.3033033e-02   2.0250058e+00
  -3.2632633e-02   1.8987676e+00
  -3.2232232e-02   1.7539192e+00
  -3.1831832e-02   1.5941353e+00
  -3.1431431e-02   1.4235792e+00
  -3.1031031e-02   1.2468837e+00
  -3.0630631e-02   1.0691264e+00
  -3.0230230e-02   8.9579870e-01
  -2.9829830e-02   7.3276894e-01
  -2.9429429e-02   5.8623965e-01
  -2.9029029e-02   4.6269928e-01
  -2.8628629e-02   3.6886845e-01
  -2.8228228e-02   3.1164142e-01
  -2.7827828e-02   2.9802284e-01
  -2.7427427e-02   3.3506050e-01
  -2.7027027e-02   4.2977456e-01
  -2.6626627e-02   5.8908381e-01
  -2.6226226e-02   8.1972971e-01
  -2.5825826e-02   1.1281988e+00
  -2.5425425e-02   1.5206442e+00
  -2.5025025e-02   2.0028075e+00
  -2.4624625e-02   2.5799405e+00
  -2.4224224e-02   3.2567295e+00
  -2.3823824e-02   4.0372212e+00
  -2.3423423e-02   4.9247520e+00
  -2.3023023e-02   5.9218819e+00
  -2.2622623e-02   7.0303323e+00
  -2.2222222e-02   8.2509298e+00
  -2.1821822e-02   9.5835567e+00
  -2.1421421e-02   1.1027108e+01
  -2.1021021e-02   1.2579455e+01
  -2.0620621e-02   1.4237422e+01
  -2.0220220e-02   1.5996765e+01
  -1.9819820e-02   1.7852161e+01
  -1.9419419e-02   1.9797216e+01
  -1.9019019e-02   2.1824467e+01
  -1.8618619e-02   2.3925409e+01
  -1.8218218e-02   2.6090521e+01
  -1.7817818e-02   2.8309312e+01
  -1.7417417e-02   3.0570365e+01
  -1.7017017e-02   3.2861406e+01
  -1.6616617e-02   3.5169365e+01
  -1.6216216e-02   3.7480463e+01
  -1.5815816e-02   3.9780296e+01
  -1.5415415e-02   4.2053928e+01
  -1.5015015e-02   4.4286001e+01
  -1.4614615e-02   4.6460838e+01
  -1.4214214e-02   4.8562559e+01
  -1.3813814e-02   5.0575206e+01
  -1.3413413e-02   5.2482856e+01
  -1.3013013e-02   5.4269759e+01
  -1.2612613e-02   5.5920455e+01
  -1.2212212e-02   5.7419908e+01
  -1.1811812e-02   5.8753632e+01
  -1.1411411e-02   5.9907813e+01
  -1.1011011e-02   6.0869438e+01
  -1.0610611e-02   6.1626406e+01
  -1.0210210e-02   6.2167644e+01
  -9.8098098e-03   6.2483214e+01
  -9.4094094e-03   6.2564408e+01
  -9.0090090e-03   6.2403845e+01
  -8.6086086e-03   6.1995545e+01
  -8.2082082e-03   6.1335004e+01
  -7.8078078e-03   6.0419253e+01
  -7.4074074e-03   5.9246905e+01
  -7.0070070e-03   5.7818193e+01
  -6.6066066e-03   5.6134990e+01
  -6.2062062e-03   5.4200824e+01
  -5.8058058e-03   5.2020870e+01
  -5.4054054e-03   4.9601939e+01
  -5.0050050e-03   4.6952441e+01
  -4.6046046e-03   4.4082352e+01
  -4.2042042e-03   4.1003149e+01
  -3.8038038e-03   3.7727746e+01
  -3.4034034e-03   3.4270417e+01
  -3.0030030e-03   3.0646696e+01
  -2.6026026e-03   2.6873283e+01
  -2.2022022e-03   2.2967927e+01
  -1.8018018e-03   1.8949305e+01
  -1.4014014e-03   1.4836895e+01
  -1.0010010e-03   1.0650839e+01
  -6.0060060e-04   6.4118019e+00
  -2.0020020e-04   2.1408247e+00
   2.0020020e-04  -2.1408247e+00
   6.0060060e-04  -6.4118019e+00
   1.0010010e-03  -1.0650839e+01
   1.4014014e-03  -1.4836895e+01
   1.8018018e-03  -1.8949305e+01
   2.2022022e-03  -2.2967927e+01
   2.6026026e-03  -2.6873283e+01
   3.0030030e-03  -3.0646696e+01
   3.4034034e-03  -3.4270417e+01
   3.8038038e-03  -3.7727746e+01
   4.2042042e-03  -4.1003149e+01
   4.6046046e-03  -4.4082352e+01
   5.0050050e-03  -4.6952441e+01
   5.4054054e-03  -4.9601939e+01
   5.8058058e-03  -5.2020870e+01
   6.2062062e-03  -5.4200824e+01
   6.6066066e-03  -5.6134990e+01
   7.0070070e-03  -5.7818193e+01
   7.4074074e-03  -5.9246905e+01
   7.8078078e-03  -6.0419253e+01
   8.2082082e-03  -6.1335004e+01
   8.6086086e-03  -6.1995545e+01
   9.0090090e-03  -6.2403845e+01
   9.4094094e-03  -6.2564408e+01
   9.8098098e-03  -6.2483214e+01
   1.0210210e-02  -6.2167644e+01
   1.0610611e-02  -6.1626406e+01
   1.1011011e-02  -6.0869438e+01
   1.1411411e-02  -5.9907813e+01
   1.1811812e-02  -5.8753632e+01
   1.2212212e-02  -5.7419908e+01
   1.2612613e-02  -5.5920455e+01
   1.3013013e-02  -5.4269759e+01
   1.3413413e-02  -5.2482856e+01
   1.3813814e-02  -5.0575206e+01
   1.4214214e-02  -4.8562559e+01
   1.4614615e-02  -4.6460838e+01
   1.5015015e-02  -4.4286001e+01
   1.5415415e-02  -4.2053928e+01
   1.5815816e-02  -3.9780296e+01
   1.6216216e-02  -3.7480463e+01
   1.6616617e-02  -3.5169365e+01
   1.7017017e-02  -3.2861406e+01
   1.7417417e-02  -3.0570365e+01
   1.7817818e-02  -2.8309312e+01
   1.8218218e-02  -2.6090521e+01
   1.8618619e-02  -2.3925409e+01
   1.9019019e-02  -2.1824467e+01
   1.9419419e-02  -1.9797216e+01
   1.9819820e-02  -1.7852161e+01
   2.0220220e-02  -1.5996765e+01
   2.0620621e-02  -1.4237422e+01
   2.1021021e-02  -1.2579455e+01
   2.1421421e-02  -1.1027108e+01
   2.1821822e-02  -9.5835567e+00
   2.2222222e-02  -8.2509298e+00
   2.2622623e-02  -7.0303323e+00
   2.3023023e-02  -5.9218819e+00
   2.3423423e-02  -4.9247520e+00
   2.3823824e-02  -4.0372212e+00
   2.4224224e-02  -3.2567295e+00
   2.4624625e-02  -2.5799405e+00
   2.5025025e-02  -2.0028075e+00
   2.5425425e-02  -1.5206442e+00
   2.5825826e-02  -1.1281988e+00
   2.6226226e-02  -8.1972971e-01
   2.6626627e-02  -5.8908381e-01
   2.7027027e-02  -4.2977456e-01
   2.7427427e-02  -3.3506050e-01
   2.7827828e-02  -2.9802284e-01
   2.8228228e-02  -3.1164142e-01
   2.8628629e-02  -3.6886845e-01
   2.9029029e-02  -4.6269928e-01
   2.9429429e-02  -5.8623965e-01
   2.9829830e-02  -7.3276894e-01
   3.0230230e-02  -8.9579870e-01
   3.0630631e-02  -1.0691264e+00
   3.1031031e-02  -1.2468837e+00
   3.1431431e-02  -1.4235792e+00
   3.1831832e-02  -1.5941353e+00
   3.2232232e-02  -1.7539192e+00
   3.2632633e-02  -1.8987676e+00
   3.3033033e-02  -2.0250058e+00
   3.3433433e-02  -2.1294602e+00
   3.3833834e-02  -2.2094656e+00
   3.4234234e-02  -2.2628660e+00
   3.4634635e-02  -2.2880108e+00
   3.5035035e-02  -2.2837449e+00
   3.5435435e-02  -2.2493951e+00
   3.5835836e-02  -2.1847506e+00
   3.6236236e-02  -2.0900407e+00
   3.6636637e-02  -1.9659080e+00
   3.7037037e-02  -1.8133788e+00
   3.7437437e-02  -1.6338307e+00
   3.7837838e-02  -1.4289580e+00
   3.8238238e-02  -1.2007351e+00
   3.8638639e-02  -9.5137895e-01
   3.9039039e-02  -6.8331064e-01
   3.9439439e-02  -3.9911656e-01
   3.9839840e-02  -1.0150977e-01
   4.0240240e-02   2.0670801e-01
   4.0640641e-02   5.2268358e-01
   4.1041041e-02   8.4354790e-01
   4.1441441e-02   1.1664502e+00
   4.1841842e-02   1.4885901e+00
   4.2242242e-02   1.8072471e+00
   4.2642643e-02   2.1198083e+00
   4.3043043e-02   2.4237926e+00
   4.3443443e-02   2.7168726e+00
   4.3843844e-02   2.9968935e+00
   4.4244244e-02   3.2618888e+00
   4.4644645e-02   3.5100928e+00
   4.5045045e-02   3.7399509e+00
   4.5445445e-02   3.9501257e+00
   4.5845846e-02   4.1395012e+00
   4.6246246e-02   4.3071838e+00
   4.6646647e-02   4.4525005e+00
   4.7047047e-02   4.5749951e+00
   4.7447447e-02   4.6744214e+00
   4.7847848e-02   4.7507352e+00
   4.8248248e-02   4.8040835e+00
   4.8648649e-02   4.8347930e+00
   4.9049049e-02   4.8433565e+00
   4.9449449e-02   4.8304185e+00
   4.9849850e-02   4.7967598e+00
   5.0250250e-02   4.7432817e+00
   5.0650651e-02   4.6709896e+00
   5.1051051e-02   4.5809763e+00
   5.1451451e-02   4.4744059e+00
   5.1851852e-02   4.3524973e+00
   5.2252252e-02   4.2165087e+00
   5.2652653e-02   4.0677227e+00
   5.3053053e-02   3.9074317e+00
   5.3453453e-02   3.7369248e+00
   5.3853854e-02   3.5574756e+00
   5.4254254e-02   3.3703312e+00
   5.4654655e-02   3.1767019e+00
   5.5055055e-02   2.9777531e+00
   5.5455455e-02   2.7745978e+00
   5.5855856e-02   2.5682905e+00
   5.6256256e-02   2.3598226e+00
   5.6656657e-02   2.1501189e+00
   5.7057057e-02   1.9400355e+00
   5.7457457e-02   1.7303585e+00
   5.7857858e-02   1.5218042e+00
   5.8258258e-02   1.3150200e+00
   5.8658659e-02   1.1105862e+00
   5.9059059e-02   9.0901896e-01
   5.9459459e-02   7.1077307e-01
   5.9859860e-02   5.1624633e-01
   6.0260260e-02   3.2578359e-01
   6.0660661e-02   1.3968150e-01
   6.1061061e-02  -4.1806713e-02
   6.1461461e-02  -2.1846630e-01
   6.1861862e-02  -3.9011606e-01
   6.2262262e-02  -5.5660350e-01
   6.2662663e-02  -7.1780024e-01
   6.3063063e-02  -8.7359768e-01
   6.3463463e-02  -1.0239029e+00
   6.3863864e-02  -1.1686353e+00
   6.4264264e-02  -1.3077230e+00
   6.4664665e-02  -1.4411007e+00
   6.5065065e-02  -1.5687071e+00
   6.5465465e-02  -1.6904835e+00
   6.5865866e-02  -1.8063727e+00
   6.6266266e-02  -1.9163182e+00
   6.6666667e-02  -2.0202641e+00
   6.7067067e-02  -2.1181557e+00
   6.7467467e-02  -2.2099400e+00
   6.7867868e-02  -2.2955670e+00
   6.8268268e-02  -2.3749909e+00
   6.8668669e-02  -2.4481723e+00
   6.9069069e-02  -2.5150797e+00
   6.9469469e-02  -2.5756918e+00
   6.9869870e-02  -2.6299996e+00
   7.0270270e-02  -2.6780087e+00
   7.0670671e-02  -2.7197411e+00
   7.1071071e-02  -2.7552378e+00
   7.1471471e-02  -2.7845602e+00
   7.1871872e-02  -2.8077919e+00
   7.2272272e-02  -2.8250402e+00
   7.2672673e-02  -2.8364369e+00
   7.3073073e-02  -2.8421394e+00
   7.3473473e-02  -2.8423310e+00
   7.3873874e-02  -2.8372208e+00
   7.4274274e-02  -2.8270433e+00
   7.4674675e-02  -2.8120579e+00
   7.5075075e-02  -2.7925473e+00
   7.5475475e-02  -2.7688164e+00
   7.5875876e-02  -2.7411901e+00
   7.6276276e-02  -2.7100109e+00
   7.6676677e-02  -2.6756368e+00
   7.7077077e-02  -2.6384381e+00
   7.7477477e-02  -2.5987945e+00
   7.7877878e-02  -2.5570919e+00
   7.8278278e-02  -2.5137190e+00
   7.8678679e-02  -2.4690635e+00
   7.9079079e-02  -2.4235094e+00
   7.9479479e-02  -2.3774329e+00
   7.9879880e-02  -2.3311993e+00
   8.0280280e-02  -2.2851597e+00
   8.0680681e-02  -2.2396479e+00
   8.1081081e-02  -2.1949778e+00
   8.1481481e-02  -2.1514405e+00
   8.1881882e-02  -2.1093023e+00
   8.2282282e-02  -2.0688024e+00
   8.2682683e-02  -2.0301518e+00
   8.3083083e-02  -1.9935317e+00
   8.3483483e-02  -1.9590926e+00
   8.3883884e-02  -1.9269545e+00
   8.4284284e-02  -1.8972060e+00
   8.4684685e-02  -1.8699054e+00
   8.5085085e-02  -1.8450807e+00
   8.5485485e-02  -1.8227314e+00
   8.5885886e-02  -1.8028294e+00
   8.6286286e-02  -1.7853211e+00
   8.6686687e-02  -1.7701289e+00
   8.7087087e-02  -1.7571539e+00
   8.7487487e-02  -1.7462781e+00
   8.7887888e-02  -1.7373668e+00
   8.8288288e-02  -1.7302716e+00
   8.8688689e-02  -1.7248329e+00
   8.9089089e-02  -1.7208824e+00
   8.9489489e-02  -1.7182463e+00
   8.9889890e-02  -1.7167475e+00
   9.0290290e-02  -1.7162084e+00
   9.0690691e-02  -1.7164527e+00
   9.1091091e-02  -1.7173081e+00
   9.1491491e-02  -1.7186079e+00
   9.1891892e-02  -1.7201926e+00
   9.2292292e-02  -1.7219114e+00
   9.2692693e-02  -1.7236231e+00
   9.3093093e-02  -1.7251973e+00
   9.3493493e-02  -1.7265142e+00
   9.3893894e-02  -1.7274652e+00
   9.4294294e-02  -1.7279526e+00
   9.4694695e-02  -1.7278892e+00
   9.5095095e-02  -1.7271975e+00
   9.5495495e-02  -1.7258091e+00
   9.5895896e-02  -1.7236629e+00
   9.6296296e-02  -1.7207042e+00
   9.6696697e-02  -1.7168829e+00
   9.7097097e-02  -1.7121524e+00
   9.7497497e-02  -1.7064669e+00
   9.7897898e-02  -1.6997808e+00
   9.8298298e-02  -1.6920459e+00
   9.8698699e-02  -1.6832105e+00
   9.9099099e-02  -1.6732173e+00
   9.9499499e-02  -1.6620024e+00
   9.9899900e-02  -1.6494933e+00
   1.0030030e-01  -1.6356087e+00
   1.0070070e-01  -1.6202568e+00
   1.0110110e-01  -1.6033354e+00
   1.0150150e-01  -1.5847309e+00
   1.0190190e-01  -1.5643191e+00
   1.0230230e-01  -1.5419649e+00
   1.0270270e-01  -1.5175232e+00
   1.0310310e-01  -1.4908400e+00
   1.0350350e-01  -1.4617533e+00
   1.0390390e-01  -1.4300952e+00
   1.0430430e-01  -1.3956936e+00
   1.0470470e-01  -1.3583742e+00
   1.0510511e-01  -1.3179634e+00
   1.0550551e-01  -1.2742903e+00
   1.0590591e-01  -1.2271901e+00
   1.0630631e-01  -1.1765070e+00
   1.0670671e-01  -1.1220968e+00
   1.0710711e-01  -1.0638305e+00
   1.0750751e-01  -1.0015973e+00
   1.0790791e-01  -9.3530724e-01
   1.0830831e-01  -8.6489483e-01
   1.0870871e-01  -7.9032128e-01
   1.0910911e-01  -7.1157736e-01
   1.0950951e-01  -6.2868566e-01
   1.0990991e-01  -5.4170266e-01
   1.1031031e-01  -4.5072043e-01
   1.1071071e-01  -3.5586801e-01
   1.1111111e-01  -2.5731231e-01
   1.1151151e-01  -1.5525861e-01
   1.1191191e-01  -4.9950649e-02
   1.1231231e-01   5.8329808e-02
   1.1271271e-01   1.6926387e-01
   1.1311311e-01   2.8249689e-01
   1.1351351e-01   3.9764032e-01
   1.1391391e-01   5.1427403e-01
   1.1431431e-01   6.3194907e-01
   1.1471471e-01   7.5019086e-01
   1.1511512e-01   8.6850282e-01
   1.1551552e-01   9.8637023e-01
   1.1591592e-01   1.1032646e+00
   1.1631632e-01   1.2186481e+00
   1.1671672e-01   1.3319783e+00
   1.1711712e-01   1.4427134e+00
   1.1751752e-01   1.5503167e+00
   1.1791792e-01   1.6542621e+00
   1.1831832e-01   1.7540391e+00
   1.1871872e-01   1.8491575e+00
   1.1911912e-01   1.9391528e+00
   1.1951952e-01   2.0235901e+00
   1.1991992e-01   2.1020691e+00
   1.2032032e-01   2.1742281e+00
   1.2072072e-01   2.2397472e+00
   1.2112112e-01   2.2983522e+00
   1.2152152e-01   2.3498172e+00
   1.2192192e-01   2.3939669e+00
   1.2232232e-01   2.4306784e+00
   1.2272272e-01   2.4598824e+00
   1.2312312e-01   2.4815643e+00
   1.2352352e-01   2.4957637e+00
   1.2392392e-01   2.5025741e+00
   1.2432432e-01   2.5021423e+00
   1.2472472e-01   2.4946659e+00
   1.2512513e-01   2.4803919e+00
   1.2552553e-01   2.4596132e+00
   1.2592593e-01   2.4326660e+00
   1.2632633e-01   2.3999258e+00
   1.2672673e-01   2.3618030e+00
   1.2712713e-01   2.3187389e+00
   1.2752753e-01   2.2712004e+00
   1.2792793e-01   2.2196751e+00
   1.2832833e-01   2.1646662e+00
   1.2872873e-01   2.1066865e+00
   1.2912913e-01   2.0462534e+00
   1.2952953e-01   1.9838832e+00
   1.2992993e-01   1.9200853e+00
   1.3033033e-01   1.8553576e+00
   1.3073073e-01   1.7901804e+00
   1.3113113e-01   1.7250124e+00
   1.3153153e-01   1.6602854e+00
   1.3193193e-01   1.5964001e+00
   1.3233233e-01   1.5337229e+00
   1.3273273e-01   1.4725817e+00
   1.3313313e-01   1.4132634e+00
   1.3353353e-01   1.3560115e+00
   1.3393393e-01   1.3010242e+00
   1.3433433e-01   1.2484529e+00
   1.3473473e-01   1.1984023e+00
   1.3513514e-01   1.1509291e+00
   1.3553554e-01   1.1060437e+00
   1.3593594e-01   1.0637102e+00
   1.3633634e-01   1.0238487e+00
   1.3673674e-01   9.8633727e-01
   1.3713714e-01   9.5101430e-01
   1.3753754e-01   9.1768192e-01
   1.3793794e-01   8.8610937e-01
   1.3833834e-01   8.5603694e-01
   1.3873874e-01   8.2718017e-01
   1.3913914e-01   7.9923435e-01
   1.3953954e-01   7.7187923e-01
   1.3993994e-01   7.4478389e-01
   1.4034034e-01   7.1761167e-01
   1.4074074e-01   6.9002522e-01
   1.4114114e-01   6.6169138e-01
   1.4154154e-01   6.3228614e-01
   1.4194194e-01   6.0149928e-01
   1.4234234e-01   5.6903894e-01
   1.4274274e-01   5.3463587e-01
   1.4314314e-01   4.9804736e-01
   1.4354354e-01   4.5906087e-01
   1.4394394e-01   4.1749717e-01
   1.4434434e-01   3.7321317e-01
   1.4474474e-01   3.2610416e-01
   1.4514515e-01   2.7610566e-01
   1.4554555e-01   2.2319475e-01
   1.4594595e-01   1.6739081e-01
   1.4634635e-01   1.0875582e-01
   1.4674675e-01   4.7394107e-02
   1.4714715e-01  -1.6548410e-02
   1.4754755e-01  -8.2885506e-02
   1.4794795e-01  -1.5139238e-01
   1.4834835e-01  -2.2180788e-01
   1.4874875e-01  -2.9383708e-01
   1.4914915e-01  -3.6715435e-01
   1.4954955e-01  -4.4140672e-01
   1.4994995e-01  -5.1621751e-01
   1.5035035e-01  -5.9119032e-01
   1.5075075e-01  -6.6591315e-01
   1.5115115e-01  -7.3996271e-01
   1.5155155e-01  -8.1290887e-01
   1.5195195e-01  -8.8431909e-01
   1.5235235e-01  -9.5376292e-01
   1.5275275e-01  -1.0208164e+00
   1.5315315e-01  -1.0850665e+00
   1.5355355e-01  -1.1461152e+00
   1.5395395e-01  -1.2035833e+00
   1.5435435e-01  -1.2571145e+00
   1.5475475e-01  -1.3063788e+00
   1.5515516e-01  -1.3510754e+00
   1.5555556e-01  -1.3909357e+00
   1.5595596e-01  -1.4257256e+00
   1.5635636e-01  -1.4552478e+00
   1.5675676e-01  -1.4793430e+00
   1.5715716e-01  -1.4978915e+00
   1.5755756e-01  -1.5108136e+00
   1.5795796e-01  -1.5180701e+00
   1.5835836e-01  -1.5196623e+00
   1.5875876e-01  -1.5156313e+00
   1.5915916e-01  -1.5060570e+00
   1.5955956e-01  -1.4910570e+00
   1.5995996e-01  -1.4707848e+00
   1.6036036e-01  -1.4454277e+00
   1.6076076e-01  -1.4152046e+00
   1.6116116e-01  -1.3803634e+00
   1.6156156e-01  -1.3411781e+00
   1.6196196e-01  -1.2979456e+00
   1.6236236e-01  -1.2509829e+00
   1.6276276e-01  -1.2006235e+00
   1.6316316e-01  -1.1472140e+00
   1.6356356e-01  -1.0911108e+00
   1.6396396e-01  -1.0326767e+00
   1.6436436e-01  -9.7227762e-01
   1.6476476e-01  -9.1027897e-01
   1.6516517e-01  -8.4704296e-01
   1.6556557e-01  -7.8292536e-01
   1.6596597e-01  -7.1827284e-01
   1.6636637e-01  -6.5342036e-01
   1.6676677e-01  -5.8868889e-01
   1.6716717e-01  -5.2438337e-01
   1.6756757e-01  -4.6079095e-01
   1.6796797e-01  -3.9817959e-01
   1.6836837e-01  -3.3679693e-01
   1.6876877e-01  -2.7686944e-01
   1.6916917e-01  -2.1860198e-01
   1.6956957e-01  -1.6217761e-01
   1.6996997e-01  -1.0775774e-01
   1.7037037e-01  -5.5482553e-02
   1.7077077e-01  -5.4717537e-03
   1.7117117e-01   4.2174471e-02
   1.7157157e-01   8.7374207e-02
   1.7197197e-01   1.3006237e-01
   1.7237237e-01   1.7018906e-01
   1.7277277e-01   2.0771777e-01
   1.7317317e-01   2.4262345e-01
   1.7357357e-01   2.7489049e-01
   1.7397397e-01   3.0451061e-01
   1.7437437e-01   3.3148079e-01
   1.7477477e-01   3.5580108e-01
   1.7517518e-01   3.7747262e-01
   1.7557558e-01   3.9649559e-01
   1.7597598e-01   4.1286731e-01
   1.7637638e-01   4.2658055e-01
   1.7677678e-01   4.3762188e-01
   1.7717718e-01   4.4597032e-01
   1.7757758e-01   4.5159611e-01
   1.7797798e-01   4.5445984e-01
   1.7837838e-01   4.5451170e-01
   1.7877878e-01   4.5169111e-01
   1.7917918e-01   4.4592655e-01
   1.7957958e-01   4.3713571e-01
   1.7997998e-01   4.2522595e-01
   1.8038038e-01   4.1009501e-01
   1.8078078e-01   3.9163203e-01
   1.8118118e-01   3.6971881e-01
   1.8158158e-01   3.4423142e-01
   1.8198198e-01   3.1504192e-01
   1.8238238e-01   2.8202046e-01
   1.8278278e-01   2.4503749e-01
   1.8318318e-01   2.0396616e-01
   1.8358358e-01   1.5868493e-01
   1.8398398e-01   1.0908024e-01
   1.8438438e-01   5.5049300e-02
   1.8478478e-01  -3.4970377e-03
   1.8518519e-01  -6.6631432e-02
   1.8558559e-01  -1.3440718e-01
   1.8598599e-01  -2.0685543e-01
   1.8638639e-01  -2.8398241e-01
   1.8678679e-01  -3.6576689e-01
   1.8718719e-01  -4.5215768e-01
   1.8758759e-01  -5.4307144e-01
   1.8798799e-01  -6.3839060e-01
   1.8838839e-01  -7.3796159e-01
   1.8878879e-01  -8.4159342e-01
   1.8918919e-01  -9.4905644e-01
   1.8958959e-01  -1.0600815e+00
   1.8998999e-01  -1.1743596e+00
   1.9039039e-01  -1.2915414e+00
   1.9079079e-01  -1.4112381e+00
   1.9119119e-01  -1.5330216e+00
   1.9159159e-01  -1.6564256e+00
   1.9199199e-01  -1.7809473e+00
   1.9239239e-01  -1.9060493e+00
   1.9279279e-01  -2.0311614e+00
   1.9319319e-01  -2.1556838e+00
   1.9359359e-01  -2.2789897e+00
   1.9399399e-01  -2.4004287e+00
   1.9439439e-01  -2.5193306e+00
   1.9479479e-01  -2.6350093e+00
   1.9519520e-01  -2.7467671e+00
   1.9559560e-01  -2.8538989e+00
   1.9599600e-01  -2.9556971e+00
   1.9639640e-01  -3.0514565e+00
   1.9679680e-01  -3.1404790e+00
   1.9719720e-01  -3.2220787e+00
   1.9759760e-01  -3.2955870e+00
   1.9799800e-01  -3.3603576e+00
   1.9839840e-01  -3.4157717e+00
   1.9879880e-01  -3.4612425e+00
   1.9919920e-01  -3.4962205e+00
   1.9959960e-01  -3.5201975e+00
   2.0000000e-01  -3.5327112e+00


==> K_der_spectrum_dat.dat <==
  -7.5000000e+01   0.0000000e+00
  -7.4000000e+01   0.0000000e+00
  -7.3000000e+01   0.0000000e+00
  -7.2000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -7.0000000e+01   0.0000000e+00
  -6.9000000e+01   0.0000000e+00
  -6.8000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.6000000e+01   0.0000000e+00
  -6.5000000e+01   0.0000000e+00
  -6.4000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -6.2000000e+01   0.0000000e+00
  -6.1000000e+01   0.0000000e+00
  -6.0000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.8000000e+01   0.0000000e+00
  -5.7000000e+01   0.0000000e+00
  -5.6000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.4000000e+01   0.0000000e+00
  -5.3000000e+01   0.0000000e+00
  -5.2000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -5.0000000e+01   7.1296539e-03
  -4.9000000e+01   2.0961182e-02
  -4.8000000e+01   4.1066806e-02
  -4.7000000e+01   6.7018746e-02
  -4.6000000e+01   9.8389223e-02
  -4.5000000e+01   1.3475046e-01
  -4.4000000e+01   1.7567467e-01
  -4.3000000e+01   2.2073408e-01
  -4.2000000e+01   2.6950092e-01
  -4.1000000e+01   3.2154739e-01
  -4.0000000e+01   3.7644572e-01
  -3.9000000e+01   4.3376814e-01
  -3.8000000e+01   4.9308686e-01
  -3.7000000e+01   5.5397410e-01
  -3.6000000e+01   6.1600209e-01
  -3.5000000e+01   6.7874305e-01
  -3.4000000e+01   7.4176919e-01
  -3.3000000e+01   8.0465273e-01
  -3.2000000e+01   8.6696591e-01
  -3.1000000e+01   9.2828093e-01
  -3.0000000e+01   9.8817002e-01
  -2.9000000e+01   1.0462054e+00
  -2.8000000e+01   1.1019593e+00
  -2.7000000e+01   1.1550039e+00
  -2.6000000e+01   1.2049115e+00
  -2.5000000e+01   1.2512543e+00
  -2.4000000e+01   1.2936044e+00
  -2.3000000e+01   1.3315342e+00
  -2.2000000e+01   1.3646157e+00
  -2.1000000e+01   1.3894269e+00
  -2.0000000e+01   1.4059677e+00
  -1.9000000e+01   1.4142381e+00
  -1.8000000e+01   1.4142381e+00
  -1.7000000e+01   1.4059677e+00
  -1.6000000e+01   1.3894269e+00
  -1.5000000e+01   1.3646157e+00
  -1.4000000e+01   1.3315342e+00
  -1.3000000e+01   1.2864747e+00
  -1.2000000e+01   1.2302931e+00
  -1.1000000e+01   1.1638447e+00
  -1.0000000e+01   1.0879852e+00
  -9.0000000e+00   1.0035701e+00
  -8.0000000e+00   9.1145495e-01
  -7.0000000e+00   8.1249535e-01
  -6.0000000e+00   7.0754685e-01
  -5.0000000e+00   5.9746499e-01
  -4.0000000e+00   4.8310535e-01
  -3.0000000e+00   3.6532346e-01
  -2.0000000e+00   2.4497491e-01
  -1.0000000e+00   1.2291523e-01
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   1.2291523e-01
   2.0000000e+00   2.4497491e-01
   3.0000000e+00   3.6532346e-01
   4.0000000e+00   4.8310535e-01
   5.0000000e+00   5.9746499e-01
   6.0000000e+00   7.0754685e-01
   7.0000000e+00   8.1249535e-01
   8.0000000e+00   9.1145495e-01
   9.0000000e+00   1.0035701e+00
   1.0000000e+01   1.0879852e+00
   1.1000000e+01   1.1638447e+00
   1.2000000e+01   1.2302931e+00
   1.3000000e+01   1.2864747e+00
   1.4000000e+01   1.3315342e+00
   1.5000000e+01   1.3646157e+00
   1.6000000e+01   1.3894269e+00
   1.7000000e+01   1.4059677e+00
   1.8000000e+01   1.4142381e+00
   1.9000000e+01   1.4142381e+00
   2.0000000e+01   1.4059677e+00
   2.1000000e+01   1.3894269e+00
   2.2000000e+01   1.3646157e+00
   2.3000000e+01   1.3315342e+00
   2.4000000e+01   1.2936044e+00
   2.5000000e+01   1.2512543e+00
   2.6000000e+01   1.2049115e+00
   2.7000000e+01   1.1550039e+00
   2.8000000e+01   1.1019593e+00
   2.9000000e+01   1.0462054e+00
   3.0000000e+01   9.8817002e-01
   3.1000000e+01   9.2828093e-01
   3.2000000e+01   8.6696591e-01
   3.3000000e+01   8.0465273e-01
   3.4000000e+01   7.4176919e-01
   3.5000000e+01   6.7874305e-01
   3.6000000e+01   6.1600209e-01
   3.7000000e+01   5.5397410e-01
   3.8000000e+01   4.9308686e-01
   3.9000000e+01   4.3376814e-01
   4.0000000e+01   3.7644572e-01
   4.1000000e+01   3.2154739e-01
   4.2000000e+01   2.6950092e-01
   4.3000000e+01   2.2073408e-01
   4.4000000e+01   1.7567467e-01
   4.5000000e+01   1.3475046e-01
   4.6000000e+01   9.8389223e-02
   4.7000000e+01   6.7018746e-02
   4.8000000e+01   4.1066806e-02
   4.9000000e+01   2.0961182e-02
   5.0000000e+01   7.1296539e-03
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00


==> K_der_spectrum_rand_dat.dat <==
  -7.5000000e+01   0.0000000e+00
  -7.4000000e+01   0.0000000e+00
  -7.3000000e+01   0.0000000e+00
  -7.2000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -7.0000000e+01   0.0000000e+00
  -6.9000000e+01   0.0000000e+00
  -6.8000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.6000000e+01   0.0000000e+00
  -6.5000000e+01   0.0000000e+00
  -6.4000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -6.2000000e+01   0.0000000e+00
  -6.1000000e+01   0.0000000e+00
  -6.0000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.8000000e+01   0.0000000e+00
  -5.7000000e+01   0.0000000e+00
  -5.6000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.4000000e+01   0.0000000e+00
  -5.3000000e+01   0.0000000e+00
  -5.2000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -5.0000000e+01   7.9131323e-03
  -4.9000000e+01   2.3264609e-02
  -4.8000000e+01   4.5579642e-02
  -4.7000000e+01   7.4383444e-02
  -4.6000000e+01   1.0920123e-01
  -4.5000000e+01   1.4955820e-01
  -4.4000000e+01   1.9497958e-01
  -4.3000000e+01   0.0000000e+00
  -4.2000000e+01   2.9911640e-01
  -4.1000000e+01   3.5688227e-01
  -4.0000000e+01   4.1781339e-01
  -3.9000000e+01   4.8143497e-01
  -3.8000000e+01   5.4727223e-01
  -3.7000000e+01   6.1485038e-01
  -3.6000000e+01   6.8369463e-01
  -3.5000000e+01   7.5333019e-01
  -3.4000000e+01   8.2328228e-01
  -3.3000000e+01   8.9307611e-01
  -3.2000000e+01   9.6223689e-01
  -3.1000000e+01   1.0302898e+00
  -3.0000000e+01   1.0967601e+00
  -2.9000000e+01   1.1611730e+00
  -2.8000000e+01   0.0000000e+00
  -2.7000000e+01   1.2819274e+00
  -2.6000000e+01   1.3373194e+00
  -2.5000000e+01   1.3887547e+00
  -2.4000000e+01   1.4357587e+00
  -2.3000000e+01   0.0000000e+00
  -2.2000000e+01   1.5145735e+00
  -2.1000000e+01   1.5421112e+00
  -2.0000000e+01   1.5604697e+00
  -1.9000000e+01   0.0000000e+00
  -1.8000000e+01   1.5696489e+00
  -1.7000000e+01   1.5604697e+00
  -1.6000000e+01   1.5421112e+00
  -1.5000000e+01   1.5145735e+00
  -1.4000000e+01   1.4778566e+00
  -1.3000000e+01   1.4278456e+00
  -1.2000000e+01   1.3654901e+00
  -1.1000000e+01   1.2917397e+00
  -1.0000000e+01   1.2075440e+00
  -9.0000000e+00   1.1138525e+00
  -8.0000000e+00   1.0116148e+00
  -7.0000000e+00   9.0178056e-01
  -6.0000000e+00   0.0000000e+00
  -5.0000000e+00   6.6312049e-01
  -4.0000000e+00   5.3619384e-01
  -3.0000000e+00   4.0546890e-01
  -2.0000000e+00   2.7189523e-01
  -1.0000000e+00   1.3642240e-01
   0.0000000e+00   0.0000000e+00
   1.0000000e+00   1.3642240e-01
   2.0000000e+00   2.7189523e-01
   3.0000000e+00   4.0546890e-01
   4.0000000e+00   5.3619384e-01
   5.0000000e+00   6.6312049e-01
   6.0000000e+00   7.8529925e-01
   7.0000000e+00   9.0178056e-01
   8.0000000e+00   1.0116148e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.2917397e+00
   1.2000000e+01   1.3654901e+00
   1.3000000e+01   1.4278456e+00
   1.4000000e+01   1.4778566e+00
   1.5000000e+01   1.5145735e+00
   1.6000000e+01   1.5421112e+00
   1.7000000e+01   1.5604697e+00
   1.8000000e+01   1.5696489e+00
   1.9000000e+01   1.5696489e+00
   2.0000000e+01   1.5604697e+00
   2.1000000e+01   1.5421112e+00
   2.2000000e+01   1.5145735e+00
   2.3000000e+01   1.4778566e+00
   2.4000000e+01   1.4357587e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   1.3373194e+00
   2.7000000e+01   1.2819274e+00
   2.8000000e+01   1.2230537e+00
   2.9000000e+01   1.1611730e+00
   3.0000000e+01   1.0967601e+00
   3.1000000e+01   1.0302898e+00
   3.2000000e+01   9.6223689e-01
   3.3000000e+01   8.9307611e-01
   3.4000000e+01   8.2328228e-01
   3.5000000e+01   7.5333019e-01
   3.6000000e+01   6.8369463e-01
   3.7000000e+01   6.1485038e-01
   3.8000000e+01   5.4727223e-01
   3.9000000e+01   4.8143497e-01
   4.0000000e+01   4.1781339e-01
   4.1000000e+01   3.5688227e-01
   4.2000000e+01   2.9911640e-01
   4.3000000e+01   2.4499058e-01
   4.4000000e+01   1.9497958e-01
   4.5000000e+01   1.4955820e-01
   4.6000000e+01   1.0920123e-01
   4.7000000e+01   7.4383444e-02
   4.8000000e+01   4.5579642e-02
   4.9000000e+01   2.3264609e-02
   5.0000000e+01   7.9131323e-03
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00


==> K_log_dat.dat <==
  -1.5000000e+01   3.3110673e-06
  -1.4713715e+01   5.2547509e-06
  -1.4432894e+01   3.0398495e-05
  -1.4157432e+01   2.9671844e-05
  -1.3887228e+01   5.0246455e-06
  -1.3622181e+01   1.0088592e-06
  -1.3362193e+01   4.6188242e-06
  -1.3107167e+01   3.5821343e-05
  -1.2857007e+01   5.9437193e-05
  -1.2611623e+01   3.9279691e-05
  -1.2370922e+01   7.4849257e-06
  -1.2134814e+01   3.3278427e-08
  -1.1903213e+01   6.8816343e-06
  -1.1676032e+01   4.0594119e-05
  -1.1453188e+01   7.0985454e-05
  -1.1234596e+01   5.7663689e-05
  -1.1020176e+01   1.7988923e-05
  -1.0809849e+01   3.4334221e-10
  -1.0603535e+01   9.3765572e-06
  -1.0401160e+01   6.8688680e-06
  -1.0202647e+01   2.6517898e-05
  -1.0007922e+01   5.8786232e-05
  -9.8169146e+00   5.2473652e-05
  -9.6295522e+00   1.7648251e-05
  -9.4457657e+00   1.3114312e-07
  -9.2654870e+00   2.3925469e-05
  -9.0886490e+00   6.2372216e-05
  -8.9151860e+00   7.0353862e-05
  -8.7450337e+00   3.5504108e-05
  -8.5781289e+00   1.0250732e-05
  -8.4144096e+00   2.7715003e-05
  -8.2538150e+00   1.2754127e-05
  -8.0962854e+00   1.2114827e-07
  -7.9417624e+00   2.7831534e-05
  -7.7901885e+00   9.8921280e-05
  -7.6415075e+00   1.7595859e-04
  -7.4956643e+00   2.1094635e-04
  -7.3526045e+00   1.8285063e-04
  -7.2122751e+00   1.1184395e-04
  -7.0746240e+00   4.1276144e-05
  -6.9396001e+00   4.0143859e-06
  -6.8071532e+00   7.0471162e-07
  -6.6772341e+00   4.4142660e-06
  -6.5497946e+00   4.4850219e-05
  -6.4247874e+00   1.3796655e-04
  -6.3021661e+00   2.6492549e-04
  -6.1818850e+00   3.8107857e-04
  -6.0638996e+00   4.4002967e-04
  -5.9481660e+00   4.1798950e-04
  -5.8346413e+00   3.2515625e-04
  -5.7232833e+00   1.9927891e-04
  -5.6140506e+00   8.6227458e-05
  -5.5069027e+00   1.8200629e-05
  -5.4017997e+00   1.7539713e-08
  -5.2987028e+00   8.9396273e-06
  -5.1975735e+00   6.7994815e-06
  -5.0983743e+00   4.1902980e-05
  -5.0010684e+00   1.5396341e-04
  -4.9056197e+00   3.1972051e-04
  -4.8119927e+00   5.0587327e-04
  -4.7201526e+00   6.6696111e-04
  -4.6300653e+00   7.6073650e-04
  -4.5416974e+00   7.6189169e-04
  -4.4550161e+00   6.6980406e-04
  -4.3699891e+00   5.0838187e-04
  -4.2865850e+00   3.1873362e-04
  -4.2047726e+00   1.4740366e-04
  -4.1245217e+00   3.3833210e-05
  -4.0458025e+00   4.6523650e-07
  -3.9685856e+00   4.7793046e-05
  -3.8928425e+00   1.5511541e-04
  -3.8185450e+00   2.8627496e-04
  -3.7456655e+00   3.9857714e-04
  -3.6741770e+00   4.5259462e-04
  -3.6040529e+00   4.2065920e-04
  -3.5352671e+00   2.9239860e-04
  -3.4677942e+00   7.6483895e-05
  -3.4016090e+00   2.0139839e-04
  -3.3366870e+00   5.0362437e-04
  -3.2730041e+00   7.8757186e-04
  -3.2105366e+00   1.0130543e-03
  -3.1492614e+00   1.1489714e-03
  -3.0891556e+00   1.1781858e-03
  -3.0301970e+00   1.1000369e-03
  -2.9723637e+00   9.3033221e-04
  -2.9156342e+00   6.9904402e-04
  -2.8599873e+00   4.4622852e-04
  -2.8054026e+00   2.1686048e-04
  -2.7518596e+00   5.5328264e-05
  -2.6993385e+00   2.8254489e-07
  -2.6478198e+00   8.0401857e-05
  -2.5972844e+00   3.1146060e-04
  -2.5477135e+00   6.9489132e-04
  -2.4990887e+00   1.2178483e-03
  -2.4513919e+00   1.8546242e-03
  -2.4046054e+00   2.5691548e-03
  -2.3587119e+00   3.3182790e-03
  -2.3136943e+00   4.0553921e-03
  -2.2695359e+00   4.7341436e-03
  -2.2262203e+00   5.3118728e-03
  -2.1837314e+00   5.7525365e-03
  -2.1420534e+00   6.0289544e-03
  -2.1011709e+00   6.1242777e-03
  -2.0610687e+00   6.0326499e-03
  -2.0217318e+00   5.7590978e-03
  -1.9831457e+00   5.3187333e-03
  -1.9452960e+00   4.7353856e-03
  -1.9081688e+00   4.0398023e-03
  -1.8717501e+00   3.2675679e-03
  -1.8360265e+00   2.4568836e-03
  -1.8009847e+00   1.6463437e-03
  -1.7666117e+00   8.7282261e-04
  -1.7328947e+00   1.6957039e-04
  -1.6998213e+00   4.3541546e-04
  -1.6673790e+00   9.2069154e-04
  -1.6355560e+00   1.2723193e-03
  -1.6043403e+00   1.4844593e-03
  -1.5737204e+00   1.5596197e-03
  -1.5436849e+00   1.5085855e-03
  -1.5142226e+00   1.3500621e-03
  -1.4853227e+00   1.1100773e-03
  -1.4569743e+00   8.2118639e-04
  -1.4291670e+00   5.2152834e-04
  -1.4018904e+00   2.5378052e-04
  -1.3751344e+00   6.4054593e-05
  -1.3488890e+00   7.7442915e-07
  -1.3231446e+00   1.1357093e-04
  -1.2978915e+00   4.5222363e-04
  -1.2731203e+00   1.0656732e-03
  -1.2488220e+00   2.0011239e-03
  -1.2249874e+00   3.3032488e-03
  -1.2016077e+00   5.0135073e-03
  -1.1786742e+00   7.1695782e-03
  -1.1561784e+00   9.8049100e-03
  -1.1341120e+00   1.2948384e-02
  -1.1124667e+00   1.6624089e-02
  -1.0912345e+00   2.0851192e-02
  -1.0704076e+00   2.5643908e-02
  -1.0499781e+00   3.1011548e-02
  -1.0299386e+00   3.6958643e-02
  -1.0102815e+00   4.3485127e-02
  -9.9099962e-01   5.0586575e-02
  -9.7208573e-01   5.8254481e-02
  -9.5353282e-01   6.6476569e-02
  -9.3533401e-01   7.5237125e-02
  -9.1748254e-01   8.4517348e-02
  -8.9997177e-01   9.4295708e-02
  -8.8279521e-01   1.0454830e-01
  -8.6594647e-01   1.1524921e-01
  -8.4941930e-01   1.2637083e-01
  -8.3320757e-01   1.3788424e-01
  -8.1730524e-01   1.4975950e-01
  -8.0170643e-01   1.6196591e-01
  -7.8640532e-01   1.7447237e-01
  -7.7139625e-01   1.8724758e-01
  -7.5667364e-01   2.0026027e-01
  -7.4223202e-01   2.1347946e-01
  -7.2806602e-01   2.2687461e-01
  -7.1417039e-01   2.4041580e-01
  -7.0053997e-01   2.5407388e-01
  -6.8716970e-01   2.6782061e-01
  -6.7405461e-01   2.8162872e-01
  -6.6118982e-01   2.9547207e-01
  -6.4857057e-01   3.0932565e-01
  -6.3619217e-01   3.2316568e-01
  -6.2405002e-01   3.3696965e-01
  -6.1213961e-01   3.5071632e-01
  -6.0045651e-01   3.6438576e-01
  -5.8899640e-01   3.7795934e-01
  -5.7775501e-01   3.9141974e-01
  -5.6672817e-01   4.0475092e-01
  -5.5591178e-01   4.1793812e-01
  -5.4530183e-01   4.3096781e-01
  -5.3489438e-01   4.4382767e-01
  -5.2468557e-01   4.5650655e-01
  -5.1467159e-01   4.6899443e-01
  -5.0484874e-01   4.8128239e-01
  -4.9521336e-01   4.9336252e-01
  -4.8576189e-01   5.0522794e-01
  -4.7649079e-01   5.1687269e-01
  -4.6739665e-01   5.2829172e-01
  -4.5847607e-01   5.3948081e-01
  -4.4972575e-01   5.5043654e-01
  -4.4114243e-01   5.6115626e-01
  -4.3272293e-01   5.7163800e-01
  -4.2446413e-01   5.8188043e-01
  -4.1636295e-01   5.9188286e-01
  -4.0841638e-01   6.0164513e-01
  -4.0062148e-01   6.1116763e-01
  -3.9297535e-01   6.2045121e-01
  -3.8547515e-01   6.2949715e-01
  -3.7811810e-01   6.3830714e-01
  -3.7090147e-01   6.4688326e-01
  -3.6382256e-01   6.5522786e-01
  -3.5687877e-01   6.6334365e-01
  -3.5006750e-01   6.7123357e-01
  -3.4338622e-01   6.7890081e-01
  -3.3683247e-01   6.8634875e-01
  -3.3040380e-01   6.9358099e-01
  -3.2409782e-01   7.0060125e-01
  -3.1791219e-01   7.0741342e-01
  -3.1184463e-01   7.1402149e-01
  -3.0589286e-01   7.2042955e-01
  -3.0005469e-01   7.2664178e-01
  -2.9432795e-01   7.3266240e-01
  -2.8871050e-01   7.3849568e-01
  -2.8320027e-01   7.4414596e-01
  -2.7779520e-01   7.4961754e-01
  -2.7249330e-01   7.5491479e-01
  -2.6729258e-01   7.6004202e-01
  -2.6219112e-01   7.6500356e-01
  -2.5718703e-01   7.6980372e-01
  -2.5227844e-01   7.7444676e-01
  -2.4746354e-01   7.7893691e-01
  -2.4274053e-01   7.8327837e-01
  -2.3810767e-01   7.8747528e-01
  -2.3356322e-01   7.9153172e-01
  -2.2910551e-01   7.9545170e-01
  -2.2473288e-01   7.9923921e-01
  -2.2044370e-01   8.0289812e-01
  -2.1623639e-01   8.0643227e-01
  -2.1210937e-01   8.0984539e-01
  -2.0806112e-01   8.1314119e-01
  -2.0409014e-01   8.1632324e-01
  -2.0019494e-01   8.1939508e-01
  -1.9637409e-01   8.2236014e-01
  -1.9262616e-01   8.2522180e-01
  -1.8894976e-01   8.2798335e-01
  -1.8534352e-01   8.3064797e-01
  -1.8180612e-01   8.3321881e-01
  -1.7833623e-01   8.3569890e-01
  -1.7493256e-01   8.3809121e-01
  -1.7159386e-01   8.4039863e-01
  -1.6831887e-01   8.4262396e-01
  -1.6510640e-01   8.4476993e-01
  -1.6195523e-01   8.4683921e-01
  -1.5886421e-01   8.4883436e-01
  -1.5583218e-01   8.5075790e-01
  -1.5285801e-01   8.5261225e-01
  -1.4994062e-01   8.5439977e-01
  -1.4707890e-01   8.5612275e-01
  -1.4427180e-01   8.5778340e-01
  -1.4151828e-01   8.5938389e-01
  -1.3881731e-01   8.6092629e-01
  -1.3616788e-01   8.6241262e-01
  -1.3356903e-01   8.6384484e-01
  -1.3101978e-01   8.6522484e-01
  -1.2851918e-01   8.6655446e-01
  -1.2606630e-01   8.6783547e-01
  -1.2366024e-01   8.6906958e-01
  -1.2130010e-01   8.7025846e-01
  -1.1898501e-01   8.7140371e-01
  -1.1671410e-01   8.7250689e-01
  -1.1448653e-01   8.7356949e-01
  -1.1230148e-01   8.7459297e-01
  -1.1015813e-01   8.7557872e-01
  -1.0805569e-01   8.7652811e-01
  -1.0599338e-01   8.7744245e-01
  -1.0397042e-01   8.7832298e-01
  -1.0198608e-01   8.7917095e-01
  -1.0003960e-01   8.7998752e-01
  -9.8130282e-02   8.8077383e-01
  -9.6257400e-02   8.8153099e-01
  -9.4420263e-02   8.8226005e-01
  -9.2618189e-02   8.8296204e-01
  -9.0850509e-02   8.8363793e-01
  -8.9116566e-02   8.8428870e-01
  -8.7415717e-02   8.8491525e-01
  -8.5747329e-02   8.8551847e-01
  -8.4110784e-02   8.8609922e-01
  -8.2505474e-02   8.8665833e-01
  -8.0930802e-02   8.8719658e-01
  -7.9386183e-02   8.8771475e-01
  -7.7871045e-02   8.8821357e-01
  -7.6384824e-02   8.8869376e-01
  -7.4926968e-02   8.8915601e-01
  -7.3496937e-02   8.8960098e-01
  -7.2094199e-02   8.9002930e-01
  -7.0718233e-02   8.9044160e-01
  -6.9368528e-02   8.9083847e-01
  -6.8044583e-02   8.9122047e-01
  -6.6745907e-02   8.9158817e-01
  -6.5472017e-02   8.9194209e-01
  -6.4222439e-02   8.9228274e-01
  -6.2996711e-02   8.9261062e-01
  -6.1794377e-02   8.9292620e-01
  -6.0614990e-02   8.9322993e-01
  -5.9458112e-02   8.9352227e-01
  -5.8323314e-02   8.9380364e-01
  -5.7210175e-02   8.9407444e-01
  -5.6118280e-02   8.9433507e-01
  -5.5047226e-02   8.9458590e-01
  -5.3996612e-02   8.9482731e-01
  -5.2966051e-02   8.9505965e-01
  -5.1955158e-02   8.9528325e-01
  -5.0963559e-02   8.9549844e-01
  -4.9990886e-02   8.9570554e-01
  -4.9036776e-02   8.9590484e-01
  -4.8100877e-02   8.9609665e-01
  -4.7182839e-02   8.9628124e-01
  -4.6282323e-02   8.9645889e-01
  -4.5398994e-02   8.9662984e-01
  -4.4532524e-02   8.9679436e-01
  -4.3682591e-02   8.9695268e-01
  -4.2848880e-02   8.9710504e-01
  -4.2031080e-02   8.9725166e-01
  -4.1228889e-02   8.9739276e-01
  -4.0442008e-02   8.9752854e-01
  -3.9670145e-02   8.9765920e-01
  -3.8913014e-02   8.9778494e-01
  -3.8170333e-02   8.9790594e-01
  -3.7441827e-02   8.9802237e-01
  -3.6727224e-02   8.9813442e-01
  -3.6026261e-02   8.9824224e-01
  -3.5338675e-02   8.9834600e-01
  -3.4664213e-02   8.9844585e-01
  -3.4002623e-02   8.9854192e-01
  -3.3353661e-02   8.9863438e-01
  -3.2717084e-02   8.9872334e-01
  -3.2092656e-02   8.9880895e-01
  -3.1480146e-02   8.9889133e-01
  -3.0879327e-02   8.9897061e-01
  -3.0289974e-02   8.9904689e-01
  -2.9711870e-02   8.9912029e-01
  -2.9144799e-02   8.9919092e-01
  -2.8588551e-02   8.9925888e-01
  -2.8042919e-02   8.9932428e-01
  -2.7507701e-02   8.9938722e-01
  -2.6982699e-02   8.9944777e-01
  -2.6467716e-02   8.9950604e-01
  -2.5962562e-02   8.9956211e-01
  -2.5467049e-02   8.9961606e-01
  -2.4980993e-02   8.9966798e-01
  -2.4504214e-02   8.9971793e-01
  -2.4036535e-02   8.9976600e-01
  -2.3577782e-02   8.9981226e-01
  -2.3127784e-02   8.9985676e-01
  -2.2686375e-02   8.9989959e-01
  -2.2253390e-02   8.9994080e-01
  -2.1828669e-02   8.9998045e-01
  -2.1412054e-02   9.0001860e-01
  -2.1003391e-02   9.0005532e-01
  -2.0602527e-02   9.0009064e-01
  -2.0209314e-02   9.0012463e-01
  -1.9823606e-02   9.0015734e-01
  -1.9445259e-02   9.0018881e-01
  -1.9074133e-02   9.0021910e-01
  -1.8710091e-02   9.0024824e-01
  -1.8352996e-02   9.0027627e-01
  -1.8002717e-02   9.0030325e-01
  -1.7659123e-02   9.0032921e-01
  -1.7322087e-02   9.0035419e-01
  -1.6991483e-02   9.0037823e-01
  -1.6667189e-02   9.0040135e-01
  -1.6349085e-02   9.0042360e-01
  -1.6037052e-02   9.0044502e-01
  -1.5730974e-02   9.0046562e-01
  -1.5430738e-02   9.0048544e-01
  -1.5136232e-02   9.0050452e-01
  -1.4847347e-02   9.0052287e-01
  -1.4563975e-02   9.0054053e-01
  -1.4286012e-02   9.0055753e-01
  -1.4013354e-02   9.0057388e-01
  -1.3745900e-02   9.0058961e-01
  -1.3483550e-02   9.0060475e-01
  -1.3226207e-02   9.0061932e-01
  -1.2973776e-02   9.0063333e-01
  -1.2726163e-02   9.0064682e-01
  -1.2483276e-02   9.0065979e-01
  -1.2245024e-02   9.0067228e-01
  -1.2011320e-02   9.0068429e-01
  -1.1782076e-02   9.0069585e-01
  -1.1557207e-02   9.0070698e-01
  -1.1336630e-02   9.0071768e-01
  -1.1120263e-02   9.0072798e-01
  -1.0908025e-02   9.0073789e-01
  -1.0699838e-02   9.0074742e-01
  -1.0495624e-02   9.0075660e-01
  -1.0295308e-02   9.0076542e-01
  -1.0098816e-02   9.0077392e-01
  -9.9060730e-03   9.0078209e-01
  -9.7170089e-03   9.0078995e-01
  -9.5315533e-03   9.0079752e-01
  -9.3496373e-03   9.0080480e-01
  -9.1711932e-03   9.0081180e-01
  -8.9961548e-03   9.0081854e-01
  -8.8244572e-03   9.0082503e-01
  -8.6560365e-03   9.0083127e-01
  -8.4908303e-03   9.0083727e-01
  -8.3287771e-03   9.0084305e-01
  -8.1698168e-03   9.0084861e-01
  -8.0138904e-03   9.0085396e-01
  -7.8609399e-03   9.0085911e-01
  -7.7109086e-03   9.0086406e-01
  -7.5637408e-03   9.0086882e-01
  -7.4193817e-03   9.0087341e-01
  -7.2777779e-03   9.0087782e-01
  -7.1388766e-03   9.0088206e-01
  -7.0026264e-03   9.0088615e-01
  -6.8689766e-03   9.0089008e-01
  -6.7378776e-03   9.0089386e-01
  -6.6092807e-03   9.0089750e-01
  -6.4831381e-03   9.0090100e-01
  -6.3594031e-03   9.0090437e-01
  -6.2380296e-03   9.0090761e-01
  -6.1189727e-03   9.0091073e-01
  -6.0021880e-03   9.0091373e-01
  -5.8876322e-03   9.0091662e-01
  -5.7752628e-03   9.0091939e-01
  -5.6650381e-03   9.0092207e-01
  -5.5569170e-03   9.0092464e-01
  -5.4508595e-03   9.0092711e-01
  -5.3468262e-03   9.0092949e-01
  -5.2447785e-03   9.0093179e-01
  -5.1446784e-03   9.0093399e-01
  -5.0464888e-03   9.0093611e-01
  -4.9501731e-03   9.0093815e-01
  -4.8556958e-03   9.0094012e-01
  -4.7630216e-03   9.0094201e-01
  -4.6721161e-03   9.0094382e-01
  -4.5829457e-03   9.0094557e-01
  -4.4954771e-03   9.0094726e-01
  -4.4096779e-03   9.0094888e-01
  -4.3255162e-03   9.0095044e-01
  -4.2429609e-03   9.0095193e-01
  -4.1619811e-03   9.0095338e-01
  -4.0825469e-03   9.0095477e-01
  -4.0046288e-03   9.0095610e-01
  -3.9281978e-03   9.0095739e-01
  -3.8532255e-03   9.0095862e-01
  -3.7796841e-03   9.0095981e-01
  -3.7075463e-03   9.0096096e-01
  -3.6367853e-03   9.0096206e-01
  -3.5673748e-03   9.0096312e-01
  -3.4992891e-03   9.0096414e-01
  -3.4325028e-03   9.0096512e-01
  -3.3669912e-03   9.0096607e-01
  -3.3027299e-03   9.0096697e-01
  -3.2396951e-03   9.0096785e-01
  -3.1778634e-03   9.0096869e-01
  -3.1172117e-03   9.0096950e-01
  -3.0577177e-03   9.0097028e-01
  -2.9993591e-03   9.0097103e-01
  -2.9421143e-03   9.0097175e-01
  -2.8859621e-03   9.0097244e-01
  -2.8308816e-03   9.0097311e-01
  -2.7768523e-03   9.0097375e-01
  -2.7238542e-03   9.0097437e-01
  -2.6718676e-03   9.0097497e-01
  -2.6208732e-03   9.0097554e-01
  -2.5708521e-03   9.0097609e-01
  -2.5217857e-03   9.0097662e-01
  -2.4736557e-03   9.0097713e-01
  -2.4264444e-03   9.0097762e-01
  -2.3801340e-03   9.0097809e-01
  -2.3347076e-03   9.0097854e-01
  -2.2901481e-03   9.0097898e-01
  -2.2464391e-03   9.0097940e-01
  -2.2035643e-03   9.0097981e-01
  -2.1615078e-03   9.0098019e-01
  -2.1202540e-03   9.0098057e-01
  -2.0797875e-03   9.0098093e-01
  -2.0400934e-03   9.0098128e-01
  -2.0011569e-03   9.0098161e-01
  -1.9629634e-03   9.0098193e-01
  -1.9254990e-03   9.0098224e-01
  -1.8887495e-03   9.0098254e-01
  -1.8527015e-03   9.0098282e-01
  -1.8173414e-03   9.0098310e-01
  -1.7826563e-03   9.0098336e-01
  -1.7486331e-03   9.0098362e-01
  -1.7152592e-03   9.0098386e-01
  -1.6825224e-03   9.0098410e-01
  -1.6504103e-03   9.0098432e-01
  -1.6189111e-03   9.0098454e-01
  -1.5880131e-03   9.0098475e-01
  -1.5577048e-03   9.0098496e-01
  -1.5279750e-03   9.0098515e-01
  -1.4988126e-03   9.0098534e-01
  -1.4702067e-03   9.0098552e-01
  -1.4421469e-03   9.0098569e-01
  -1.4146225e-03   9.0098586e-01
  -1.3876235e-03   9.0098602e-01
  -1.3611398e-03   9.0098617e-01
  -1.3351615e-03   9.0098632e-01
  -1.3096791e-03   9.0098646e-01
  -1.2846830e-03   9.0098660e-01
  -1.2601639e-03   9.0098673e-01
  -1.2361129e-03   9.0098686e-01
  -1.2125208e-03   9.0098698e-01
  -1.1893790e-03   9.0098710e-01
  -1.1666790e-03   9.0098721e-01
  -1.1444121e-03   9.0098732e-01
  -1.1225702e-03   9.0098743e-01
  -1.1011452e-03   9.0098753e-01
  -1.0801291e-03   9.0098763e-01
  -1.0595141e-03   9.0098772e-01
  -1.0392926e-03   9.0098781e-01
  -1.0194570e-03   9.0098790e-01
  -1.0000000e-03   9.0098798e-01
   0.0000000e+00   9.0099010e-01
   1.0000000e-03   9.0098798e-01
   1.0194570e-03   9.0098790e-01
   1.0392926e-03   9.0098781e-01
   1.0595141e-03   9.0098772e-01
   1.0801291e-03   9.0098763e-01
   1.1011452e-03   9.0098753e-01
   1.1225702e-03   9.0098743e-01
   1.1444121e-03   9.0098732e-01
   1.1666790e-03   9.0098721e-01
   1.1893790e-03   9.0098710e-01
   1.2125208e-03   9.0098698e-01
   1.2361129e-03   9.0098686e-01
   1.2601639e-03   9.0098673e-01
   1.2846830e-03   9.0098660e-01
   1.3096791e-03   9.0098646e-01
   1.3351615e-03   9.0098632e-01
   1.3611398e-03   9.0098617e-01
   1.3876235e-03   9.0098602e-01
   1.4146225e-03   9.0098586e-01
   1.4421469e-03   9.0098569e-01
   1.4702067e-03   9.0098552e-01
   1.4988126e-03   9.0098534e-01
   1.5279750e-03   9.0098515e-01
   1.5577048e-03   9.0098496e-01
   1.5880131e-03   9.0098475e-01
   1.6189111e-03   9.0098454e-01
   1.6504103e-03   9.0098432e-01
   1.6825224e-03   9.0098410e-01
   1.7152592e-03   9.0098386e-01
   1.7486331e-03   9.0098362e-01
   1.7826563e-03   9.0098336e-01
   1.8173414e-03   9.0098310e-01
   1.8527015e-03   9.0098282e-01
   1.8887495e-03   9.0098254e-01
   1.9254990e-03   9.0098224e-01
   1.9629634e-03   9.0098193e-01
   2.0011569e-03   9.0098161e-01
   2.0400934e-03   9.0098128e-01
   2.0797875e-03   9.0098093e-01
   2.1202540e-03   9.0098057e-01
   2.1615078e-03   9.0098019e-01
   2.2035643e-03   9.0097981e-01
   2.2464391e-03   9.0097940e-01
   2.2901481e-03   9.0097898e-01
   2.3347076e-03   9.0097854e-01
   2.3801340e-03   9.0097809e-01
   2.4264444e-03   9.0097762e-01
   2.4736557e-03   9.0097713e-01
   2.5217857e-03   9.0097662e-01
   2.5708521e-03   9.0097609e-01
   2.6208732e-03   9.0097554e-01
   2.6718676e-03   9.0097497e-01
   2.7238542e-03   9.0097437e-01
   2.7768523e-03   9.0097375e-01
   2.8308816e-03   9.0097311e-01
   2.8859621e-03   9.0097244e-01
   2.9421143e-03   9.0097175e-01
   2.9993591e-03   9.0097103e-01
   3.0577177e-03   9.0097028e-01
   3.1172117e-03   9.0096950e-01
   3.1778634e-03   9.0096869e-01
   3.2396951e-03   9.0096785e-01
   3.3027299e-03   9.0096697e-01
   3.3669912e-03   9.0096607e-01
   3.4325028e-03   9.0096512e-01
   3.4992891e-03   9.0096414e-01
   3.5673748e-03   9.0096312e-01
   3.6367853e-03   9.0096206e-01
   3.7075463e-03   9.0096096e-01
   3.7796841e-03   9.0095981e-01
   3.8532255e-03   9.0095862e-01
   3.9281978e-03   9.0095739e-01
   4.0046288e-03   9.0095610e-01
   4.0825469e-03   9.0095477e-01
   4.1619811e-03   9.0095338e-01
   4.2429609e-03   9.0095193e-01
   4.3255162e-03   9.0095044e-01
   4.4096779e-03   9.0094888e-01
   4.4954771e-03   9.0094726e-01
   4.5829457e-03   9.0094557e-01
   4.6721161e-03   9.0094382e-01
   4.7630216e-03   9.0094201e-01
   4.8556958e-03   9.0094012e-01
   4.9501731e-03   9.0093815e-01
   5.0464888e-03   9.0093611e-01
   5.1446784e-03   9.0093399e-01
   5.2447785e-03   9.0093179e-01
   5.3468262e-03   9.0092949e-01
   5.4508595e-03   9.0092711e-01
   5.5569170e-03   9.0092464e-01
   5.6650381e-03   9.0092207e-01
   5.7752628e-03   9.0091939e-01
   5.8876322e-03   9.0091662e-01
   6.0021880e-03   9.0091373e-01
   6.1189727e-03   9.0091073e-01
   6.2380296e-03   9.0090761e-01
   6.3594031e-03   9.0090437e-01
   6.4831381e-03   9.0090100e-01
   6.6092807e-03   9.0089750e-01
   6.7378776e-03   9.0089386e-01
   6.8689766e-03   9.0089008e-01
   7.0026264e-03   9.0088615e-01
   7.1388766e-03   9.0088206e-01
   7.2777779e-03   9.0087782e-01
   7.4193817e-03   9.0087341e-01
   7.5637408e-03   9.0086882e-01
   7.7109086e-03   9.0086406e-01
   7.8609399e-03   9.0085911e-01
   8.0138904e-03   9.0085396e-01
   8.1698168e-03   9.0084861e-01
   8.3287771e-03   9.0084305e-01
   8.4908303e-03   9.0083727e-01
   8.6560365e-03   9.0083127e-01
   8.8244572e-03   9.0082503e-01
   8.9961548e-03   9.0081854e-01
   9.1711932e-03   9.0081180e-01
   9.3496373e-03   9.0080480e-01
   9.5315533e-03   9.0079752e-01
   9.7170089e-03   9.0078995e-01
   9.9060730e-03   9.0078209e-01
   1.0098816e-02   9.0077392e-01
   1.0295308e-02   9.0076542e-01
   1.0495624e-02   9.0075660e-01
   1.0699838e-02   9.0074742e-01
   1.0908025e-02   9.0073789e-01
   1.1120263e-02   9.0072798e-01
   1.1336630e-02   9.0071768e-01
   1.1557207e-02   9.0070698e-01
   1.1782076e-02   9.0069585e-01
   1.2011320e-02   9.0068429e-01
   1.2245024e-02   9.0067228e-01
   1.2483276e-02   9.0065979e-01
   1.2726163e-02   9.0064682e-01
   1.2973776e-02   9.0063333e-01
   1.3226207e-02   9.0061932e-01
   1.3483550e-02   9.0060475e-01
   1.3745900e-02   9.0058961e-01
   1.4013354e-02   9.0057388e-01
   1.4286012e-02   9.0055753e-01
   1.4563975e-02   9.0054053e-01
   1.4847347e-02   9.0052287e-01
   1.5136232e-02   9.0050452e-01
   1.5430738e-02   9.0048544e-01
   1.5730974e-02   9.0046562e-01
   1.6037052e-02   9.0044502e-01
   1.6349085e-02   9.0042360e-01
   1.6667189e-02   9.0040135e-01
   1.6991483e-02   9.0037823e-01
   1.7322087e-02   9.0035419e-01
   1.7659123e-02   9.0032921e-01
   1.8002717e-02   9.0030325e-01
   1.8352996e-02   9.0027627e-01
   1.8710091e-02   9.0024824e-01
   1.9074133e-02   9.0021910e-01
   1.9445259e-02   9.0018881e-01
   1.9823606e-02   9.0015734e-01
   2.0209314e-02   9.0012463e-01
   2.0602527e-02   9.0009064e-01
   2.1003391e-02   9.0005532e-01
   2.1412054e-02   9.0001860e-01
   2.1828669e-02   8.9998045e-01
   2.2253390e-02   8.9994080e-01
   2.2686375e-02   8.9989959e-01
   2.3127784e-02   8.9985676e-01
   2.3577782e-02   8.9981226e-01
   2.4036535e-02   8.9976600e-01
   2.4504214e-02   8.9971793e-01
   2.4980993e-02   8.9966798e-01
   2.5467049e-02   8.9961606e-01
   2.5962562e-02   8.9956211e-01
   2.6467716e-02   8.9950604e-01
   2.6982699e-02   8.9944777e-01
   2.7507701e-02   8.9938722e-01
   2.8042919e-02   8.9932428e-01
   2.8588551e-02   8.9925888e-01
   2.9144799e-02   8.9919092e-01
   2.9711870e-02   8.9912029e-01
   3.0289974e-02   8.9904689e-01
   3.0879327e-02   8.9897061e-01
   3.1480146e-02   8.9889133e-01
   3.2092656e-02   8.9880895e-01
   3.2717084e-02   8.9872334e-01
   3.3353661e-02   8.9863438e-01
   3.4002623e-02   8.9854192e-01
   3.4664213e-02   8.9844585e-01
   3.5338675e-02   8.9834600e-01
   3.6026261e-02   8.9824224e-01
   3.6727224e-02   8.9813442e-01
   3.7441827e-02   8.9802237e-01
   3.8170333e-02   8.9790594e-01
   3.8913014e-02   8.9778494e-01
   3.9670145e-02   8.9765920e-01
   4.0442008e-02   8.9752854e-01
   4.1228889e-02   8.9739276e-01
   4.2031080e-02   8.9725166e-01
   4.2848880e-02   8.9710504e-01
   4.3682591e-02   8.9695268e-01
   4.4532524e-02   8.9679436e-01
   4.5398994e-02   8.9662984e-01
   4.6282323e-02   8.9645889e-01
   4.7182839e-02   8.9628124e-01
   4.8100877e-02   8.9609665e-01
   4.9036776e-02   8.9590484e-01
   4.9990886e-02   8.9570554e-01
   5.0963559e-02   8.9549844e-01
   5.1955158e-02   8.9528325e-01
   5.2966051e-02   8.9505965e-01
   5.3996612e-02   8.9482731e-01
   5.5047226e-02   8.9458590e-01
   5.6118280e-02   8.9433507e-01
   5.7210175e-02   8.9407444e-01
   5.8323314e-02   8.9380364e-01
   5.9458112e-02   8.9352227e-01
   6.0614990e-02   8.9322993e-01
   6.1794377e-02   8.9292620e-01
   6.2996711e-02   8.9261062e-01
   6.4222439e-02   8.9228274e-01
   6.5472017e-02   8.9194209e-01
   6.6745907e-02   8.9158817e-01
   6.8044583e-02   8.9122047e-01
   6.9368528e-02   8.9083847e-01
   7.0718233e-02   8.9044160e-01
   7.2094199e-02   8.9002930e-01
   7.3496937e-02   8.8960098e-01
   7.4926968e-02   8.8915601e-01
   7.6384824e-02   8.8869376e-01
   7.7871045e-02   8.8821357e-01
   7.9386183e-02   8.8771475e-01
   8.0930802e-02   8.8719658e-01
   8.2505474e-02   8.8665833e-01
   8.4110784e-02   8.8609922e-01
   8.5747329e-02   8.8551847e-01
   8.7415717e-02   8.8491525e-01
   8.9116566e-02   8.8428870e-01
   9.0850509e-02   8.8363793e-01
   9.2618189e-02   8.8296204e-01
   9.4420263e-02   8.8226005e-01
   9.6257400e-02   8.8153099e-01
   9.8130282e-02   8.8077383e-01
   1.0003960e-01   8.7998752e-01
   1.0198608e-01   8.7917095e-01
   1.0397042e-01   8.7832298e-01
   1.0599338e-01   8.7744245e-01
   1.0805569e-01   8.7652811e-01
   1.1015813e-01   8.7557872e-01
   1.1230148e-01   8.7459297e-01
   1.1448653e-01   8.7356949e-01
   1.1671410e-01   8.7250689e-01
   1.1898501e-01   8.7140371e-01
   1.2130010e-01   8.7025846e-01
   1.2366024e-01   8.6906958e-01
   1.2606630e-01   8.6783547e-01
   1.2851918e-01   8.6655446e-01
   1.3101978e-01   8.6522484e-01
   1.3356903e-01   8.6384484e-01
   1.3616788e-01   8.6241262e-01
   1.3881731e-01   8.6092629e-01
   1.4151828e-01   8.5938389e-01
   1.4427180e-01   8.5778340e-01
   1.4707890e-01   8.5612275e-01
   1.4994062e-01   8.5439977e-01
   1.5285801e-01   8.5261225e-01
   1.5583218e-01   8.5075790e-01
   1.5886421e-01   8.4883436e-01
   1.6195523e-01   8.4683921e-01
   1.6510640e-01   8.4476993e-01
   1.6831887e-01   8.4262396e-01
   1.7159386e-01   8.4039863e-01
   1.7493256e-01   8.3809121e-01
   1.7833623e-01   8.3569890e-01
   1.8180612e-01   8.3321881e-01
   1.8534352e-01   8.3064797e-01
   1.8894976e-01   8.2798335e-01
   1.9262616e-01   8.2522180e-01
   1.9637409e-01   8.2236014e-01
   2.0019494e-01   8.1939508e-01
   2.0409014e-01   8.1632324e-01
   2.0806112e-01   8.1314119e-01
   2.1210937e-01   8.0984539e-01
   2.1623639e-01   8.0643227e-01
   2.2044370e-01   8.0289812e-01
   2.2473288e-01   7.9923921e-01
   2.2910551e-01   7.9545170e-01
   2.3356322e-01   7.9153172e-01
   2.3810767e-01   7.8747528e-01
   2.4274053e-01   7.8327837e-01
   2.4746354e-01   7.7893691e-01
   2.5227844e-01   7.7444676e-01
   2.5718703e-01   7.6980372e-01
   2.6219112e-01   7.6500356e-01
   2.6729258e-01   7.6004202e-01
   2.7249330e-01   7.5491479e-01
   2.7779520e-01   7.4961754e-01
   2.8320027e-01   7.4414596e-01
   2.8871050e-01   7.3849568e-01
   2.9432795e-01   7.3266240e-01
   3.0005469e-01   7.2664178e-01
   3.0589286e-01   7.2042955e-01
   3.1184463e-01   7.1402149e-01
   3.1791219e-01   7.0741342e-01
   3.2409782e-01   7.0060125e-01
   3.3040380e-01   6.9358099e-01
   3.3683247e-01   6.8634875e-01
   3.4338622e-01   6.7890081e-01
   3.5006750e-01   6.7123357e-01
   3.5687877e-01   6.6334365e-01
   3.6382256e-01   6.5522786e-01
   3.7090147e-01   6.4688326e-01
   3.7811810e-01   6.3830714e-01
   3.8547515e-01   6.2949715e-01
   3.9297535e-01   6.2045121e-01
   4.0062148e-01   6.1116763e-01
   4.0841638e-01   6.0164513e-01
   4.1636295e-01   5.9188286e-01
   4.2446413e-01   5.8188043e-01
   4.3272293e-01   5.7163800e-01
   4.4114243e-01   5.6115626e-01
   4.4972575e-01   5.5043654e-01
   4.5847607e-01   5.3948081e-01
   4.6739665e-01   5.2829172e-01
   4.7649079e-01   5.1687269e-01
   4.8576189e-01   5.0522794e-01
   4.9521336e-01   4.9336252e-01
   5.0484874e-01   4.8128239e-01
   5.1467159e-01   4.6899443e-01
   5.2468557e-01   4.5650655e-01
   5.3489438e-01   4.4382767e-01
   5.4530183e-01   4.3096781e-01
   5.5591178e-01   4.1793812e-01
   5.6672817e-01   4.0475092e-01
   5.7775501e-01   3.9141974e-01
   5.8899640e-01   3.7795934e-01
   6.0045651e-01   3.6438576e-01
   6.1213961e-01   3.5071632e-01
   6.2405002e-01   3.3696965e-01
   6.3619217e-01   3.2316568e-01
   6.4857057e-01   3.0932565e-01
   6.6118982e-01   2.9547207e-01
   6.7405461e-01   2.8162872e-01
   6.8716970e-01   2.6782061e-01
   7.0053997e-01   2.5407388e-01
   7.1417039e-01   2.4041580e-01
   7.2806602e-01   2.2687461e-01
   7.4223202e-01   2.1347946e-01
   7.5667364e-01   2.0026027e-01
   7.7139625e-01   1.8724758e-01
   7.8640532e-01   1.7447237e-01
   8.0170643e-01   1.6196591e-01
   8.1730524e-01   1.4975950e-01
   8.3320757e-01   1.3788424e-01
   8.4941930e-01   1.2637083e-01
   8.6594647e-01   1.1524921e-01
   8.8279521e-01   1.0454830e-01
   8.9997177e-01   9.4295708e-02
   9.1748254e-01   8.4517348e-02
   9.3533401e-01   7.5237125e-02
   9.5353282e-01   6.6476569e-02
   9.7208573e-01   5.8254481e-02
   9.9099962e-01   5.0586575e-02
   1.0102815e+00   4.3485127e-02
   1.0299386e+00   3.6958643e-02
   1.0499781e+00   3.1011548e-02
   1.0704076e+00   2.5643908e-02
   1.0912345e+00   2.0851192e-02
   1.1124667e+00   1.6624089e-02
   1.1341120e+00   1.2948384e-02
   1.1561784e+00   9.8049100e-03
   1.1786742e+00   7.1695782e-03
   1.2016077e+00   5.0135073e-03
   1.2249874e+00   3.3032488e-03
   1.2488220e+00   2.0011239e-03
   1.2731203e+00   1.0656732e-03
   1.2978915e+00   4.5222363e-04
   1.3231446e+00   1.1357093e-04
   1.3488890e+00   7.7442915e-07
   1.3751344e+00   6.4054593e-05
   1.4018904e+00   2.5378052e-04
   1.4291670e+00   5.2152834e-04
   1.4569743e+00   8.2118639e-04
   1.4853227e+00   1.1100773e-03
   1.5142226e+00   1.3500621e-03
   1.5436849e+00   1.5085855e-03
   1.5737204e+00   1.5596197e-03
   1.6043403e+00   1.4844593e-03
   1.6355560e+00   1.2723193e-03
   1.6673790e+00   9.2069154e-04
   1.6998213e+00   4.3541546e-04
   1.7328947e+00   1.6957039e-04
   1.7666117e+00   8.7282261e-04
   1.8009847e+00   1.6463437e-03
   1.8360265e+00   2.4568836e-03
   1.8717501e+00   3.2675679e-03
   1.9081688e+00   4.0398023e-03
   1.9452960e+00   4.7353856e-03
   1.9831457e+00   5.3187333e-03
   2.0217318e+00   5.7590978e-03
   2.0610687e+00   6.0326499e-03
   2.1011709e+00   6.1242777e-03
   2.1420534e+00   6.0289544e-03
   2.1837314e+00   5.7525365e-03
   2.2262203e+00   5.3118728e-03
   2.2695359e+00   4.7341436e-03
   2.3136943e+00   4.0553921e-03
   2.3587119e+00   3.3182790e-03
   2.4046054e+00   2.5691548e-03
   2.4513919e+00   1.8546242e-03
   2.4990887e+00   1.2178483e-03
   2.5477135e+00   6.9489132e-04
   2.5972844e+00   3.1146060e-04
   2.6478198e+00   8.0401857e-05
   2.6993385e+00   2.8254489e-07
   2.7518596e+00   5.5328264e-05
   2.8054026e+00   2.1686048e-04
   2.8599873e+00   4.4622852e-04
   2.9156342e+00   6.9904402e-04
   2.9723637e+00   9.3033221e-04
   3.0301970e+00   1.1000369e-03
   3.0891556e+00   1.1781858e-03
   3.1492614e+00   1.1489714e-03
   3.2105366e+00   1.0130543e-03
   3.2730041e+00   7.8757186e-04
   3.3366870e+00   5.0362437e-04
   3.4016090e+00   2.0139839e-04
   3.4677942e+00   7.6483895e-05
   3.5352671e+00   2.9239860e-04
   3.6040529e+00   4.2065920e-04
   3.6741770e+00   4.5259462e-04
   3.7456655e+00   3.9857714e-04
   3.8185450e+00   2.8627496e-04
   3.8928425e+00   1.5511541e-04
   3.9685856e+00   4.7793046e-05
   4.0458025e+00   4.6523650e-07
   4.1245217e+00   3.3833210e-05
   4.2047726e+00   1.4740366e-04
   4.2865850e+00   3.1873362e-04
   4.3699891e+00   5.0838187e-04
   4.4550161e+00   6.6980406e-04
   4.5416974e+00   7.6189169e-04
   4.6300653e+00   7.6073650e-04
   4.7201526e+00   6.6696111e-04
   4.8119927e+00   5.0587327e-04
   4.9056197e+00   3.1972051e-04
   5.0010684e+00   1.5396341e-04
   5.0983743e+00   4.1902980e-05
   5.1975735e+00   6.7994815e-06
   5.2987028e+00   8.9396273e-06
   5.4017997e+00   1.7539713e-08
   5.5069027e+00   1.8200629e-05
   5.6140506e+00   8.6227458e-05
   5.7232833e+00   1.9927891e-04
   5.8346413e+00   3.2515625e-04
   5.9481660e+00   4.1798950e-04
   6.0638996e+00   4.4002967e-04
   6.1818850e+00   3.8107857e-04
   6.3021661e+00   2.6492549e-04
   6.4247874e+00   1.3796655e-04
   6.5497946e+00   4.4850219e-05
   6.6772341e+00   4.4142660e-06
   6.8071532e+00   7.0471162e-07
   6.9396001e+00   4.0143859e-06
   7.0746240e+00   4.1276144e-05
   7.2122751e+00   1.1184395e-04
   7.3526045e+00   1.8285063e-04
   7.4956643e+00   2.1094635e-04
   7.6415075e+00   1.7595859e-04
   7.7901885e+00   9.8921280e-05
   7.9417624e+00   2.7831534e-05
   8.0962854e+00   1.2114827e-07
   8.2538150e+00   1.2754127e-05
   8.4144096e+00   2.7715003e-05
   8.5781289e+00   1.0250732e-05
   8.7450337e+00   3.5504108e-05
   8.9151860e+00   7.0353862e-05
   9.0886490e+00   6.2372216e-05
   9.2654870e+00   2.3925469e-05
   9.4457657e+00   1.3114312e-07
   9.6295522e+00   1.7648251e-05
   9.8169146e+00   5.2473652e-05
   1.0007922e+01   5.8786232e-05
   1.0202647e+01   2.6517898e-05
   1.0401160e+01   6.8688680e-06
   1.0603535e+01   9.3765572e-06
   1.0809849e+01   3.4334221e-10
   1.1020176e+01   1.7988923e-05
   1.1234596e+01   5.7663689e-05
   1.1453188e+01   7.0985454e-05
   1.1676032e+01   4.0594119e-05
   1.1903213e+01   6.8816343e-06
   1.2134814e+01   3.3278427e-08
   1.2370922e+01   7.4849257e-06
   1.2611623e+01   3.9279691e-05
   1.2857007e+01   5.9437193e-05
   1.3107167e+01   3.5821343e-05
   1.3362193e+01   4.6188242e-06
   1.3622181e+01   1.0088592e-06
   1.3887228e+01   5.0246455e-06
   1.4157432e+01   2.9671844e-05
   1.4432894e+01   3.0398495e-05
   1.4713715e+01   5.2547509e-06
   1.5000000e+01   3.3110673e-06


==> K_rand_imag_dat.dat <==
  -2.0000000e-01  -1.5409401e-02
  -1.9959960e-01  -1.7279099e-02
  -1.9919920e-01  -1.9203116e-02
  -1.9879880e-01  -2.1174437e-02
  -1.9839840e-01  -2.3185817e-02
  -1.9799800e-01  -2.5229821e-02
  -1.9759760e-01  -2.7298861e-02
  -1.9719720e-01  -2.9385232e-02
  -1.9679680e-01  -3.1481158e-02
  -1.9639640e-01  -3.3578825e-02
  -1.9599600e-01  -3.5670427e-02
  -1.9559560e-01  -3.7748201e-02
  -1.9519520e-01  -3.9804466e-02
  -1.9479479e-01  -4.1831665e-02
  -1.9439439e-01  -4.3822397e-02
  -1.9399399e-01  -4.5769455e-02
  -1.9359359e-01  -4.7665862e-02
  -1.9319319e-01  -4.9504897e-02
  -1.9279279e-01  -5.1280132e-02
  -1.9239239e-01  -5.2985457e-02
  -1.9199199e-01  -5.4615105e-02
  -1.9159159e-01  -5.6163676e-02
  -1.9119119e-01  -5.7626161e-02
  -1.9079079e-01  -5.8997955e-02
  -1.9039039e-01  -6.0274876e-02
  -1.8998999e-01  -6.1453177e-02
  -1.8958959e-01  -6.2529554e-02
  -1.8918919e-01  -6.3501159e-02
  -1.8878879e-01  -6.4365596e-02
  -1.8838839e-01  -6.5120928e-02
  -1.8798799e-01  -6.5765678e-02
  -1.8758759e-01  -6.6298818e-02
  -1.8718719e-01  -6.6719771e-02
  -1.8678679e-01  -6.7028397e-02
  -1.8638639e-01  -6.7224984e-02
  -1.8598599e-01  -6.7310237e-02
  -1.8558559e-01  -6.7285260e-02
  -1.8518519e-01  -6.7151544e-02
  -1.8478478e-01  -6.6910943e-02
  -1.8438438e-01  -6.6565660e-02
  -1.8398398e-01  -6.6118223e-02
  -1.8358358e-01  -6.5571466e-02
  -1.8318318e-01  -6.4928502e-02
  -1.8278278e-01  -6.4192706e-02
  -1.8238238e-01  -6.3367685e-02
  -1.8198198e-01  -6.2457261e-02
  -1.8158158e-01  -6.1465440e-02
  -1.8118118e-01  -6.0396392e-02
  -1.8078078e-01  -5.9254429e-02
  -1.8038038e-01  -5.8043977e-02
  -1.7997998e-01  -5.6769557e-02
  -1.7957958e-01  -5.5435762e-02
  -1.7917918e-01  -5.4047235e-02
  -1.7877878e-01  -5.2608648e-02
  -1.7837838e-01  -5.1124687e-02
  -1.7797798e-01  -4.9600027e-02
  -1.7757758e-01  -4.8039319e-02
  -1.7717718e-01  -4.6447171e-02
  -1.7677678e-01  -4.4828137e-02
  -1.7637638e-01  -4.3186697e-02
  -1.7597598e-01  -4.1527250e-02
  -1.7557558e-01  -3.9854098e-02
  -1.7517518e-01  -3.8171436e-02
  -1.7477477e-01  -3.6483345e-02
  -1.7437437e-01  -3.4793780e-02
  -1.7397397e-01  -3.3106564e-02
  -1.7357357e-01  -3.1425379e-02
  -1.7317317e-01  -2.9753764e-02
  -1.7277277e-01  -2.8095105e-02
  -1.7237237e-01  -2.6452634e-02
  -1.7197197e-01  -2.4829422e-02
  -1.7157157e-01  -2.3228377e-02
  -1.7117117e-01  -2.1652240e-02
  -1.7077077e-01  -2.0103583e-02
  -1.7037037e-01  -1.8584807e-02
  -1.6996997e-01  -1.7098135e-02
  -1.6956957e-01  -1.5645617e-02
  -1.6916917e-01  -1.4229121e-02
  -1.6876877e-01  -1.2850338e-02
  -1.6836837e-01  -1.1510774e-02
  -1.6796797e-01  -1.0211750e-02
  -1.6756757e-01  -8.9544013e-03
  -1.6716717e-01  -7.7396760e-03
  -1.6676677e-01  -6.5683310e-03
  -1.6636637e-01  -5.4409320e-03
  -1.6596597e-01  -4.3578516e-03
  -1.6556557e-01  -3.3192674e-03
  -1.6516517e-01  -2.3251610e-03
  -1.6476476e-01  -1.3753169e-03
  -1.6436436e-01  -4.6932198e-04
  -1.6396396e-01   3.9343544e-04
  -1.6356356e-01   1.2137650e-03
  -1.6316316e-01   1.9926741e-03
  -1.6276276e-01   2.7313664e-03
  -1.6236236e-01   3.4312402e-03
  -1.6196196e-01   4.0938858e-03
  -1.6156156e-01   4.7210819e-03
  -1.6116116e-01   5.3147915e-03
  -1.6076076e-01   5.8771562e-03
  -1.6036036e-01   6.4104903e-03
  -1.5995996e-01   6.9172729e-03
  -1.5955956e-01   7.4001397e-03
  -1.5915916e-01   7.8618727e-03
  -1.5875876e-01   8.3053900e-03
  -1.5835836e-01   8.7337329e-03
  -1.5795796e-01   9.1500530e-03
  -1.5755756e-01   9.5575974e-03
  -1.5715716e-01   9.9596932e-03
  -1.5675676e-01   1.0359731e-02
  -1.5635636e-01   1.0761145e-02
  -1.5595596e-01   1.1167397e-02
  -1.5555556e-01   1.1581957e-02
  -1.5515516e-01   1.2008277e-02
  -1.5475475e-01   1.2449777e-02
  -1.5435435e-01   1.2909819e-02
  -1.5395395e-01   1.3391687e-02
  -1.5355355e-01   1.3898561e-02
  -1.5315315e-01   1.4433499e-02
  -1.5275275e-01   1.4999413e-02
  -1.5235235e-01   1.5599044e-02
  -1.5195195e-01   1.6234944e-02
  -1.5155155e-01   1.6909454e-02
  -1.5115115e-01   1.7624681e-02
  -1.5075075e-01   1.8382481e-02
  -1.5035035e-01   1.9184443e-02
  -1.4994995e-01   2.0031865e-02
  -1.4954955e-01   2.0925746e-02
  -1.4914915e-01   2.1866768e-02
  -1.4874875e-01   2.2855285e-02
  -1.4834835e-01   2.3891313e-02
  -1.4794795e-01   2.4974523e-02
  -1.4754755e-01   2.6104234e-02
  -1.4714715e-01   2.7279409e-02
  -1.4674675e-01   2.8498655e-02
  -1.4634635e-01   2.9760225e-02
  -1.4594595e-01   3.1062020e-02
  -1.4554555e-01   3.2401597e-02
  -1.4514515e-01   3.3776174e-02
  -1.4474474e-01   3.5182648e-02
  -1.4434434e-01   3.6617600e-02
  -1.4394394e-01   3.8077319e-02
  -1.4354354e-01   3.9557815e-02
  -1.4314314e-01   4.1054839e-02
  -1.4274274e-01   4.2563909e-02
  -1.4234234e-01   4.4080332e-02
  -1.4194194e-01   4.5599231e-02
  -1.4154154e-01   4.7115568e-02
  -1.4114114e-01   4.8624181e-02
  -1.4074074e-01   5.0119805e-02
  -1.4034034e-01   5.1597111e-02
  -1.3993994e-01   5.3050729e-02
  -1.3953954e-01   5.4475288e-02
  -1.3913914e-01   5.5865444e-02
  -1.3873874e-01   5.7215913e-02
  -1.3833834e-01   5.8521500e-02
  -1.3793794e-01   5.9777138e-02
  -1.3753754e-01   6.0977909e-02
  -1.3713714e-01   6.2119081e-02
  -1.3673674e-01   6.3196134e-02
  -1.3633634e-01   6.4204786e-02
  -1.3593594e-01   6.5141019e-02
  -1.3553554e-01   6.6001104e-02
  -1.3513514e-01   6.6781622e-02
  -1.3473473e-01   6.7479481e-02
  -1.3433433e-01   6.8091938e-02
  -1.3393393e-01   6.8616609e-02
  -1.3353353e-01   6.9051485e-02
  -1.3313313e-01   6.9394941e-02
  -1.3273273e-01   6.9645741e-02
  -1.3233233e-01   6.9803046e-02
  -1.3193193e-01   6.9866412e-02
  -1.3153153e-01   6.9835796e-02
  -1.3113113e-01   6.9711543e-02
  -1.3073073e-01   6.9494390e-02
  -1.3033033e-01   6.9185451e-02
  -1.2992993e-01   6.8786208e-02
  -1.2952953e-01   6.8298502e-02
  -1.2912913e-01   6.7724511e-02
  -1.2872873e-01   6.7066741e-02
  -1.2832833e-01   6.6328001e-02
  -1.2792793e-01   6.5511385e-02
  -1.2752753e-01   6.4620251e-02
  -1.2712713e-01   6.3658199e-02
  -1.2672673e-01   6.2629041e-02
  -1.2632633e-01   6.1536786e-02
  -1.2592593e-01   6.0385606e-02
  -1.2552553e-01   5.9179815e-02
  -1.2512513e-01   5.7923840e-02
  -1.2472472e-01   5.6622200e-02
  -1.2432432e-01   5.5279473e-02
  -1.2392392e-01   5.3900278e-02
  -1.2352352e-01   5.2489245e-02
  -1.2312312e-01   5.1050994e-02
  -1.2272272e-01   4.9590111e-02
  -1.2232232e-01   4.8111125e-02
  -1.2192192e-01   4.6618491e-02
  -1.2152152e-01   4.5116566e-02
  -1.2112112e-01   4.3609593e-02
  -1.2072072e-01   4.2101685e-02
  -1.2032032e-01   4.0596811e-02
  -1.1991992e-01   3.9098778e-02
  -1.1951952e-01   3.7611225e-02
  -1.1911912e-01   3.6137611e-02
  -1.1871872e-01   3.4681204e-02
  -1.1831832e-01   3.3245078e-02
  -1.1791792e-01   3.1832105e-02
  -1.1751752e-01   3.0444953e-02
  -1.1711712e-01   2.9086083e-02
  -1.1671672e-01   2.7757749e-02
  -1.1631632e-01   2.6461997e-02
  -1.1591592e-01   2.5200667e-02
  -1.1551552e-01   2.3975397e-02
  -1.1511512e-01   2.2787626e-02
  -1.1471471e-01   2.1638597e-02
  -1.1431431e-01   2.0529364e-02
  -1.1391391e-01   1.9460798e-02
  -1.1351351e-01   1.8433593e-02
  -1.1311311e-01   1.7448271e-02
  -1.1271271e-01   1.6505190e-02
  -1.1231231e-01   1.5604554e-02
  -1.1191191e-01   1.4746414e-02
  -1.1151151e-01   1.3930681e-02
  -1.1111111e-01   1.3157129e-02
  -1.1071071e-01   1.2425402e-02
  -1.1031031e-01   1.1735022e-02
  -1.0990991e-01   1.1085394e-02
  -1.0950951e-01   1.0475810e-02
  -1.0910911e-01   9.9054566e-03
  -1.0870871e-01   9.3734170e-03
  -1.0830831e-01   8.8786768e-03
  -1.0790791e-01   8.4201266e-03
  -1.0750751e-01   7.9965656e-03
  -1.0710711e-01   7.6067036e-03
  -1.0670671e-01   7.2491640e-03
  -1.0630631e-01   6.9224852e-03
  -1.0590591e-01   6.6251223e-03
  -1.0550551e-01   6.3554487e-03
  -1.0510511e-01   6.1117571e-03
  -1.0470470e-01   5.8922608e-03
  -1.0430430e-01   5.6950948e-03
  -1.0390390e-01   5.5183174e-03
  -1.0350350e-01   5.3599112e-03
  -1.0310310e-01   5.2177855e-03
  -1.0270270e-01   5.0897778e-03
  -1.0230230e-01   4.9736568e-03
  -1.0190190e-01   4.8671254e-03
  -1.0150150e-01   4.7678246e-03
  -1.0110110e-01   4.6733375e-03
  -1.0070070e-01   4.5811948e-03
  -1.0030030e-01   4.4888805e-03
  -9.9899900e-02   4.3938387e-03
  -9.9499499e-02   4.2934808e-03
  -9.9099099e-02   4.1851943e-03
  -9.8698699e-02   4.0663518e-03
  -9.8298298e-02   3.9343211e-03
  -9.7897898e-02   3.7864760e-03
  -9.7497497e-02   3.6202077e-03
  -9.7097097e-02   3.4329377e-03
  -9.6696697e-02   3.2221301e-03
  -9.6296296e-02   2.9853055e-03
  -9.5895896e-02   2.7200550e-03
  -9.5495495e-02   2.4240545e-03
  -9.5095095e-02   2.0950792e-03
  -9.4694695e-02   1.7310186e-03
  -9.4294294e-02   1.3298911e-03
  -9.3893894e-02   8.8985885e-04
  -9.3493493e-02   4.0924190e-04
  -9.3093093e-02  -1.1346764e-04
  -9.2692693e-02  -6.7959223e-04
  -9.2292292e-02  -1.2902561e-03
  -9.1891892e-02  -1.9463735e-03
  -9.1491491e-02  -2.6486377e-03
  -9.1091091e-02  -3.3975108e-03
  -9.0690691e-02  -4.1932160e-03
  -9.0290290e-02  -5.0357295e-03
  -8.9889890e-02  -5.9247751e-03
  -8.9489489e-02  -6.8598203e-03
  -8.9089089e-02  -7.8400731e-03
  -8.8688689e-02  -8.8644816e-03
  -8.8288288e-02  -9.9317346e-03
  -8.7887888e-02  -1.1040265e-02
  -8.7487487e-02  -1.2188252e-02
  -8.7087087e-02  -1.3373633e-02
  -8.6686687e-02  -1.4594104e-02
  -8.6286286e-02  -1.5847135e-02
  -8.5885886e-02  -1.7129981e-02
  -8.5485485e-02  -1.8439696e-02
  -8.5085085e-02  -1.9773142e-02
  -8.4684685e-02  -2.1127014e-02
  -8.4284284e-02  -2.2497853e-02
  -8.3883884e-02  -2.3882066e-02
  -8.3483483e-02  -2.5275944e-02
  -8.3083083e-02  -2.6675688e-02
  -8.2682683e-02  -2.8077427e-02
  -8.2282282e-02  -2.9477239e-02
  -8.1881882e-02  -3.0871179e-02
  -8.1481481e-02  -3.2255299e-02
  -8.1081081e-02  -3.3625670e-02
  -8.0680681e-02  -3.4978407e-02
  -8.0280280e-02  -3.6309691e-02
  -7.9879880e-02  -3.7615791e-02
  -7.9479479e-02  -3.8893085e-02
  -7.9079079e-02  -4.0138080e-02
  -7.8678679e-02  -4.1347433e-02
  -7.8278278e-02  -4.2517966e-02
  -7.7877878e-02  -4.3646686e-02
  -7.7477477e-02  -4.4730798e-02
  -7.7077077e-02  -4.5767719e-02
  -7.6676677e-02  -4.6755087e-02
  -7.6276276e-02  -4.7690778e-02
  -7.5875876e-02  -4.8572904e-02
  -7.5475475e-02  -4.9399827e-02
  -7.5075075e-02  -5.0170157e-02
  -7.4674675e-02  -5.0882757e-02
  -7.4274274e-02  -5.1536742e-02
  -7.3873874e-02  -5.2131476e-02
  -7.3473473e-02  -5.2666567e-02
  -7.3073073e-02  -5.3141863e-02
  -7.2672673e-02  -5.3557441e-02
  -7.2272272e-02  -5.3913600e-02
  -7.1871872e-02  -5.4210847e-02
  -7.1471471e-02  -5.4449885e-02
  -7.1071071e-02  -5.4631601e-02
  -7.0670671e-02  -5.4757045e-02
  -7.0270270e-02  -5.4827420e-02
  -6.9869870e-02  -5.4844059e-02
  -6.9469469e-02  -5.4808412e-02
  -6.9069069e-02  -5.4722023e-02
  -6.8668669e-02  -5.4586515e-02
  -6.8268268e-02  -5.4403569e-02
  -6.7867868e-02  -5.4174907e-02
  -6.7467467e-02  -5.3902272e-02
  -6.7067067e-02  -5.3587410e-02
  -6.6666667e-02  -5.3232056e-02
  -6.6266266e-02  -5.2837915e-02
  -6.5865866e-02  -5.2406647e-02
  -6.5465465e-02  -5.1939852e-02
  -6.5065065e-02  -5.1439059e-02
  -6.4664665e-02  -5.0905716e-02
  -6.4264264e-02  -5.0341175e-02
  -6.3863864e-02  -4.9746688e-02
  -6.3463463e-02  -4.9123398e-02
  -6.3063063e-02  -4.8472336e-02
  -6.2662663e-02  -4.7794415e-02
  -6.2262262e-02  -4.7090432e-02
  -6.1861862e-02  -4.6361066e-02
  -6.1461461e-02  -4.5606877e-02
  -6.1061061e-02  -4.4828316e-02
  -6.0660661e-02  -4.4025726e-02
  -6.0260260e-02  -4.3199350e-02
  -5.9859860e-02  -4.2349336e-02
  -5.9459459e-02  -4.1475751e-02
  -5.9059059e-02  -4.0578589e-02
  -5.8658659e-02  -3.9657782e-02
  -5.8258258e-02  -3.8713215e-02
  -5.7857858e-02  -3.7744734e-02
  -5.7457457e-02  -3.6752167e-02
  -5.7057057e-02  -3.5735331e-02
  -5.6656657e-02  -3.4694051e-02
  -5.6256256e-02  -3.3628172e-02
  -5.5855856e-02  -3.2537576e-02
  -5.5455455e-02  -3.1422190e-02
  -5.5055055e-02  -3.0282008e-02
  -5.4654655e-02  -2.9117096e-02
  -5.4254254e-02  -2.7927609e-02
  -5.3853854e-02  -2.6713801e-02
  -5.3453453e-02  -2.5476033e-02
  -5.3053053e-02  -2.4214785e-02
  -5.2652653e-02  -2.2930664e-02
  -5.2252252e-02  -2.1624407e-02
  -5.1851852e-02  -2.0296890e-02
  -5.1451451e-02  -1.8949130e-02
  -5.1051051e-02  -1.7582285e-02
  -5.0650651e-02  -1.6197658e-02
  -5.0250250e-02  -1.4796696e-02
  -4.9849850e-02  -1.3380985e-02
  -4.9449449e-02  -1.1952249e-02
  -4.9049049e-02  -1.0512340e-02
  -4.8648649e-02  -9.0632393e-03
  -4.8248248e-02  -7.6070415e-03
  -4.7847848e-02  -6.1459505e-03
  -4.7447447e-02  -4.6822670e-03
  -4.7047047e-02  -3.2183784e-03
  -4.6646647e-02  -1.7567461e-03
  -4.6246246e-02  -2.9989313e-04
  -4.5845846e-02   1.1496095e-03
  -4.5445445e-02   2.5891561e-03
  -4.5045045e-02   4.0161210e-03
  -4.4644645e-02   5.4278722e-03
  -4.4244244e-02   6.8217858e-03
  -4.3843844e-02   8.1952604e-03
  -4.3443443e-02   9.5457304e-03
  -4.3043043e-02   1.0870680e-02
  -4.2642643e-02   1.2167654e-02
  -4.2242242e-02   1.3434274e-02
  -4.1841842e-02   1.4668246e-02
  -4.1441441e-02   1.5867373e-02
  -4.1041041e-02   1.7029563e-02
  -4.0640641e-02   1.8152838e-02
  -4.0240240e-02   1.9235344e-02
  -3.9839840e-02   2.0275354e-02
  -3.9439439e-02   2.1271273e-02
  -3.9039039e-02   2.2221645e-02
  -3.8638639e-02   2.3125153e-02
  -3.8238238e-02   2.3980623e-02
  -3.7837838e-02   2.4787020e-02
  -3.7437437e-02   2.5543453e-02
  -3.7037037e-02   2.6249170e-02
  -3.6636637e-02   2.6903556e-02
  -3.6236236e-02   2.7506128e-02
  -3.5835836e-02   2.8056533e-02
  -3.5435435e-02   2.8554541e-02
  -3.5035035e-02   2.9000041e-02
  -3.4634635e-02   2.9393033e-02
  -3.4234234e-02   2.9733622e-02
  -3.3833834e-02   3.0022010e-02
  -3.3433433e-02   3.0258491e-02
  -3.3033033e-02   3.0443444e-02
  -3.2632633e-02   3.0577322e-02
  -3.2232232e-02   3.0660649e-02
  -3.1831832e-02   3.0694012e-02
  -3.1431431e-02   3.0678057e-02
  -3.1031031e-02   3.0613477e-02
  -3.0630631e-02   3.0501014e-02
  -3.0230230e-02   3.0341452e-02
  -2.9829830e-02   3.0135612e-02
  -2.9429429e-02   2.9884348e-02
  -2.9029029e-02   2.9588550e-02
  -2.8628629e-02   2.9249136e-02
  -2.8228228e-02   2.8867055e-02
  -2.7827828e-02   2.8443288e-02
  -2.7427427e-02   2.7978846e-02
  -2.7027027e-02   2.7474774e-02
  -2.6626627e-02   2.6932152e-02
  -2.6226226e-02   2.6352100e-02
  -2.5825826e-02   2.5735780e-02
  -2.5425425e-02   2.5084401e-02
  -2.5025025e-02   2.4399223e-02
  -2.4624625e-02   2.3681563e-02
  -2.4224224e-02   2.2932798e-02
  -2.3823824e-02   2.2154374e-02
  -2.3423423e-02   2.1347807e-02
  -2.3023023e-02   2.0514692e-02
  -2.2622623e-02   1.9656704e-02
  -2.2222222e-02   1.8775605e-02
  -2.1821822e-02   1.7873247e-02
  -2.1421421e-02   1.6951574e-02
  -2.1021021e-02   1.6012628e-02
  -2.0620621e-02   1.5058545e-02
  -2.0220220e-02   1.4091562e-02
  -1.9819820e-02   1.3114011e-02
  -1.9419419e-02   1.2128321e-02
  -1.9019019e-02   1.1137012e-02
  -1.8618619e-02   1.0142694e-02
  -1.8218218e-02   9.1480622e-03
  -1.7817818e-02   8.1558852e-03
  -1.7417417e-02   7.1690023e-03
  -1.7017017e-02   6.1903118e-03
  -1.6616617e-02   5.2227610e-03
  -1.6216216e-02   4.2693340e-03
  -1.5815816e-02   3.3330391e-03
  -1.5415415e-02   2.4168943e-03
  -1.5015015e-02   1.5239124e-03
  -1.4614615e-02   6.5708462e-04
  -1.4214214e-02  -1.8063587e-04
  -1.3813814e-02  -9.8635176e-04
  -1.3413413e-02  -1.7572396e-03
  -1.3013013e-02  -2.4905680e-03
  -1.2612613e-02  -3.1837167e-03
  -1.2212212e-02  -3.8341949e-03
  -1.1811812e-02  -4.4396597e-03
  -1.1411411e-02  -4.9979345e-03
  -1.1011011e-02  -5.5070267e-03
  -1.0610611e-02  -5.9651448e-03
  -1.0210210e-02  -6.3707142e-03
  -9.8098098e-03  -6.7223928e-03
  -9.4094094e-03  -7.0190847e-03
  -9.0090090e-03  -7.2599529e-03
  -8.6086086e-03  -7.4444306e-03
  -8.2082082e-03  -7.5722303e-03
  -7.8078078e-03  -7.6433519e-03
  -7.4074074e-03  -7.6580884e-03
  -7.0070070e-03  -7.6170299e-03
  -6.6066066e-03  -7.5210656e-03
  -6.2062062e-03  -7.3713832e-03
  -5.8058058e-03  -7.1694671e-03
  -5.4054054e-03  -6.9170935e-03
  -5.0050050e-03  -6.6163243e-03
  -4.6046046e-03  -6.2694977e-03
  -4.2042042e-03  -5.8792180e-03
  -3.8038038e-03  -5.4483423e-03
  -3.4034034e-03  -4.9799662e-03
  -3.0030030e-03  -4.4774067e-03
  -2.6026026e-03  -3.9441842e-03
  -2.2022022e-03  -3.3840023e-03
  -1.8018018e-03  -2.8007266e-03
  -1.4014014e-03  -2.1983620e-03
  -1.0010010e-03  -1.5810290e-03
  -6.0060060e-04  -9.5293871e-04
  -2.0020020e-04  -3.1836777e-04
   2.0020020e-04   3.1836777e-04
   6.0060060e-04   9.5293871e-04
   1.0010010e-03   1.5810290e-03
   1.4014014e-03   2.1983620e-03
   1.8018018e-03   2.8007266e-03
   2.2022022e-03   3.3840023e-03
   2.6026026e-03   3.9441842e-03
   3.0030030e-03   4.4774067e-03
   3.4034034e-03   4.9799662e-03
   3.8038038e-03   5.4483423e-03
   4.2042042e-03   5.8792180e-03
   4.6046046e-03   6.2694977e-03
   5.0050050e-03   6.6163243e-03
   5.4054054e-03   6.9170935e-03
   5.8058058e-03   7.1694671e-03
   6.2062062e-03   7.3713832e-03
   6.6066066e-03   7.5210656e-03
   7.0070070e-03   7.6170299e-03
   7.4074074e-03   7.6580884e-03
   7.8078078e-03   7.6433519e-03
   8.2082082e-03   7.5722303e-03
   8.6086086e-03   7.4444306e-03
   9.0090090e-03   7.2599529e-03
   9.4094094e-03   7.0190847e-03
   9.8098098e-03   6.7223928e-03
   1.0210210e-02   6.3707142e-03
   1.0610611e-02   5.9651448e-03
   1.1011011e-02   5.5070267e-03
   1.1411411e-02   4.9979345e-03
   1.1811812e-02   4.4396597e-03
   1.2212212e-02   3.8341949e-03
   1.2612613e-02   3.1837167e-03
   1.3013013e-02   2.4905680e-03
   1.3413413e-02   1.7572396e-03
   1.3813814e-02   9.8635176e-04
   1.4214214e-02   1.8063587e-04
   1.4614615e-02  -6.5708462e-04
   1.5015015e-02  -1.5239124e-03
   1.5415415e-02  -2.4168943e-03
   1.5815816e-02  -3.3330391e-03
   1.6216216e-02  -4.2693340e-03
   1.6616617e-02  -5.2227610e-03
   1.7017017e-02  -6.1903118e-03
   1.7417417e-02  -7.1690023e-03
   1.7817818e-02  -8.1558852e-03
   1.8218218e-02  -9.1480622e-03
   1.8618619e-02  -1.0142694e-02
   1.9019019e-02  -1.1137012e-02
   1.9419419e-02  -1.2128321e-02
   1.9819820e-02  -1.3114011e-02
   2.0220220e-02  -1.4091562e-02
   2.0620621e-02  -1.5058545e-02
   2.1021021e-02  -1.6012628e-02
   2.1421421e-02  -1.6951574e-02
   2.1821822e-02  -1.7873247e-02
   2.2222222e-02  -1.8775605e-02
   2.2622623e-02  -1.9656704e-02
   2.3023023e-02  -2.0514692e-02
   2.3423423e-02  -2.1347807e-02
   2.3823824e-02  -2.2154374e-02
   2.4224224e-02  -2.2932798e-02
   2.4624625e-02  -2.3681563e-02
   2.5025025e-02  -2.4399223e-02
   2.5425425e-02  -2.5084401e-02
   2.5825826e-02  -2.5735780e-02
   2.6226226e-02  -2.6352100e-02
   2.6626627e-02  -2.6932152e-02
   2.7027027e-02  -2.7474774e-02
   2.7427427e-02  -2.7978846e-02
   2.7827828e-02  -2.8443288e-02
   2.8228228e-02  -2.8867055e-02
   2.8628629e-02  -2.9249136e-02
   2.9029029e-02  -2.9588550e-02
   2.9429429e-02  -2.9884348e-02
   2.9829830e-02  -3.0135612e-02
   3.0230230e-02  -3.0341452e-02
   3.0630631e-02  -3.0501014e-02
   3.1031031e-02  -3.0613477e-02
   3.1431431e-02  -3.0678057e-02
   3.1831832e-02  -3.0694012e-02
   3.2232232e-02  -3.0660649e-02
   3.2632633e-02  -3.0577322e-02
   3.3033033e-02  -3.0443444e-02
   3.3433433e-02  -3.0258491e-02
   3.3833834e-02  -3.0022010e-02
   3.4234234e-02  -2.9733622e-02
   3.4634635e-02  -2.9393033e-02
   3.5035035e-02  -2.9000041e-02
   3.5435435e-02  -2.8554541e-02
   3.5835836e-02  -2.8056533e-02
   3.6236236e-02  -2.7506128e-02
   3.6636637e-02  -2.6903556e-02
   3.7037037e-02  -2.6249170e-02
   3.7437437e-02  -2.5543453e-02
   3.7837838e-02  -2.4787020e-02
   3.8238238e-02  -2.3980623e-02
   3.8638639e-02  -2.3125153e-02
   3.9039039e-02  -2.2221645e-02
   3.9439439e-02  -2.1271273e-02
   3.9839840e-02  -2.0275354e-02
   4.0240240e-02  -1.9235344e-02
   4.0640641e-02  -1.8152838e-02
   4.1041041e-02  -1.7029563e-02
   4.1441441e-02  -1.5867373e-02
   4.1841842e-02  -1.4668246e-02
   4.2242242e-02  -1.3434274e-02
   4.2642643e-02  -1.2167654e-02
   4.3043043e-02  -1.0870680e-02
   4.3443443e-02  -9.5457304e-03
   4.3843844e-02  -8.1952604e-03
   4.4244244e-02  -6.8217858e-03
   4.4644645e-02  -5.4278722e-03
   4.5045045e-02  -4.0161210e-03
   4.5445445e-02  -2.5891561e-03
   4.5845846e-02  -1.1496095e-03
   4.6246246e-02   2.9989313e-04
   4.6646647e-02   1.7567461e-03
   4.7047047e-02   3.2183784e-03
   4.7447447e-02   4.6822670e-03
   4.7847848e-02   6.1459505e-03
   4.8248248e-02   7.6070415e-03
   4.8648649e-02   9.0632393e-03
   4.9049049e-02   1.0512340e-02
   4.9449449e-02   1.1952249e-02
   4.9849850e-02   1.3380985e-02
   5.0250250e-02   1.4796696e-02
   5.0650651e-02   1.6197658e-02
   5.1051051e-02   1.7582285e-02
   5.1451451e-02   1.8949130e-02
   5.1851852e-02   2.0296890e-02
   5.2252252e-02   2.1624407e-02
   5.2652653e-02   2.2930664e-02
   5.3053053e-02   2.4214785e-02
   5.3453453e-02   2.5476033e-02
   5.3853854e-02   2.6713801e-02
   5.4254254e-02   2.7927609e-02
   5.4654655e-02   2.9117096e-02
   5.5055055e-02   3.0282008e-02
   5.5455455e-02   3.1422190e-02
   5.5855856e-02   3.2537576e-02
   5.6256256e-02   3.3628172e-02
   5.6656657e-02   3.4694051e-02
   5.7057057e-02   3.5735331e-02
   5.7457457e-02   3.6752167e-02
   5.7857858e-02   3.7744734e-02
   5.8258258e-02   3.8713215e-02
   5.8658659e-02   3.9657782e-02
   5.9059059e-02   4.0578589e-02
   5.9459459e-02   4.1475751e-02
   5.9859860e-02   4.2349336e-02
   6.0260260e-02   4.3199350e-02
   6.0660661e-02   4.4025726e-02
   6.1061061e-02   4.4828316e-02
   6.1461461e-02   4.5606877e-02
   6.1861862e-02   4.6361066e-02
   6.2262262e-02   4.7090432e-02
   6.2662663e-02   4.7794415e-02
   6.3063063e-02   4.8472336e-02
   6.3463463e-02   4.9123398e-02
   6.3863864e-02   4.9746688e-02
   6.4264264e-02   5.0341175e-02
   6.4664665e-02   5.0905716e-02
   6.5065065e-02   5.1439059e-02
   6.5465465e-02   5.1939852e-02
   6.5865866e-02   5.2406647e-02
   6.6266266e-02   5.2837915e-02
   6.6666667e-02   5.3232056e-02
   6.7067067e-02   5.3587410e-02
   6.7467467e-02   5.3902272e-02
   6.7867868e-02   5.4174907e-02
   6.8268268e-02   5.4403569e-02
   6.8668669e-02   5.4586515e-02
   6.9069069e-02   5.4722023e-02
   6.9469469e-02   5.4808412e-02
   6.9869870e-02   5.4844059e-02
   7.0270270e-02   5.4827420e-02
   7.0670671e-02   5.4757045e-02
   7.1071071e-02   5.4631601e-02
   7.1471471e-02   5.4449885e-02
   7.1871872e-02   5.4210847e-02
   7.2272272e-02   5.3913600e-02
   7.2672673e-02   5.3557441e-02
   7.3073073e-02   5.3141863e-02
   7.3473473e-02   5.2666567e-02
   7.3873874e-02   5.2131476e-02
   7.4274274e-02   5.1536742e-02
   7.4674675e-02   5.0882757e-02
   7.5075075e-02   5.0170157e-02
   7.5475475e-02   4.9399827e-02
   7.5875876e-02   4.8572904e-02
   7.6276276e-02   4.7690778e-02
   7.6676677e-02   4.6755087e-02
   7.7077077e-02   4.5767719e-02
   7.7477477e-02   4.4730798e-02
   7.7877878e-02   4.3646686e-02
   7.8278278e-02   4.2517966e-02
   7.8678679e-02   4.1347433e-02
   7.9079079e-02   4.0138080e-02
   7.9479479e-02   3.8893085e-02
   7.9879880e-02   3.7615791e-02
   8.0280280e-02   3.6309691e-02
   8.0680681e-02   3.4978407e-02
   8.1081081e-02   3.3625670e-02
   8.1481481e-02   3.2255299e-02
   8.1881882e-02   3.0871179e-02
   8.2282282e-02   2.9477239e-02
   8.2682683e-02   2.8077427e-02
   8.3083083e-02   2.6675688e-02
   8.3483483e-02   2.5275944e-02
   8.3883884e-02   2.3882066e-02
   8.4284284e-02   2.2497853e-02
   8.4684685e-02   2.1127014e-02
   8.5085085e-02   1.9773142e-02
   8.5485485e-02   1.8439696e-02
   8.5885886e-02   1.7129981e-02
   8.6286286e-02   1.5847135e-02
   8.6686687e-02   1.4594104e-02
   8.7087087e-02   1.3373633e-02
   8.7487487e-02   1.2188252e-02
   8.7887888e-02   1.1040265e-02
   8.8288288e-02   9.9317346e-03
   8.8688689e-02   8.8644816e-03
   8.9089089e-02   7.8400731e-03
   8.9489489e-02   6.8598203e-03
   8.9889890e-02   5.9247751e-03
   9.0290290e-02   5.0357295e-03
   9.0690691e-02   4.1932160e-03
   9.1091091e-02   3.3975108e-03
   9.1491491e-02   2.6486377e-03
   9.1891892e-02   1.9463735e-03
   9.2292292e-02   1.2902561e-03
   9.2692693e-02   6.7959223e-04
   9.3093093e-02   1.1346764e-04
   9.3493493e-02  -4.0924190e-04
   9.3893894e-02  -8.8985885e-04
   9.4294294e-02  -1.3298911e-03
   9.4694695e-02  -1.7310186e-03
   9.5095095e-02  -2.0950792e-03
   9.5495495e-02  -2.4240545e-03
   9.5895896e-02  -2.7200550e-03
   9.6296296e-02  -2.9853055e-03
   9.6696697e-02  -3.2221301e-03
   9.7097097e-02  -3.4329377e-03
   9.7497497e-02  -3.6202077e-03
   9.7897898e-02  -3.7864760e-03
   9.8298298e-02  -3.9343211e-03
   9.8698699e-02  -4.0663518e-03
   9.9099099e-02  -4.1851943e-03
   9.9499499e-02  -4.2934808e-03
   9.9899900e-02  -4.3938387e-03
   1.0030030e-01  -4.4888805e-03
   1.0070070e-01  -4.5811948e-03
   1.0110110e-01  -4.6733375e-03
   1.0150150e-01  -4.7678246e-03
   1.0190190e-01  -4.8671254e-03
   1.0230230e-01  -4.9736568e-03
   1.0270270e-01  -5.0897778e-03
   1.0310310e-01  -5.2177855e-03
   1.0350350e-01  -5.3599112e-03
   1.0390390e-01  -5.5183174e-03
   1.0430430e-01  -5.6950948e-03
   1.0470470e-01  -5.8922608e-03
   1.0510511e-01  -6.1117571e-03
   1.0550551e-01  -6.3554487e-03
   1.0590591e-01  -6.6251223e-03
   1.0630631e-01  -6.9224852e-03
   1.0670671e-01  -7.2491640e-03
   1.0710711e-01  -7.6067036e-03
   1.0750751e-01  -7.9965656e-03
   1.0790791e-01  -8.4201266e-03
   1.0830831e-01  -8.8786768e-03
   1.0870871e-01  -9.3734170e-03
   1.0910911e-01  -9.9054566e-03
   1.0950951e-01  -1.0475810e-02
   1.0990991e-01  -1.1085394e-02
   1.1031031e-01  -1.1735022e-02
   1.1071071e-01  -1.2425402e-02
   1.1111111e-01  -1.3157129e-02
   1.1151151e-01  -1.3930681e-02
   1.1191191e-01  -1.4746414e-02
   1.1231231e-01  -1.5604554e-02
   1.1271271e-01  -1.6505190e-02
   1.1311311e-01  -1.7448271e-02
   1.1351351e-01  -1.8433593e-02
   1.1391391e-01  -1.9460798e-02
   1.1431431e-01  -2.0529364e-02
   1.1471471e-01  -2.1638597e-02
   1.1511512e-01  -2.2787626e-02
   1.1551552e-01  -2.3975397e-02
   1.1591592e-01  -2.5200667e-02
   1.1631632e-01  -2.6461997e-02
   1.1671672e-01  -2.7757749e-02
   1.1711712e-01  -2.9086083e-02
   1.1751752e-01  -3.0444953e-02
   1.1791792e-01  -3.1832105e-02
   1.1831832e-01  -3.3245078e-02
   1.1871872e-01  -3.4681204e-02
   1.1911912e-01  -3.6137611e-02
   1.1951952e-01  -3.7611225e-02
   1.1991992e-01  -3.9098778e-02
   1.2032032e-01  -4.0596811e-02
   1.2072072e-01  -4.2101685e-02
   1.2112112e-01  -4.3609593e-02
   1.2152152e-01  -4.5116566e-02
   1.2192192e-01  -4.6618491e-02
   1.2232232e-01  -4.8111125e-02
   1.2272272e-01  -4.9590111e-02
   1.2312312e-01  -5.1050994e-02
   1.2352352e-01  -5.2489245e-02
   1.2392392e-01  -5.3900278e-02
   1.2432432e-01  -5.5279473e-02
   1.2472472e-01  -5.6622200e-02
   1.2512513e-01  -5.7923840e-02
   1.2552553e-01  -5.9179815e-02
   1.2592593e-01  -6.0385606e-02
   1.2632633e-01  -6.1536786e-02
   1.2672673e-01  -6.2629041e-02
   1.2712713e-01  -6.3658199e-02
   1.2752753e-01  -6.4620251e-02
   1.2792793e-01  -6.5511385e-02
   1.2832833e-01  -6.6328001e-02
   1.2872873e-01  -6.7066741e-02
   1.2912913e-01  -6.7724511e-02
   1.2952953e-01  -6.8298502e-02
   1.2992993e-01  -6.8786208e-02
   1.3033033e-01  -6.9185451e-02
   1.3073073e-01  -6.9494390e-02
   1.3113113e-01  -6.9711543e-02
   1.3153153e-01  -6.9835796e-02
   1.3193193e-01  -6.9866412e-02
   1.3233233e-01  -6.9803046e-02
   1.3273273e-01  -6.9645741e-02
   1.3313313e-01  -6.9394941e-02
   1.3353353e-01  -6.9051485e-02
   1.3393393e-01  -6.8616609e-02
   1.3433433e-01  -6.8091938e-02
   1.3473473e-01  -6.7479481e-02
   1.3513514e-01  -6.6781622e-02
   1.3553554e-01  -6.6001104e-02
   1.3593594e-01  -6.5141019e-02
   1.3633634e-01  -6.4204786e-02
   1.3673674e-01  -6.3196134e-02
   1.3713714e-01  -6.2119081e-02
   1.3753754e-01  -6.0977909e-02
   1.3793794e-01  -5.9777138e-02
   1.3833834e-01  -5.8521500e-02
   1.3873874e-01  -5.7215913e-02
   1.3913914e-01  -5.5865444e-02
   1.3953954e-01  -5.4475288e-02
   1.3993994e-01  -5.3050729e-02
   1.4034034e-01  -5.1597111e-02
   1.4074074e-01  -5.0119805e-02
   1.4114114e-01  -4.8624181e-02
   1.4154154e-01  -4.7115568e-02
   1.4194194e-01  -4.5599231e-02
   1.4234234e-01  -4.4080332e-02
   1.4274274e-01  -4.2563909e-02
   1.4314314e-01  -4.1054839e-02
   1.4354354e-01  -3.9557815e-02
   1.4394394e-01  -3.8077319e-02
   1.4434434e-01  -3.6617600e-02
   1.4474474e-01  -3.5182648e-02
   1.4514515e-01  -3.3776174e-02
   1.4554555e-01  -3.2401597e-02
   1.4594595e-01  -3.1062020e-02
   1.4634635e-01  -2.9760225e-02
   1.4674675e-01  -2.8498655e-02
   1.4714715e-01  -2.7279409e-02
   1.4754755e-01  -2.6104234e-02
   1.4794795e-01  -2.4974523e-02
   1.4834835e-01  -2.3891313e-02
   1.4874875e-01  -2.2855285e-02
   1.4914915e-01  -2.1866768e-02
   1.4954955e-01  -2.0925746e-02
   1.4994995e-01  -2.0031865e-02
   1.5035035e-01  -1.9184443e-02
   1.5075075e-01  -1.8382481e-02
   1.5115115e-01  -1.7624681e-02
   1.5155155e-01  -1.6909454e-02
   1.5195195e-01  -1.6234944e-02
   1.5235235e-01  -1.5599044e-02
   1.5275275e-01  -1.4999413e-02
   1.5315315e-01  -1.4433499e-02
   1.5355355e-01  -1.3898561e-02
   1.5395395e-01  -1.3391687e-02
   1.5435435e-01  -1.2909819e-02
   1.5475475e-01  -1.2449777e-02
   1.5515516e-01  -1.2008277e-02
   1.5555556e-01  -1.1581957e-02
   1.5595596e-01  -1.1167397e-02
   1.5635636e-01  -1.0761145e-02
   1.5675676e-01  -1.0359731e-02
   1.5715716e-01  -9.9596932e-03
   1.5755756e-01  -9.5575974e-03
   1.5795796e-01  -9.1500530e-03
   1.5835836e-01  -8.7337329e-03
   1.5875876e-01  -8.3053900e-03
   1.5915916e-01  -7.8618727e-03
   1.5955956e-01  -7.4001397e-03
   1.5995996e-01  -6.9172729e-03
   1.6036036e-01  -6.4104903e-03
   1.6076076e-01  -5.8771562e-03
   1.6116116e-01  -5.3147915e-03
   1.6156156e-01  -4.7210819e-03
   1.6196196e-01  -4.0938858e-03
   1.6236236e-01  -3.4312402e-03
   1.6276276e-01  -2.7313664e-03
   1.6316316e-01  -1.9926741e-03
   1.6356356e-01  -1.2137650e-03
   1.6396396e-01  -3.9343544e-04
   1.6436436e-01   4.6932198e-04
   1.6476476e-01   1.3753169e-03
   1.6516517e-01   2.3251610e-03
   1.6556557e-01   3.3192674e-03
   1.6596597e-01   4.3578516e-03
   1.6636637e-01   5.4409320e-03
   1.6676677e-01   6.5683310e-03
   1.6716717e-01   7.7396760e-03
   1.6756757e-01   8.9544013e-03
   1.6796797e-01   1.0211750e-02
   1.6836837e-01   1.1510774e-02
   1.6876877e-01   1.2850338e-02
   1.6916917e-01   1.4229121e-02
   1.6956957e-01   1.5645617e-02
   1.6996997e-01   1.7098135e-02
   1.7037037e-01   1.8584807e-02
   1.7077077e-01   2.0103583e-02
   1.7117117e-01   2.1652240e-02
   1.7157157e-01   2.3228377e-02
   1.7197197e-01   2.4829422e-02
   1.7237237e-01   2.6452634e-02
   1.7277277e-01   2.8095105e-02
   1.7317317e-01   2.9753764e-02
   1.7357357e-01   3.1425379e-02
   1.7397397e-01   3.3106564e-02
   1.7437437e-01   3.4793780e-02
   1.7477477e-01   3.6483345e-02
   1.7517518e-01   3.8171436e-02
   1.7557558e-01   3.9854098e-02
   1.7597598e-01   4.1527250e-02
   1.7637638e-01   4.3186697e-02
   1.7677678e-01   4.4828137e-02
   1.7717718e-01   4.6447171e-02
   1.7757758e-01   4.8039319e-02
   1.7797798e-01   4.9600027e-02
   1.7837838e-01   5.1124687e-02
   1.7877878e-01   5.2608648e-02
   1.7917918e-01   5.4047235e-02
   1.7957958e-01   5.5435762e-02
   1.7997998e-01   5.6769557e-02
   1.8038038e-01   5.8043977e-02
   1.8078078e-01   5.9254429e-02
   1.8118118e-01   6.0396392e-02
   1.8158158e-01   6.1465440e-02
   1.8198198e-01   6.2457261e-02
   1.8238238e-01   6.3367685e-02
   1.8278278e-01   6.4192706e-02
   1.8318318e-01   6.4928502e-02
   1.8358358e-01   6.5571466e-02
   1.8398398e-01   6.6118223e-02
   1.8438438e-01   6.6565660e-02
   1.8478478e-01   6.6910943e-02
   1.8518519e-01   6.7151544e-02
   1.8558559e-01   6.7285260e-02
   1.8598599e-01   6.7310237e-02
   1.8638639e-01   6.7224984e-02
   1.8678679e-01   6.7028397e-02
   1.8718719e-01   6.6719771e-02
   1.8758759e-01   6.6298818e-02
   1.8798799e-01   6.5765678e-02
   1.8838839e-01   6.5120928e-02
   1.8878879e-01   6.4365596e-02
   1.8918919e-01   6.3501159e-02
   1.8958959e-01   6.2529554e-02
   1.8998999e-01   6.1453177e-02
   1.9039039e-01   6.0274876e-02
   1.9079079e-01   5.8997955e-02
   1.9119119e-01   5.7626161e-02
   1.9159159e-01   5.6163676e-02
   1.9199199e-01   5.4615105e-02
   1.9239239e-01   5.2985457e-02
   1.9279279e-01   5.1280132e-02
   1.9319319e-01   4.9504897e-02
   1.9359359e-01   4.7665862e-02
   1.9399399e-01   4.5769455e-02
   1.9439439e-01   4.3822397e-02
   1.9479479e-01   4.1831665e-02
   1.9519520e-01   3.9804466e-02
   1.9559560e-01   3.7748201e-02
   1.9599600e-01   3.5670427e-02
   1.9639640e-01   3.3578825e-02
   1.9679680e-01   3.1481158e-02
   1.9719720e-01   2.9385232e-02
   1.9759760e-01   2.7298861e-02
   1.9799800e-01   2.5229821e-02
   1.9839840e-01   2.3185817e-02
   1.9879880e-01   2.1174437e-02
   1.9919920e-01   1.9203116e-02
   1.9959960e-01   1.7279099e-02
   2.0000000e-01   1.5409401e-02


==> K_rand_log_dat.dat <==
  -1.5000000e+01   1.8925486e-02
  -1.4713715e+01   1.7668104e-02
  -1.4432894e+01   1.8330335e-02
  -1.4157432e+01   2.1817338e-02
  -1.3887228e+01   3.1188071e-02
  -1.3622181e+01   3.9160820e-02
  -1.3362193e+01   3.9222933e-02
  -1.3107167e+01   3.4135560e-02
  -1.2857007e+01   4.0818150e-02
  -1.2611623e+01   5.6958408e-02
  -1.2370922e+01   6.4971329e-02
  -1.2134814e+01   5.9147729e-02
  -1.1903213e+01   4.4561322e-02
  -1.1676032e+01   3.1472569e-02
  -1.1453188e+01   2.7140928e-02
  -1.1234596e+01   2.8976491e-02
  -1.1020176e+01   3.4916135e-02
  -1.0809849e+01   4.4435350e-02
  -1.0603535e+01   5.2186968e-02
  -1.0401160e+01   5.2299756e-02
  -1.0202647e+01   4.3675657e-02
  -1.0007922e+01   3.3978890e-02
  -9.8169146e+00   3.8277560e-02
  -9.6295522e+00   5.2810583e-02
  -9.4457657e+00   6.4182155e-02
  -9.2654870e+00   6.7222275e-02
  -9.0886490e+00   6.1983914e-02
  -8.9151860e+00   5.0963678e-02
  -8.7450337e+00   3.7343537e-02
  -8.5781289e+00   2.3894168e-02
  -8.4144096e+00   1.2457342e-02
  -8.2538150e+00   4.0170419e-03
  -8.0962854e+00   4.1522046e-03
  -7.9417624e+00   9.3508737e-03
  -7.7901885e+00   1.4447406e-02
  -7.6415075e+00   1.9547202e-02
  -7.4956643e+00   2.5050426e-02
  -7.3526045e+00   3.1696245e-02
  -7.2122751e+00   3.9931334e-02
  -7.0746240e+00   4.9230523e-02
  -6.9396001e+00   5.8221314e-02
  -6.8071532e+00   6.5320005e-02
  -6.6772341e+00   6.9312119e-02
  -6.5497946e+00   6.9682931e-02
  -6.4247874e+00   6.6700431e-02
  -6.3021661e+00   6.1294940e-02
  -6.1818850e+00   5.4788012e-02
  -6.0638996e+00   4.8520561e-02
  -5.9481660e+00   4.3443886e-02
  -5.8346413e+00   3.9826978e-02
  -5.7232833e+00   3.7305537e-02
  -5.6140506e+00   3.5263057e-02
  -5.5069027e+00   3.3203593e-02
  -5.4017997e+00   3.0882440e-02
  -5.2987028e+00   2.8255032e-02
  -5.1975735e+00   2.5378639e-02
  -5.0983743e+00   2.2334939e-02
  -5.0010684e+00   1.9185042e-02
  -4.9056197e+00   1.5950704e-02
  -4.8119927e+00   1.2621696e-02
  -4.7201526e+00   9.2157331e-03
  -4.6300653e+00   6.0470670e-03
  -4.5416974e+00   4.8941574e-03
  -4.4550161e+00   7.8120045e-03
  -4.3699891e+00   1.2794282e-02
  -4.2865850e+00   1.8602701e-02
  -4.2047726e+00   2.4826864e-02
  -4.1245217e+00   3.1209654e-02
  -4.0458025e+00   3.7533636e-02
  -3.9685856e+00   4.3611812e-02
  -3.8928425e+00   4.9294396e-02
  -3.8185450e+00   5.4473935e-02
  -3.7456655e+00   5.9085029e-02
  -3.6741770e+00   6.3098951e-02
  -3.6040529e+00   6.6514885e-02
  -3.5352671e+00   6.9349846e-02
  -3.4677942e+00   7.1629053e-02
  -3.4016090e+00   7.3377965e-02
  -3.3366870e+00   7.4616628e-02
  -3.2730041e+00   7.5356442e-02
  -3.2105366e+00   7.5599170e-02
  -3.1492614e+00   7.5337821e-02
  -3.0891556e+00   7.4559003e-02
  -3.0301970e+00   7.3246320e-02
  -2.9723637e+00   7.1384430e-02
  -2.9156342e+00   6.8963335e-02
  -2.8599873e+00   6.5982530e-02
  -2.8054026e+00   6.2454624e-02
  -2.7518596e+00   5.8408109e-02
  -2.6993385e+00   5.3889042e-02
  -2.6478198e+00   4.8961546e-02
  -2.5972844e+00   4.3707202e-02
  -2.5477135e+00   3.8223675e-02
  -2.4990887e+00   3.2623326e-02
  -2.4513919e+00   2.7033419e-02
  -2.4046054e+00   2.1601749e-02
  -2.3587119e+00   1.6518062e-02
  -2.3136943e+00   1.2081391e-02
  -2.2695359e+00   8.8763312e-03
  -2.2262203e+00   7.8481879e-03
  -2.1837314e+00   9.1305257e-03
  -2.1420534e+00   1.1535263e-02
  -2.1011709e+00   1.4164237e-02
  -2.0610687e+00   1.6664489e-02
  -2.0217318e+00   1.8921398e-02
  -1.9831457e+00   2.0913745e-02
  -1.9452960e+00   2.2659918e-02
  -1.9081688e+00   2.4194545e-02
  -1.8717501e+00   2.5555930e-02
  -1.8360265e+00   2.6778380e-02
  -1.8009847e+00   2.7887640e-02
  -1.7666117e+00   2.8898902e-02
  -1.7328947e+00   2.9816971e-02
  -1.6998213e+00   3.0638090e-02
  -1.6673790e+00   3.1352758e-02
  -1.6355560e+00   3.1948902e-02
  -1.6043403e+00   3.2414842e-02
  -1.5737204e+00   3.2741709e-02
  -1.5436849e+00   3.2925133e-02
  -1.5142226e+00   3.2966197e-02
  -1.4853227e+00   3.2871733e-02
  -1.4569743e+00   3.2654108e-02
  -1.4291670e+00   3.2330695e-02
  -1.4018904e+00   3.1923227e-02
  -1.3751344e+00   3.1457246e-02
  -1.3488890e+00   3.0961874e-02
  -1.3231446e+00   3.0470073e-02
  -1.2978915e+00   3.0019524e-02
  -1.2731203e+00   2.9654104e-02
  -1.2488220e+00   2.9425698e-02
  -1.2249874e+00   2.9395797e-02
  -1.2016077e+00   2.9635961e-02
  -1.1786742e+00   3.0226116e-02
  -1.1561784e+00   3.1249983e-02
  -1.1341120e+00   3.2788049e-02
  -1.1124667e+00   3.4909835e-02
  -1.0912345e+00   3.7667969e-02
  -1.0704076e+00   4.1095853e-02
  -1.0499781e+00   4.5208973e-02
  -1.0299386e+00   5.0008464e-02
  -1.0102815e+00   5.5485228e-02
  -9.9099962e-01   6.1623437e-02
  -9.7208573e-01   6.8403006e-02
  -9.5353282e-01   7.5801126e-02
  -9.3533401e-01   8.3793114e-02
  -9.1748254e-01   9.2352852e-02
  -8.9997177e-01   1.0145301e-01
  -8.8279521e-01   1.1106516e-01
  -8.6594647e-01   1.2115993e-01
  -8.4941930e-01   1.3170707e-01
  -8.3320757e-01   1.4267560e-01
  -8.1730524e-01   1.5403401e-01
  -8.0170643e-01   1.6575036e-01
  -7.8640532e-01   1.7779252e-01
  -7.7139625e-01   1.9012832e-01
  -7.5667364e-01   2.0272575e-01
  -7.4223202e-01   2.1555311e-01
  -7.2806602e-01   2.2857918e-01
  -7.1417039e-01   2.4177340e-01
  -7.0053997e-01   2.5510594e-01
  -6.8716970e-01   2.6854787e-01
  -6.7405461e-01   2.8207127e-01
  -6.6118982e-01   2.9564927e-01
  -6.4857057e-01   3.0925615e-01
  -6.3619217e-01   3.2286741e-01
  -6.2405002e-01   3.3645979e-01
  -6.1213961e-01   3.5001130e-01
  -6.0045651e-01   3.6350128e-01
  -5.8899640e-01   3.7691035e-01
  -5.7775501e-01   3.9022045e-01
  -5.6672817e-01   4.0341481e-01
  -5.5591178e-01   4.1647793e-01
  -5.4530183e-01   4.2939558e-01
  -5.3489438e-01   4.4215476e-01
  -5.2468557e-01   4.5474362e-01
  -5.1467159e-01   4.6715151e-01
  -5.0484874e-01   4.7936885e-01
  -4.9521336e-01   4.9138715e-01
  -4.8576189e-01   5.0319891e-01
  -4.7649079e-01   5.1479761e-01
  -4.6739665e-01   5.2617767e-01
  -4.5847607e-01   5.3733434e-01
  -4.4972575e-01   5.4826373e-01
  -4.4114243e-01   5.5896270e-01
  -4.3272293e-01   5.6942884e-01
  -4.2446413e-01   5.7966041e-01
  -4.1636295e-01   5.8965631e-01
  -4.0841638e-01   5.9941601e-01
  -4.0062148e-01   6.0893955e-01
  -3.9297535e-01   6.1822744e-01
  -3.8547515e-01   6.2728066e-01
  -3.7811810e-01   6.3610062e-01
  -3.7090147e-01   6.4468909e-01
  -3.6382256e-01   6.5304821e-01
  -3.5687877e-01   6.6118042e-01
  -3.5006750e-01   6.6908845e-01
  -3.4338622e-01   6.7677529e-01
  -3.3683247e-01   6.8424414e-01
  -3.3040380e-01   6.9149840e-01
  -3.2409782e-01   6.9854166e-01
  -3.1791219e-01   7.0537763e-01
  -3.1184463e-01   7.1201019e-01
  -3.0589286e-01   7.1844328e-01
  -3.0005469e-01   7.2468097e-01
  -2.9432795e-01   7.3072739e-01
  -2.8871050e-01   7.3658671e-01
  -2.8320027e-01   7.4226315e-01
  -2.7779520e-01   7.4776098e-01
  -2.7249330e-01   7.5308446e-01
  -2.6729258e-01   7.5823785e-01
  -2.6219112e-01   7.6322543e-01
  -2.5718703e-01   7.6805144e-01
  -2.5227844e-01   7.7272010e-01
  -2.4746354e-01   7.7723560e-01
  -2.4274053e-01   7.8160210e-01
  -2.3810767e-01   7.8582371e-01
  -2.3356322e-01   7.8990447e-01
  -2.2910551e-01   7.9384840e-01
  -2.2473288e-01   7.9765942e-01
  -2.2044370e-01   8.0134142e-01
  -2.1623639e-01   8.0489820e-01
  -2.1210937e-01   8.0833350e-01
  -2.0806112e-01   8.1165100e-01
  -2.0409014e-01   8.1485427e-01
  -2.0019494e-01   8.1794685e-01
  -1.9637409e-01   8.2093217e-01
  -1.9262616e-01   8.2381359e-01
  -1.8894976e-01   8.2659440e-01
  -1.8534352e-01   8.2927780e-01
  -1.8180612e-01   8.3186693e-01
  -1.7833623e-01   8.3436482e-01
  -1.7493256e-01   8.3677445e-01
  -1.7159386e-01   8.3909870e-01
  -1.6831887e-01   8.4134040e-01
  -1.6510640e-01   8.4350228e-01
  -1.6195523e-01   8.4558700e-01
  -1.5886421e-01   8.4759714e-01
  -1.5583218e-01   8.4953522e-01
  -1.5285801e-01   8.5140368e-01
  -1.4994062e-01   8.5320488e-01
  -1.4707890e-01   8.5494112e-01
  -1.4427180e-01   8.5661462e-01
  -1.4151828e-01   8.5822756e-01
  -1.3881731e-01   8.5978201e-01
  -1.3616788e-01   8.6128001e-01
  -1.3356903e-01   8.6272353e-01
  -1.3101978e-01   8.6411447e-01
  -1.2851918e-01   8.6545466e-01
  -1.2606630e-01   8.6674590e-01
  -1.2366024e-01   8.6798990e-01
  -1.2130010e-01   8.6918835e-01
  -1.1898501e-01   8.7034285e-01
  -1.1671410e-01   8.7145496e-01
  -1.1448653e-01   8.7252619e-01
  -1.1230148e-01   8.7355802e-01
  -1.1015813e-01   8.7455183e-01
  -1.0805569e-01   8.7550900e-01
  -1.0599338e-01   8.7643085e-01
  -1.0397042e-01   8.7731865e-01
  -1.0198608e-01   8.7817362e-01
  -1.0003960e-01   8.7899695e-01
  -9.8130282e-02   8.7978979e-01
  -9.6257400e-02   8.8055325e-01
  -9.4420263e-02   8.8128839e-01
  -9.2618189e-02   8.8199624e-01
  -9.0850509e-02   8.8267779e-01
  -8.9116566e-02   8.8333401e-01
  -8.7415717e-02   8.8396583e-01
  -8.5747329e-02   8.8457413e-01
  -8.4110784e-02   8.8515977e-01
  -8.2505474e-02   8.8572360e-01
  -8.0930802e-02   8.8626640e-01
  -7.9386183e-02   8.8678896e-01
  -7.7871045e-02   8.8729201e-01
  -7.6384824e-02   8.8777628e-01
  -7.4926968e-02   8.8824245e-01
  -7.3496937e-02   8.8869121e-01
  -7.2094199e-02   8.8912318e-01
  -7.0718233e-02   8.8953900e-01
  -6.9368528e-02   8.8993926e-01
  -6.8044583e-02   8.9032453e-01
  -6.6745907e-02   8.9069537e-01
  -6.5472017e-02   8.9105232e-01
  -6.4222439e-02   8.9139589e-01
  -6.2996711e-02   8.9172659e-01
  -6.1794377e-02   8.9204488e-01
  -6.0614990e-02   8.9235123e-01
  -5.9458112e-02   8.9264608e-01
  -5.8323314e-02   8.9292987e-01
  -5.7210175e-02   8.9320300e-01
  -5.6118280e-02   8.9346588e-01
  -5.5047226e-02   8.9371888e-01
  -5.3996612e-02   8.9396237e-01
  -5.2966051e-02   8.9419672e-01
  -5.1955158e-02   8.9442225e-01
  -5.0963559e-02   8.9463930e-01
  -4.9990886e-02   8.9484819e-01
  -4.9036776e-02   8.9504923e-01
  -4.8100877e-02   8.9524270e-01
  -4.7182839e-02   8.9542889e-01
  -4.6282323e-02   8.9560807e-01
  -4.5398994e-02   8.9578051e-01
  -4.4532524e-02   8.9594646e-01
  -4.3682591e-02   8.9610615e-01
  -4.2848880e-02   8.9625984e-01
  -4.2031080e-02   8.9640773e-01
  -4.1228889e-02   8.9655006e-01
  -4.0442008e-02   8.9668702e-01
  -3.9670145e-02   8.9681882e-01
  -3.8913014e-02   8.9694565e-01
  -3.8170333e-02   8.9706770e-01
  -3.7441827e-02   8.9718515e-01
  -3.6727224e-02   8.9729818e-01
  -3.6026261e-02   8.9740694e-01
  -3.5338675e-02   8.9751160e-01
  -3.4664213e-02   8.9761232e-01
  -3.4002623e-02   8.9770923e-01
  -3.3353661e-02   8.9780249e-01
  -3.2717084e-02   8.9789224e-01
  -3.2092656e-02   8.9797860e-01
  -3.1480146e-02   8.9806169e-01
  -3.0879327e-02   8.9814166e-01
  -3.0289974e-02   8.9821860e-01
  -2.9711870e-02   8.9829265e-01
  -2.9144799e-02   8.9836390e-01
  -2.8588551e-02   8.9843246e-01
  -2.8042919e-02   8.9849843e-01
  -2.7507701e-02   8.9856191e-01
  -2.6982699e-02   8.9862299e-01
  -2.6467716e-02   8.9868177e-01
  -2.5962562e-02   8.9873833e-01
  -2.5467049e-02   8.9879276e-01
  -2.4980993e-02   8.9884513e-01
  -2.4504214e-02   8.9889552e-01
  -2.4036535e-02   8.9894401e-01
  -2.3577782e-02   8.9899067e-01
  -2.3127784e-02   8.9903556e-01
  -2.2686375e-02   8.9907876e-01
  -2.2253390e-02   8.9912033e-01
  -2.1828669e-02   8.9916033e-01
  -2.1412054e-02   8.9919882e-01
  -2.1003391e-02   8.9923586e-01
  -2.0602527e-02   8.9927149e-01
  -2.0209314e-02   8.9930578e-01
  -1.9823606e-02   8.9933878e-01
  -1.9445259e-02   8.9937052e-01
  -1.9074133e-02   8.9940107e-01
  -1.8710091e-02   8.9943047e-01
  -1.8352996e-02   8.9945875e-01
  -1.8002717e-02   8.9948596e-01
  -1.7659123e-02   8.9951215e-01
  -1.7322087e-02   8.9953735e-01
  -1.6991483e-02   8.9956160e-01
  -1.6667189e-02   8.9958492e-01
  -1.6349085e-02   8.9960737e-01
  -1.6037052e-02   8.9962897e-01
  -1.5730974e-02   8.9964976e-01
  -1.5430738e-02   8.9966975e-01
  -1.5136232e-02   8.9968900e-01
  -1.4847347e-02   8.9970751e-01
  -1.4563975e-02   8.9972533e-01
  -1.4286012e-02   8.9974247e-01
  -1.4013354e-02   8.9975896e-01
  -1.3745900e-02   8.9977483e-01
  -1.3483550e-02   8.9979011e-01
  -1.3226207e-02   8.9980480e-01
  -1.2973776e-02   8.9981894e-01
  -1.2726163e-02   8.9983254e-01
  -1.2483276e-02   8.9984563e-01
  -1.2245024e-02   8.9985823e-01
  -1.2011320e-02   8.9987035e-01
  -1.1782076e-02   8.9988201e-01
  -1.1557207e-02   8.9989323e-01
  -1.1336630e-02   8.9990403e-01
  -1.1120263e-02   8.9991442e-01
  -1.0908025e-02   8.9992441e-01
  -1.0699838e-02   8.9993403e-01
  -1.0495624e-02   8.9994328e-01
  -1.0295308e-02   8.9995219e-01
  -1.0098816e-02   8.9996076e-01
  -9.9060730e-03   8.9996900e-01
  -9.7170089e-03   8.9997693e-01
  -9.5315533e-03   8.9998457e-01
  -9.3496373e-03   8.9999191e-01
  -9.1711932e-03   8.9999898e-01
  -8.9961548e-03   9.0000578e-01
  -8.8244572e-03   9.0001232e-01
  -8.6560365e-03   9.0001861e-01
  -8.4908303e-03   9.0002467e-01
  -8.3287771e-03   9.0003050e-01
  -8.1698168e-03   9.0003611e-01
  -8.0138904e-03   9.0004150e-01
  -7.8609399e-03   9.0004669e-01
  -7.7109086e-03   9.0005169e-01
  -7.5637408e-03   9.0005650e-01
  -7.4193817e-03   9.0006112e-01
  -7.2777779e-03   9.0006557e-01
  -7.1388766e-03   9.0006985e-01
  -7.0026264e-03   9.0007397e-01
  -6.8689766e-03   9.0007794e-01
  -6.7378776e-03   9.0008175e-01
  -6.6092807e-03   9.0008542e-01
  -6.4831381e-03   9.0008895e-01
  -6.3594031e-03   9.0009235e-01
  -6.2380296e-03   9.0009562e-01
  -6.1189727e-03   9.0009877e-01
  -6.0021880e-03   9.0010180e-01
  -5.8876322e-03   9.0010471e-01
  -5.7752628e-03   9.0010751e-01
  -5.6650381e-03   9.0011021e-01
  -5.5569170e-03   9.0011280e-01
  -5.4508595e-03   9.0011530e-01
  -5.3468262e-03   9.0011770e-01
  -5.2447785e-03   9.0012001e-01
  -5.1446784e-03   9.0012224e-01
  -5.0464888e-03   9.0012438e-01
  -4.9501731e-03   9.0012643e-01
  -4.8556958e-03   9.0012842e-01
  -4.7630216e-03   9.0013032e-01
  -4.6721161e-03   9.0013216e-01
  -4.5829457e-03   9.0013392e-01
  -4.4954771e-03   9.0013562e-01
  -4.4096779e-03   9.0013725e-01
  -4.3255162e-03   9.0013882e-01
  -4.2429609e-03   9.0014034e-01
  -4.1619811e-03   9.0014179e-01
  -4.0825469e-03   9.0014319e-01
  -4.0046288e-03   9.0014454e-01
  -3.9281978e-03   9.0014584e-01
  -3.8532255e-03   9.0014709e-01
  -3.7796841e-03   9.0014829e-01
  -3.7075463e-03   9.0014944e-01
  -3.6367853e-03   9.0015055e-01
  -3.5673748e-03   9.0015162e-01
  -3.4992891e-03   9.0015265e-01
  -3.4325028e-03   9.0015364e-01
  -3.3669912e-03   9.0015459e-01
  -3.3027299e-03   9.0015551e-01
  -3.2396951e-03   9.0015639e-01
  -3.1778634e-03   9.0015724e-01
  -3.1172117e-03   9.0015806e-01
  -3.0577177e-03   9.0015884e-01
  -2.9993591e-03   9.0015960e-01
  -2.9421143e-03   9.0016033e-01
  -2.8859621e-03   9.0016103e-01
  -2.8308816e-03   9.0016170e-01
  -2.7768523e-03   9.0016235e-01
  -2.7238542e-03   9.0016297e-01
  -2.6718676e-03   9.0016357e-01
  -2.6208732e-03   9.0016415e-01
  -2.5708521e-03   9.0016470e-01
  -2.5217857e-03   9.0016524e-01
  -2.4736557e-03   9.0016575e-01
  -2.4264444e-03   9.0016625e-01
  -2.3801340e-03   9.0016672e-01
  -2.3347076e-03   9.0016718e-01
  -2.2901481e-03   9.0016762e-01
  -2.2464391e-03   9.0016804e-01
  -2.2035643e-03   9.0016845e-01
  -2.1615078e-03   9.0016885e-01
  -2.1202540e-03   9.0016922e-01
  -2.0797875e-03   9.0016959e-01
  -2.0400934e-03   9.0016994e-01
  -2.0011569e-03   9.0017027e-01
  -1.9629634e-03   9.0017060e-01
  -1.9254990e-03   9.0017091e-01
  -1.8887495e-03   9.0017121e-01
  -1.8527015e-03   9.0017150e-01
  -1.8173414e-03   9.0017177e-01
  -1.7826563e-03   9.0017204e-01
  -1.7486331e-03   9.0017230e-01
  -1.7152592e-03   9.0017254e-01
  -1.6825224e-03   9.0017278e-01
  -1.6504103e-03   9.0017301e-01
  -1.6189111e-03   9.0017323e-01
  -1.5880131e-03   9.0017344e-01
  -1.5577048e-03   9.0017365e-01
  -1.5279750e-03   9.0017384e-01
  -1.4988126e-03   9.0017403e-01
  -1.4702067e-03   9.0017421e-01
  -1.4421469e-03   9.0017439e-01
  -1.4146225e-03   9.0017456e-01
  -1.3876235e-03   9.0017472e-01
  -1.3611398e-03   9.0017487e-01
  -1.3351615e-03   9.0017502e-01
  -1.3096791e-03   9.0017517e-01
  -1.2846830e-03   9.0017531e-01
  -1.2601639e-03   9.0017544e-01
  -1.2361129e-03   9.0017557e-01
  -1.2125208e-03   9.0017569e-01
  -1.1893790e-03   9.0017581e-01
  -1.1666790e-03   9.0017593e-01
  -1.1444121e-03   9.0017604e-01
  -1.1225702e-03   9.0017614e-01
  -1.1011452e-03   9.0017624e-01
  -1.0801291e-03   9.0017634e-01
  -1.0595141e-03   9.0017644e-01
  -1.0392926e-03   9.0017653e-01
  -1.0194570e-03   9.0017661e-01
  -1.0000000e-03   9.0017670e-01
   0.0000000e+00   9.0017884e-01
   1.0000000e-03   9.0017670e-01
   1.0194570e-03   9.0017661e-01
   1.0392926e-03   9.0017653e-01
   1.0595141e-03   9.0017644e-01
   1.0801291e-03   9.0017634e-01
   1.1011452e-03   9.0017624e-01
   1.1225702e-03   9.0017614e-01
   1.1444121e-03   9.0017604e-01
   1.1666790e-03   9.0017593e-01
   1.1893790e-03   9.0017581e-01
   1.2125208e-03   9.0017569e-01
   1.2361129e-03   9.0017557e-01
   1.2601639e-03   9.0017544e-01
   1.2846830e-03   9.0017531e-01
   1.3096791e-03   9.0017517e-01
   1.3351615e-03   9.0017502e-01
   1.3611398e-03   9.0017487e-01
   1.3876235e-03   9.0017472e-01
   1.4146225e-03   9.0017456e-01
   1.4421469e-03   9.0017439e-01
   1.4702067e-03   9.0017421e-01
   1.4988126e-03   9.0017403e-01
   1.5279750e-03   9.0017384e-01
   1.5577048e-03   9.0017365e-01
   1.5880131e-03   9.0017344e-01
   1.6189111e-03   9.0017323e-01
   1.6504103e-03   9.0017301e-01
   1.6825224e-03   9.0017278e-01
   1.7152592e-03   9.0017254e-01
   1.7486331e-03   9.0017230e-01
   1.7826563e-03   9.0017204e-01
   1.8173414e-03   9.0017177e-01
   1.8527015e-03   9.0017150e-01
   1.8887495e-03   9.0017121e-01
   1.9254990e-03   9.0017091e-01
   1.9629634e-03   9.0017060e-01
   2.0011569e-03   9.0017027e-01
   2.0400934e-03   9.0016994e-01
   2.0797875e-03   9.0016959e-01
   2.1202540e-03   9.0016922e-01
   2.1615078e-03   9.0016885e-01
   2.2035643e-03   9.0016845e-01
   2.2464391e-03   9.0016804e-01
   2.2901481e-03   9.0016762e-01
   2.3347076e-03   9.0016718e-01
   2.3801340e-03   9.0016672e-01
   2.4264444e-03   9.0016625e-01
   2.4736557e-03   9.0016575e-01
   2.5217857e-03   9.0016524e-01
   2.5708521e-03   9.0016470e-01
   2.6208732e-03   9.0016415e-01
   2.6718676e-03   9.0016357e-01
   2.7238542e-03   9.0016297e-01
   2.7768523e-03   9.0016235e-01
   2.8308816e-03   9.0016170e-01
   2.8859621e-03   9.0016103e-01
   2.9421143e-03   9.0016033e-01
   2.9993591e-03   9.0015960e-01
   3.0577177e-03   9.0015884e-01
   3.1172117e-03   9.0015806e-01
   3.1778634e-03   9.0015724e-01
   3.2396951e-03   9.0015639e-01
   3.3027299e-03   9.0015551e-01
   3.3669912e-03   9.0015459e-01
   3.4325028e-03   9.0015364e-01
   3.4992891e-03   9.0015265e-01
   3.5673748e-03   9.0015162e-01
   3.6367853e-03   9.0015055e-01
   3.7075463e-03   9.0014944e-01
   3.7796841e-03   9.0014829e-01
   3.8532255e-03   9.0014709e-01
   3.9281978e-03   9.0014584e-01
   4.0046288e-03   9.0014454e-01
   4.0825469e-03   9.0014319e-01
   4.1619811e-03   9.0014179e-01
   4.2429609e-03   9.0014034e-01
   4.3255162e-03   9.0013882e-01
   4.4096779e-03   9.0013725e-01
   4.4954771e-03   9.0013562e-01
   4.5829457e-03   9.0013392e-01
   4.6721161e-03   9.0013216e-01
   4.7630216e-03   9.0013032e-01
   4.8556958e-03   9.0012842e-01
   4.9501731e-03   9.0012643e-01
   5.0464888e-03   9.0012438e-01
   5.1446784e-03   9.0012224e-01
   5.2447785e-03   9.0012001e-01
   5.3468262e-03   9.0011770e-01
   5.4508595e-03   9.0011530e-01
   5.5569170e-03   9.0011280e-01
   5.6650381e-03   9.0011021e-01
   5.7752628e-03   9.0010751e-01
   5.8876322e-03   9.0010471e-01
   6.0021880e-03   9.0010180e-01
   6.1189727e-03   9.0009877e-01
   6.2380296e-03   9.0009562e-01
   6.3594031e-03   9.0009235e-01
   6.4831381e-03   9.0008895e-01
   6.6092807e-03   9.0008542e-01
   6.7378776e-03   9.0008175e-01
   6.8689766e-03   9.0007794e-01
   7.0026264e-03   9.0007397e-01
   7.1388766e-03   9.0006985e-01
   7.2777779e-03   9.0006557e-01
   7.4193817e-03   9.0006112e-01
   7.5637408e-03   9.0005650e-01
   7.7109086e-03   9.0005169e-01
   7.8609399e-03   9.0004669e-01
   8.0138904e-03   9.0004150e-01
   8.1698168e-03   9.0003611e-01
   8.3287771e-03   9.0003050e-01
   8.4908303e-03   9.0002467e-01
   8.6560365e-03   9.0001861e-01
   8.8244572e-03   9.0001232e-01
   8.9961548e-03   9.0000578e-01
   9.1711932e-03   8.9999898e-01
   9.3496373e-03   8.9999191e-01
   9.5315533e-03   8.9998457e-01
   9.7170089e-03   8.9997693e-01
   9.9060730e-03   8.9996900e-01
   1.0098816e-02   8.9996076e-01
   1.0295308e-02   8.9995219e-01
   1.0495624e-02   8.9994328e-01
   1.0699838e-02   8.9993403e-01
   1.0908025e-02   8.9992441e-01
   1.1120263e-02   8.9991442e-01
   1.1336630e-02   8.9990403e-01
   1.1557207e-02   8.9989323e-01
   1.1782076e-02   8.9988201e-01
   1.2011320e-02   8.9987035e-01
   1.2245024e-02   8.9985823e-01
   1.2483276e-02   8.9984563e-01
   1.2726163e-02   8.9983254e-01
   1.2973776e-02   8.9981894e-01
   1.3226207e-02   8.9980480e-01
   1.3483550e-02   8.9979011e-01
   1.3745900e-02   8.9977483e-01
   1.4013354e-02   8.9975896e-01
   1.4286012e-02   8.9974247e-01
   1.4563975e-02   8.9972533e-01
   1.4847347e-02   8.9970751e-01
   1.5136232e-02   8.9968900e-01
   1.5430738e-02   8.9966975e-01
   1.5730974e-02   8.9964976e-01
   1.6037052e-02   8.9962897e-01
   1.6349085e-02   8.9960737e-01
   1.6667189e-02   8.9958492e-01
   1.6991483e-02   8.9956160e-01
   1.7322087e-02   8.9953735e-01
   1.7659123e-02   8.9951215e-01
   1.8002717e-02   8.9948596e-01
   1.8352996e-02   8.9945875e-01
   1.8710091e-02   8.9943047e-01
   1.9074133e-02   8.9940107e-01
   1.9445259e-02   8.9937052e-01
   1.9823606e-02   8.9933878e-01
   2.0209314e-02   8.9930578e-01
   2.0602527e-02   8.9927149e-01
   2.1003391e-02   8.9923586e-01
   2.1412054e-02   8.9919882e-01
   2.1828669e-02   8.9916033e-01
   2.2253390e-02   8.9912033e-01
   2.2686375e-02   8.9907876e-01
   2.3127784e-02   8.9903556e-01
   2.3577782e-02   8.9899067e-01
   2.4036535e-02   8.9894401e-01
   2.4504214e-02   8.9889552e-01
   2.4980993e-02   8.9884513e-01
   2.5467049e-02   8.9879276e-01
   2.5962562e-02   8.9873833e-01
   2.6467716e-02   8.9868177e-01
   2.6982699e-02   8.9862299e-01
   2.7507701e-02   8.9856191e-01
   2.8042919e-02   8.9849843e-01
   2.8588551e-02   8.9843246e-01
   2.9144799e-02   8.9836390e-01
   2.9711870e-02   8.9829265e-01
   3.0289974e-02   8.9821860e-01
   3.0879327e-02   8.9814166e-01
   3.1480146e-02   8.9806169e-01
   3.2092656e-02   8.9797860e-01
   3.2717084e-02   8.9789224e-01
   3.3353661e-02   8.9780249e-01
   3.4002623e-02   8.9770923e-01
   3.4664213e-02   8.9761232e-01
   3.5338675e-02   8.9751160e-01
   3.6026261e-02   8.9740694e-01
   3.6727224e-02   8.9729818e-01
   3.7441827e-02   8.9718515e-01
   3.8170333e-02   8.9706770e-01
   3.8913014e-02   8.9694565e-01
   3.9670145e-02   8.9681882e-01
   4.0442008e-02   8.9668702e-01
   4.1228889e-02   8.9655006e-01
   4.2031080e-02   8.9640773e-01
   4.2848880e-02   8.9625984e-01
   4.3682591e-02   8.9610615e-01
   4.4532524e-02   8.9594646e-01
   4.5398994e-02   8.9578051e-01
   4.6282323e-02   8.9560807e-01
   4.7182839e-02   8.9542889e-01
   4.8100877e-02   8.9524270e-01
   4.9036776e-02   8.9504923e-01
   4.9990886e-02   8.9484819e-01
   5.0963559e-02   8.9463930e-01
   5.1955158e-02   8.9442225e-01
   5.2966051e-02   8.9419672e-01
   5.3996612e-02   8.9396237e-01
   5.5047226e-02   8.9371888e-01
   5.6118280e-02   8.9346588e-01
   5.7210175e-02   8.9320300e-01
   5.8323314e-02   8.9292987e-01
   5.9458112e-02   8.9264608e-01
   6.0614990e-02   8.9235123e-01
   6.1794377e-02   8.9204488e-01
   6.2996711e-02   8.9172659e-01
   6.4222439e-02   8.9139589e-01
   6.5472017e-02   8.9105232e-01
   6.6745907e-02   8.9069537e-01
   6.8044583e-02   8.9032453e-01
   6.9368528e-02   8.8993926e-01
   7.0718233e-02   8.8953900e-01
   7.2094199e-02   8.8912318e-01
   7.3496937e-02   8.8869121e-01
   7.4926968e-02   8.8824245e-01
   7.6384824e-02   8.8777628e-01
   7.7871045e-02   8.8729201e-01
   7.9386183e-02   8.8678896e-01
   8.0930802e-02   8.8626640e-01
   8.2505474e-02   8.8572360e-01
   8.4110784e-02   8.8515977e-01
   8.5747329e-02   8.8457413e-01
   8.7415717e-02   8.8396583e-01
   8.9116566e-02   8.8333401e-01
   9.0850509e-02   8.8267779e-01
   9.2618189e-02   8.8199624e-01
   9.4420263e-02   8.8128839e-01
   9.6257400e-02   8.8055325e-01
   9.8130282e-02   8.7978979e-01
   1.0003960e-01   8.7899695e-01
   1.0198608e-01   8.7817362e-01
   1.0397042e-01   8.7731865e-01
   1.0599338e-01   8.7643085e-01
   1.0805569e-01   8.7550900e-01
   1.1015813e-01   8.7455183e-01
   1.1230148e-01   8.7355802e-01
   1.1448653e-01   8.7252619e-01
   1.1671410e-01   8.7145496e-01
   1.1898501e-01   8.7034285e-01
   1.2130010e-01   8.6918835e-01
   1.2366024e-01   8.6798990e-01
   1.2606630e-01   8.6674590e-01
   1.2851918e-01   8.6545466e-01
   1.3101978e-01   8.6411447e-01
   1.3356903e-01   8.6272353e-01
   1.3616788e-01   8.6128001e-01
   1.3881731e-01   8.5978201e-01
   1.4151828e-01   8.5822756e-01
   1.4427180e-01   8.5661462e-01
   1.4707890e-01   8.5494112e-01
   1.4994062e-01   8.5320488e-01
   1.5285801e-01   8.5140368e-01
   1.5583218e-01   8.4953522e-01
   1.5886421e-01   8.4759714e-01
   1.6195523e-01   8.4558700e-01
   1.6510640e-01   8.4350228e-01
   1.6831887e-01   8.4134040e-01
   1.7159386e-01   8.3909870e-01
   1.7493256e-01   8.3677445e-01
   1.7833623e-01   8.3436482e-01
   1.8180612e-01   8.3186693e-01
   1.8534352e-01   8.2927780e-01
   1.8894976e-01   8.2659440e-01
   1.9262616e-01   8.2381359e-01
   1.9637409e-01   8.2093217e-01
   2.0019494e-01   8.1794685e-01
   2.0409014e-01   8.1485427e-01
   2.0806112e-01   8.1165100e-01
   2.1210937e-01   8.0833350e-01
   2.1623639e-01   8.0489820e-01
   2.2044370e-01   8.0134142e-01
   2.2473288e-01   7.9765942e-01
   2.2910551e-01   7.9384840e-01
   2.3356322e-01   7.8990447e-01
   2.3810767e-01   7.8582371e-01
   2.4274053e-01   7.8160210e-01
   2.4746354e-01   7.7723560e-01
   2.5227844e-01   7.7272010e-01
   2.5718703e-01   7.6805144e-01
   2.6219112e-01   7.6322543e-01
   2.6729258e-01   7.5823785e-01
   2.7249330e-01   7.5308446e-01
   2.7779520e-01   7.4776098e-01
   2.8320027e-01   7.4226315e-01
   2.8871050e-01   7.3658671e-01
   2.9432795e-01   7.3072739e-01
   3.0005469e-01   7.2468097e-01
   3.0589286e-01   7.1844328e-01
   3.1184463e-01   7.1201019e-01
   3.1791219e-01   7.0537763e-01
   3.2409782e-01   6.9854166e-01
   3.3040380e-01   6.9149840e-01
   3.3683247e-01   6.8424414e-01
   3.4338622e-01   6.7677529e-01
   3.5006750e-01   6.6908845e-01
   3.5687877e-01   6.6118042e-01
   3.6382256e-01   6.5304821e-01
   3.7090147e-01   6.4468909e-01
   3.7811810e-01   6.3610062e-01
   3.8547515e-01   6.2728066e-01
   3.9297535e-01   6.1822744e-01
   4.0062148e-01   6.0893955e-01
   4.0841638e-01   5.9941601e-01
   4.1636295e-01   5.8965631e-01
   4.2446413e-01   5.7966041e-01
   4.3272293e-01   5.6942884e-01
   4.4114243e-01   5.5896270e-01
   4.4972575e-01   5.4826373e-01
   4.5847607e-01   5.3733434e-01
   4.6739665e-01   5.2617767e-01
   4.7649079e-01   5.1479761e-01
   4.8576189e-01   5.0319891e-01
   4.9521336e-01   4.9138715e-01
   5.0484874e-01   4.7936885e-01
   5.1467159e-01   4.6715151e-01
   5.2468557e-01   4.5474362e-01
   5.3489438e-01   4.4215476e-01
   5.4530183e-01   4.2939558e-01
   5.5591178e-01   4.1647793e-01
   5.6672817e-01   4.0341481e-01
   5.7775501e-01   3.9022045e-01
   5.8899640e-01   3.7691035e-01
   6.0045651e-01   3.6350128e-01
   6.1213961e-01   3.5001130e-01
   6.2405002e-01   3.3645979e-01
   6.3619217e-01   3.2286741e-01
   6.4857057e-01   3.0925615e-01
   6.6118982e-01   2.9564927e-01
   6.7405461e-01   2.8207127e-01
   6.8716970e-01   2.6854787e-01
   7.0053997e-01   2.5510594e-01
   7.1417039e-01   2.4177340e-01
   7.2806602e-01   2.2857918e-01
   7.4223202e-01   2.1555311e-01
   7.5667364e-01   2.0272575e-01
   7.7139625e-01   1.9012832e-01
   7.8640532e-01   1.7779252e-01
   8.0170643e-01   1.6575036e-01
   8.1730524e-01   1.5403401e-01
   8.3320757e-01   1.4267560e-01
   8.4941930e-01   1.3170707e-01
   8.6594647e-01   1.2115993e-01
   8.8279521e-01   1.1106516e-01
   8.9997177e-01   1.0145301e-01
   9.1748254e-01   9.2352852e-02
   9.3533401e-01   8.3793114e-02
   9.5353282e-01   7.5801126e-02
   9.7208573e-01   6.8403006e-02
   9.9099962e-01   6.1623437e-02
   1.0102815e+00   5.5485228e-02
   1.0299386e+00   5.0008464e-02
   1.0499781e+00   4.5208973e-02
   1.0704076e+00   4.1095853e-02
   1.0912345e+00   3.7667969e-02
   1.1124667e+00   3.4909835e-02
   1.1341120e+00   3.2788049e-02
   1.1561784e+00   3.1249983e-02
   1.1786742e+00   3.0226116e-02
   1.2016077e+00   2.9635961e-02
   1.2249874e+00   2.9395797e-02
   1.2488220e+00   2.9425698e-02
   1.2731203e+00   2.9654104e-02
   1.2978915e+00   3.0019524e-02
   1.3231446e+00   3.0470073e-02
   1.3488890e+00   3.0961874e-02
   1.3751344e+00   3.1457246e-02
   1.4018904e+00   3.1923227e-02
   1.4291670e+00   3.2330695e-02
   1.4569743e+00   3.2654108e-02
   1.4853227e+00   3.2871733e-02
   1.5142226e+00   3.2966197e-02
   1.5436849e+00   3.2925133e-02
   1.5737204e+00   3.2741709e-02
   1.6043403e+00   3.2414842e-02
   1.6355560e+00   3.1948902e-02
   1.6673790e+00   3.1352758e-02
   1.6998213e+00   3.0638090e-02
   1.7328947e+00   2.9816971e-02
   1.7666117e+00   2.8898902e-02
   1.8009847e+00   2.7887640e-02
   1.8360265e+00   2.6778380e-02
   1.8717501e+00   2.5555930e-02
   1.9081688e+00   2.4194545e-02
   1.9452960e+00   2.2659918e-02
   1.9831457e+00   2.0913745e-02
   2.0217318e+00   1.8921398e-02
   2.0610687e+00   1.6664489e-02
   2.1011709e+00   1.4164237e-02
   2.1420534e+00   1.1535263e-02
   2.1837314e+00   9.1305257e-03
   2.2262203e+00   7.8481879e-03
   2.2695359e+00   8.8763312e-03
   2.3136943e+00   1.2081391e-02
   2.3587119e+00   1.6518062e-02
   2.4046054e+00   2.1601749e-02
   2.4513919e+00   2.7033419e-02
   2.4990887e+00   3.2623326e-02
   2.5477135e+00   3.8223675e-02
   2.5972844e+00   4.3707202e-02
   2.6478198e+00   4.8961546e-02
   2.6993385e+00   5.3889042e-02
   2.7518596e+00   5.8408109e-02
   2.8054026e+00   6.2454624e-02
   2.8599873e+00   6.5982530e-02
   2.9156342e+00   6.8963335e-02
   2.9723637e+00   7.1384430e-02
   3.0301970e+00   7.3246320e-02
   3.0891556e+00   7.4559003e-02
   3.1492614e+00   7.5337821e-02
   3.2105366e+00   7.5599170e-02
   3.2730041e+00   7.5356442e-02
   3.3366870e+00   7.4616628e-02
   3.4016090e+00   7.3377965e-02
   3.4677942e+00   7.1629053e-02
   3.5352671e+00   6.9349846e-02
   3.6040529e+00   6.6514885e-02
   3.6741770e+00   6.3098951e-02
   3.7456655e+00   5.9085029e-02
   3.8185450e+00   5.4473935e-02
   3.8928425e+00   4.9294396e-02
   3.9685856e+00   4.3611812e-02
   4.0458025e+00   3.7533636e-02
   4.1245217e+00   3.1209654e-02
   4.2047726e+00   2.4826864e-02
   4.2865850e+00   1.8602701e-02
   4.3699891e+00   1.2794282e-02
   4.4550161e+00   7.8120045e-03
   4.5416974e+00   4.8941574e-03
   4.6300653e+00   6.0470670e-03
   4.7201526e+00   9.2157331e-03
   4.8119927e+00   1.2621696e-02
   4.9056197e+00   1.5950704e-02
   5.0010684e+00   1.9185042e-02
   5.0983743e+00   2.2334939e-02
   5.1975735e+00   2.5378639e-02
   5.2987028e+00   2.8255032e-02
   5.4017997e+00   3.0882440e-02
   5.5069027e+00   3.3203593e-02
   5.6140506e+00   3.5263057e-02
   5.7232833e+00   3.7305537e-02
   5.8346413e+00   3.9826978e-02
   5.9481660e+00   4.3443886e-02
   6.0638996e+00   4.8520561e-02
   6.1818850e+00   5.4788012e-02
   6.3021661e+00   6.1294940e-02
   6.4247874e+00   6.6700431e-02
   6.5497946e+00   6.9682931e-02
   6.6772341e+00   6.9312119e-02
   6.8071532e+00   6.5320005e-02
   6.9396001e+00   5.8221314e-02
   7.0746240e+00   4.9230523e-02
   7.2122751e+00   3.9931334e-02
   7.3526045e+00   3.1696245e-02
   7.4956643e+00   2.5050426e-02
   7.6415075e+00   1.9547202e-02
   7.7901885e+00   1.4447406e-02
   7.9417624e+00   9.3508737e-03
   8.0962854e+00   4.1522046e-03
   8.2538150e+00   4.0170419e-03
   8.4144096e+00   1.2457342e-02
   8.5781289e+00   2.3894168e-02
   8.7450337e+00   3.7343537e-02
   8.9151860e+00   5.0963678e-02
   9.0886490e+00   6.1983914e-02
   9.2654870e+00   6.7222275e-02
   9.4457657e+00   6.4182155e-02
   9.6295522e+00   5.2810583e-02
   9.8169146e+00   3.8277560e-02
   1.0007922e+01   3.3978890e-02
   1.0202647e+01   4.3675657e-02
   1.0401160e+01   5.2299756e-02
   1.0603535e+01   5.2186968e-02
   1.0809849e+01   4.4435350e-02
   1.1020176e+01   3.4916135e-02
   1.1234596e+01   2.8976491e-02
   1.1453188e+01   2.7140928e-02
   1.1676032e+01   3.1472569e-02
   1.1903213e+01   4.4561322e-02
   1.2134814e+01   5.9147729e-02
   1.2370922e+01   6.4971329e-02
   1.2611623e+01   5.6958408e-02
   1.2857007e+01   4.0818150e-02
   1.3107167e+01   3.4135560e-02
   1.3362193e+01   3.9222933e-02
   1.3622181e+01   3.9160820e-02
   1.3887228e+01   3.1188071e-02
   1.4157432e+01   2.1817338e-02
   1.4432894e+01   1.8330335e-02
   1.4713715e+01   1.7668104e-02
   1.5000000e+01   1.8925486e-02


==> K_rand_real_dat.dat <==
  -2.0000000e-01  -3.0081334e-02
  -1.9959960e-01  -2.8668951e-02
  -1.9919920e-01  -2.7263887e-02
  -1.9879880e-01  -2.5870643e-02
  -1.9839840e-01  -2.4493522e-02
  -1.9799800e-01  -2.3136618e-02
  -1.9759760e-01  -2.1803794e-02
  -1.9719720e-01  -2.0498675e-02
  -1.9679680e-01  -1.9224631e-02
  -1.9639640e-01  -1.7984768e-02
  -1.9599600e-01  -1.6781921e-02
  -1.9559560e-01  -1.5618649e-02
  -1.9519520e-01  -1.4497229e-02
  -1.9479479e-01  -1.3419653e-02
  -1.9439439e-01  -1.2387634e-02
  -1.9399399e-01  -1.1402602e-02
  -1.9359359e-01  -1.0465708e-02
  -1.9319319e-01  -9.5778339e-03
  -1.9279279e-01  -8.7395967e-03
  -1.9239239e-01  -7.9513568e-03
  -1.9199199e-01  -7.2132294e-03
  -1.9159159e-01  -6.5250952e-03
  -1.9119119e-01  -5.8866131e-03
  -1.9079079e-01  -5.2972338e-03
  -1.9039039e-01  -4.7562138e-03
  -1.8998999e-01  -4.2626306e-03
  -1.8958959e-01  -3.8153980e-03
  -1.8918919e-01  -3.4132821e-03
  -1.8878879e-01  -3.0549173e-03
  -1.8838839e-01  -2.7388219e-03
  -1.8798799e-01  -2.4634149e-03
  -1.8758759e-01  -2.2270306e-03
  -1.8718719e-01  -2.0279347e-03
  -1.8678679e-01  -1.8643385e-03
  -1.8638639e-01  -1.7344133e-03
  -1.8598599e-01  -1.6363034e-03
  -1.8558559e-01  -1.5681388e-03
  -1.8518519e-01  -1.5280463e-03
  -1.8478478e-01  -1.5141607e-03
  -1.8438438e-01  -1.5246334e-03
  -1.8398398e-01  -1.5576415e-03
  -1.8358358e-01  -1.6113942e-03
  -1.8318318e-01  -1.6841394e-03
  -1.8278278e-01  -1.7741685e-03
  -1.8238238e-01  -1.8798200e-03
  -1.8198198e-01  -1.9994820e-03
  -1.8158158e-01  -2.1315943e-03
  -1.8118118e-01  -2.2746487e-03
  -1.8078078e-01  -2.4271884e-03
  -1.8038038e-01  -2.5878075e-03
  -1.7997998e-01  -2.7551482e-03
  -1.7957958e-01  -2.9278989e-03
  -1.7917918e-01  -3.1047906e-03
  -1.7877878e-01  -3.2845933e-03
  -1.7837838e-01  -3.4661123e-03
  -1.7797798e-01  -3.6481833e-03
  -1.7757758e-01  -3.8296688e-03
  -1.7717718e-01  -4.0094533e-03
  -1.7677678e-01  -4.1864389e-03
  -1.7637638e-01  -4.3595418e-03
  -1.7597598e-01  -4.5276884e-03
  -1.7557558e-01  -4.6898115e-03
  -1.7517518e-01  -4.8448485e-03
  -1.7477477e-01  -4.9917384e-03
  -1.7437437e-01  -5.1294208e-03
  -1.7397397e-01  -5.2568348e-03
  -1.7357357e-01  -5.3729194e-03
  -1.7317317e-01  -5.4766141e-03
  -1.7277277e-01  -5.5668603e-03
  -1.7237237e-01  -5.6426045e-03
  -1.7197197e-01  -5.7028010e-03
  -1.7157157e-01  -5.7464166e-03
  -1.7117117e-01  -5.7724351e-03
  -1.7077077e-01  -5.7798633e-03
  -1.7037037e-01  -5.7677376e-03
  -1.6996997e-01  -5.7351306e-03
  -1.6956957e-01  -5.6811588e-03
  -1.6916917e-01  -5.6049910e-03
  -1.6876877e-01  -5.5058561e-03
  -1.6836837e-01  -5.3830521e-03
  -1.6796797e-01  -5.2359545e-03
  -1.6756757e-01  -5.0640254e-03
  -1.6716717e-01  -4.8668217e-03
  -1.6676677e-01  -4.6440035e-03
  -1.6636637e-01  -4.3953423e-03
  -1.6596597e-01  -4.1207278e-03
  -1.6556557e-01  -3.8201754e-03
  -1.6516517e-01  -3.4938319e-03
  -1.6476476e-01  -3.1419804e-03
  -1.6436436e-01  -2.7650449e-03
  -1.6396396e-01  -2.3635931e-03
  -1.6356356e-01  -1.9383388e-03
  -1.6316316e-01  -1.4901418e-03
  -1.6276276e-01  -1.0200084e-03
  -1.6236236e-01  -5.2908872e-04
  -1.6196196e-01  -1.8673722e-05
  -1.6156156e-01   5.0980923e-04
  -1.6116116e-01   1.0548025e-03
  -1.6076076e-01   1.6146255e-03
  -1.6036036e-01   2.1874830e-03
  -1.5995996e-01   2.7714755e-03
  -1.5955956e-01   3.3646098e-03
  -1.5915916e-01   3.9648114e-03
  -1.5875876e-01   4.5699372e-03
  -1.5835836e-01   5.1777901e-03
  -1.5795796e-01   5.7861333e-03
  -1.5755756e-01   6.3927057e-03
  -1.5715716e-01   6.9952377e-03
  -1.5675676e-01   7.5914673e-03
  -1.5635636e-01   8.1791563e-03
  -1.5595596e-01   8.7561064e-03
  -1.5555556e-01   9.3201752e-03
  -1.5515516e-01   9.8692919e-03
  -1.5475475e-01   1.0401472e-02
  -1.5435435e-01   1.0914831e-02
  -1.5395395e-01   1.1407601e-02
  -1.5355355e-01   1.1878136e-02
  -1.5315315e-01   1.2324932e-02
  -1.5275275e-01   1.2746631e-02
  -1.5235235e-01   1.3142029e-02
  -1.5195195e-01   1.3510086e-02
  -1.5155155e-01   1.3849930e-02
  -1.5115115e-01   1.4160859e-02
  -1.5075075e-01   1.4442345e-02
  -1.5035035e-01   1.4694033e-02
  -1.4994995e-01   1.4915738e-02
  -1.4954955e-01   1.5107442e-02
  -1.4914915e-01   1.5269291e-02
  -1.4874875e-01   1.5401584e-02
  -1.4834835e-01   1.5504768e-02
  -1.4794795e-01   1.5579424e-02
  -1.4754755e-01   1.5626258e-02
  -1.4714715e-01   1.5646088e-02
  -1.4674675e-01   1.5639830e-02
  -1.4634635e-01   1.5608480e-02
  -1.4594595e-01   1.5553102e-02
  -1.4554555e-01   1.5474811e-02
  -1.4514515e-01   1.5374754e-02
  -1.4474474e-01   1.5254094e-02
  -1.4434434e-01   1.5113995e-02
  -1.4394394e-01   1.4955602e-02
  -1.4354354e-01   1.4780027e-02
  -1.4314314e-01   1.4588330e-02
  -1.4274274e-01   1.4381510e-02
  -1.4234234e-01   1.4160485e-02
  -1.4194194e-01   1.3926083e-02
  -1.4154154e-01   1.3679027e-02
  -1.4114114e-01   1.3419932e-02
  -1.4074074e-01   1.3149287e-02
  -1.4034034e-01   1.2867459e-02
  -1.3993994e-01   1.2574679e-02
  -1.3953954e-01   1.2271046e-02
  -1.3913914e-01   1.1956523e-02
  -1.3873874e-01   1.1630939e-02
  -1.3833834e-01   1.1293994e-02
  -1.3793794e-01   1.0945262e-02
  -1.3753754e-01   1.0584197e-02
  -1.3713714e-01   1.0210146e-02
  -1.3673674e-01   9.8223581e-03
  -1.3633634e-01   9.4199945e-03
  -1.3593594e-01   9.0021454e-03
  -1.3553554e-01   8.5678444e-03
  -1.3513514e-01   8.1160840e-03
  -1.3473473e-01   7.6458338e-03
  -1.3433433e-01   7.1560583e-03
  -1.3393393e-01   6.6457351e-03
  -1.3353353e-01   6.1138744e-03
  -1.3313313e-01   5.5595375e-03
  -1.3273273e-01   4.9818559e-03
  -1.3233233e-01   4.3800494e-03
  -1.3193193e-01   3.7534442e-03
  -1.3153153e-01   3.1014895e-03
  -1.3113113e-01   2.4237738e-03
  -1.3073073e-01   1.7200392e-03
  -1.3033033e-01   9.9019452e-04
  -1.2992993e-01   2.3432721e-04
  -1.2952953e-01  -5.4728731e-04
  -1.2912913e-01  -1.3541775e-03
  -1.2872873e-01  -2.1856702e-03
  -1.2832833e-01  -3.0408864e-03
  -1.2792793e-01  -3.9187401e-03
  -1.2752753e-01  -4.8179390e-03
  -1.2712713e-01  -5.7369870e-03
  -1.2672673e-01  -6.6741897e-03
  -1.2632633e-01  -7.6276611e-03
  -1.2592593e-01  -8.5953336e-03
  -1.2552553e-01  -9.5749687e-03
  -1.2512513e-01  -1.0564170e-02
  -1.2472472e-01  -1.1560400e-02
  -1.2432432e-01  -1.2560993e-02
  -1.2392392e-01  -1.3563177e-02
  -1.2352352e-01  -1.4564090e-02
  -1.2312312e-01  -1.5560800e-02
  -1.2272272e-01  -1.6550330e-02
  -1.2232232e-01  -1.7529672e-02
  -1.2192192e-01  -1.8495817e-02
  -1.2152152e-01  -1.9445770e-02
  -1.2112112e-01  -2.0376576e-02
  -1.2072072e-01  -2.1285339e-02
  -1.2032032e-01  -2.2169244e-02
  -1.1991992e-01  -2.3025576e-02
  -1.1951952e-01  -2.3851739e-02
  -1.1911912e-01  -2.4645273e-02
  -1.1871872e-01  -2.5403872e-02
  -1.1831832e-01  -2.6125396e-02
  -1.1791792e-01  -2.6807886e-02
  -1.1751752e-01  -2.7449574e-02
  -1.1711712e-01  -2.8048892e-02
  -1.1671672e-01  -2.8604482e-02
  -1.1631632e-01  -2.9115195e-02
  -1.1591592e-01  -2.9580102e-02
  -1.1551552e-01  -2.9998489e-02
  -1.1511512e-01  -3.0369858e-02
  -1.1471471e-01  -3.0693927e-02
  -1.1431431e-01  -3.0970621e-02
  -1.1391391e-01  -3.1200068e-02
  -1.1351351e-01  -3.1382591e-02
  -1.1311311e-01  -3.1518698e-02
  -1.1271271e-01  -3.1609070e-02
  -1.1231231e-01  -3.1654552e-02
  -1.1191191e-01  -3.1656135e-02
  -1.1151151e-01  -3.1614948e-02
  -1.1111111e-01  -3.1532239e-02
  -1.1071071e-01  -3.1409359e-02
  -1.1031031e-01  -3.1247754e-02
  -1.0990991e-01  -3.1048939e-02
  -1.0950951e-01  -3.0814492e-02
  -1.0910911e-01  -3.0546033e-02
  -1.0870871e-01  -3.0245214e-02
  -1.0830831e-01  -2.9913700e-02
  -1.0790791e-01  -2.9553161e-02
  -1.0750751e-01  -2.9165255e-02
  -1.0710711e-01  -2.8751622e-02
  -1.0670671e-01  -2.8313869e-02
  -1.0630631e-01  -2.7853561e-02
  -1.0590591e-01  -2.7372218e-02
  -1.0550551e-01  -2.6871304e-02
  -1.0510511e-01  -2.6352223e-02
  -1.0470470e-01  -2.5816314e-02
  -1.0430430e-01  -2.5264849e-02
  -1.0390390e-01  -2.4699031e-02
  -1.0350350e-01  -2.4119993e-02
  -1.0310310e-01  -2.3528801e-02
  -1.0270270e-01  -2.2926448e-02
  -1.0230230e-01  -2.2313866e-02
  -1.0190190e-01  -2.1691920e-02
  -1.0150150e-01  -2.1061417e-02
  -1.0110110e-01  -2.0423107e-02
  -1.0070070e-01  -1.9777689e-02
  -1.0030030e-01  -1.9125814e-02
  -9.9899900e-02  -1.8468088e-02
  -9.9499499e-02  -1.7805082e-02
  -9.9099099e-02  -1.7137328e-02
  -9.8698699e-02  -1.6465331e-02
  -9.8298298e-02  -1.5789567e-02
  -9.7897898e-02  -1.5110486e-02
  -9.7497497e-02  -1.4428521e-02
  -9.7097097e-02  -1.3744080e-02
  -9.6696697e-02  -1.3057555e-02
  -9.6296296e-02  -1.2369320e-02
  -9.5895896e-02  -1.1679729e-02
  -9.5495495e-02  -1.0989118e-02
  -9.5095095e-02  -1.0297801e-02
  -9.4694695e-02  -9.6060696e-03
  -9.4294294e-02  -8.9141897e-03
  -9.3893894e-02  -8.2223974e-03
  -9.3493493e-02  -7.5308961e-03
  -9.3093093e-02  -6.8398523e-03
  -9.2692693e-02  -6.1493911e-03
  -9.2292292e-02  -5.4595919e-03
  -9.1891892e-02  -4.7704841e-03
  -9.1491491e-02  -4.0820425e-03
  -9.1091091e-02  -3.3941835e-03
  -9.0690691e-02  -2.7067615e-03
  -9.0290290e-02  -2.0195653e-03
  -8.9889890e-02  -1.3323159e-03
  -8.9489489e-02  -6.4466441e-04
  -8.9089089e-02   4.3808920e-05
  -8.8688689e-02   7.3359501e-04
  -8.8288288e-02   1.4252551e-03
  -8.7887888e-02   2.1194190e-03
  -8.7487487e-02   2.8167823e-03
  -8.7087087e-02   3.5181022e-03
  -8.6686687e-02   4.2241928e-03
  -8.6286286e-02   4.9359188e-03
  -8.5885886e-02   5.6541886e-03
  -8.5485485e-02   6.3799456e-03
  -8.5085085e-02   7.1141600e-03
  -8.4684685e-02   7.8578182e-03
  -8.4284284e-02   8.6119123e-03
  -8.3883884e-02   9.3774292e-03
  -8.3483483e-02   1.0155338e-02
  -8.3083083e-02   1.0946579e-02
  -8.2682683e-02   1.1752051e-02
  -8.2282282e-02   1.2572598e-02
  -8.1881882e-02   1.3408997e-02
  -8.1481481e-02   1.4261947e-02
  -8.1081081e-02   1.5132059e-02
  -8.0680681e-02   1.6019839e-02
  -8.0280280e-02   1.6925683e-02
  -7.9879880e-02   1.7849867e-02
  -7.9479479e-02   1.8792535e-02
  -7.9079079e-02   1.9753696e-02
  -7.8678679e-02   2.0733214e-02
  -7.8278278e-02   2.1730804e-02
  -7.7877878e-02   2.2746031e-02
  -7.7477477e-02   2.3778303e-02
  -7.7077077e-02   2.4826873e-02
  -7.6676677e-02   2.5890840e-02
  -7.6276276e-02   2.6969148e-02
  -7.5875876e-02   2.8060592e-02
  -7.5475475e-02   2.9163821e-02
  -7.5075075e-02   3.0277343e-02
  -7.4674675e-02   3.1399532e-02
  -7.4274274e-02   3.2528637e-02
  -7.3873874e-02   3.3662788e-02
  -7.3473473e-02   3.4800009e-02
  -7.3073073e-02   3.5938222e-02
  -7.2672673e-02   3.7075261e-02
  -7.2272272e-02   3.8208882e-02
  -7.1871872e-02   3.9336774e-02
  -7.1471471e-02   4.0456566e-02
  -7.1071071e-02   4.1565839e-02
  -7.0670671e-02   4.2662138e-02
  -7.0270270e-02   4.3742978e-02
  -6.9869870e-02   4.4805852e-02
  -6.9469469e-02   4.5848243e-02
  -6.9069069e-02   4.6867627e-02
  -6.8668669e-02   4.7861480e-02
  -6.8268268e-02   4.8827287e-02
  -6.7867868e-02   4.9762542e-02
  -6.7467467e-02   5.0664751e-02
  -6.7067067e-02   5.1531442e-02
  -6.6666667e-02   5.2360157e-02
  -6.6266266e-02   5.3148463e-02
  -6.5865866e-02   5.3893945e-02
  -6.5465465e-02   5.4594214e-02
  -6.5065065e-02   5.5246900e-02
  -6.4664665e-02   5.5849658e-02
  -6.4264264e-02   5.6400165e-02
  -6.3863864e-02   5.6896121e-02
  -6.3463463e-02   5.7335255e-02
  -6.3063063e-02   5.7715320e-02
  -6.2662663e-02   5.8034100e-02
  -6.2262262e-02   5.8289414e-02
  -6.1861862e-02   5.8479122e-02
  -6.1461461e-02   5.8601130e-02
  -6.1061061e-02   5.8653401e-02
  -6.0660661e-02   5.8633965e-02
  -6.0260260e-02   5.8540928e-02
  -5.9859860e-02   5.8372495e-02
  -5.9459459e-02   5.8126975e-02
  -5.9059059e-02   5.7802810e-02
  -5.8658659e-02   5.7398589e-02
  -5.8258258e-02   5.6913069e-02
  -5.7857858e-02   5.6345206e-02
  -5.7457457e-02   5.5694171e-02
  -5.7057057e-02   5.4959383e-02
  -5.6656657e-02   5.4140534e-02
  -5.6256256e-02   5.3237616e-02
  -5.5855856e-02   5.2250951e-02
  -5.5455455e-02   5.1181215e-02
  -5.5055055e-02   5.0029471e-02
  -5.4654655e-02   4.8797189e-02
  -5.4254254e-02   4.7486275e-02
  -5.3853854e-02   4.6099091e-02
  -5.3453453e-02   4.4638473e-02
  -5.3053053e-02   4.3107752e-02
  -5.2652653e-02   4.1510762e-02
  -5.2252252e-02   3.9851852e-02
  -5.1851852e-02   3.8135886e-02
  -5.1451451e-02   3.6368248e-02
  -5.1051051e-02   3.4554826e-02
  -5.0650651e-02   3.2702008e-02
  -5.0250250e-02   3.0816659e-02
  -4.9849850e-02   2.8906096e-02
  -4.9449449e-02   2.6978056e-02
  -4.9049049e-02   2.5040659e-02
  -4.8648649e-02   2.3102362e-02
  -4.8248248e-02   2.1171909e-02
  -4.7847848e-02   1.9258271e-02
  -4.7447447e-02   1.7370583e-02
  -4.7047047e-02   1.5518076e-02
  -4.6646647e-02   1.3710003e-02
  -4.6246246e-02   1.1955557e-02
  -4.5845846e-02   1.0263793e-02
  -4.5445445e-02   8.6435374e-03
  -4.5045045e-02   7.1033058e-03
  -4.4644645e-02   5.6512098e-03
  -4.4244244e-02   4.2948702e-03
  -4.3843844e-02   3.0413286e-03
  -4.3443443e-02   1.8969618e-03
  -4.3043043e-02   8.6739866e-04
  -4.2642643e-02  -4.2557164e-05
  -4.2242242e-02  -8.2900012e-04
  -4.1841842e-02  -1.4889879e-03
  -4.1441441e-02  -2.0205989e-03
  -4.1041041e-02  -2.4229801e-03
  -4.0640641e-02  -2.6963846e-03
  -4.0240240e-02  -2.8421979e-03
  -3.9839840e-02  -2.8629520e-03
  -3.9439439e-02  -2.7623253e-03
  -3.9039039e-02  -2.5451297e-03
  -3.8638639e-02  -2.2172824e-03
  -3.8238238e-02  -1.7857628e-03
  -3.7837838e-02  -1.2585542e-03
  -3.7437437e-02  -6.4456965e-04
  -3.7037037e-02   4.6437478e-05
  -3.6636637e-02   8.0397801e-04
  -3.6236236e-02   1.6169466e-03
  -3.5835836e-02   2.4737556e-03
  -3.5435435e-02   3.3624821e-03
  -3.5035035e-02   4.2710277e-03
  -3.4634635e-02   5.1872895e-03
  -3.4234234e-02   6.0993410e-03
  -3.3833834e-02   6.9956210e-03
  -3.3433433e-02   7.8651297e-03
  -3.3033033e-02   8.6976291e-03
  -3.2632633e-02   9.4838463e-03
  -3.2232232e-02   1.0215678e-02
  -3.1831832e-02   1.0886391e-02
  -3.1431431e-02   1.1490823e-02
  -3.1031031e-02   1.2025573e-02
  -3.0630631e-02   1.2489184e-02
  -3.0230230e-02   1.2882319e-02
  -2.9829830e-02   1.3207914e-02
  -2.9429429e-02   1.3471322e-02
  -2.9029029e-02   1.3680442e-02
  -2.8628629e-02   1.3845817e-02
  -2.8228228e-02   1.3980717e-02
  -2.7827828e-02   1.4101200e-02
  -2.7427427e-02   1.4226135e-02
  -2.7027027e-02   1.4377215e-02
  -2.6626627e-02   1.4578921e-02
  -2.6226226e-02   1.4858476e-02
  -2.5825826e-02   1.5245750e-02
  -2.5425425e-02   1.5773148e-02
  -2.5025025e-02   1.6475459e-02
  -2.4624625e-02   1.7389676e-02
  -2.4224224e-02   1.8554781e-02
  -2.3823824e-02   2.0011511e-02
  -2.3423423e-02   2.1802081e-02
  -2.3023023e-02   2.3969888e-02
  -2.2622623e-02   2.6559190e-02
  -2.2222222e-02   2.9614756e-02
  -2.1821822e-02   3.3181498e-02
  -2.1421421e-02   3.7304085e-02
  -2.1021021e-02   4.2026540e-02
  -2.0620621e-02   4.7391824e-02
  -2.0220220e-02   5.3441414e-02
  -1.9819820e-02   6.0214871e-02
  -1.9419419e-02   6.7749410e-02
  -1.9019019e-02   7.6079473e-02
  -1.8618619e-02   8.5236301e-02
  -1.8218218e-02   9.5247528e-02
  -1.7817818e-02   1.0613678e-01
  -1.7417417e-02   1.1792329e-01
  -1.7017017e-02   1.3062156e-01
  -1.6616617e-02   1.4424099e-01
  -1.6216216e-02   1.5878564e-01
  -1.5815816e-02   1.7425388e-01
  -1.5415415e-02   1.9063823e-01
  -1.5015015e-02   2.0792515e-01
  -1.4614615e-02   2.2609486e-01
  -1.4214214e-02   2.4512127e-01
  -1.3813814e-02   2.6497191e-01
  -1.3413413e-02   2.8560792e-01
  -1.3013013e-02   3.0698410e-01
  -1.2612613e-02   3.2904901e-01
  -1.2212212e-02   3.5174506e-01
  -1.1811812e-02   3.7500879e-01
  -1.1411411e-02   3.9877105e-01
  -1.1011011e-02   4.2295731e-01
  -1.0610611e-02   4.4748802e-01
  -1.0210210e-02   4.7227899e-01
  -9.8098098e-03   4.9724180e-01
  -9.4094094e-03   5.2228431e-01
  -9.0090090e-03   5.4731115e-01
  -8.6086086e-03   5.7222429e-01
  -8.2082082e-03   5.9692356e-01
  -7.8078078e-03   6.2130734e-01
  -7.4074074e-03   6.4527310e-01
  -7.0070070e-03   6.6871809e-01
  -6.6066066e-03   6.9153998e-01
  -6.2062062e-03   7.1363753e-01
  -5.8058058e-03   7.3491123e-01
  -5.4054054e-03   7.5526398e-01
  -5.0050050e-03   7.7460172e-01
  -4.6046046e-03   7.9283408e-01
  -4.2042042e-03   8.0987499e-01
  -3.8038038e-03   8.2564325e-01
  -3.4034034e-03   8.4006311e-01
  -3.0030030e-03   8.5306481e-01
  -2.6026026e-03   8.6458503e-01
  -2.2022022e-03   8.7456734e-01
  -1.8018018e-03   8.8296264e-01
  -1.4014014e-03   8.8972944e-01
  -1.0010010e-03   8.9483421e-01
  -6.0060060e-04   8.9825157e-01
  -2.0020020e-04   8.9996452e-01
   2.0020020e-04   8.9996452e-01
   6.0060060e-04   8.9825157e-01
   1.0010010e-03   8.9483421e-01
   1.4014014e-03   8.8972944e-01
   1.8018018e-03   8.8296264e-01
   2.2022022e-03   8.7456734e-01
   2.6026026e-03   8.6458503e-01
   3.0030030e-03   8.5306481e-01
   3.4034034e-03   8.4006311e-01
   3.8038038e-03   8.2564325e-01
   4.2042042e-03   8.0987499e-01
   4.6046046e-03   7.9283408e-01
   5.0050050e-03   7.7460172e-01
   5.4054054e-03   7.5526398e-01
   5.8058058e-03   7.3491123e-01
   6.2062062e-03   7.1363753e-01
   6.6066066e-03   6.9153998e-01
   7.0070070e-03   6.6871809e-01
   7.4074074e-03   6.4527310e-01
   7.8078078e-03   6.2130734e-01
   8.2082082e-03   5.9692356e-01
   8.6086086e-03   5.7222429e-01
   9.0090090e-03   5.4731115e-01
   9.4094094e-03   5.2228431e-01
   9.8098098e-03   4.9724180e-01
   1.0210210e-02   4.7227899e-01
   1.0610611e-02   4.4748802e-01
   1.1011011e-02   4.2295731e-01
   1.1411411e-02   3.9877105e-01
   1.1811812e-02   3.7500879e-01
   1.2212212e-02   3.5174506e-01
   1.2612613e-02   3.2904901e-01
   1.3013013e-02   3.0698410e-01
   1.3413413e-02   2.8560792e-01
   1.3813814e-02   2.6497191e-01
   1.4214214e-02   2.4512127e-01
   1.4614615e-02   2.2609486e-01
   1.5015015e-02   2.0792515e-01
   1.5415415e-02   1.9063823e-01
   1.5815816e-02   1.7425388e-01
   1.6216216e-02   1.5878564e-01
   1.6616617e-02   1.4424099e-01
   1.7017017e-02   1.3062156e-01
   1.7417417e-02   1.1792329e-01
   1.7817818e-02   1.0613678e-01
   1.8218218e-02   9.5247528e-02
   1.8618619e-02   8.5236301e-02
   1.9019019e-02   7.6079473e-02
   1.9419419e-02   6.7749410e-02
   1.9819820e-02   6.0214871e-02
   2.0220220e-02   5.3441414e-02
   2.0620621e-02   4.7391824e-02
   2.1021021e-02   4.2026540e-02
   2.1421421e-02   3.7304085e-02
   2.1821822e-02   3.3181498e-02
   2.2222222e-02   2.9614756e-02
   2.2622623e-02   2.6559190e-02
   2.3023023e-02   2.3969888e-02
   2.3423423e-02   2.1802081e-02
   2.3823824e-02   2.0011511e-02
   2.4224224e-02   1.8554781e-02
   2.4624625e-02   1.7389676e-02
   2.5025025e-02   1.6475459e-02
   2.5425425e-02   1.5773148e-02
   2.5825826e-02   1.5245750e-02
   2.6226226e-02   1.4858476e-02
   2.6626627e-02   1.4578921e-02
   2.7027027e-02   1.4377215e-02
   2.7427427e-02   1.4226135e-02
   2.7827828e-02   1.4101200e-02
   2.8228228e-02   1.3980717e-02
   2.8628629e-02   1.3845817e-02
   2.9029029e-02   1.3680442e-02
   2.9429429e-02   1.3471322e-02
   2.9829830e-02   1.3207914e-02
   3.0230230e-02   1.2882319e-02
   3.0630631e-02   1.2489184e-02
   3.1031031e-02   1.2025573e-02
   3.1431431e-02   1.1490823e-02
   3.1831832e-02   1.0886391e-02
   3.2232232e-02   1.0215678e-02
   3.2632633e-02   9.4838463e-03
   3.3033033e-02   8.6976291e-03
   3.3433433e-02   7.8651297e-03
   3.3833834e-02   6.9956210e-03
   3.4234234e-02   6.0993410e-03
   3.4634635e-02   5.1872895e-03
   3.5035035e-02   4.2710277e-03
   3.5435435e-02   3.3624821e-03
   3.5835836e-02   2.4737556e-03
   3.6236236e-02   1.6169466e-03
   3.6636637e-02   8.0397801e-04
   3.7037037e-02   4.6437478e-05
   3.7437437e-02  -6.4456965e-04
   3.7837838e-02  -1.2585542e-03
   3.8238238e-02  -1.7857628e-03
   3.8638639e-02  -2.2172824e-03
   3.9039039e-02  -2.5451297e-03
   3.9439439e-02  -2.7623253e-03
   3.9839840e-02  -2.8629520e-03
   4.0240240e-02  -2.8421979e-03
   4.0640641e-02  -2.6963846e-03
   4.1041041e-02  -2.4229801e-03
   4.1441441e-02  -2.0205989e-03
   4.1841842e-02  -1.4889879e-03
   4.2242242e-02  -8.2900012e-04
   4.2642643e-02  -4.2557164e-05
   4.3043043e-02   8.6739866e-04
   4.3443443e-02   1.8969618e-03
   4.3843844e-02   3.0413286e-03
   4.4244244e-02   4.2948702e-03
   4.4644645e-02   5.6512098e-03
   4.5045045e-02   7.1033058e-03
   4.5445445e-02   8.6435374e-03
   4.5845846e-02   1.0263793e-02
   4.6246246e-02   1.1955557e-02
   4.6646647e-02   1.3710003e-02
   4.7047047e-02   1.5518076e-02
   4.7447447e-02   1.7370583e-02
   4.7847848e-02   1.9258271e-02
   4.8248248e-02   2.1171909e-02
   4.8648649e-02   2.3102362e-02
   4.9049049e-02   2.5040659e-02
   4.9449449e-02   2.6978056e-02
   4.9849850e-02   2.8906096e-02
   5.0250250e-02   3.0816659e-02
   5.0650651e-02   3.2702008e-02
   5.1051051e-02   3.4554826e-02
   5.1451451e-02   3.6368248e-02
   5.1851852e-02   3.8135886e-02
   5.2252252e-02   3.9851852e-02
   5.2652653e-02   4.1510762e-02
   5.3053053e-02   4.3107752e-02
   5.3453453e-02   4.4638473e-02
   5.3853854e-02   4.6099091e-02
   5.4254254e-02   4.7486275e-02
   5.4654655e-02   4.8797189e-02
   5.5055055e-02   5.0029471e-02
   5.5455455e-02   5.1181215e-02
   5.5855856e-02   5.2250951e-02
   5.6256256e-02   5.3237616e-02
   5.6656657e-02   5.4140534e-02
   5.7057057e-02   5.4959383e-02
   5.7457457e-02   5.5694171e-02
   5.7857858e-02   5.6345206e-02
   5.8258258e-02   5.6913069e-02
   5.8658659e-02   5.7398589e-02
   5.9059059e-02   5.7802810e-02
   5.9459459e-02   5.8126975e-02
   5.9859860e-02   5.8372495e-02
   6.0260260e-02   5.8540928e-02
   6.0660661e-02   5.8633965e-02
   6.1061061e-02   5.8653401e-02
   6.1461461e-02   5.8601130e-02
   6.1861862e-02   5.8479122e-02
   6.2262262e-02   5.8289414e-02
   6.2662663e-02   5.8034100e-02
   6.3063063e-02   5.7715320e-02
   6.3463463e-02   5.7335255e-02
   6.3863864e-02   5.6896121e-02
   6.4264264e-02   5.6400165e-02
   6.4664665e-02   5.5849658e-02
   6.5065065e-02   5.5246900e-02
   6.5465465e-02   5.4594214e-02
   6.5865866e-02   5.3893945e-02
   6.6266266e-02   5.3148463e-02
   6.6666667e-02   5.2360157e-02
   6.7067067e-02   5.1531442e-02
   6.7467467e-02   5.0664751e-02
   6.7867868e-02   4.9762542e-02
   6.8268268e-02   4.8827287e-02
   6.8668669e-02   4.7861480e-02
   6.9069069e-02   4.6867627e-02
   6.9469469e-02   4.5848243e-02
   6.9869870e-02   4.4805852e-02
   7.0270270e-02   4.3742978e-02
   7.0670671e-02   4.2662138e-02
   7.1071071e-02   4.1565839e-02
   7.1471471e-02   4.0456566e-02
   7.1871872e-02   3.9336774e-02
   7.2272272e-02   3.8208882e-02
   7.2672673e-02   3.7075261e-02
   7.3073073e-02   3.5938222e-02
   7.3473473e-02   3.4800009e-02
   7.3873874e-02   3.3662788e-02
   7.4274274e-02   3.2528637e-02
   7.4674675e-02   3.1399532e-02
   7.5075075e-02   3.0277343e-02
   7.5475475e-02   2.9163821e-02
   7.5875876e-02   2.8060592e-02
   7.6276276e-02   2.6969148e-02
   7.6676677e-02   2.5890840e-02
   7.7077077e-02   2.4826873e-02
   7.7477477e-02   2.3778303e-02
   7.7877878e-02   2.2746031e-02
   7.8278278e-02   2.1730804e-02
   7.8678679e-02   2.0733214e-02
   7.9079079e-02   1.9753696e-02
   7.9479479e-02   1.8792535e-02
   7.9879880e-02   1.7849867e-02
   8.0280280e-02   1.6925683e-02
   8.0680681e-02   1.6019839e-02
   8.1081081e-02   1.5132059e-02
   8.1481481e-02   1.4261947e-02
   8.1881882e-02   1.3408997e-02
   8.2282282e-02   1.2572598e-02
   8.2682683e-02   1.1752051e-02
   8.3083083e-02   1.0946579e-02
   8.3483483e-02   1.0155338e-02
   8.3883884e-02   9.3774292e-03
   8.4284284e-02   8.6119123e-03
   8.4684685e-02   7.8578182e-03
   8.5085085e-02   7.1141600e-03
   8.5485485e-02   6.3799456e-03
   8.5885886e-02   5.6541886e-03
   8.6286286e-02   4.9359188e-03
   8.6686687e-02   4.2241928e-03
   8.7087087e-02   3.5181022e-03
   8.7487487e-02   2.8167823e-03
   8.7887888e-02   2.1194190e-03
   8.8288288e-02   1.4252551e-03
   8.8688689e-02   7.3359501e-04
   8.9089089e-02   4.3808920e-05
   8.9489489e-02  -6.4466441e-04
   8.9889890e-02  -1.3323159e-03
   9.0290290e-02  -2.0195653e-03
   9.0690691e-02  -2.7067615e-03
   9.1091091e-02  -3.3941835e-03
   9.1491491e-02  -4.0820425e-03
   9.1891892e-02  -4.7704841e-03
   9.2292292e-02  -5.4595919e-03
   9.2692693e-02  -6.1493911e-03
   9.3093093e-02  -6.8398523e-03
   9.3493493e-02  -7.5308961e-03
   9.3893894e-02  -8.2223974e-03
   9.4294294e-02  -8.9141897e-03
   9.4694695e-02  -9.6060696e-03
   9.5095095e-02  -1.0297801e-02
   9.5495495e-02  -1.0989118e-02
   9.5895896e-02  -1.1679729e-02
   9.6296296e-02  -1.2369320e-02
   9.6696697e-02  -1.3057555e-02
   9.7097097e-02  -1.3744080e-02
   9.7497497e-02  -1.4428521e-02
   9.7897898e-02  -1.5110486e-02
   9.8298298e-02  -1.5789567e-02
   9.8698699e-02  -1.6465331e-02
   9.9099099e-02  -1.7137328e-02
   9.9499499e-02  -1.7805082e-02
   9.9899900e-02  -1.8468088e-02
   1.0030030e-01  -1.9125814e-02
   1.0070070e-01  -1.9777689e-02
   1.0110110e-01  -2.0423107e-02
   1.0150150e-01  -2.1061417e-02
   1.0190190e-01  -2.1691920e-02
   1.0230230e-01  -2.2313866e-02
   1.0270270e-01  -2.2926448e-02
   1.0310310e-01  -2.3528801e-02
   1.0350350e-01  -2.4119993e-02
   1.0390390e-01  -2.4699031e-02
   1.0430430e-01  -2.5264849e-02
   1.0470470e-01  -2.5816314e-02
   1.0510511e-01  -2.6352223e-02
   1.0550551e-01  -2.6871304e-02
   1.0590591e-01  -2.7372218e-02
   1.0630631e-01  -2.7853561e-02
   1.0670671e-01  -2.8313869e-02
   1.0710711e-01  -2.8751622e-02
   1.0750751e-01  -2.9165255e-02
   1.0790791e-01  -2.9553161e-02
   1.0830831e-01  -2.9913700e-02
   1.0870871e-01  -3.0245214e-02
   1.0910911e-01  -3.0546033e-02
   1.0950951e-01  -3.0814492e-02
   1.0990991e-01  -3.1048939e-02
   1.1031031e-01  -3.1247754e-02
   1.1071071e-01  -3.1409359e-02
   1.1111111e-01  -3.1532239e-02
   1.1151151e-01  -3.1614948e-02
   1.1191191e-01  -3.1656135e-02
   1.1231231e-01  -3.1654552e-02
   1.1271271e-01  -3.1609070e-02
   1.1311311e-01  -3.1518698e-02
   1.1351351e-01  -3.1382591e-02
   1.1391391e-01  -3.1200068e-02
   1.1431431e-01  -3.0970621e-02
   1.1471471e-01  -3.0693927e-02
   1.1511512e-01  -3.0369858e-02
   1.1551552e-01  -2.9998489e-02
   1.1591592e-01  -2.9580102e-02
   1.1631632e-01  -2.9115195e-02
   1.1671672e-01  -2.8604482e-02
   1.1711712e-01  -2.8048892e-02
   1.1751752e-01  -2.7449574e-02
   1.1791792e-01  -2.6807886e-02
   1.1831832e-01  -2.6125396e-02
   1.1871872e-01  -2.5403872e-02
   1.1911912e-01  -2.4645273e-02
   1.1951952e-01  -2.3851739e-02
   1.1991992e-01  -2.3025576e-02
   1.2032032e-01  -2.2169244e-02
   1.2072072e-01  -2.1285339e-02
   1.2112112e-01  -2.0376576e-02
   1.2152152e-01  -1.9445770e-02
   1.2192192e-01  -1.8495817e-02
   1.2232232e-01  -1.7529672e-02
   1.2272272e-01  -1.6550330e-02
   1.2312312e-01  -1.5560800e-02
   1.2352352e-01  -1.4564090e-02
   1.2392392e-01  -1.3563177e-02
   1.2432432e-01  -1.2560993e-02
   1.2472472e-01  -1.1560400e-02
   1.2512513e-01  -1.0564170e-02
   1.2552553e-01  -9.5749687e-03
   1.2592593e-01  -8.5953336e-03
   1.2632633e-01  -7.6276611e-03
   1.2672673e-01  -6.6741897e-03
   1.2712713e-01  -5.7369870e-03
   1.2752753e-01  -4.8179390e-03
   1.2792793e-01  -3.9187401e-03
   1.2832833e-01  -3.0408864e-03
   1.2872873e-01  -2.1856702e-03
   1.2912913e-01  -1.3541775e-03
   1.2952953e-01  -5.4728731e-04
   1.2992993e-01   2.3432721e-04
   1.3033033e-01   9.9019452e-04
   1.3073073e-01   1.7200392e-03
   1.3113113e-01   2.4237738e-03
   1.3153153e-01   3.1014895e-03
   1.3193193e-01   3.7534442e-03
   1.3233233e-01   4.3800494e-03
   1.3273273e-01   4.9818559e-03
   1.3313313e-01   5.5595375e-03
   1.3353353e-01   6.1138744e-03
   1.3393393e-01   6.6457351e-03
   1.3433433e-01   7.1560583e-03
   1.3473473e-01   7.6458338e-03
   1.3513514e-01   8.1160840e-03
   1.3553554e-01   8.5678444e-03
   1.3593594e-01   9.0021454e-03
   1.3633634e-01   9.4199945e-03
   1.3673674e-01   9.8223581e-03
   1.3713714e-01   1.0210146e-02
   1.3753754e-01   1.0584197e-02
   1.3793794e-01   1.0945262e-02
   1.3833834e-01   1.1293994e-02
   1.3873874e-01   1.1630939e-02
   1.3913914e-01   1.1956523e-02
   1.3953954e-01   1.2271046e-02
   1.3993994e-01   1.2574679e-02
   1.4034034e-01   1.2867459e-02
   1.4074074e-01   1.3149287e-02
   1.4114114e-01   1.3419932e-02
   1.4154154e-01   1.3679027e-02
   1.4194194e-01   1.3926083e-02
   1.4234234e-01   1.4160485e-02
   1.4274274e-01   1.4381510e-02
   1.4314314e-01   1.4588330e-02
   1.4354354e-01   1.4780027e-02
   1.4394394e-01   1.4955602e-02
   1.4434434e-01   1.5113995e-02
   1.4474474e-01   1.5254094e-02
   1.4514515e-01   1.5374754e-02
   1.4554555e-01   1.5474811e-02
   1.4594595e-01   1.5553102e-02
   1.4634635e-01   1.5608480e-02
   1.4674675e-01   1.5639830e-02
   1.4714715e-01   1.5646088e-02
   1.4754755e-01   1.5626258e-02
   1.4794795e-01   1.5579424e-02
   1.4834835e-01   1.5504768e-02
   1.4874875e-01   1.5401584e-02
   1.4914915e-01   1.5269291e-02
   1.4954955e-01   1.5107442e-02
   1.4994995e-01   1.4915738e-02
   1.5035035e-01   1.4694033e-02
   1.5075075e-01   1.4442345e-02
   1.5115115e-01   1.4160859e-02
   1.5155155e-01   1.3849930e-02
   1.5195195e-01   1.3510086e-02
   1.5235235e-01   1.3142029e-02
   1.5275275e-01   1.2746631e-02
   1.5315315e-01   1.2324932e-02
   1.5355355e-01   1.1878136e-02
   1.5395395e-01   1.1407601e-02
   1.5435435e-01   1.0914831e-02
   1.5475475e-01   1.0401472e-02
   1.5515516e-01   9.8692919e-03
   1.5555556e-01   9.3201752e-03
   1.5595596e-01   8.7561064e-03
   1.5635636e-01   8.1791563e-03
   1.5675676e-01   7.5914673e-03
   1.5715716e-01   6.9952377e-03
   1.5755756e-01   6.3927057e-03
   1.5795796e-01   5.7861333e-03
   1.5835836e-01   5.1777901e-03
   1.5875876e-01   4.5699372e-03
   1.5915916e-01   3.9648114e-03
   1.5955956e-01   3.3646098e-03
   1.5995996e-01   2.7714755e-03
   1.6036036e-01   2.1874830e-03
   1.6076076e-01   1.6146255e-03
   1.6116116e-01   1.0548025e-03
   1.6156156e-01   5.0980923e-04
   1.6196196e-01  -1.8673722e-05
   1.6236236e-01  -5.2908872e-04
   1.6276276e-01  -1.0200084e-03
   1.6316316e-01  -1.4901418e-03
   1.6356356e-01  -1.9383388e-03
   1.6396396e-01  -2.3635931e-03
   1.6436436e-01  -2.7650449e-03
   1.6476476e-01  -3.1419804e-03
   1.6516517e-01  -3.4938319e-03
   1.6556557e-01  -3.8201754e-03
   1.6596597e-01  -4.1207278e-03
   1.6636637e-01  -4.3953423e-03
   1.6676677e-01  -4.6440035e-03
   1.6716717e-01  -4.8668217e-03
   1.6756757e-01  -5.0640254e-03
   1.6796797e-01  -5.2359545e-03
   1.6836837e-01  -5.3830521e-03
   1.6876877e-01  -5.5058561e-03
   1.6916917e-01  -5.6049910e-03
   1.6956957e-01  -5.6811588e-03
   1.6996997e-01  -5.7351306e-03
   1.7037037e-01  -5.7677376e-03
   1.7077077e-01  -5.7798633e-03
   1.7117117e-01  -5.7724351e-03
   1.7157157e-01  -5.7464166e-03
   1.7197197e-01  -5.7028010e-03
   1.7237237e-01  -5.6426045e-03
   1.7277277e-01  -5.5668603e-03
   1.7317317e-01  -5.4766141e-03
   1.7357357e-01  -5.3729194e-03
   1.7397397e-01  -5.2568348e-03
   1.7437437e-01  -5.1294208e-03
   1.7477477e-01  -4.9917384e-03
   1.7517518e-01  -4.8448485e-03
   1.7557558e-01  -4.6898115e-03
   1.7597598e-01  -4.5276884e-03
   1.7637638e-01  -4.3595418e-03
   1.7677678e-01  -4.1864389e-03
   1.7717718e-01  -4.0094533e-03
   1.7757758e-01  -3.8296688e-03
   1.7797798e-01  -3.6481833e-03
   1.7837838e-01  -3.4661123e-03
   1.7877878e-01  -3.2845933e-03
   1.7917918e-01  -3.1047906e-03
   1.7957958e-01  -2.9278989e-03
   1.7997998e-01  -2.7551482e-03
   1.8038038e-01  -2.5878075e-03
   1.8078078e-01  -2.4271884e-03
   1.8118118e-01  -2.2746487e-03
   1.8158158e-01  -2.1315943e-03
   1.8198198e-01  -1.9994820e-03
   1.8238238e-01  -1.8798200e-03
   1.8278278e-01  -1.7741685e-03
   1.8318318e-01  -1.6841394e-03
   1.8358358e-01  -1.6113942e-03
   1.8398398e-01  -1.5576415e-03
   1.8438438e-01  -1.5246334e-03
   1.8478478e-01  -1.5141607e-03
   1.8518519e-01  -1.5280463e-03
   1.8558559e-01  -1.5681388e-03
   1.8598599e-01  -1.6363034e-03
   1.8638639e-01  -1.7344133e-03
   1.8678679e-01  -1.8643385e-03
   1.8718719e-01  -2.0279347e-03
   1.8758759e-01  -2.2270306e-03
   1.8798799e-01  -2.4634149e-03
   1.8838839e-01  -2.7388219e-03
   1.8878879e-01  -3.0549173e-03
   1.8918919e-01  -3.4132821e-03
   1.8958959e-01  -3.8153980e-03
   1.8998999e-01  -4.2626306e-03
   1.9039039e-01  -4.7562138e-03
   1.9079079e-01  -5.2972338e-03
   1.9119119e-01  -5.8866131e-03
   1.9159159e-01  -6.5250952e-03
   1.9199199e-01  -7.2132294e-03
   1.9239239e-01  -7.9513568e-03
   1.9279279e-01  -8.7395967e-03
   1.9319319e-01  -9.5778339e-03
   1.9359359e-01  -1.0465708e-02
   1.9399399e-01  -1.1402602e-02
   1.9439439e-01  -1.2387634e-02
   1.9479479e-01  -1.3419653e-02
   1.9519520e-01  -1.4497229e-02
   1.9559560e-01  -1.5618649e-02
   1.9599600e-01  -1.6781921e-02
   1.9639640e-01  -1.7984768e-02
   1.9679680e-01  -1.9224631e-02
   1.9719720e-01  -2.0498675e-02
   1.9759760e-01  -2.1803794e-02
   1.9799800e-01  -2.3136618e-02
   1.9839840e-01  -2.4493522e-02
   1.9879880e-01  -2.5870643e-02
   1.9919920e-01  -2.7263887e-02
   1.9959960e-01  -2.8668951e-02
   2.0000000e-01  -3.0081334e-02


==> K_rand_spectrum_dat.dat <==
  -7.5000000e+01   0.0000000e+00
  -7.4000000e+01   0.0000000e+00
  -7.3000000e+01   0.0000000e+00
  -7.2000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -7.0000000e+01   0.0000000e+00
  -6.9000000e+01   0.0000000e+00
  -6.8000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.6000000e+01   0.0000000e+00
  -6.5000000e+01   0.0000000e+00
  -6.4000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -6.2000000e+01   0.0000000e+00
  -6.1000000e+01   0.0000000e+00
  -6.0000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.8000000e+01   0.0000000e+00
  -5.7000000e+01   0.0000000e+00
  -5.6000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.4000000e+01   0.0000000e+00
  -5.3000000e+01   0.0000000e+00
  -5.2000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -5.0000000e+01   2.5188282e-05
  -4.9000000e+01   7.5564847e-05
  -4.8000000e+01   1.5112969e-04
  -4.7000000e+01   2.5188282e-04
  -4.6000000e+01   3.7782424e-04
  -4.5000000e+01   5.2895393e-04
  -4.4000000e+01   7.0527191e-04
  -4.3000000e+01   0.0000000e+00
  -4.2000000e+01   1.1334727e-03
  -4.1000000e+01   1.3853555e-03
  -4.0000000e+01   1.6624266e-03
  -3.9000000e+01   1.9646860e-03
  -3.8000000e+01   2.2921337e-03
  -3.7000000e+01   2.6447697e-03
  -3.6000000e+01   3.0225939e-03
  -3.5000000e+01   3.4256064e-03
  -3.4000000e+01   3.8538072e-03
  -3.3000000e+01   4.3071963e-03
  -3.2000000e+01   4.7857737e-03
  -3.1000000e+01   5.2895393e-03
  -3.0000000e+01   5.8184932e-03
  -2.9000000e+01   6.3726354e-03
  -2.8000000e+01   0.0000000e+00
  -2.7000000e+01   7.5564847e-03
  -2.6000000e+01   8.1861918e-03
  -2.5000000e+01   8.8410871e-03
  -2.4000000e+01   9.5211708e-03
  -2.3000000e+01   0.0000000e+00
  -2.2000000e+01   1.0956903e-02
  -2.1000000e+01   1.1687363e-02
  -2.0000000e+01   1.2417823e-02
  -1.9000000e+01   0.0000000e+00
  -1.8000000e+01   1.3878744e-02
  -1.7000000e+01   1.4609204e-02
  -1.6000000e+01   1.5339664e-02
  -1.5000000e+01   1.6070124e-02
  -1.4000000e+01   1.6800584e-02
  -1.3000000e+01   1.7480668e-02
  -1.2000000e+01   1.8110375e-02
  -1.1000000e+01   1.8689706e-02
  -1.0000000e+01   1.9218659e-02
  -9.0000000e+00   1.9697237e-02
  -8.0000000e+00   2.0125438e-02
  -7.0000000e+00   2.0503262e-02
  -6.0000000e+00   0.0000000e+00
  -5.0000000e+00   2.1107781e-02
  -4.0000000e+00   2.1334475e-02
  -3.0000000e+00   2.1510793e-02
  -2.0000000e+00   2.1636735e-02
  -1.0000000e+00   2.1712299e-02
   0.0000000e+00   2.1737488e-02
   1.0000000e+00   2.1712299e-02
   2.0000000e+00   2.1636735e-02
   3.0000000e+00   2.1510793e-02
   4.0000000e+00   2.1334475e-02
   5.0000000e+00   2.1107781e-02
   6.0000000e+00   2.0830710e-02
   7.0000000e+00   2.0503262e-02
   8.0000000e+00   2.0125438e-02
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.8689706e-02
   1.2000000e+01   1.8110375e-02
   1.3000000e+01   1.7480668e-02
   1.4000000e+01   1.6800584e-02
   1.5000000e+01   1.6070124e-02
   1.6000000e+01   1.5339664e-02
   1.7000000e+01   1.4609204e-02
   1.8000000e+01   1.3878744e-02
   1.9000000e+01   1.3148283e-02
   2.0000000e+01   1.2417823e-02
   2.1000000e+01   1.1687363e-02
   2.2000000e+01   1.0956903e-02
   2.3000000e+01   1.0226443e-02
   2.4000000e+01   9.5211708e-03
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   8.1861918e-03
   2.7000000e+01   7.5564847e-03
   2.8000000e+01   6.9519659e-03
   2.9000000e+01   6.3726354e-03
   3.0000000e+01   5.8184932e-03
   3.1000000e+01   5.2895393e-03
   3.2000000e+01   4.7857737e-03
   3.3000000e+01   4.3071963e-03
   3.4000000e+01   3.8538072e-03
   3.5000000e+01   3.4256064e-03
   3.6000000e+01   3.0225939e-03
   3.7000000e+01   2.6447697e-03
   3.8000000e+01   2.2921337e-03
   3.9000000e+01   1.9646860e-03
   4.0000000e+01   1.6624266e-03
   4.1000000e+01   1.3853555e-03
   4.2000000e+01   1.1334727e-03
   4.3000000e+01   9.0677817e-04
   4.4000000e+01   7.0527191e-04
   4.5000000e+01   5.2895393e-04
   4.6000000e+01   3.7782424e-04
   4.7000000e+01   2.5188282e-04
   4.8000000e+01   1.5112969e-04
   4.9000000e+01   7.5564847e-05
   5.0000000e+01   2.5188282e-05
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00


==> K_spectrum_dat.dat <==
  -7.5000000e+01   0.0000000e+00
  -7.4000000e+01   0.0000000e+00
  -7.3000000e+01   0.0000000e+00
  -7.2000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -7.0000000e+01   0.0000000e+00
  -6.9000000e+01   0.0000000e+00
  -6.8000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.6000000e+01   0.0000000e+00
  -6.5000000e+01   0.0000000e+00
  -6.4000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -6.2000000e+01   0.0000000e+00
  -6.1000000e+01   0.0000000e+00
  -6.0000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.8000000e+01   0.0000000e+00
  -5.7000000e+01   0.0000000e+00
  -5.6000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.4000000e+01   0.0000000e+00
  -5.3000000e+01   0.0000000e+00
  -5.2000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -5.0000000e+01   2.2694393e-05
  -4.9000000e+01   6.8083179e-05
  -4.8000000e+01   1.3616636e-04
  -4.7000000e+01   2.2694393e-04
  -4.6000000e+01   3.4041590e-04
  -4.5000000e+01   4.7658225e-04
  -4.4000000e+01   6.3544301e-04
  -4.3000000e+01   8.1699815e-04
  -4.2000000e+01   1.0212477e-03
  -4.1000000e+01   1.2481916e-03
  -4.0000000e+01   1.4978299e-03
  -3.9000000e+01   1.7701627e-03
  -3.8000000e+01   2.0651898e-03
  -3.7000000e+01   2.3829113e-03
  -3.6000000e+01   2.7233272e-03
  -3.5000000e+01   3.0864375e-03
  -3.4000000e+01   3.4722421e-03
  -3.3000000e+01   3.8807412e-03
  -3.2000000e+01   4.3119347e-03
  -3.1000000e+01   4.7658225e-03
  -3.0000000e+01   5.2424048e-03
  -2.9000000e+01   5.7416814e-03
  -2.8000000e+01   6.2636525e-03
  -2.7000000e+01   6.8083179e-03
  -2.6000000e+01   7.3756777e-03
  -2.5000000e+01   7.9657320e-03
  -2.4000000e+01   8.5784806e-03
  -2.3000000e+01   9.2139236e-03
  -2.2000000e+01   9.8720610e-03
  -2.1000000e+01   1.0530198e-02
  -2.0000000e+01   1.1188336e-02
  -1.9000000e+01   1.1846473e-02
  -1.8000000e+01   1.2504611e-02
  -1.7000000e+01   1.3162748e-02
  -1.6000000e+01   1.3820885e-02
  -1.5000000e+01   1.4479023e-02
  -1.4000000e+01   1.5137160e-02
  -1.3000000e+01   1.5749909e-02
  -1.2000000e+01   1.6317269e-02
  -1.1000000e+01   1.6839240e-02
  -1.0000000e+01   1.7315822e-02
  -9.0000000e+00   1.7747015e-02
  -8.0000000e+00   1.8132820e-02
  -7.0000000e+00   1.8473236e-02
  -6.0000000e+00   1.8768263e-02
  -5.0000000e+00   1.9017901e-02
  -4.0000000e+00   1.9222151e-02
  -3.0000000e+00   1.9381012e-02
  -2.0000000e+00   1.9494484e-02
  -1.0000000e+00   1.9562567e-02
   0.0000000e+00   1.9585261e-02
   1.0000000e+00   1.9562567e-02
   2.0000000e+00   1.9494484e-02
   3.0000000e+00   1.9381012e-02
   4.0000000e+00   1.9222151e-02
   5.0000000e+00   1.9017901e-02
   6.0000000e+00   1.8768263e-02
   7.0000000e+00   1.8473236e-02
   8.0000000e+00   1.8132820e-02
   9.0000000e+00   1.7747015e-02
   1.0000000e+01   1.7315822e-02
   1.1000000e+01   1.6839240e-02
   1.2000000e+01   1.6317269e-02
   1.3000000e+01   1.5749909e-02
   1.4000000e+01   1.5137160e-02
   1.5000000e+01   1.4479023e-02
   1.6000000e+01   1.3820885e-02
   1.7000000e+01   1.3162748e-02
   1.8000000e+01   1.2504611e-02
   1.9000000e+01   1.1846473e-02
   2.0000000e+01   1.1188336e-02
   2.1000000e+01   1.0530198e-02
   2.2000000e+01   9.8720610e-03
   2.3000000e+01   9.2139236e-03
   2.4000000e+01   8.5784806e-03
   2.5000000e+01   7.9657320e-03
   2.6000000e+01   7.3756777e-03
   2.7000000e+01   6.8083179e-03
   2.8000000e+01   6.2636525e-03
   2.9000000e+01   5.7416814e-03
   3.0000000e+01   5.2424048e-03
   3.1000000e+01   4.7658225e-03
   3.2000000e+01   4.3119347e-03
   3.3000000e+01   3.8807412e-03
   3.4000000e+01   3.4722421e-03
   3.5000000e+01   3.0864375e-03
   3.6000000e+01   2.7233272e-03
   3.7000000e+01   2.3829113e-03
   3.8000000e+01   2.0651898e-03
   3.9000000e+01   1.7701627e-03
   4.0000000e+01   1.4978299e-03
   4.1000000e+01   1.2481916e-03
   4.2000000e+01   1.0212477e-03
   4.3000000e+01   8.1699815e-04
   4.4000000e+01   6.3544301e-04
   4.5000000e+01   4.7658225e-04
   4.6000000e+01   3.4041590e-04
   4.7000000e+01   2.2694393e-04
   4.8000000e+01   1.3616636e-04
   4.9000000e+01   6.8083179e-05
   5.0000000e+01   2.2694393e-05
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00


==> Q_imag.dat <==
   2.5000000e-01   4.5042734e-01
   2.5008803e-01   4.5264071e-01
   2.5017607e-01   4.5478280e-01
   2.5026410e-01   4.5685179e-01
   2.5035213e-01   4.5884589e-01
   2.5044017e-01   4.6076331e-01
   2.5052820e-01   4.6260231e-01
   2.5061624e-01   4.6436116e-01
   2.5070427e-01   4.6603816e-01
   2.5079230e-01   4.6763165e-01
   2.5088034e-01   4.6913999e-01
   2.5096837e-01   4.7056159e-01
   2.5105640e-01   4.7189488e-01
   2.5114444e-01   4.7313833e-01
   2.5123247e-01   4.7429044e-01
   2.5132051e-01   4.7534975e-01
   2.5140854e-01   4.7631486e-01
   2.5149657e-01   4.7718438e-01
   2.5158461e-01   4.7795699e-01
   2.5167264e-01   4.7863139e-01
   2.5176067e-01   4.7920634e-01
   2.5184871e-01   4.7968065e-01
   2.5193674e-01   4.8005315e-01
   2.5202478e-01   4.8032274e-01
   2.5211281e-01   4.8048838e-01
   2.5220084e-01   4.8054905e-01
   2.5228888e-01   4.8050380e-01
   2.5237691e-01   4.8035173e-01
   2.5246494e-01   4.8009200e-01
   2.5255298e-01   4.7972381e-01
   2.5264101e-01   4.7924642e-01
   2.5272905e-01   4.7865916e-01
   2.5281708e-01   4.7796139e-01
   2.5290511e-01   4.7715254e-01
   2.5299315e-01   4.7623212e-01
   2.5308118e-01   4.7519966e-01
   2.5316921e-01   4.7405478e-01
   2.5325725e-01   4.7279716e-01
   2.5334528e-01   4.7142651e-01
   2.5343332e-01   4.6994263e-01
   2.5352135e-01   4.6834539e-01
   2.5360938e-01   4.6663469e-01
   2.5369742e-01   4.6481052e-01
   2.5378545e-01   4.6287292e-01
   2.5387348e-01   4.6082200e-01
   2.5396152e-01   4.5865794e-01
   2.5404955e-01   4.5638096e-01
   2.5413758e-01   4.5399138e-01
   2.5422562e-01   4.5148955e-01
   2.5431365e-01   4.4887592e-01
   2.5440169e-01   4.4615097e-01
   2.5448972e-01   4.4331527e-01
   2.5457775e-01   4.4036944e-01
   2.5466579e-01   4.3731417e-01
   2.5475382e-01   4.3415023e-01
   2.5484185e-01   4.3087844e-01
   2.5492989e-01   4.2749967e-01
   2.5501792e-01   4.2401489e-01
   2.5510596e-01   4.2042510e-01
   2.5519399e-01   4.1673139e-01
   2.5528202e-01   4.1293489e-01
   2.5537006e-01   4.0903681e-01
   2.5545809e-01   4.0503843e-01
   2.5554612e-01   4.0094106e-01
   2.5563416e-01   3.9674610e-01
   2.5572219e-01   3.9245501e-01
   2.5581023e-01   3.8806929e-01
   2.5589826e-01   3.8359052e-01
   2.5598629e-01   3.7902034e-01
   2.5607433e-01   3.7436042e-01
   2.5616236e-01   3.6961251e-01
   2.5625039e-01   3.6477843e-01
   2.5633843e-01   3.5986002e-01
   2.5642646e-01   3.5485921e-01
   2.5651450e-01   3.4977796e-01
   2.5660253e-01   3.4461828e-01
   2.5669056e-01   3.3938226e-01
   2.5677860e-01   3.3407201e-01
   2.5686663e-01   3.2868971e-01
   2.5695466e-01   3.2323757e-01
   2.5704270e-01   3.1771787e-01
   2.5713073e-01   3.1213292e-01
   2.5721877e-01   3.0648506e-01
   2.5730680e-01   3.0077672e-01
   2.5739483e-01   2.9501032e-01
   2.5748287e-01   2.8918835e-01
   2.5757090e-01   2.8331334e-01
   2.5765893e-01   2.7738784e-01
   2.5774697e-01   2.7141446e-01
   2.5783500e-01   2.6539582e-01
   2.5792303e-01   2.5933458e-01
   2.5801107e-01   2.5323345e-01
   2.5809910e-01   2.4709514e-01
   2.5818714e-01   2.4092243e-01
   2.5827517e-01   2.3471808e-01
   2.5836320e-01   2.2848490e-01
   2.5845124e-01   2.2222573e-01
   2.5853927e-01   2.1594342e-01
   2.5862730e-01   2.0964083e-01
   2.5871534e-01   2.0332087e-01
   2.5880337e-01   1.9698644e-01
   2.5889141e-01   1.9064047e-01
   2.5897944e-01   1.8428588e-01
   2.5906747e-01   1.7792563e-01
   2.5915551e-01   1.7156268e-01
   2.5924354e-01   1.6519999e-01
   2.5933157e-01   1.5884053e-01
   2.5941961e-01   1.5248728e-01
   2.5950764e-01   1.4614322e-01
   2.5959568e-01   1.3981133e-01
   2.5968371e-01   1.3349457e-01
   2.5977174e-01   1.2719594e-01
   2.5985978e-01   1.2091839e-01
   2.5994781e-01   1.1466489e-01
   2.6003584e-01   1.0843840e-01
   2.6012388e-01   1.0224186e-01
   2.6021191e-01   9.6078194e-02
   2.6029995e-01   8.9950326e-02
   2.6038798e-01   8.3861158e-02
   2.6047601e-01   7.7813571e-02
   2.6056405e-01   7.1810431e-02
   2.6065208e-01   6.5854580e-02
   2.6074011e-01   5.9948837e-02
   2.6082815e-01   5.4095999e-02
   2.6091618e-01   4.8298831e-02
   2.6100421e-01   4.2560075e-02
   2.6109225e-01   3.6882439e-02
   2.6118028e-01   3.1268602e-02
   2.6126832e-01   2.5721207e-02
   2.6135635e-01   2.0242863e-02
   2.6144438e-01   1.4836142e-02
   2.6153242e-01   9.5035778e-03
   2.6162045e-01   4.2476635e-03
   2.6170848e-01  -9.2914909e-04
   2.6179652e-01  -6.0244516e-03
   2.6188455e-01  -1.1035880e-02
   2.6197259e-01  -1.5961118e-02
   2.6206062e-01  -2.0797895e-02
   2.6214865e-01  -2.5543991e-02
   2.6223669e-01  -3.0197236e-02
   2.6232472e-01  -3.4755512e-02
   2.6241275e-01  -3.9216755e-02
   2.6250079e-01  -4.3578955e-02
   2.6258882e-01  -4.7840158e-02
   2.6267686e-01  -5.1998466e-02
   2.6276489e-01  -5.6052043e-02
   2.6285292e-01  -5.9999108e-02
   2.6294096e-01  -6.3837943e-02
   2.6302899e-01  -6.7566893e-02
   2.6311702e-01  -7.1184363e-02
   2.6320506e-01  -7.4688823e-02
   2.6329309e-01  -7.8078809e-02
   2.6338113e-01  -8.1352920e-02
   2.6346916e-01  -8.4509825e-02
   2.6355719e-01  -8.7548257e-02
   2.6364523e-01  -9.0467020e-02
   2.6373326e-01  -9.3264984e-02
   2.6382129e-01  -9.5941093e-02
   2.6390933e-01  -9.8494356e-02
   2.6399736e-01  -1.0092386e-01
   2.6408540e-01  -1.0322875e-01
   2.6417343e-01  -1.0540826e-01
   2.6426146e-01  -1.0746169e-01
   2.6434950e-01  -1.0938841e-01
   2.6443753e-01  -1.1118786e-01
   2.6452556e-01  -1.1285956e-01
   2.6461360e-01  -1.1440310e-01
   2.6470163e-01  -1.1581816e-01
   2.6478966e-01  -1.1710446e-01
   2.6487770e-01  -1.1826183e-01
   2.6496573e-01  -1.1929016e-01
   2.6505377e-01  -1.2018941e-01
   2.6514180e-01  -1.2095961e-01
   2.6522983e-01  -1.2160089e-01
   2.6531787e-01  -1.2211342e-01
   2.6540590e-01  -1.2249748e-01
   2.6549393e-01  -1.2275339e-01
   2.6558197e-01  -1.2288157e-01
   2.6567000e-01  -1.2288249e-01
   2.6575804e-01  -1.2275671e-01
   2.6584607e-01  -1.2250487e-01
   2.6593410e-01  -1.2212766e-01
   2.6602214e-01  -1.2162585e-01
   2.6611017e-01  -1.2100029e-01
   2.6619820e-01  -1.2025188e-01
   2.6628624e-01  -1.1938162e-01
   2.6637427e-01  -1.1839055e-01
   2.6646231e-01  -1.1727980e-01
   2.6655034e-01  -1.1605055e-01
   2.6663837e-01  -1.1470406e-01
   2.6672641e-01  -1.1324165e-01
   2.6681444e-01  -1.1166470e-01
   2.6690247e-01  -1.0997467e-01
   2.6699051e-01  -1.0817307e-01
   2.6707854e-01  -1.0626147e-01
   2.6716658e-01  -1.0424150e-01
   2.6725461e-01  -1.0211488e-01
   2.6734264e-01  -9.9883335e-02
   2.6743068e-01  -9.7548694e-02
   2.6751871e-01  -9.5112819e-02
   2.6760674e-01  -9.2577634e-02
   2.6769478e-01  -8.9945114e-02
   2.6778281e-01  -8.7217289e-02
   2.6787085e-01  -8.4396235e-02
   2.6795888e-01  -8.1484084e-02
   2.6804691e-01  -7.8483010e-02
   2.6813495e-01  -7.5395238e-02
   2.6822298e-01  -7.2223034e-02
   2.6831101e-01  -6.8968712e-02
   2.6839905e-01  -6.5634623e-02
   2.6848708e-01  -6.2223162e-02
   2.6857511e-01  -5.8736762e-02
   2.6866315e-01  -5.5177892e-02
   2.6875118e-01  -5.1549057e-02
   2.6883922e-01  -4.7852797e-02
   2.6892725e-01  -4.4091681e-02
   2.6901528e-01  -4.0268311e-02
   2.6910332e-01  -3.6385317e-02
   2.6919135e-01  -3.2445356e-02
   2.6927938e-01  -2.8451109e-02
   2.6936742e-01  -2.4405281e-02
   2.6945545e-01  -2.0310599e-02
   2.6954349e-01  -1.6169809e-02
   2.6963152e-01  -1.1985675e-02
   2.6971955e-01  -7.7609770e-03
   2.6980759e-01  -3.4985096e-03
   2.6989562e-01   7.9892066e-04
   2.6998365e-01   5.1284967e-03
   2.7007169e-01   9.4873927e-03
   2.7015972e-01   1.3872776e-02
   2.7024776e-01   1.8281809e-02
   2.7033579e-01   2.2711651e-02
   2.7042382e-01   2.7159460e-02
   2.7051186e-01   3.1622395e-02
   2.7059989e-01   3.6097617e-02
   2.7068792e-01   4.0582291e-02
   2.7077596e-01   4.5073590e-02
   2.7086399e-01   4.9568692e-02
   2.7095203e-01   5.4064787e-02
   2.7104006e-01   5.8559076e-02
   2.7112809e-01   6.3048773e-02
   2.7121613e-01   6.7531109e-02
   2.7130416e-01   7.2003328e-02
   2.7139219e-01   7.6462697e-02
   2.7148023e-01   8.0906502e-02
   2.7156826e-01   8.5332049e-02
   2.7165630e-01   8.9736671e-02
   2.7174433e-01   9.4117724e-02
   2.7183236e-01   9.8472594e-02
   2.7192040e-01   1.0279869e-01
   2.7200843e-01   1.0709346e-01
   2.7209646e-01   1.1135439e-01
   2.7218450e-01   1.1557896e-01
   2.7227253e-01   1.1976475e-01
   2.7236056e-01   1.2390931e-01
   2.7244860e-01   1.2801028e-01
   2.7253663e-01   1.3206531e-01
   2.7262467e-01   1.3607210e-01
   2.7271270e-01   1.4002839e-01
   2.7280073e-01   1.4393198e-01
   2.7288877e-01   1.4778068e-01
   2.7297680e-01   1.5157238e-01
   2.7306483e-01   1.5530500e-01
   2.7315287e-01   1.5897652e-01
   2.7324090e-01   1.6258496e-01
   2.7332894e-01   1.6612839e-01
   2.7341697e-01   1.6960494e-01
   2.7350500e-01   1.7301279e-01
   2.7359304e-01   1.7635018e-01
   2.7368107e-01   1.7961539e-01
   2.7376910e-01   1.8280677e-01
   2.7385714e-01   1.8592272e-01
   2.7394517e-01   1.8896170e-01
   2.7403321e-01   1.9192224e-01
   2.7412124e-01   1.9480290e-01
   2.7420927e-01   1.9760233e-01
   2.7429731e-01   2.0031924e-01
   2.7438534e-01   2.0295237e-01
   2.7447337e-01   2.0550055e-01
   2.7456141e-01   2.0796267e-01
   2.7464944e-01   2.1033768e-01
   2.7473748e-01   2.1262459e-01
   2.7482551e-01   2.1482247e-01
   2.7491354e-01   2.1693047e-01
   2.7500158e-01   2.1894779e-01
   2.7508961e-01   2.2087370e-01
   2.7517764e-01   2.2270753e-01
   2.7526568e-01   2.2444869e-01
   2.7535371e-01   2.2609664e-01
   2.7544174e-01   2.2765091e-01
   2.7552978e-01   2.2911109e-01
   2.7561781e-01   2.3047685e-01
   2.7570585e-01   2.3174791e-01
   2.7579388e-01   2.3292407e-01
   2.7588191e-01   2.3400517e-01
   2.7596995e-01   2.3499115e-01
   2.7605798e-01   2.3588199e-01
   2.7614601e-01   2.3667773e-01
   2.7623405e-01   2.3737849e-01
   2.7632208e-01   2.3798445e-01
   2.7641012e-01   2.3849584e-01
   2.7649815e-01   2.3891297e-01
   2.7658618e-01   2.3923621e-01
   2.7667422e-01   2.3946597e-01
   2.7676225e-01   2.3960274e-01
   2.7685028e-01   2.3964707e-01
   2.7693832e-01   2.3959957e-01
   2.7702635e-01   2.3946089e-01
   2.7711439e-01   2.3923176e-01
   2.7720242e-01   2.3891296e-01
   2.7729045e-01   2.3850533e-01
   2.7737849e-01   2.3800974e-01
   2.7746652e-01   2.3742715e-01
   2.7755455e-01   2.3675855e-01
   2.7764259e-01   2.3600499e-01
   2.7773062e-01   2.3516758e-01
   2.7781866e-01   2.3424745e-01
   2.7790669e-01   2.3324582e-01
   2.7799472e-01   2.3216393e-01
   2.7808276e-01   2.3100307e-01
   2.7817079e-01   2.2976457e-01
   2.7825882e-01   2.2844984e-01
   2.7834686e-01   2.2706028e-01
   2.7843489e-01   2.2559737e-01
   2.7852293e-01   2.2406262e-01
   2.7861096e-01   2.2245757e-01
   2.7869899e-01   2.2078380e-01
   2.7878703e-01   2.1904294e-01
   2.7887506e-01   2.1723664e-01
   2.7896309e-01   2.1536658e-01
   2.7905113e-01   2.1343449e-01
   2.7913916e-01   2.1144212e-01
   2.7922719e-01   2.0939124e-01
   2.7931523e-01   2.0728366e-01
   2.7940326e-01   2.0512121e-01
   2.7949130e-01   2.0290575e-01
   2.7957933e-01   2.0063915e-01
   2.7966736e-01   1.9832331e-01
   2.7975540e-01   1.9596014e-01
   2.7984343e-01   1.9355160e-01
   2.7993146e-01   1.9109962e-01
   2.8001950e-01   1.8860617e-01
   2.8010753e-01   1.8607323e-01
   2.8019557e-01   1.8350279e-01
   2.8028360e-01   1.8089685e-01
   2.8037163e-01   1.7825742e-01
   2.8045967e-01   1.7558652e-01
   2.8054770e-01   1.7288615e-01
   2.8063573e-01   1.7015835e-01
   2.8072377e-01   1.6740514e-01
   2.8081180e-01   1.6462853e-01
   2.8089984e-01   1.6183056e-01
   2.8098787e-01   1.5901324e-01
   2.8107590e-01   1.5617859e-01
   2.8116394e-01   1.5332860e-01
   2.8125197e-01   1.5046529e-01
   2.8134000e-01   1.4759063e-01
   2.8142804e-01   1.4470661e-01
   2.8151607e-01   1.4181519e-01
   2.8160411e-01   1.3891832e-01
   2.8169214e-01   1.3601795e-01
   2.8178017e-01   1.3311597e-01
   2.8186821e-01   1.3021431e-01
   2.8195624e-01   1.2731482e-01
   2.8204427e-01   1.2441938e-01
   2.8213231e-01   1.2152981e-01
   2.8222034e-01   1.1864793e-01
   2.8230838e-01   1.1577551e-01
   2.8239641e-01   1.1291432e-01
   2.8248444e-01   1.1006609e-01
   2.8257248e-01   1.0723250e-01
   2.8266051e-01   1.0441524e-01
   2.8274854e-01   1.0161594e-01
   2.8283658e-01   9.8836190e-02
   2.8292461e-01   9.6077570e-02
   2.8301264e-01   9.3341609e-02
   2.8310068e-01   9.0629802e-02
   2.8318871e-01   8.7943607e-02
   2.8327675e-01   8.5284442e-02
   2.8336478e-01   8.2653687e-02
   2.8345281e-01   8.0052680e-02
   2.8354085e-01   7.7482717e-02
   2.8362888e-01   7.4945052e-02
   2.8371691e-01   7.2440895e-02
   2.8380495e-01   6.9971412e-02
   2.8389298e-01   6.7537725e-02
   2.8398102e-01   6.5140909e-02
   2.8406905e-01   6.2781993e-02
   2.8415708e-01   6.0461958e-02
   2.8424512e-01   5.8181739e-02
   2.8433315e-01   5.5942221e-02
   2.8442118e-01   5.3744241e-02
   2.8450922e-01   5.1588588e-02
   2.8459725e-01   4.9475998e-02
   2.8468529e-01   4.7407160e-02
   2.8477332e-01   4.5382712e-02
   2.8486135e-01   4.3403239e-02
   2.8494939e-01   4.1469278e-02
   2.8503742e-01   3.9581312e-02
   2.8512545e-01   3.7739774e-02
   2.8521349e-01   3.5945045e-02
   2.8530152e-01   3.4197455e-02
   2.8538956e-01   3.2497281e-02
   2.8547759e-01   3.0844749e-02
   2.8556562e-01   2.9240033e-02
   2.8565366e-01   2.7683256e-02
   2.8574169e-01   2.6174488e-02
   2.8582972e-01   2.4713750e-02
   2.8591776e-01   2.3301008e-02
   2.8600579e-01   2.1936182e-02
   2.8609383e-01   2.0619137e-02
   2.8618186e-01   1.9349691e-02
   2.8626989e-01   1.8127610e-02
   2.8635793e-01   1.6952611e-02
   2.8644596e-01   1.5824363e-02
   2.8653399e-01   1.4742485e-02
   2.8662203e-01   1.3706549e-02
   2.8671006e-01   1.2716080e-02
   2.8679809e-01   1.1770555e-02
   2.8688613e-01   1.0869406e-02
   2.8697416e-01   1.0012019e-02
   2.8706220e-01   9.1977350e-03
   2.8715023e-01   8.4258523e-03
   2.8723826e-01   7.6956254e-03
   2.8732630e-01   7.0062667e-03
   2.8741433e-01   6.3569471e-03
   2.8750236e-01   5.7467974e-03
   2.8759040e-01   5.1749087e-03
   2.8767843e-01   4.6403337e-03
   2.8776647e-01   4.1420877e-03
   2.8785450e-01   3.6791494e-03
   2.8794253e-01   3.2504625e-03
   2.8803057e-01   2.8549361e-03
   2.8811860e-01   2.4914464e-03
   2.8820663e-01   2.1588375e-03
   2.8829467e-01   1.8559230e-03
   2.8838270e-01   1.5814868e-03
   2.8847074e-01   1.3342844e-03
   2.8855877e-01   1.1130445e-03
   2.8864680e-01   9.1646980e-04
   2.8873484e-01   7.4323876e-04
   2.8882287e-01   5.9200658e-04
   2.8891090e-01   4.6140671e-04
   2.8899894e-01   3.5005218e-04
   2.8908697e-01   2.5653697e-04
   2.8917501e-01   1.7943743e-04
   2.8926304e-01   1.1731365e-04
   2.8935107e-01   6.8710918e-05
   2.8943911e-01   3.2161125e-05
   2.8952714e-01   6.1842390e-06
   2.8961517e-01  -1.0710253e-05
   2.8970321e-01  -2.0021878e-05
   2.8979124e-01  -2.3257707e-05
   2.8987927e-01  -2.1930871e-05
   2.8996731e-01  -1.7559081e-05
   2.9005534e-01  -1.1663139e-05
   2.9014338e-01  -5.7654470e-06
   2.9023141e-01  -1.3885138e-06
   2.9031944e-01  -5.3464873e-08
   2.9040748e-01  -3.2785498e-06
   2.9049551e-01  -1.2577653e-05
   2.9058354e-01  -2.9458807e-05
   2.9067158e-01  -5.5422713e-05
   2.9075961e-01  -9.1961263e-05
   2.9084765e-01  -1.4055607e-04
   2.9093568e-01  -2.0267703e-04
   2.9102371e-01  -2.7978081e-04
   2.9111175e-01  -3.7330949e-04
   2.9119978e-01  -4.8468907e-04
   2.9128781e-01  -6.1532809e-04
   2.9137585e-01  -7.6661621e-04
   2.9146388e-01  -9.3992283e-04
   2.9155192e-01  -1.1365957e-03
   2.9163995e-01  -1.3579597e-03
   2.9172798e-01  -1.6053152e-03
   2.9181602e-01  -1.8799370e-03
   2.9190405e-01  -2.1830732e-03
   2.9199208e-01  -2.5159434e-03
   2.9208012e-01  -2.8797379e-03
   2.9216815e-01  -3.2756163e-03
   2.9225619e-01  -3.7047064e-03
   2.9234422e-01  -4.1681028e-03
   2.9243225e-01  -4.6668661e-03
   2.9252029e-01  -5.2020215e-03
   2.9260832e-01  -5.7745578e-03
   2.9269635e-01  -6.3854264e-03
   2.9278439e-01  -7.0355401e-03
   2.9287242e-01  -7.7257722e-03
   2.9296046e-01  -8.4569558e-03
   2.9304849e-01  -9.2298823e-03
   2.9313652e-01  -1.0045301e-02
   2.9322456e-01  -1.0903918e-02
   2.9331259e-01  -1.1806396e-02
   2.9340062e-01  -1.2753351e-02
   2.9348866e-01  -1.3745356e-02
   2.9357669e-01  -1.4782935e-02
   2.9366472e-01  -1.5866569e-02
   2.9375276e-01  -1.6996687e-02
   2.9384079e-01  -1.8173674e-02
   2.9392883e-01  -1.9397862e-02
   2.9401686e-01  -2.0669536e-02
   2.9410489e-01  -2.1988932e-02
   2.9419293e-01  -2.3356235e-02
   2.9428096e-01  -2.4771579e-02
   2.9436899e-01  -2.6235048e-02
   2.9445703e-01  -2.7746672e-02
   2.9454506e-01  -2.9306434e-02
   2.9463310e-01  -3.0914261e-02
   2.9472113e-01  -3.2570031e-02
   2.9480916e-01  -3.4273568e-02
   2.9489720e-01  -3.6024645e-02
   2.9498523e-01  -3.7822981e-02
   2.9507326e-01  -3.9668245e-02
   2.9516130e-01  -4.1560052e-02
   2.9524933e-01  -4.3497965e-02
   2.9533737e-01  -4.5481497e-02
   2.9542540e-01  -4.7510106e-02
   2.9551343e-01  -4.9583199e-02
   2.9560147e-01  -5.1700134e-02
   2.9568950e-01  -5.3860215e-02
   2.9577753e-01  -5.6062696e-02
   2.9586557e-01  -5.8306781e-02
   2.9595360e-01  -6.0591623e-02
   2.9604164e-01  -6.2916327e-02
   2.9612967e-01  -6.5279947e-02
   2.9621770e-01  -6.7681489e-02
   2.9630574e-01  -7.0119912e-02
   2.9639377e-01  -7.2594127e-02
   2.9648180e-01  -7.5102998e-02
   2.9656984e-01  -7.7645343e-02
   2.9665787e-01  -8.0219935e-02
   2.9674591e-01  -8.2825503e-02
   2.9683394e-01  -8.5460732e-02
   2.9692197e-01  -8.8124264e-02
   2.9701001e-01  -9.0814698e-02
   2.9709804e-01  -9.3530595e-02
   2.9718607e-01  -9.6270474e-02
   2.9727411e-01  -9.9032815e-02
   2.9736214e-01  -1.0181606e-01
   2.9745017e-01  -1.0461862e-01
   2.9753821e-01  -1.0743885e-01
   2.9762624e-01  -1.1027510e-01
   2.9771428e-01  -1.1312567e-01
   2.9780231e-01  -1.1598882e-01
   2.9789034e-01  -1.1886280e-01
   2.9797838e-01  -1.2174581e-01
   2.9806641e-01  -1.2463604e-01
   2.9815444e-01  -1.2753163e-01
   2.9824248e-01  -1.3043072e-01
   2.9833051e-01  -1.3333140e-01
   2.9841855e-01  -1.3623176e-01
   2.9850658e-01  -1.3912986e-01
   2.9859461e-01  -1.4202373e-01
   2.9868265e-01  -1.4491139e-01
   2.9877068e-01  -1.4779084e-01
   2.9885871e-01  -1.5066007e-01
   2.9894675e-01  -1.5351705e-01
   2.9903478e-01  -1.5635975e-01
   2.9912282e-01  -1.5918609e-01
   2.9921085e-01  -1.6199404e-01
   2.9929888e-01  -1.6478150e-01
   2.9938692e-01  -1.6754641e-01
   2.9947495e-01  -1.7028669e-01
   2.9956298e-01  -1.7300025e-01
   2.9965102e-01  -1.7568500e-01
   2.9973905e-01  -1.7833885e-01
   2.9982709e-01  -1.8095972e-01
   2.9991512e-01  -1.8354553e-01
   3.0000315e-01  -1.8609419e-01
   3.0009119e-01  -1.8860363e-01
   3.0017922e-01  -1.9107180e-01
   3.0026725e-01  -1.9349663e-01
   3.0035529e-01  -1.9587608e-01
   3.0044332e-01  -1.9820812e-01
   3.0053136e-01  -2.0049073e-01
   3.0061939e-01  -2.0272192e-01
   3.0070742e-01  -2.0489969e-01
   3.0079546e-01  -2.0702209e-01
   3.0088349e-01  -2.0908716e-01
   3.0097152e-01  -2.1109300e-01
   3.0105956e-01  -2.1303770e-01
   3.0114759e-01  -2.1491939e-01
   3.0123562e-01  -2.1673622e-01
   3.0132366e-01  -2.1848638e-01
   3.0141169e-01  -2.2016808e-01
   3.0149973e-01  -2.2177956e-01
   3.0158776e-01  -2.2331910e-01
   3.0167579e-01  -2.2478502e-01
   3.0176383e-01  -2.2617566e-01
   3.0185186e-01  -2.2748939e-01
   3.0193989e-01  -2.2872466e-01
   3.0202793e-01  -2.2987991e-01
   3.0211596e-01  -2.3095365e-01
   3.0220400e-01  -2.3194442e-01
   3.0229203e-01  -2.3285083e-01
   3.0238006e-01  -2.3367149e-01
   3.0246810e-01  -2.3440509e-01
   3.0255613e-01  -2.3505035e-01
   3.0264416e-01  -2.3560606e-01
   3.0273220e-01  -2.3607103e-01
   3.0282023e-01  -2.3644415e-01
   3.0290827e-01  -2.3672434e-01
   3.0299630e-01  -2.3691058e-01
   3.0308433e-01  -2.3700190e-01
   3.0317237e-01  -2.3699739e-01
   3.0326040e-01  -2.3689620e-01
   3.0334843e-01  -2.3669752e-01
   3.0343647e-01  -2.3640061e-01
   3.0352450e-01  -2.3600479e-01
   3.0361254e-01  -2.3550943e-01
   3.0370057e-01  -2.3491396e-01
   3.0378860e-01  -2.3421788e-01
   3.0387664e-01  -2.3342073e-01
   3.0396467e-01  -2.3252214e-01
   3.0405270e-01  -2.3152177e-01
   3.0414074e-01  -2.3041937e-01
   3.0422877e-01  -2.2921474e-01
   3.0431680e-01  -2.2790774e-01
   3.0440484e-01  -2.2649829e-01
   3.0449287e-01  -2.2498640e-01
   3.0458091e-01  -2.2337211e-01
   3.0466894e-01  -2.2165554e-01
   3.0475697e-01  -2.1983688e-01
   3.0484501e-01  -2.1791637e-01
   3.0493304e-01  -2.1589433e-01
   3.0502107e-01  -2.1377113e-01
   3.0510911e-01  -2.1154722e-01
   3.0519714e-01  -2.0922310e-01
   3.0528518e-01  -2.0679933e-01
   3.0537321e-01  -2.0427657e-01
   3.0546124e-01  -2.0165550e-01
   3.0554928e-01  -1.9893688e-01
   3.0563731e-01  -1.9612155e-01
   3.0572534e-01  -1.9321039e-01
   3.0581338e-01  -1.9020436e-01
   3.0590141e-01  -1.8710446e-01
   3.0598945e-01  -1.8391178e-01
   3.0607748e-01  -1.8062745e-01
   3.0616551e-01  -1.7725267e-01
   3.0625355e-01  -1.7378870e-01
   3.0634158e-01  -1.7023686e-01
   3.0642961e-01  -1.6659852e-01
   3.0651765e-01  -1.6287512e-01
   3.0660568e-01  -1.5906816e-01
   3.0669372e-01  -1.5517918e-01
   3.0678175e-01  -1.5120978e-01
   3.0686978e-01  -1.4716163e-01
   3.0695782e-01  -1.4303644e-01
   3.0704585e-01  -1.3883598e-01
   3.0713388e-01  -1.3456206e-01
   3.0722192e-01  -1.3021656e-01
   3.0730995e-01  -1.2580138e-01
   3.0739799e-01  -1.2131851e-01
   3.0748602e-01  -1.1676994e-01
   3.0757405e-01  -1.1215775e-01
   3.0766209e-01  -1.0748404e-01
   3.0775012e-01  -1.0275096e-01
   3.0783815e-01  -9.7960692e-02
   3.0792619e-01  -9.3115479e-02
   3.0801422e-01  -8.8217589e-02
   3.0810225e-01  -8.3269333e-02
   3.0819029e-01  -7.8273058e-02
   3.0827832e-01  -7.3231145e-02
   3.0836636e-01  -6.8146011e-02
   3.0845439e-01  -6.3020104e-02
   3.0854242e-01  -5.7855905e-02
   3.0863046e-01  -5.2655920e-02
   3.0871849e-01  -4.7422687e-02
   3.0880652e-01  -4.2158768e-02
   3.0889456e-01  -3.6866750e-02
   3.0898259e-01  -3.1549241e-02
   3.0907063e-01  -2.6208874e-02
   3.0915866e-01  -2.0848297e-02
   3.0924669e-01  -1.5470180e-02
   3.0933473e-01  -1.0077205e-02
   3.0942276e-01  -4.6720726e-03
   3.0951079e-01   7.4250741e-04
   3.0959883e-01   6.1638127e-03
   3.0968686e-01   1.1589112e-02
   3.0977490e-01   1.7015667e-02
   3.0986293e-01   2.2440733e-02
   3.0995096e-01   2.7861562e-02
   3.1003900e-01   3.3275404e-02
   3.1012703e-01   3.8679509e-02
   3.1021506e-01   4.4071126e-02
   3.1030310e-01   4.9447512e-02
   3.1039113e-01   5.4805924e-02
   3.1047917e-01   6.0143629e-02
   3.1056720e-01   6.5457901e-02
   3.1065523e-01   7.0746025e-02
   3.1074327e-01   7.6005298e-02
   3.1083130e-01   8.1233031e-02
   3.1091933e-01   8.6426550e-02
   3.1100737e-01   9.1583199e-02
   3.1109540e-01   9.6700341e-02
   3.1118344e-01   1.0177536e-01
   3.1127147e-01   1.0680566e-01
   3.1135950e-01   1.1178867e-01
   3.1144754e-01   1.1672185e-01
   3.1153557e-01   1.2160269e-01
   3.1162360e-01   1.2642868e-01
   3.1171164e-01   1.3119739e-01
   3.1179967e-01   1.3590638e-01
   3.1188770e-01   1.4055326e-01
   3.1197574e-01   1.4513568e-01
   3.1206377e-01   1.4965132e-01
   3.1215181e-01   1.5409790e-01
   3.1223984e-01   1.5847318e-01
   3.1232787e-01   1.6277496e-01
   3.1241591e-01   1.6700110e-01
   3.1250394e-01   1.7114946e-01
   3.1259197e-01   1.7521800e-01
   3.1268001e-01   1.7920469e-01
   3.1276804e-01   1.8310756e-01
   3.1285608e-01   1.8692469e-01
   3.1294411e-01   1.9065421e-01
   3.1303214e-01   1.9429431e-01
   3.1312018e-01   1.9784321e-01
   3.1320821e-01   2.0129920e-01
   3.1329624e-01   2.0466064e-01
   3.1338428e-01   2.0792591e-01
   3.1347231e-01   2.1109348e-01
   3.1356035e-01   2.1416187e-01
   3.1364838e-01   2.1712965e-01
   3.1373641e-01   2.1999545e-01
   3.1382445e-01   2.2275798e-01
   3.1391248e-01   2.2541598e-01
   3.1400051e-01   2.2796828e-01
   3.1408855e-01   2.3041377e-01
   3.1417658e-01   2.3275140e-01
   3.1426462e-01   2.3498017e-01
   3.1435265e-01   2.3709916e-01
   3.1444068e-01   2.3910752e-01
   3.1452872e-01   2.4100446e-01
   3.1461675e-01   2.4278926e-01
   3.1470478e-01   2.4446125e-01
   3.1479282e-01   2.4601985e-01
   3.1488085e-01   2.4746454e-01
   3.1496889e-01   2.4879486e-01
   3.1505692e-01   2.5001043e-01
   3.1514495e-01   2.5111094e-01
   3.1523299e-01   2.5209613e-01
   3.1532102e-01   2.5296583e-01
   3.1540905e-01   2.5371993e-01
   3.1549709e-01   2.5435838e-01
   3.1558512e-01   2.5488121e-01
   3.1567315e-01   2.5528853e-01
   3.1576119e-01   2.5558048e-01
   3.1584922e-01   2.5575730e-01
   3.1593726e-01   2.5581930e-01
   3.1602529e-01   2.5576684e-01
   3.1611332e-01   2.5560035e-01
   3.1620136e-01   2.5532035e-01
   3.1628939e-01   2.5492738e-01
   3.1637742e-01   2.5442210e-01
   3.1646546e-01   2.5380519e-01
   3.1655349e-01   2.5307743e-01
   3.1664153e-01   2.5223964e-01
   3.1672956e-01   2.5129272e-01
   3.1681759e-01   2.5023762e-01
   3.1690563e-01   2.4907535e-01
   3.1699366e-01   2.4780701e-01
   3.1708169e-01   2.4643372e-01
   3.1716973e-01   2.4495669e-01
   3.1725776e-01   2.4337717e-01
   3.1734580e-01   2.4169649e-01
   3.1743383e-01   2.3991601e-01
   3.1752186e-01   2.3803717e-01
   3.1760990e-01   2.3606145e-01
   3.1769793e-01   2.3399038e-01
   3.1778596e-01   2.3182556e-01
   3.1787400e-01   2.2956864e-01
   3.1796203e-01   2.2722130e-01
   3.1805007e-01   2.2478528e-01
   3.1813810e-01   2.2226238e-01
   3.1822613e-01   2.1965443e-01
   3.1831417e-01   2.1696331e-01
   3.1840220e-01   2.1419095e-01
   3.1849023e-01   2.1133932e-01
   3.1857827e-01   2.0841042e-01
   3.1866630e-01   2.0540630e-01
   3.1875433e-01   2.0232906e-01
   3.1884237e-01   1.9918081e-01
   3.1893040e-01   1.9596371e-01
   3.1901844e-01   1.9267996e-01
   3.1910647e-01   1.8933179e-01
   3.1919450e-01   1.8592144e-01
   3.1928254e-01   1.8245120e-01
   3.1937057e-01   1.7892339e-01
   3.1945860e-01   1.7534034e-01
   3.1954664e-01   1.7170441e-01
   3.1963467e-01   1.6801800e-01
   3.1972271e-01   1.6428350e-01
   3.1981074e-01   1.6050335e-01
   3.1989877e-01   1.5667998e-01
   3.1998681e-01   1.5281585e-01
   3.2007484e-01   1.4891345e-01
   3.2016287e-01   1.4497525e-01
   3.2025091e-01   1.4100374e-01
   3.2033894e-01   1.3700145e-01
   3.2042698e-01   1.3297087e-01
   3.2051501e-01   1.2891454e-01
   3.2060304e-01   1.2483497e-01
   3.2069108e-01   1.2073468e-01
   3.2077911e-01   1.1661622e-01
   3.2086714e-01   1.1248209e-01
   3.2095518e-01   1.0833483e-01
   3.2104321e-01   1.0417695e-01
   3.2113125e-01   1.0001096e-01
   3.2121928e-01   9.5839373e-02
   3.2130731e-01   9.1664679e-02
   3.2139535e-01   8.7489364e-02
   3.2148338e-01   8.3315899e-02
   3.2157141e-01   7.9146741e-02
   3.2165945e-01   7.4984331e-02
   3.2174748e-01   7.0831093e-02
   3.2183552e-01   6.6689431e-02
   3.2192355e-01   6.2561731e-02
   3.2201158e-01   5.8450354e-02
   3.2209962e-01   5.4357638e-02
   3.2218765e-01   5.0285895e-02
   3.2227568e-01   4.6237414e-02
   3.2236372e-01   4.2214452e-02
   3.2245175e-01   3.8219237e-02
   3.2253978e-01   3.4253968e-02
   3.2262782e-01   3.0320810e-02
   3.2271585e-01   2.6421896e-02
   3.2280389e-01   2.2559322e-02
   3.2289192e-01   1.8735149e-02
   3.2297995e-01   1.4951401e-02
   3.2306799e-01   1.1210061e-02
   3.2315602e-01   7.5130746e-03
   3.2324405e-01   3.8623451e-03
   3.2333209e-01   2.5973382e-04
   3.2342012e-01  -3.2929414e-03
   3.2350816e-01  -6.7939069e-03
   3.2359619e-01  -1.0241435e-02
   3.2368422e-01  -1.3633843e-02
   3.2377226e-01  -1.6969497e-02
   3.2386029e-01  -2.0246811e-02
   3.2394832e-01  -2.3464248e-02
   3.2403636e-01  -2.6620321e-02
   3.2412439e-01  -2.9713594e-02
   3.2421243e-01  -3.2742681e-02
   3.2430046e-01  -3.5706252e-02
   3.2438849e-01  -3.8603025e-02
   3.2447653e-01  -4.1431775e-02
   3.2456456e-01  -4.4191330e-02
   3.2465259e-01  -4.6880574e-02
   3.2474063e-01  -4.9498444e-02
   3.2482866e-01  -5.2043934e-02
   3.2491670e-01  -5.4516095e-02
   3.2500473e-01  -5.6914033e-02
   3.2509276e-01  -5.9236910e-02
   3.2518080e-01  -6.1483949e-02
   3.2526883e-01  -6.3654426e-02
   3.2535686e-01  -6.5747677e-02
   3.2544490e-01  -6.7763096e-02
   3.2553293e-01  -6.9700133e-02
   3.2562097e-01  -7.1558299e-02
   3.2570900e-01  -7.3337159e-02
   3.2579703e-01  -7.5036340e-02
   3.2588507e-01  -7.6655525e-02
   3.2597310e-01  -7.8194454e-02
   3.2606113e-01  -7.9652927e-02
   3.2614917e-01  -8.1030800e-02
   3.2623720e-01  -8.2327987e-02
   3.2632523e-01  -8.3544458e-02
   3.2641327e-01  -8.4680241e-02
   3.2650130e-01  -8.5735420e-02
   3.2658934e-01  -8.6710135e-02
   3.2667737e-01  -8.7604582e-02
   3.2676540e-01  -8.8419011e-02
   3.2685344e-01  -8.9153728e-02
   3.2694147e-01  -8.9809093e-02
   3.2702950e-01  -9.0385517e-02
   3.2711754e-01  -9.0883468e-02
   3.2720557e-01  -9.1303463e-02
   3.2729361e-01  -9.1646071e-02
   3.2738164e-01  -9.1911914e-02
   3.2746967e-01  -9.2101661e-02
   3.2755771e-01  -9.2216031e-02
   3.2764574e-01  -9.2255794e-02
   3.2773377e-01  -9.2221763e-02
   3.2782181e-01  -9.2114801e-02
   3.2790984e-01  -9.1935815e-02
   3.2799788e-01  -9.1685758e-02
   3.2808591e-01  -9.1365624e-02
   3.2817394e-01  -9.0976454e-02
   3.2826198e-01  -9.0519326e-02
   3.2835001e-01  -8.9995360e-02
   3.2843804e-01  -8.9405717e-02
   3.2852608e-01  -8.8751595e-02
   3.2861411e-01  -8.8034228e-02
   3.2870215e-01  -8.7254887e-02
   3.2879018e-01  -8.6414877e-02
   3.2887821e-01  -8.5515538e-02
   3.2896625e-01  -8.4558240e-02
   3.2905428e-01  -8.3544385e-02
   3.2914231e-01  -8.2475405e-02
   3.2923035e-01  -8.1352758e-02
   3.2931838e-01  -8.0177931e-02
   3.2940642e-01  -7.8952437e-02
   3.2949445e-01  -7.7677811e-02
   3.2958248e-01  -7.6355613e-02
   3.2967052e-01  -7.4987422e-02
   3.2975855e-01  -7.3574840e-02
   3.2984658e-01  -7.2119485e-02
   3.2993462e-01  -7.0622993e-02
   3.3002265e-01  -6.9087017e-02
   3.3011068e-01  -6.7513224e-02
   3.3019872e-01  -6.5903291e-02
   3.3028675e-01  -6.4258910e-02
   3.3037479e-01  -6.2581782e-02
   3.3046282e-01  -6.0873615e-02
   3.3055085e-01  -5.9136127e-02
   3.3063889e-01  -5.7371038e-02
   3.3072692e-01  -5.5580076e-02
   3.3081495e-01  -5.3764969e-02
   3.3090299e-01  -5.1927447e-02
   3.3099102e-01  -5.0069240e-02
   3.3107906e-01  -4.8192077e-02
   3.3116709e-01  -4.6297683e-02
   3.3125512e-01  -4.4387780e-02
   3.3134316e-01  -4.2464082e-02
   3.3143119e-01  -4.0528297e-02
   3.3151922e-01  -3.8582125e-02
   3.3160726e-01  -3.6627256e-02
   3.3169529e-01  -3.4665366e-02
   3.3178333e-01  -3.2698123e-02
   3.3187136e-01  -3.0727176e-02
   3.3195939e-01  -2.8754161e-02
   3.3204743e-01  -2.6780699e-02
   3.3213546e-01  -2.4808390e-02
   3.3222349e-01  -2.2838816e-02
   3.3231153e-01  -2.0873540e-02
   3.3239956e-01  -1.8914100e-02
   3.3248760e-01  -1.6962015e-02
   3.3257563e-01  -1.5018777e-02
   3.3266366e-01  -1.3085855e-02
   3.3275170e-01  -1.1164690e-02
   3.3283973e-01  -9.2566972e-03
   3.3292776e-01  -7.3632614e-03
   3.3301580e-01  -5.4857395e-03
   3.3310383e-01  -3.6254573e-03
   3.3319186e-01  -1.7837092e-03
   3.3327990e-01   3.8242922e-05
   3.3336793e-01   1.8391704e-03
   3.3345597e-01   3.6178791e-03
   3.3354400e-01   5.3732098e-03
   3.3363203e-01   7.1040393e-03
   3.3372007e-01   8.8092813e-03
   3.3380810e-01   1.0487887e-02
   3.3389613e-01   1.2138845e-02
   3.3398417e-01   1.3761184e-02
   3.3407220e-01   1.5353973e-02
   3.3416024e-01   1.6916318e-02
   3.3424827e-01   1.8447370e-02
   3.3433630e-01   1.9946317e-02
   3.3442434e-01   2.1412393e-02
   3.3451237e-01   2.2844872e-02
   3.3460040e-01   2.4243070e-02
   3.3468844e-01   2.5606349e-02
   3.3477647e-01   2.6934113e-02
   3.3486451e-01   2.8225808e-02
   3.3495254e-01   2.9480928e-02
   3.3504057e-01   3.0699007e-02
   3.3512861e-01   3.1879629e-02
   3.3521664e-01   3.3022417e-02
   3.3530467e-01   3.4127042e-02
   3.3539271e-01   3.5193221e-02
   3.3548074e-01   3.6220714e-02
   3.3556878e-01   3.7209326e-02
   3.3565681e-01   3.8158908e-02
   3.3574484e-01   3.9069356e-02
   3.3583288e-01   3.9940610e-02
   3.3592091e-01   4.0772655e-02
   3.3600894e-01   4.1565521e-02
   3.3609698e-01   4.2319282e-02
   3.3618501e-01   4.3034056e-02
   3.3627305e-01   4.3710004e-02
   3.3636108e-01   4.4347333e-02
   3.3644911e-01   4.4946290e-02
   3.3653715e-01   4.5507166e-02
   3.3662518e-01   4.6030295e-02
   3.3671321e-01   4.6516050e-02
   3.3680125e-01   4.6964848e-02
   3.3688928e-01   4.7377146e-02
   3.3697731e-01   4.7753441e-02
   3.3706535e-01   4.8094268e-02
   3.3715338e-01   4.8400202e-02
   3.3724142e-01   4.8671858e-02
   3.3732945e-01   4.8909885e-02
   3.3741748e-01   4.9114970e-02
   3.3750552e-01   4.9287837e-02
   3.3759355e-01   4.9429244e-02
   3.3768158e-01   4.9539983e-02
   3.3776962e-01   4.9620881e-02
   3.3785765e-01   4.9672794e-02
   3.3794569e-01   4.9696614e-02
   3.3803372e-01   4.9693261e-02
   3.3812175e-01   4.9663685e-02
   3.3820979e-01   4.9608865e-02
   3.3829782e-01   4.9529807e-02
   3.3838585e-01   4.9427544e-02
   3.3847389e-01   4.9303135e-02
   3.3856192e-01   4.9157663e-02
   3.3864996e-01   4.8992234e-02
   3.3873799e-01   4.8807977e-02
   3.3882602e-01   4.8606041e-02
   3.3891406e-01   4.8387597e-02
   3.3900209e-01   4.8153832e-02
   3.3909012e-01   4.7905952e-02
   3.3917816e-01   4.7645180e-02
   3.3926619e-01   4.7372753e-02
   3.3935423e-01   4.7089922e-02
   3.3944226e-01   4.6797951e-02
   3.3953029e-01   4.6498115e-02
   3.3961833e-01   4.6191700e-02
   3.3970636e-01   4.5880000e-02
   3.3979439e-01   4.5564317e-02
   3.3988243e-01   4.5245959e-02
   3.3997046e-01   4.4926240e-02
   3.4005850e-01   4.4606476e-02
   3.4014653e-01   4.4287988e-02
   3.4023456e-01   4.3972095e-02
   3.4032260e-01   4.3660118e-02
   3.4041063e-01   4.3353376e-02
   3.4049866e-01   4.3053186e-02
   3.4058670e-01   4.2760860e-02
   3.4067473e-01   4.2477706e-02
   3.4076276e-01   4.2205022e-02
   3.4085080e-01   4.1944103e-02
   3.4093883e-01   4.1696233e-02
   3.4102687e-01   4.1462683e-02
   3.4111490e-01   4.1244716e-02
   3.4120293e-01   4.1043580e-02
   3.4129097e-01   4.0860511e-02
   3.4137900e-01   4.0696728e-02
   3.4146703e-01   4.0553434e-02
   3.4155507e-01   4.0431813e-02
   3.4164310e-01   4.0333034e-02
   3.4173114e-01   4.0258242e-02
   3.4181917e-01   4.0208562e-02
   3.4190720e-01   4.0185099e-02
   3.4199524e-01   4.0188931e-02
   3.4208327e-01   4.0221115e-02
   3.4217130e-01   4.0282679e-02
   3.4225934e-01   4.0374629e-02
   3.4234737e-01   4.0497940e-02
   3.4243541e-01   4.0653559e-02
   3.4252344e-01   4.0842405e-02
   3.4261147e-01   4.1065365e-02
   3.4269951e-01   4.1323296e-02
   3.4278754e-01   4.1617022e-02
   3.4287557e-01   4.1947334e-02
   3.4296361e-01   4.2314990e-02
   3.4305164e-01   4.2720712e-02
   3.4313968e-01   4.3165188e-02
   3.4322771e-01   4.3649069e-02
   3.4331574e-01   4.4172969e-02
   3.4340378e-01   4.4737464e-02
   3.4349181e-01   4.5343095e-02
   3.4357984e-01   4.5990359e-02
   3.4366788e-01   4.6679718e-02
   3.4375591e-01   4.7411592e-02
   3.4384395e-01   4.8186362e-02
   3.4393198e-01   4.9004366e-02
   3.4402001e-01   4.9865902e-02
   3.4410805e-01   5.0771226e-02
   3.4419608e-01   5.1720553e-02
   3.4428411e-01   5.2714055e-02
   3.4437215e-01   5.3751859e-02
   3.4446018e-01   5.4834052e-02
   3.4454821e-01   5.5960676e-02
   3.4463625e-01   5.7131732e-02
   3.4472428e-01   5.8347175e-02
   3.4481232e-01   5.9606916e-02
   3.4490035e-01   6.0910825e-02
   3.4498838e-01   6.2258727e-02
   3.4507642e-01   6.3650402e-02
   3.4516445e-01   6.5085588e-02
   3.4525248e-01   6.6563978e-02
   3.4534052e-01   6.8085223e-02
   3.4542855e-01   6.9648929e-02
   3.4551659e-01   7.1254662e-02
   3.4560462e-01   7.2901940e-02
   3.4569265e-01   7.4590244e-02
   3.4578069e-01   7.6319008e-02
   3.4586872e-01   7.8087626e-02
   3.4595675e-01   7.9895452e-02
   3.4604479e-01   8.1741795e-02
   3.4613282e-01   8.3625927e-02
   3.4622086e-01   8.5547078e-02
   3.4630889e-01   8.7504437e-02
   3.4639692e-01   8.9497157e-02
   3.4648496e-01   9.1524350e-02
   3.4657299e-01   9.3585090e-02
   3.4666102e-01   9.5678415e-02
   3.4674906e-01   9.7803325e-02
   3.4683709e-01   9.9958786e-02
   3.4692513e-01   1.0214373e-01
   3.4701316e-01   1.0435704e-01
   3.4710119e-01   1.0659760e-01
   3.4718923e-01   1.0886422e-01
   3.4727726e-01   1.1115570e-01
   3.4736529e-01   1.1347081e-01
   3.4745333e-01   1.1580829e-01
   3.4754136e-01   1.1816684e-01
   3.4762939e-01   1.2054515e-01
   3.4771743e-01   1.2294186e-01
   3.4780546e-01   1.2535560e-01
   3.4789350e-01   1.2778498e-01
   3.4798153e-01   1.3022856e-01
   3.4806956e-01   1.3268491e-01
   3.4815760e-01   1.3515256e-01
   3.4824563e-01   1.3763002e-01
   3.4833366e-01   1.4011578e-01
   3.4842170e-01   1.4260832e-01
   3.4850973e-01   1.4510610e-01
   3.4859777e-01   1.4760755e-01
   3.4868580e-01   1.5011112e-01
   3.4877383e-01   1.5261520e-01
   3.4886187e-01   1.5511821e-01
   3.4894990e-01   1.5761854e-01
   3.4903793e-01   1.6011457e-01
   3.4912597e-01   1.6260466e-01
   3.4921400e-01   1.6508721e-01
   3.4930204e-01   1.6756055e-01
   3.4939007e-01   1.7002305e-01
   3.4947810e-01   1.7247307e-01
   3.4956614e-01   1.7490896e-01
   3.4965417e-01   1.7732907e-01
   3.4974220e-01   1.7973176e-01
   3.4983024e-01   1.8211538e-01
   3.4991827e-01   1.8447829e-01
   3.5000631e-01   1.8681887e-01
   3.5009434e-01   1.8913547e-01
   3.5018237e-01   1.9142649e-01
   3.5027041e-01   1.9369030e-01
   3.5035844e-01   1.9592531e-01
   3.5044647e-01   1.9812994e-01
   3.5053451e-01   2.0030260e-01
   3.5062254e-01   2.0244173e-01
   3.5071058e-01   2.0454579e-01
   3.5079861e-01   2.0661324e-01
   3.5088664e-01   2.0864259e-01
   3.5097468e-01   2.1063233e-01
   3.5106271e-01   2.1258100e-01
   3.5115074e-01   2.1448714e-01
   3.5123878e-01   2.1634934e-01
   3.5132681e-01   2.1816619e-01
   3.5141484e-01   2.1993631e-01
   3.5150288e-01   2.2165836e-01
   3.5159091e-01   2.2333102e-01
   3.5167895e-01   2.2495299e-01
   3.5176698e-01   2.2652302e-01
   3.5185501e-01   2.2803987e-01
   3.5194305e-01   2.2950234e-01
   3.5203108e-01   2.3090927e-01
   3.5211911e-01   2.3225952e-01
   3.5220715e-01   2.3355201e-01
   3.5229518e-01   2.3478567e-01
   3.5238322e-01   2.3595948e-01
   3.5247125e-01   2.3707246e-01
   3.5255928e-01   2.3812365e-01
   3.5264732e-01   2.3911216e-01
   3.5273535e-01   2.4003711e-01
   3.5282338e-01   2.4089769e-01
   3.5291142e-01   2.4169311e-01
   3.5299945e-01   2.4242263e-01
   3.5308749e-01   2.4308556e-01
   3.5317552e-01   2.4368124e-01
   3.5326355e-01   2.4420907e-01
   3.5335159e-01   2.4466848e-01
   3.5343962e-01   2.4505896e-01
   3.5352765e-01   2.4538004e-01
   3.5361569e-01   2.4563129e-01
   3.5370372e-01   2.4581234e-01
   3.5379176e-01   2.4592285e-01
   3.5387979e-01   2.4596256e-01
   3.5396782e-01   2.4593122e-01
   3.5405586e-01   2.4582865e-01
   3.5414389e-01   2.4565471e-01
   3.5423192e-01   2.4540932e-01
   3.5431996e-01   2.4509244e-01
   3.5440799e-01   2.4470409e-01
   3.5449603e-01   2.4424432e-01
   3.5458406e-01   2.4371324e-01
   3.5467209e-01   2.4311101e-01
   3.5476013e-01   2.4243784e-01
   3.5484816e-01   2.4169399e-01
   3.5493619e-01   2.4087977e-01
   3.5502423e-01   2.3999552e-01
   3.5511226e-01   2.3904166e-01
   3.5520029e-01   2.3801864e-01
   3.5528833e-01   2.3692696e-01
   3.5537636e-01   2.3576716e-01
   3.5546440e-01   2.3453984e-01
   3.5555243e-01   2.3324565e-01
   3.5564046e-01   2.3188528e-01
   3.5572850e-01   2.3045946e-01
   3.5581653e-01   2.2896897e-01
   3.5590456e-01   2.2741463e-01
   3.5599260e-01   2.2579733e-01
   3.5608063e-01   2.2411798e-01
   3.5616867e-01   2.2237753e-01
   3.5625670e-01   2.2057698e-01
   3.5634473e-01   2.1871737e-01
   3.5643277e-01   2.1679980e-01
   3.5652080e-01   2.1482538e-01
   3.5660883e-01   2.1279527e-01
   3.5669687e-01   2.1071068e-01
   3.5678490e-01   2.0857285e-01
   3.5687294e-01   2.0638304e-01
   3.5696097e-01   2.0414258e-01
   3.5704900e-01   2.0185280e-01
   3.5713704e-01   1.9951509e-01
   3.5722507e-01   1.9713085e-01
   3.5731310e-01   1.9470154e-01
   3.5740114e-01   1.9222862e-01
   3.5748917e-01   1.8971359e-01
   3.5757721e-01   1.8715799e-01
   3.5766524e-01   1.8456338e-01
   3.5775327e-01   1.8193133e-01
   3.5784131e-01   1.7926345e-01
   3.5792934e-01   1.7656138e-01
   3.5801737e-01   1.7382676e-01
   3.5810541e-01   1.7106127e-01
   3.5819344e-01   1.6826660e-01
   3.5828148e-01   1.6544446e-01
   3.5836951e-01   1.6259658e-01
   3.5845754e-01   1.5972469e-01
   3.5854558e-01   1.5683055e-01
   3.5863361e-01   1.5391593e-01
   3.5872164e-01   1.5098260e-01
   3.5880968e-01   1.4803236e-01
   3.5889771e-01   1.4506699e-01
   3.5898574e-01   1.4208830e-01
   3.5907378e-01   1.3909810e-01
   3.5916181e-01   1.3609819e-01
   3.5924985e-01   1.3309039e-01
   3.5933788e-01   1.3007651e-01
   3.5942591e-01   1.2705837e-01
   3.5951395e-01   1.2403776e-01
   3.5960198e-01   1.2101651e-01
   3.5969001e-01   1.1799640e-01
   3.5977805e-01   1.1497924e-01
   3.5986608e-01   1.1196680e-01
   3.5995412e-01   1.0896087e-01
   3.6004215e-01   1.0596321e-01
   3.6013018e-01   1.0297556e-01
   3.6021822e-01   9.9999678e-02
   3.6030625e-01   9.7037272e-02
   3.6039428e-01   9.4090050e-02
   3.6048232e-01   9.1159699e-02
   3.6057035e-01   8.8247885e-02
   3.6065839e-01   8.5356253e-02
   3.6074642e-01   8.2486425e-02
   3.6083445e-01   7.9640000e-02
   3.6092249e-01   7.6818551e-02
   3.6101052e-01   7.4023623e-02
   3.6109855e-01   7.1256733e-02
   3.6118659e-01   6.8519371e-02
   3.6127462e-01   6.5812993e-02
   3.6136266e-01   6.3139024e-02
   3.6145069e-01   6.0498857e-02
   3.6153872e-01   5.7893850e-02
   3.6162676e-01   5.5325323e-02
   3.6171479e-01   5.2794562e-02
   3.6180282e-01   5.0302814e-02
   3.6189086e-01   4.7851287e-02
   3.6197889e-01   4.5441148e-02
   3.6206692e-01   4.3073522e-02
   3.6215496e-01   4.0749495e-02
   3.6224299e-01   3.8470107e-02
   3.6233103e-01   3.6236353e-02
   3.6241906e-01   3.4049185e-02
   3.6250709e-01   3.1909509e-02
   3.6259513e-01   2.9818181e-02
   3.6268316e-01   2.7776012e-02
   3.6277119e-01   2.5783763e-02
   3.6285923e-01   2.3842148e-02
   3.6294726e-01   2.1951828e-02
   3.6303530e-01   2.0113414e-02
   3.6312333e-01   1.8327466e-02
   3.6321136e-01   1.6594493e-02
   3.6329940e-01   1.4914950e-02
   3.6338743e-01   1.3289240e-02
   3.6347546e-01   1.1717711e-02
   3.6356350e-01   1.0200659e-02
   3.6365153e-01   8.7383240e-03
   3.6373957e-01   7.3308921e-03
   3.6382760e-01   5.9784942e-03
   3.6391563e-01   4.6812060e-03
   3.6400367e-01   3.4390477e-03
   3.6409170e-01   2.2519837e-03
   3.6417973e-01   1.1199226e-03
   3.6426777e-01   4.2717344e-05
   3.6435580e-01  -9.7983536e-04
   3.6444384e-01  -1.9479946e-03
   3.6453187e-01  -2.8620752e-03
   3.6461990e-01  -3.7224482e-03
   3.6470794e-01  -4.5295398e-03
   3.6479597e-01  -5.2838320e-03
   3.6488400e-01  -5.9858620e-03
   3.6497204e-01  -6.6362219e-03
   3.6506007e-01  -7.2355585e-03
   3.6514811e-01  -7.7845729e-03
   3.6523614e-01  -8.2840200e-03
   3.6532417e-01  -8.7347084e-03
   3.6541221e-01  -9.1374994e-03
   3.6550024e-01  -9.4933068e-03
   3.6558827e-01  -9.8030962e-03
   3.6567631e-01  -1.0067884e-02
   3.6576434e-01  -1.0288739e-02
   3.6585237e-01  -1.0466777e-02
   3.6594041e-01  -1.0603164e-02
   3.6602844e-01  -1.0699115e-02
   3.6611648e-01  -1.0755893e-02
   3.6620451e-01  -1.0774805e-02
   3.6629254e-01  -1.0757206e-02
   3.6638058e-01  -1.0704494e-02
   3.6646861e-01  -1.0618112e-02
   3.6655664e-01  -1.0499545e-02
   3.6664468e-01  -1.0350321e-02
   3.6673271e-01  -1.0172005e-02
   3.6682075e-01  -9.9662056e-03
   3.6690878e-01  -9.7345663e-03
   3.6699681e-01  -9.4787691e-03
   3.6708485e-01  -9.2005312e-03
   3.6717288e-01  -8.9016046e-03
   3.6726091e-01  -8.5837738e-03
   3.6734895e-01  -8.2488557e-03
   3.6743698e-01  -7.8986971e-03
   3.6752502e-01  -7.5351739e-03
   3.6761305e-01  -7.1601896e-03
   3.6770108e-01  -6.7756739e-03
   3.6778912e-01  -6.3835807e-03
   3.6787715e-01  -5.9858875e-03
   3.6796518e-01  -5.5845929e-03
   3.6805322e-01  -5.1817157e-03
   3.6814125e-01  -4.7792933e-03
   3.6822929e-01  -4.3793796e-03
   3.6831732e-01  -3.9840438e-03
   3.6840535e-01  -3.5953688e-03
   3.6849339e-01  -3.2154492e-03
   3.6858142e-01  -2.8463900e-03
   3.6866945e-01  -2.4903047e-03
   3.6875749e-01  -2.1493136e-03
   3.6884552e-01  -1.8255423e-03
   3.6893356e-01  -1.5211197e-03
   3.6902159e-01  -1.2381763e-03
   3.6910962e-01  -9.7884270e-04
   3.6919766e-01  -7.4524771e-04
   3.6928569e-01  -5.3951652e-04
   3.6937372e-01  -3.6376901e-04
   3.6946176e-01  -2.2011801e-04
   3.6954979e-01  -1.1066751e-04
   3.6963782e-01  -3.7510919e-05
   3.6972586e-01  -2.7292511e-06
   3.6981389e-01  -8.3894170e-06
   3.6990193e-01  -5.6542441e-05
   3.6998996e-01  -1.4922171e-04
   3.7007799e-01  -2.8844123e-04
   3.7016603e-01  -4.7619388e-04
   3.7025406e-01  -7.1444968e-04
   3.7034209e-01  -1.0051541e-03
   3.7043013e-01  -1.3502262e-03
   3.7051816e-01  -1.7515573e-03
   3.7060620e-01  -2.2110087e-03
   3.7069423e-01  -2.7304108e-03
   3.7078226e-01  -3.3115605e-03
   3.7087030e-01  -3.9562205e-03
   3.7095833e-01  -4.6661169e-03
   3.7104636e-01  -5.4429383e-03
   3.7113440e-01  -6.2883337e-03
   3.7122243e-01  -7.2039110e-03
   3.7131047e-01  -8.1912358e-03
   3.7139850e-01  -9.2518296e-03
   3.7148653e-01  -1.0387169e-02
   3.7157457e-01  -1.1598682e-02
   3.7166260e-01  -1.2887750e-02
   3.7175063e-01  -1.4255704e-02
   3.7183867e-01  -1.5703824e-02
   3.7192670e-01  -1.7233337e-02
   3.7201474e-01  -1.8845417e-02
   3.7210277e-01  -2.0541183e-02
   3.7219080e-01  -2.2321697e-02
   3.7227884e-01  -2.4187965e-02
   3.7236687e-01  -2.6140932e-02
   3.7245490e-01  -2.8181486e-02
   3.7254294e-01  -3.0310453e-02
   3.7263097e-01  -3.2528597e-02
   3.7271901e-01  -3.4836620e-02
   3.7280704e-01  -3.7235159e-02
   3.7289507e-01  -3.9724787e-02
   3.7298311e-01  -4.2306012e-02
   3.7307114e-01  -4.4979275e-02
   3.7315917e-01  -4.7744950e-02
   3.7324721e-01  -5.0603342e-02
   3.7333524e-01  -5.3554691e-02
   3.7342327e-01  -5.6599163e-02
   3.7351131e-01  -5.9736858e-02
   3.7359934e-01  -6.2967803e-02
   3.7368738e-01  -6.6291956e-02
   3.7377541e-01  -6.9709203e-02
   3.7386344e-01  -7.3219358e-02
   3.7395148e-01  -7.6822163e-02
   3.7403951e-01  -8.0517288e-02
   3.7412754e-01  -8.4304329e-02
   3.7421558e-01  -8.8182812e-02
   3.7430361e-01  -9.2152187e-02
   3.7439165e-01  -9.6211834e-02
   3.7447968e-01  -1.0036106e-01
   3.7456771e-01  -1.0459909e-01
   3.7465575e-01  -1.0892508e-01
   3.7474378e-01  -1.1333813e-01
   3.7483181e-01  -1.1783724e-01
   3.7491985e-01  -1.2242137e-01
   3.7500788e-01  -1.2708936e-01
   3.7509592e-01  -1.3184002e-01
   3.7518395e-01  -1.3667208e-01
   3.7527198e-01  -1.4158419e-01
   3.7536002e-01  -1.4657493e-01
   3.7544805e-01  -1.5164281e-01
   3.7553608e-01  -1.5678627e-01
   3.7562412e-01  -1.6200370e-01
   3.7571215e-01  -1.6729338e-01
   3.7580019e-01  -1.7265357e-01
   3.7588822e-01  -1.7808243e-01
   3.7597625e-01  -1.8357806e-01
   3.7606429e-01  -1.8913851e-01
   3.7615232e-01  -1.9476175e-01
   3.7624035e-01  -2.0044569e-01
   3.7632839e-01  -2.0618818e-01
   3.7641642e-01  -2.1198701e-01
   3.7650445e-01  -2.1783991e-01
   3.7659249e-01  -2.2374454e-01
   3.7668052e-01  -2.2969852e-01
   3.7676856e-01  -2.3569940e-01
   3.7685659e-01  -2.4174469e-01
   3.7694462e-01  -2.4783182e-01
   3.7703266e-01  -2.5395819e-01
   3.7712069e-01  -2.6012114e-01
   3.7720872e-01  -2.6631797e-01
   3.7729676e-01  -2.7254592e-01
   3.7738479e-01  -2.7880218e-01
   3.7747283e-01  -2.8508391e-01
   3.7756086e-01  -2.9138822e-01
   3.7764889e-01  -2.9771218e-01
   3.7773693e-01  -3.0405280e-01
   3.7782496e-01  -3.1040709e-01
   3.7791299e-01  -3.1677198e-01
   3.7800103e-01  -3.2314441e-01
   3.7808906e-01  -3.2952124e-01
   3.7817710e-01  -3.3589934e-01
   3.7826513e-01  -3.4227553e-01
   3.7835316e-01  -3.4864660e-01
   3.7844120e-01  -3.5500932e-01
   3.7852923e-01  -3.6136044e-01
   3.7861726e-01  -3.6769667e-01
   3.7870530e-01  -3.7401473e-01
   3.7879333e-01  -3.8031131e-01
   3.7888137e-01  -3.8658306e-01
   3.7896940e-01  -3.9282665e-01
   3.7905743e-01  -3.9903872e-01
   3.7914547e-01  -4.0521591e-01
   3.7923350e-01  -4.1135484e-01
   3.7932153e-01  -4.1745213e-01
   3.7940957e-01  -4.2350441e-01
   3.7949760e-01  -4.2950828e-01
   3.7958564e-01  -4.3546038e-01
   3.7967367e-01  -4.4135730e-01
   3.7976170e-01  -4.4719569e-01
   3.7984974e-01  -4.5297218e-01
   3.7993777e-01  -4.5868340e-01
   3.8002580e-01  -4.6432600e-01
   3.8011384e-01  -4.6989666e-01
   3.8020187e-01  -4.7539205e-01
   3.8028990e-01  -4.8080887e-01
   3.8037794e-01  -4.8614384e-01
   3.8046597e-01  -4.9139371e-01
   3.8055401e-01  -4.9655523e-01
   3.8064204e-01  -5.0162520e-01
   3.8073007e-01  -5.0660043e-01
   3.8081811e-01  -5.1147778e-01
   3.8090614e-01  -5.1625412e-01
   3.8099417e-01  -5.2092637e-01
   3.8108221e-01  -5.2549147e-01
   3.8117024e-01  -5.2994643e-01
   3.8125828e-01  -5.3428827e-01
   3.8134631e-01  -5.3851405e-01
   3.8143434e-01  -5.4262091e-01
   3.8152238e-01  -5.4660599e-01
   3.8161041e-01  -5.5046650e-01
   3.8169844e-01  -5.5419971e-01
   3.8178648e-01  -5.5780293e-01
   3.8187451e-01  -5.6127352e-01
   3.8196255e-01  -5.6460889e-01
   3.8205058e-01  -5.6780653e-01
   3.8213861e-01  -5.7086397e-01
   3.8222665e-01  -5.7377880e-01
   3.8231468e-01  -5.7654868e-01
   3.8240271e-01  -5.7917133e-01
   3.8249075e-01  -5.8164453e-01
   3.8257878e-01  -5.8396613e-01
   3.8266682e-01  -5.8613406e-01
   3.8275485e-01  -5.8814630e-01
   3.8284288e-01  -5.9000090e-01
   3.8293092e-01  -5.9169601e-01
   3.8301895e-01  -5.9322983e-01
   3.8310698e-01  -5.9460063e-01
   3.8319502e-01  -5.9580677e-01
   3.8328305e-01  -5.9684669e-01
   3.8337109e-01  -5.9771889e-01
   3.8345912e-01  -5.9842197e-01
   3.8354715e-01  -5.9895459e-01
   3.8363519e-01  -5.9931552e-01
   3.8372322e-01  -5.9950357e-01
   3.8381125e-01  -5.9951768e-01
   3.8389929e-01  -5.9935683e-01
   3.8398732e-01  -5.9902013e-01
   3.8407535e-01  -5.9850674e-01
   3.8416339e-01  -5.9781592e-01
   3.8425142e-01  -5.9694701e-01
   3.8433946e-01  -5.9589946e-01
   3.8442749e-01  -5.9467277e-01
   3.8451552e-01  -5.9326656e-01
   3.8460356e-01  -5.9168053e-01
   3.8469159e-01  -5.8991446e-01
   3.8477962e-01  -5.8796824e-01
   3.8486766e-01  -5.8584183e-01
   3.8495569e-01  -5.8353528e-01
   3.8504373e-01  -5.8104874e-01
   3.8513176e-01  -5.7838246e-01
   3.8521979e-01  -5.7553675e-01
   3.8530783e-01  -5.7251204e-01
   3.8539586e-01  -5.6930883e-01
   3.8548389e-01  -5.6592772e-01
   3.8557193e-01  -5.6236940e-01
   3.8565996e-01  -5.5863465e-01
   3.8574800e-01  -5.5472432e-01
   3.8583603e-01  -5.5063938e-01
   3.8592406e-01  -5.4638087e-01
   3.8601210e-01  -5.4194992e-01
   3.8610013e-01  -5.3734775e-01
   3.8618816e-01  -5.3257566e-01
   3.8627620e-01  -5.2763505e-01
   3.8636423e-01  -5.2252739e-01
   3.8645227e-01  -5.1725425e-01
   3.8654030e-01  -5.1181726e-01
   3.8662833e-01  -5.0621816e-01
   3.8671637e-01  -5.0045876e-01
   3.8680440e-01  -4.9454096e-01
   3.8689243e-01  -4.8846671e-01
   3.8698047e-01  -4.8223808e-01
   3.8706850e-01  -4.7585719e-01
   3.8715654e-01  -4.6932625e-01
   3.8724457e-01  -4.6264754e-01
   3.8733260e-01  -4.5582342e-01
   3.8742064e-01  -4.4885631e-01
   3.8750867e-01  -4.4174873e-01
   3.8759670e-01  -4.3450323e-01
   3.8768474e-01  -4.2712246e-01
   3.8777277e-01  -4.1960913e-01
   3.8786080e-01  -4.1196602e-01
   3.8794884e-01  -4.0419596e-01
   3.8803687e-01  -3.9630185e-01
   3.8812491e-01  -3.8828665e-01
   3.8821294e-01  -3.8015340e-01
   3.8830097e-01  -3.7190516e-01
   3.8838901e-01  -3.6354509e-01
   3.8847704e-01  -3.5507636e-01
   3.8856507e-01  -3.4650222e-01
   3.8865311e-01  -3.3782597e-01
   3.8874114e-01  -3.2905095e-01
   3.8882918e-01  -3.2018055e-01
   3.8891721e-01  -3.1121821e-01
   3.8900524e-01  -3.0216741e-01
   3.8909328e-01  -2.9303166e-01
   3.8918131e-01  -2.8381453e-01
   3.8926934e-01  -2.7451962e-01
   3.8935738e-01  -2.6515055e-01
   3.8944541e-01  -2.5571100e-01
   3.8953345e-01  -2.4620466e-01
   3.8962148e-01  -2.3663525e-01
   3.8970951e-01  -2.2700654e-01
   3.8979755e-01  -2.1732229e-01
   3.8988558e-01  -2.0758631e-01
   3.8997361e-01  -1.9780242e-01
   3.9006165e-01  -1.8797446e-01
   3.9014968e-01  -1.7810628e-01
   3.9023772e-01  -1.6820176e-01
   3.9032575e-01  -1.5826478e-01
   3.9041378e-01  -1.4829923e-01
   3.9050182e-01  -1.3830901e-01
   3.9058985e-01  -1.2829802e-01
   3.9067788e-01  -1.1827018e-01
   3.9076592e-01  -1.0822939e-01
   3.9085395e-01  -9.8179568e-02
   3.9094198e-01  -8.8124610e-02
   3.9103002e-01  -7.8068420e-02
   3.9111805e-01  -6.8014891e-02
   3.9120609e-01  -5.7967907e-02
   3.9129412e-01  -4.7931339e-02
   3.9138215e-01  -3.7909043e-02
   3.9147019e-01  -2.7904863e-02
   3.9155822e-01  -1.7922621e-02
   3.9164625e-01  -7.9661200e-03
   3.9173429e-01   1.9608575e-03
   3.9182232e-01   1.1854555e-02
   3.9191036e-01   2.1711242e-02
   3.9199839e-01   3.1527216e-02
   3.9208642e-01   4.1298805e-02
   3.9217446e-01   5.1022368e-02
   3.9226249e-01   6.0694300e-02
   3.9235052e-01   7.0311031e-02
   3.9243856e-01   7.9869028e-02
   3.9252659e-01   8.9364800e-02
   3.9261463e-01   9.8794895e-02
   3.9270266e-01   1.0815591e-01
   3.9279069e-01   1.1744447e-01
   3.9287873e-01   1.2665728e-01
   3.9296676e-01   1.3579105e-01
   3.9305479e-01   1.4484258e-01
   3.9314283e-01   1.5380870e-01
   3.9323086e-01   1.6268630e-01
   3.9331890e-01   1.7147231e-01
   3.9340693e-01   1.8016375e-01
   3.9349496e-01   1.8875766e-01
   3.9358300e-01   1.9725117e-01
   3.9367103e-01   2.0564145e-01
   3.9375906e-01   2.1392575e-01
   3.9384710e-01   2.2210135e-01
   3.9393513e-01   2.3016564e-01
   3.9402317e-01   2.3811604e-01
   3.9411120e-01   2.4595006e-01
   3.9419923e-01   2.5366526e-01
   3.9428727e-01   2.6125927e-01
   3.9437530e-01   2.6872982e-01
   3.9446333e-01   2.7607467e-01
   3.9455137e-01   2.8329168e-01
   3.9463940e-01   2.9037876e-01
   3.9472743e-01   2.9733392e-01
   3.9481547e-01   3.0415523e-01
   3.9490350e-01   3.1084084e-01
   3.9499154e-01   3.1738896e-01
   3.9507957e-01   3.2379790e-01
   3.9516760e-01   3.3006604e-01
   3.9525564e-01   3.3619182e-01
   3.9534367e-01   3.4217379e-01
   3.9543170e-01   3.4801055e-01
   3.9551974e-01   3.5370079e-01
   3.9560777e-01   3.5924329e-01
   3.9569581e-01   3.6463689e-01
   3.9578384e-01   3.6988053e-01
   3.9587187e-01   3.7497320e-01
   3.9595991e-01   3.7991400e-01
   3.9604794e-01   3.8470211e-01
   3.9613597e-01   3.8933676e-01
   3.9622401e-01   3.9381729e-01
   3.9631204e-01   3.9814312e-01
   3.9640008e-01   4.0231372e-01
   3.9648811e-01   4.0632866e-01
   3.9657614e-01   4.1018761e-01
   3.9666418e-01   4.1389028e-01
   3.9675221e-01   4.1743649e-01
   3.9684024e-01   4.2082611e-01
   3.9692828e-01   4.2405912e-01
   3.9701631e-01   4.2713555e-01
   3.9710435e-01   4.3005553e-01
   3.9719238e-01   4.3281925e-01
   3.9728041e-01   4.3542697e-01
   3.9736845e-01   4.3787905e-01
   3.9745648e-01   4.4017591e-01
   3.9754451e-01   4.4231804e-01
   3.9763255e-01   4.4430601e-01
   3.9772058e-01   4.4614046e-01
   3.9780862e-01   4.4782210e-01
   3.9789665e-01   4.4935171e-01
   3.9798468e-01   4.5073014e-01
   3.9807272e-01   4.5195832e-01
   3.9816075e-01   4.5303722e-01
   3.9824878e-01   4.5396791e-01
   3.9833682e-01   4.5475150e-01
   3.9842485e-01   4.5538916e-01
   3.9851288e-01   4.5588216e-01
   3.9860092e-01   4.5623178e-01
   3.9868895e-01   4.5643941e-01
   3.9877699e-01   4.5650646e-01
   3.9886502e-01   4.5643441e-01
   3.9895305e-01   4.5622482e-01
   3.9904109e-01   4.5587927e-01
   3.9912912e-01   4.5539941e-01
   3.9921715e-01   4.5478694e-01
   3.9930519e-01   4.5404361e-01
   3.9939322e-01   4.5317123e-01
   3.9948126e-01   4.5217164e-01
   3.9956929e-01   4.5104673e-01
   3.9965732e-01   4.4979845e-01
   3.9974536e-01   4.4842878e-01
   3.9983339e-01   4.4693973e-01
   3.9992142e-01   4.4533339e-01
   4.0000946e-01   4.4361183e-01
   4.0009749e-01   4.4177721e-01
   4.0018553e-01   4.3983170e-01
   4.0027356e-01   4.3777750e-01
   4.0036159e-01   4.3561686e-01
   4.0044963e-01   4.3335203e-01
   4.0053766e-01   4.3098532e-01
   4.0062569e-01   4.2851906e-01
   4.0071373e-01   4.2595558e-01
   4.0080176e-01   4.2329726e-01
   4.0088980e-01   4.2054649e-01
   4.0097783e-01   4.1770569e-01
   4.0106586e-01   4.1477729e-01
   4.0115390e-01   4.1176373e-01
   4.0124193e-01   4.0866747e-01
   4.0132996e-01   4.0549099e-01
   4.0141800e-01   4.0223678e-01
   4.0150603e-01   3.9890733e-01
   4.0159407e-01   3.9550514e-01
   4.0168210e-01   3.9203272e-01
   4.0177013e-01   3.8849259e-01
   4.0185817e-01   3.8488726e-01
   4.0194620e-01   3.8121925e-01
   4.0203423e-01   3.7749108e-01
   4.0212227e-01   3.7370526e-01
   4.0221030e-01   3.6986430e-01
   4.0229833e-01   3.6597071e-01
   4.0238637e-01   3.6202699e-01
   4.0247440e-01   3.5803563e-01
   4.0256244e-01   3.5399911e-01
   4.0265047e-01   3.4991990e-01
   4.0273850e-01   3.4580046e-01
   4.0282654e-01   3.4164321e-01
   4.0291457e-01   3.3745060e-01
   4.0300260e-01   3.3322503e-01
   4.0309064e-01   3.2896889e-01
   4.0317867e-01   3.2468454e-01
   4.0326671e-01   3.2037434e-01
   4.0335474e-01   3.1604060e-01
   4.0344277e-01   3.1168564e-01
   4.0353081e-01   3.0731172e-01
   4.0361884e-01   3.0292109e-01
   4.0370687e-01   2.9851596e-01
   4.0379491e-01   2.9409855e-01
   4.0388294e-01   2.8967099e-01
   4.0397098e-01   2.8523543e-01
   4.0405901e-01   2.8079395e-01
   4.0414704e-01   2.7634863e-01
   4.0423508e-01   2.7190148e-01
   4.0432311e-01   2.6745451e-01
   4.0441114e-01   2.6300967e-01
   4.0449918e-01   2.5856888e-01
   4.0458721e-01   2.5413402e-01
   4.0467525e-01   2.4970693e-01
   4.0476328e-01   2.4528942e-01
   4.0485131e-01   2.4088324e-01
   4.0493935e-01   2.3649013e-01
   4.0502738e-01   2.3211175e-01
   4.0511541e-01   2.2774974e-01
   4.0520345e-01   2.2340569e-01
   4.0529148e-01   2.1908116e-01
   4.0537951e-01   2.1477765e-01
   4.0546755e-01   2.1049662e-01
   4.0555558e-01   2.0623948e-01
   4.0564362e-01   2.0200760e-01
   4.0573165e-01   1.9780231e-01
   4.0581968e-01   1.9362488e-01
   4.0590772e-01   1.8947655e-01
   4.0599575e-01   1.8535849e-01
   4.0608378e-01   1.8127184e-01
   4.0617182e-01   1.7721770e-01
   4.0625985e-01   1.7319711e-01
   4.0634789e-01   1.6921105e-01
   4.0643592e-01   1.6526049e-01
   4.0652395e-01   1.6134631e-01
   4.0661199e-01   1.5746938e-01
   4.0670002e-01   1.5363049e-01
   4.0678805e-01   1.4983042e-01
   4.0687609e-01   1.4606986e-01
   4.0696412e-01   1.4234949e-01
   4.0705216e-01   1.3866992e-01
   4.0714019e-01   1.3503172e-01
   4.0722822e-01   1.3143543e-01
   4.0731626e-01   1.2788153e-01
   4.0740429e-01   1.2437044e-01
   4.0749232e-01   1.2090257e-01
   4.0758036e-01   1.1747825e-01
   4.0766839e-01   1.1409780e-01
   4.0775643e-01   1.1076147e-01
   4.0784446e-01   1.0746947e-01
   4.0793249e-01   1.0422199e-01
   4.0802053e-01   1.0101916e-01
   4.0810856e-01   9.7861062e-02
   4.0819659e-01   9.4747758e-02
   4.0828463e-01   9.1679258e-02
   4.0837266e-01   8.8655537e-02
   4.0846070e-01   8.5676529e-02
   4.0854873e-01   8.2742134e-02
   4.0863676e-01   7.9852213e-02
   4.0872480e-01   7.7006594e-02
   4.0881283e-01   7.4205068e-02
   4.0890086e-01   7.1447394e-02
   4.0898890e-01   6.8733296e-02
   4.0907693e-01   6.6062467e-02
   4.0916496e-01   6.3434569e-02
   4.0925300e-01   6.0849235e-02
   4.0934103e-01   5.8306067e-02
   4.0942907e-01   5.5804639e-02
   4.0951710e-01   5.3344500e-02
   4.0960513e-01   5.0925171e-02
   4.0969317e-01   4.8546148e-02
   4.0978120e-01   4.6206904e-02
   4.0986923e-01   4.3906890e-02
   4.0995727e-01   4.1645532e-02
   4.1004530e-01   3.9422238e-02
   4.1013334e-01   3.7236396e-02
   4.1022137e-01   3.5087376e-02
   4.1030940e-01   3.2974529e-02
   4.1039744e-01   3.0897191e-02
   4.1048547e-01   2.8854683e-02
   4.1057350e-01   2.6846313e-02
   4.1066154e-01   2.4871373e-02
   4.1074957e-01   2.2929146e-02
   4.1083761e-01   2.1018906e-02
   4.1092564e-01   1.9139913e-02
   4.1101367e-01   1.7291424e-02
   4.1110171e-01   1.5472684e-02
   4.1118974e-01   1.3682936e-02
   4.1127777e-01   1.1921417e-02
   4.1136581e-01   1.0187360e-02
   4.1145384e-01   8.4799953e-03
   4.1154188e-01   6.7985521e-03
   4.1162991e-01   5.1422595e-03
   4.1171794e-01   3.5103474e-03
   4.1180598e-01   1.9020473e-03
   4.1189401e-01   3.1659392e-04
   4.1198204e-01  -1.2467741e-03
   4.1207008e-01  -2.7888129e-03
   4.1215811e-01  -4.3102727e-03
   4.1224615e-01  -5.8118965e-03
   4.1233418e-01  -7.2944189e-03
   4.1242221e-01  -8.7585657e-03
   4.1251025e-01  -1.0205052e-02
   4.1259828e-01  -1.1634583e-02
   4.1268631e-01  -1.3047851e-02
   4.1277435e-01  -1.4445536e-02
   4.1286238e-01  -1.5828302e-02
   4.1295041e-01  -1.7196801e-02
   4.1303845e-01  -1.8551669e-02
   4.1312648e-01  -1.9893525e-02
   4.1321452e-01  -2.1222971e-02
   4.1330255e-01  -2.2540590e-02
   4.1339058e-01  -2.3846948e-02
   4.1347862e-01  -2.5142592e-02
   4.1356665e-01  -2.6428046e-02
   4.1365468e-01  -2.7703817e-02
   4.1374272e-01  -2.8970386e-02
   4.1383075e-01  -3.0228217e-02
   4.1391879e-01  -3.1477747e-02
   4.1400682e-01  -3.2719393e-02
   4.1409485e-01  -3.3953547e-02
   4.1418289e-01  -3.5180575e-02
   4.1427092e-01  -3.6400822e-02
   4.1435895e-01  -3.7614605e-02
   4.1444699e-01  -3.8822216e-02
   4.1453502e-01  -4.0023922e-02
   4.1462306e-01  -4.1219963e-02
   4.1471109e-01  -4.2410553e-02
   4.1479912e-01  -4.3595877e-02
   4.1488716e-01  -4.4776097e-02
   4.1497519e-01  -4.5951343e-02
   4.1506322e-01  -4.7121721e-02
   4.1515126e-01  -4.8287308e-02
   4.1523929e-01  -4.9448153e-02
   4.1532733e-01  -5.0604278e-02
   4.1541536e-01  -5.1755676e-02
   4.1550339e-01  -5.2902314e-02
   4.1559143e-01  -5.4044128e-02
   4.1567946e-01  -5.5181028e-02
   4.1576749e-01  -5.6312898e-02
   4.1585553e-01  -5.7439591e-02
   4.1594356e-01  -5.8560934e-02
   4.1603160e-01  -5.9676727e-02
   4.1611963e-01  -6.0786742e-02
   4.1620766e-01  -6.1890726e-02
   4.1629570e-01  -6.2988397e-02
   4.1638373e-01  -6.4079447e-02
   4.1647176e-01  -6.5163545e-02
   4.1655980e-01  -6.6240331e-02
   4.1664783e-01  -6.7309420e-02
   4.1673586e-01  -6.8370405e-02
   4.1682390e-01  -6.9422853e-02
   4.1691193e-01  -7.0466306e-02
   4.1699997e-01  -7.1500284e-02
   4.1708800e-01  -7.2524285e-02
   4.1717603e-01  -7.3537784e-02
   4.1726407e-01  -7.4540234e-02
   4.1735210e-01  -7.5531067e-02
   4.1744013e-01  -7.6509696e-02
   4.1752817e-01  -7.7475513e-02
   4.1761620e-01  -7.8427892e-02
   4.1770424e-01  -7.9366188e-02
   4.1779227e-01  -8.0289740e-02
   4.1788030e-01  -8.1197867e-02
   4.1796834e-01  -8.2089877e-02
   4.1805637e-01  -8.2965059e-02
   4.1814440e-01  -8.3822689e-02
   4.1823244e-01  -8.4662031e-02
   4.1832047e-01  -8.5482333e-02
   4.1840851e-01  -8.6282835e-02
   4.1849654e-01  -8.7062765e-02
   4.1858457e-01  -8.7821341e-02
   4.1867261e-01  -8.8557771e-02
   4.1876064e-01  -8.9271258e-02
   4.1884867e-01  -8.9960996e-02
   4.1893671e-01  -9.0626172e-02
   4.1902474e-01  -9.1265970e-02
   4.1911278e-01  -9.1879570e-02
   4.1920081e-01  -9.2466149e-02
   4.1928884e-01  -9.3024880e-02
   4.1937688e-01  -9.3554937e-02
   4.1946491e-01  -9.4055495e-02
   4.1955294e-01  -9.4525727e-02
   4.1964098e-01  -9.4964811e-02
   4.1972901e-01  -9.5371927e-02
   4.1981704e-01  -9.5746260e-02
   4.1990508e-01  -9.6086999e-02
   4.1999311e-01  -9.6393341e-02
   4.2008115e-01  -9.6664489e-02
   4.2016918e-01  -9.6899657e-02
   4.2025721e-01  -9.7098064e-02
   4.2034525e-01  -9.7258945e-02
   4.2043328e-01  -9.7381542e-02
   4.2052131e-01  -9.7465112e-02
   4.2060935e-01  -9.7508926e-02
   4.2069738e-01  -9.7512269e-02
   4.2078542e-01  -9.7474442e-02
   4.2087345e-01  -9.7394761e-02
   4.2096148e-01  -9.7272563e-02
   4.2104952e-01  -9.7107201e-02
   4.2113755e-01  -9.6898049e-02
   4.2122558e-01  -9.6644501e-02
   4.2131362e-01  -9.6345973e-02
   4.2140165e-01  -9.6001904e-02
   4.2148969e-01  -9.5611755e-02
   4.2157772e-01  -9.5175012e-02
   4.2166575e-01  -9.4691188e-02
   4.2175379e-01  -9.4159819e-02
   4.2184182e-01  -9.3580470e-02
   4.2192985e-01  -9.2952733e-02
   4.2201789e-01  -9.2276229e-02
   4.2210592e-01  -9.1550607e-02
   4.2219396e-01  -9.0775549e-02
   4.2228199e-01  -8.9950764e-02
   4.2237002e-01  -8.9075996e-02
   4.2245806e-01  -8.8151018e-02
   4.2254609e-01  -8.7175639e-02
   4.2263412e-01  -8.6149700e-02
   4.2272216e-01  -8.5073075e-02
   4.2281019e-01  -8.3945674e-02
   4.2289823e-01  -8.2767443e-02
   4.2298626e-01  -8.1538363e-02
   4.2307429e-01  -8.0258449e-02
   4.2316233e-01  -7.8927757e-02
   4.2325036e-01  -7.7546376e-02
   4.2333839e-01  -7.6114435e-02
   4.2342643e-01  -7.4632101e-02
   4.2351446e-01  -7.3099579e-02
   4.2360249e-01  -7.1517110e-02
   4.2369053e-01  -6.9884977e-02
   4.2377856e-01  -6.8203500e-02
   4.2386660e-01  -6.6473041e-02
   4.2395463e-01  -6.4693998e-02
   4.2404266e-01  -6.2866810e-02
   4.2413070e-01  -6.0991957e-02
   4.2421873e-01  -5.9069956e-02
   4.2430676e-01  -5.7101366e-02
   4.2439480e-01  -5.5086785e-02
   4.2448283e-01  -5.3026849e-02
   4.2457087e-01  -5.0922237e-02
   4.2465890e-01  -4.8773665e-02
   4.2474693e-01  -4.6581888e-02
   4.2483497e-01  -4.4347703e-02
   4.2492300e-01  -4.2071942e-02
   4.2501103e-01  -3.9755480e-02
   4.2509907e-01  -3.7399226e-02
   4.2518710e-01  -3.5004131e-02
   4.2527514e-01  -3.2571181e-02
   4.2536317e-01  -3.0101400e-02
   4.2545120e-01  -2.7595850e-02
   4.2553924e-01  -2.5055628e-02
   4.2562727e-01  -2.2481867e-02
   4.2571530e-01  -1.9875736e-02
   4.2580334e-01  -1.7238439e-02
   4.2589137e-01  -1.4571213e-02
   4.2597941e-01  -1.1875330e-02
   4.2606744e-01  -9.1520945e-03
   4.2615547e-01  -6.4028417e-03
   4.2624351e-01  -3.6289398e-03
   4.2633154e-01  -8.3178736e-04
   4.2641957e-01   1.9871874e-03
   4.2650761e-01   4.8265272e-03
   4.2659564e-01   7.6847465e-03
   4.2668368e-01   1.0560333e-02
   4.2677171e-01   1.3451746e-02
   4.2685974e-01   1.6357423e-02
   4.2694778e-01   1.9275774e-02
   4.2703581e-01   2.2205186e-02
   4.2712384e-01   2.5144026e-02
   4.2721188e-01   2.8090635e-02
   4.2729991e-01   3.1043339e-02
   4.2738794e-01   3.4000442e-02
   4.2747598e-01   3.6960230e-02
   4.2756401e-01   3.9920971e-02
   4.2765205e-01   4.2880921e-02
   4.2774008e-01   4.5838318e-02
   4.2782811e-01   4.8791388e-02
   4.2791615e-01   5.1738345e-02
   4.2800418e-01   5.4677392e-02
   4.2809221e-01   5.7606722e-02
   4.2818025e-01   6.0524521e-02
   4.2826828e-01   6.3428965e-02
   4.2835632e-01   6.6318229e-02
   4.2844435e-01   6.9190479e-02
   4.2853238e-01   7.2043881e-02
   4.2862042e-01   7.4876598e-02
   4.2870845e-01   7.7686793e-02
   4.2879648e-01   8.0472631e-02
   4.2888452e-01   8.3232278e-02
   4.2897255e-01   8.5963904e-02
   4.2906059e-01   8.8665685e-02
   4.2914862e-01   9.1335802e-02
   4.2923665e-01   9.3972447e-02
   4.2932469e-01   9.6573818e-02
   4.2941272e-01   9.9138126e-02
   4.2950075e-01   1.0166359e-01
   4.2958879e-01   1.0414846e-01
   4.2967682e-01   1.0659097e-01
   4.2976486e-01   1.0898939e-01
   4.2985289e-01   1.1134201e-01
   4.2994092e-01   1.1364714e-01
   4.3002896e-01   1.1590310e-01
   4.3011699e-01   1.1810823e-01
   4.3020502e-01   1.2026091e-01
   4.3029306e-01   1.2235952e-01
   4.3038109e-01   1.2440251e-01
   4.3046913e-01   1.2638830e-01
   4.3055716e-01   1.2831537e-01
   4.3064519e-01   1.3018224e-01
   4.3073323e-01   1.3198744e-01
   4.3082126e-01   1.3372955e-01
   4.3090929e-01   1.3540716e-01
   4.3099733e-01   1.3701891e-01
   4.3108536e-01   1.3856349e-01
   4.3117339e-01   1.4003960e-01
   4.3126143e-01   1.4144600e-01
   4.3134946e-01   1.4278147e-01
   4.3143750e-01   1.4404485e-01
   4.3152553e-01   1.4523501e-01
   4.3161356e-01   1.4635088e-01
   4.3170160e-01   1.4739140e-01
   4.3178963e-01   1.4835560e-01
   4.3187766e-01   1.4924251e-01
   4.3196570e-01   1.5005124e-01
   4.3205373e-01   1.5078094e-01
   4.3214177e-01   1.5143081e-01
   4.3222980e-01   1.5200009e-01
   4.3231783e-01   1.5248807e-01
   4.3240587e-01   1.5289412e-01
   4.3249390e-01   1.5321762e-01
   4.3258193e-01   1.5345803e-01
   4.3266997e-01   1.5361487e-01
   4.3275800e-01   1.5368769e-01
   4.3284604e-01   1.5367611e-01
   4.3293407e-01   1.5357980e-01
   4.3302210e-01   1.5339849e-01
   4.3311014e-01   1.5313197e-01
   4.3319817e-01   1.5278008e-01
   4.3328620e-01   1.5234272e-01
   4.3337424e-01   1.5181986e-01
   4.3346227e-01   1.5121150e-01
   4.3355031e-01   1.5051772e-01
   4.3363834e-01   1.4973866e-01
   4.3372637e-01   1.4887451e-01
   4.3381441e-01   1.4792553e-01
   4.3390244e-01   1.4689203e-01
   4.3399047e-01   1.4577437e-01
   4.3407851e-01   1.4457300e-01
   4.3416654e-01   1.4328841e-01
   4.3425457e-01   1.4192114e-01
   4.3434261e-01   1.4047182e-01
   4.3443064e-01   1.3894110e-01
   4.3451868e-01   1.3732973e-01
   4.3460671e-01   1.3563848e-01
   4.3469474e-01   1.3386822e-01
   4.3478278e-01   1.3201985e-01
   4.3487081e-01   1.3009433e-01
   4.3495884e-01   1.2809268e-01
   4.3504688e-01   1.2601600e-01
   4.3513491e-01   1.2386541e-01
   4.3522295e-01   1.2164212e-01
   4.3531098e-01   1.1934737e-01
   4.3539901e-01   1.1698248e-01
   4.3548705e-01   1.1454880e-01
   4.3557508e-01   1.1204774e-01
   4.3566311e-01   1.0948079e-01
   4.3575115e-01   1.0684946e-01
   4.3583918e-01   1.0415532e-01
   4.3592722e-01   1.0140001e-01
   4.3601525e-01   9.8585191e-02
   4.3610328e-01   9.5712593e-02
   4.3619132e-01   9.2783989e-02
   4.3627935e-01   8.9801199e-02
   4.3636738e-01   8.6766090e-02
   4.3645542e-01   8.3680574e-02
   4.3654345e-01   8.0546606e-02
   4.3663149e-01   7.7366187e-02
   4.3671952e-01   7.4141356e-02
   4.3680755e-01   7.0874195e-02
   4.3689559e-01   6.7566825e-02
   4.3698362e-01   6.4221404e-02
   4.3707165e-01   6.0840128e-02
   4.3715969e-01   5.7425228e-02
   4.3724772e-01   5.3978969e-02
   4.3733576e-01   5.0503648e-02
   4.3742379e-01   4.7001595e-02
   4.3751182e-01   4.3475166e-02
   4.3759986e-01   3.9926751e-02
   4.3768789e-01   3.6358760e-02
   4.3777592e-01   3.2773634e-02
   4.3786396e-01   2.9173834e-02
   4.3795199e-01   2.5561846e-02
   4.3804002e-01   2.1940172e-02
   4.3812806e-01   1.8311338e-02
   4.3821609e-01   1.4677883e-02
   4.3830413e-01   1.1042364e-02
   4.3839216e-01   7.4073506e-03
   4.3848019e-01   3.7754254e-03
   4.3856823e-01   1.4918082e-04
   4.3865626e-01  -3.4687820e-03
   4.3874429e-01  -7.0758547e-03
   4.3883233e-01  -1.0669424e-02
   4.3892036e-01  -1.4246873e-02
   4.3900840e-01  -1.7805583e-02
   4.3909643e-01  -2.1342935e-02
   4.3918446e-01  -2.4856314e-02
   4.3927250e-01  -2.8343105e-02
   4.3936053e-01  -3.1800702e-02
   4.3944856e-01  -3.5226504e-02
   4.3953660e-01  -3.8617920e-02
   4.3962463e-01  -4.1972368e-02
   4.3971267e-01  -4.5287282e-02
   4.3980070e-01  -4.8560108e-02
   4.3988873e-01  -5.1788307e-02
   4.3997677e-01  -5.4969362e-02
   4.4006480e-01  -5.8100771e-02
   4.4015283e-01  -6.1180056e-02
   4.4024087e-01  -6.4204763e-02
   4.4032890e-01  -6.7172462e-02
   4.4041694e-01  -7.0080747e-02
   4.4050497e-01  -7.2927245e-02
   4.4059300e-01  -7.5709611e-02
   4.4068104e-01  -7.8425530e-02
   4.4076907e-01  -8.1072724e-02
   4.4085710e-01  -8.3648947e-02
   4.4094514e-01  -8.6151991e-02
   4.4103317e-01  -8.8579687e-02
   4.4112121e-01  -9.0929905e-02
   4.4120924e-01  -9.3200556e-02
   4.4129727e-01  -9.5389595e-02
   4.4138531e-01  -9.7495022e-02
   4.4147334e-01  -9.9514881e-02
   4.4156137e-01  -1.0144727e-01
   4.4164941e-01  -1.0329032e-01
   4.4173744e-01  -1.0504223e-01
   4.4182547e-01  -1.0670124e-01
   4.4191351e-01  -1.0826565e-01
   4.4200154e-01  -1.0973382e-01
   4.4208958e-01  -1.1110413e-01
   4.4217761e-01  -1.1237507e-01
   4.4226564e-01  -1.1354516e-01
   4.4235368e-01  -1.1461296e-01
   4.4244171e-01  -1.1557713e-01
   4.4252974e-01  -1.1643636e-01
   4.4261778e-01  -1.1718942e-01
   4.4270581e-01  -1.1783514e-01
   4.4279385e-01  -1.1837242e-01
   4.4288188e-01  -1.1880020e-01
   4.4296991e-01  -1.1911752e-01
   4.4305795e-01  -1.1932346e-01
   4.4314598e-01  -1.1941719e-01
   4.4323401e-01  -1.1939794e-01
   4.4332205e-01  -1.1926499e-01
   4.4341008e-01  -1.1901772e-01
   4.4349812e-01  -1.1865557e-01
   4.4358615e-01  -1.1817804e-01
   4.4367418e-01  -1.1758472e-01
   4.4376222e-01  -1.1687525e-01
   4.4385025e-01  -1.1604937e-01
   4.4393828e-01  -1.1510687e-01
   4.4402632e-01  -1.1404763e-01
   4.4411435e-01  -1.1287159e-01
   4.4420239e-01  -1.1157876e-01
   4.4429042e-01  -1.1016924e-01
   4.4437845e-01  -1.0864321e-01
   4.4446649e-01  -1.0700089e-01
   4.4455452e-01  -1.0524261e-01
   4.4464255e-01  -1.0336875e-01
   4.4473059e-01  -1.0137977e-01
   4.4481862e-01  -9.9276226e-02
   4.4490666e-01  -9.7058713e-02
   4.4499469e-01  -9.4727920e-02
   4.4508272e-01  -9.2284605e-02
   4.4517076e-01  -8.9729597e-02
   4.4525879e-01  -8.7063800e-02
   4.4534682e-01  -8.4288190e-02
   4.4543486e-01  -8.1403812e-02
   4.4552289e-01  -7.8411785e-02
   4.4561092e-01  -7.5313296e-02
   4.4569896e-01  -7.2109603e-02
   4.4578699e-01  -6.8802034e-02
   4.4587503e-01  -6.5391983e-02
   4.4596306e-01  -6.1880914e-02
   4.4605109e-01  -5.8270357e-02
   4.4613913e-01  -5.4561907e-02
   4.4622716e-01  -5.0757225e-02
   4.4631519e-01  -4.6858035e-02
   4.4640323e-01  -4.2866126e-02
   4.4649126e-01  -3.8783347e-02
   4.4657930e-01  -3.4611608e-02
   4.4666733e-01  -3.0352880e-02
   4.4675536e-01  -2.6009192e-02
   4.4684340e-01  -2.1582629e-02
   4.4693143e-01  -1.7075333e-02
   4.4701946e-01  -1.2489502e-02
   4.4710750e-01  -7.8273849e-03
   4.4719553e-01  -3.0912843e-03
   4.4728357e-01   1.7164473e-03
   4.4737160e-01   6.5934083e-03
   4.4745963e-01   1.1537149e-02
   4.4754767e-01   1.6545175e-02
   4.4763570e-01   2.1614946e-02
   4.4772373e-01   2.6743879e-02
   4.4781177e-01   3.1929350e-02
   4.4789980e-01   3.7168697e-02
   4.4798784e-01   4.2459217e-02
   4.4807587e-01   4.7798172e-02
   4.4816390e-01   5.3182792e-02
   4.4825194e-01   5.8610270e-02
   4.4833997e-01   6.4077772e-02
   4.4842800e-01   6.9582433e-02
   4.4851604e-01   7.5121362e-02
   4.4860407e-01   8.0691640e-02
   4.4869210e-01   8.6290327e-02
   4.4878014e-01   9.1914461e-02
   4.4886817e-01   9.7561061e-02
   4.4895621e-01   1.0322713e-01
   4.4904424e-01   1.0890964e-01
   4.4913227e-01   1.1460558e-01
   4.4922031e-01   1.2031190e-01
   4.4930834e-01   1.2602554e-01
   4.4939637e-01   1.3174346e-01
   4.4948441e-01   1.3746258e-01
   4.4957244e-01   1.4317984e-01
   4.4966048e-01   1.4889217e-01
   4.4974851e-01   1.5459649e-01
   4.4983654e-01   1.6028975e-01
   4.4992458e-01   1.6596887e-01
   4.5001261e-01   1.7163079e-01
   4.5010064e-01   1.7727248e-01
   4.5018868e-01   1.8289088e-01
   4.5027671e-01   1.8848298e-01
   4.5036475e-01   1.9404576e-01
   4.5045278e-01   1.9957622e-01
   4.5054081e-01   2.0507139e-01
   4.5062885e-01   2.1052830e-01
   4.5071688e-01   2.1594402e-01
   4.5080491e-01   2.2131565e-01
   4.5089295e-01   2.2664029e-01
   4.5098098e-01   2.3191508e-01
   4.5106902e-01   2.3713720e-01
   4.5115705e-01   2.4230385e-01
   4.5124508e-01   2.4741227e-01
   4.5133312e-01   2.5245972e-01
   4.5142115e-01   2.5744353e-01
   4.5150918e-01   2.6236104e-01
   4.5159722e-01   2.6720963e-01
   4.5168525e-01   2.7198674e-01
   4.5177329e-01   2.7668985e-01
   4.5186132e-01   2.8131648e-01
   4.5194935e-01   2.8586419e-01
   4.5203739e-01   2.9033061e-01
   4.5212542e-01   2.9471340e-01
   4.5221345e-01   2.9901028e-01
   4.5230149e-01   3.0321904e-01
   4.5238952e-01   3.0733750e-01
   4.5247755e-01   3.1136354e-01
   4.5256559e-01   3.1529513e-01
   4.5265362e-01   3.1913025e-01
   4.5274166e-01   3.2286697e-01
   4.5282969e-01   3.2650343e-01
   4.5291772e-01   3.3003781e-01
   4.5300576e-01   3.3346837e-01
   4.5309379e-01   3.3679343e-01
   4.5318182e-01   3.4001137e-01
   4.5326986e-01   3.4312067e-01
   4.5335789e-01   3.4611983e-01
   4.5344593e-01   3.4900746e-01
   4.5353396e-01   3.5178223e-01
   4.5362199e-01   3.5444286e-01
   4.5371003e-01   3.5698817e-01
   4.5379806e-01   3.5941704e-01
   4.5388609e-01   3.6172844e-01
   4.5397413e-01   3.6392139e-01
   4.5406216e-01   3.6599499e-01
   4.5415020e-01   3.6794845e-01
   4.5423823e-01   3.6978101e-01
   4.5432626e-01   3.7149201e-01
   4.5441430e-01   3.7308088e-01
   4.5450233e-01   3.7454709e-01
   4.5459036e-01   3.7589023e-01
   4.5467840e-01   3.7710993e-01
   4.5476643e-01   3.7820594e-01
   4.5485447e-01   3.7917805e-01
   4.5494250e-01   3.8002616e-01
   4.5503053e-01   3.8075022e-01
   4.5511857e-01   3.8135028e-01
   4.5520660e-01   3.8182647e-01
   4.5529463e-01   3.8217898e-01
   4.5538267e-01   3.8240810e-01
   4.5547070e-01   3.8251418e-01
   4.5555874e-01   3.8249766e-01
   4.5564677e-01   3.8235906e-01
   4.5573480e-01   3.8209896e-01
   4.5582284e-01   3.8171805e-01
   4.5591087e-01   3.8121705e-01
   4.5599890e-01   3.8059680e-01
   4.5608694e-01   3.7985819e-01
   4.5617497e-01   3.7900219e-01
   4.5626300e-01   3.7802986e-01
   4.5635104e-01   3.7694230e-01
   4.5643907e-01   3.7574072e-01
   4.5652711e-01   3.7442637e-01
   4.5661514e-01   3.7300060e-01
   4.5670317e-01   3.7146481e-01
   4.5679121e-01   3.6982047e-01
   4.5687924e-01   3.6806912e-01
   4.5696727e-01   3.6621238e-01
   4.5705531e-01   3.6425192e-01
   4.5714334e-01   3.6218948e-01
   4.5723138e-01   3.6002686e-01
   4.5731941e-01   3.5776592e-01
   4.5740744e-01   3.5540861e-01
   4.5749548e-01   3.5295689e-01
   4.5758351e-01   3.5041282e-01
   4.5767154e-01   3.4777849e-01
   4.5775958e-01   3.4505607e-01
   4.5784761e-01   3.4224775e-01
   4.5793565e-01   3.3935582e-01
   4.5802368e-01   3.3638257e-01
   4.5811171e-01   3.3333037e-01
   4.5819975e-01   3.3020164e-01
   4.5828778e-01   3.2699882e-01
   4.5837581e-01   3.2372442e-01
   4.5846385e-01   3.2038099e-01
   4.5855188e-01   3.1697110e-01
   4.5863992e-01   3.1349737e-01
   4.5872795e-01   3.0996248e-01
   4.5881598e-01   3.0636911e-01
   4.5890402e-01   3.0271999e-01
   4.5899205e-01   2.9901789e-01
   4.5908008e-01   2.9526558e-01
   4.5916812e-01   2.9146590e-01
   4.5925615e-01   2.8762169e-01
   4.5934419e-01   2.8373581e-01
   4.5943222e-01   2.7981116e-01
   4.5952025e-01   2.7585064e-01
   4.5960829e-01   2.7185719e-01
   4.5969632e-01   2.6783375e-01
   4.5978435e-01   2.6378327e-01
   4.5987239e-01   2.5970874e-01
   4.5996042e-01   2.5561312e-01
   4.6004845e-01   2.5149942e-01
   4.6013649e-01   2.4737061e-01
   4.6022452e-01   2.4322972e-01
   4.6031256e-01   2.3907972e-01
   4.6040059e-01   2.3492364e-01
   4.6048862e-01   2.3076446e-01
   4.6057666e-01   2.2660518e-01
   4.6066469e-01   2.2244879e-01
   4.6075272e-01   2.1829827e-01
   4.6084076e-01   2.1415658e-01
   4.6092879e-01   2.1002670e-01
   4.6101683e-01   2.0591156e-01
   4.6110486e-01   2.0181410e-01
   4.6119289e-01   1.9773721e-01
   4.6128093e-01   1.9368379e-01
   4.6136896e-01   1.8965671e-01
   4.6145699e-01   1.8565882e-01
   4.6154503e-01   1.8169292e-01
   4.6163306e-01   1.7776182e-01
   4.6172110e-01   1.7386827e-01
   4.6180913e-01   1.7001500e-01
   4.6189716e-01   1.6620471e-01
   4.6198520e-01   1.6244006e-01
   4.6207323e-01   1.5872367e-01
   4.6216126e-01   1.5505814e-01
   4.6224930e-01   1.5144600e-01
   4.6233733e-01   1.4788976e-01
   4.6242537e-01   1.4439187e-01
   4.6251340e-01   1.4095477e-01
   4.6260143e-01   1.3758081e-01
   4.6268947e-01   1.3427231e-01
   4.6277750e-01   1.3103154e-01
   4.6286553e-01   1.2786073e-01
   4.6295357e-01   1.2476204e-01
   4.6304160e-01   1.2173758e-01
   4.6312963e-01   1.1878941e-01
   4.6321767e-01   1.1591953e-01
   4.6330570e-01   1.1312987e-01
   4.6339374e-01   1.1042233e-01
   4.6348177e-01   1.0779872e-01
   4.6356980e-01   1.0526081e-01
   4.6365784e-01   1.0281028e-01
   4.6374587e-01   1.0044878e-01
   4.6383390e-01   9.8177871e-02
   4.6392194e-01   9.5999055e-02
   4.6400997e-01   9.3913768e-02
   4.6409801e-01   9.1923377e-02
   4.6418604e-01   9.0029183e-02
   4.6427407e-01   8.8232414e-02
   4.6436211e-01   8.6534231e-02
   4.6445014e-01   8.4935722e-02
   4.6453817e-01   8.3437904e-02
   4.6462621e-01   8.2041723e-02
   4.6471424e-01   8.0748051e-02
   4.6480228e-01   7.9557689e-02
   4.6489031e-01   7.8471362e-02
   4.6497834e-01   7.7489722e-02
   4.6506638e-01   7.6613349e-02
   4.6515441e-01   7.5842746e-02
   4.6524244e-01   7.5178341e-02
   4.6533048e-01   7.4620489e-02
   4.6541851e-01   7.4169469e-02
   4.6550655e-01   7.3825484e-02
   4.6559458e-01   7.3588664e-02
   4.6568261e-01   7.3459062e-02
   4.6577065e-01   7.3436657e-02
   4.6585868e-01   7.3521353e-02
   4.6594671e-01   7.3712979e-02
   4.6603475e-01   7.4011290e-02
   4.6612278e-01   7.4415966e-02
   4.6621082e-01   7.4926615e-02
   4.6629885e-01   7.5542770e-02
   4.6638688e-01   7.6263891e-02
   4.6647492e-01   7.7089366e-02
   4.6656295e-01   7.8018511e-02
   4.6665098e-01   7.9050571e-02
   4.6673902e-01   8.0184720e-02
   4.6682705e-01   8.1420061e-02
   4.6691508e-01   8.2755630e-02
   4.6700312e-01   8.4190392e-02
   4.6709115e-01   8.5723245e-02
   4.6717919e-01   8.7353023e-02
   4.6726722e-01   8.9078489e-02
   4.6735525e-01   9.0898345e-02
   4.6744329e-01   9.2811229e-02
   4.6753132e-01   9.4815713e-02
   4.6761935e-01   9.6910310e-02
   4.6770739e-01   9.9093471e-02
   4.6779542e-01   1.0136359e-01
   4.6788346e-01   1.0371900e-01
   4.6797149e-01   1.0615797e-01
   4.6805952e-01   1.0867874e-01
   4.6814756e-01   1.1127946e-01
   4.6823559e-01   1.1395825e-01
   4.6832362e-01   1.1671317e-01
   4.6841166e-01   1.1954223e-01
   4.6849969e-01   1.2244340e-01
   4.6858773e-01   1.2541459e-01
   4.6867576e-01   1.2845367e-01
   4.6876379e-01   1.3155846e-01
   4.6885183e-01   1.3472676e-01
   4.6893986e-01   1.3795630e-01
   4.6902789e-01   1.4124478e-01
   4.6911593e-01   1.4458988e-01
   4.6920396e-01   1.4798921e-01
   4.6929200e-01   1.5144037e-01
   4.6938003e-01   1.5494093e-01
   4.6946806e-01   1.5848842e-01
   4.6955610e-01   1.6208034e-01
   4.6964413e-01   1.6571415e-01
   4.6973216e-01   1.6938732e-01
   4.6982020e-01   1.7309727e-01
   4.6990823e-01   1.7684140e-01
   4.6999627e-01   1.8061708e-01
   4.7008430e-01   1.8442170e-01
   4.7017233e-01   1.8825259e-01
   4.7026037e-01   1.9210710e-01
   4.7034840e-01   1.9598253e-01
   4.7043643e-01   1.9987620e-01
   4.7052447e-01   2.0378542e-01
   4.7061250e-01   2.0770747e-01
   4.7070053e-01   2.1163965e-01
   4.7078857e-01   2.1557923e-01
   4.7087660e-01   2.1952351e-01
   4.7096464e-01   2.2346977e-01
   4.7105267e-01   2.2741530e-01
   4.7114070e-01   2.3135737e-01
   4.7122874e-01   2.3529330e-01
   4.7131677e-01   2.3922039e-01
   4.7140480e-01   2.4313594e-01
   4.7149284e-01   2.4703729e-01
   4.7158087e-01   2.5092178e-01
   4.7166891e-01   2.5478674e-01
   4.7175694e-01   2.5862957e-01
   4.7184497e-01   2.6244764e-01
   4.7193301e-01   2.6623837e-01
   4.7202104e-01   2.6999918e-01
   4.7210907e-01   2.7372754e-01
   4.7219711e-01   2.7742092e-01
   4.7228514e-01   2.8107682e-01
   4.7237318e-01   2.8469279e-01
   4.7246121e-01   2.8826639e-01
   4.7254924e-01   2.9179523e-01
   4.7263728e-01   2.9527692e-01
   4.7272531e-01   2.9870915e-01
   4.7281334e-01   3.0208960e-01
   4.7290138e-01   3.0541604e-01
   4.7298941e-01   3.0868623e-01
   4.7307745e-01   3.1189799e-01
   4.7316548e-01   3.1504920e-01
   4.7325351e-01   3.1813777e-01
   4.7334155e-01   3.2116163e-01
   4.7342958e-01   3.2411880e-01
   4.7351761e-01   3.2700732e-01
   4.7360565e-01   3.2982528e-01
   4.7369368e-01   3.3257083e-01
   4.7378172e-01   3.3524218e-01
   4.7386975e-01   3.3783755e-01
   4.7395778e-01   3.4035527e-01
   4.7404582e-01   3.4279367e-01
   4.7413385e-01   3.4515119e-01
   4.7422188e-01   3.4742627e-01
   4.7430992e-01   3.4961744e-01
   4.7439795e-01   3.5172330e-01
   4.7448598e-01   3.5374246e-01
   4.7457402e-01   3.5567365e-01
   4.7466205e-01   3.5751561e-01
   4.7475009e-01   3.5926717e-01
   4.7483812e-01   3.6092720e-01
   4.7492615e-01   3.6249466e-01
   4.7501419e-01   3.6396855e-01
   4.7510222e-01   3.6534793e-01
   4.7519025e-01   3.6663194e-01
   4.7527829e-01   3.6781978e-01
   4.7536632e-01   3.6891070e-01
   4.7545436e-01   3.6990404e-01
   4.7554239e-01   3.7079918e-01
   4.7563042e-01   3.7159557e-01
   4.7571846e-01   3.7229274e-01
   4.7580649e-01   3.7289026e-01
   4.7589452e-01   3.7338780e-01
   4.7598256e-01   3.7378506e-01
   4.7607059e-01   3.7408182e-01
   4.7615863e-01   3.7427793e-01
   4.7624666e-01   3.7437331e-01
   4.7633469e-01   3.7436792e-01
   4.7642273e-01   3.7426181e-01
   4.7651076e-01   3.7405507e-01
   4.7659879e-01   3.7374789e-01
   4.7668683e-01   3.7334048e-01
   4.7677486e-01   3.7283316e-01
   4.7686290e-01   3.7222627e-01
   4.7695093e-01   3.7152023e-01
   4.7703896e-01   3.7071553e-01
   4.7712700e-01   3.6981272e-01
   4.7721503e-01   3.6881239e-01
   4.7730306e-01   3.6771521e-01
   4.7739110e-01   3.6652191e-01
   4.7747913e-01   3.6523327e-01
   4.7756716e-01   3.6385013e-01
   4.7765520e-01   3.6237339e-01
   4.7774323e-01   3.6080401e-01
   4.7783127e-01   3.5914298e-01
   4.7791930e-01   3.5739138e-01
   4.7800733e-01   3.5555032e-01
   4.7809537e-01   3.5362098e-01
   4.7818340e-01   3.5160457e-01
   4.7827143e-01   3.4950237e-01
   4.7835947e-01   3.4731569e-01
   4.7844750e-01   3.4504591e-01
   4.7853554e-01   3.4269444e-01
   4.7862357e-01   3.4026275e-01
   4.7871160e-01   3.3775234e-01
   4.7879964e-01   3.3516476e-01
   4.7888767e-01   3.3250160e-01
   4.7897570e-01   3.2976450e-01
   4.7906374e-01   3.2695513e-01
   4.7915177e-01   3.2407520e-01
   4.7923981e-01   3.2112645e-01
   4.7932784e-01   3.1811067e-01
   4.7941587e-01   3.1502969e-01
   4.7950391e-01   3.1188533e-01
   4.7959194e-01   3.0867949e-01
   4.7967997e-01   3.0541408e-01
   4.7976801e-01   3.0209104e-01
   4.7985604e-01   2.9871232e-01
   4.7994408e-01   2.9527993e-01
   4.8003211e-01   2.9179587e-01
   4.8012014e-01   2.8826218e-01
   4.8020818e-01   2.8468092e-01
   4.8029621e-01   2.8105417e-01
   4.8038424e-01   2.7738401e-01
   4.8047228e-01   2.7367256e-01
   4.8056031e-01   2.6992194e-01
   4.8064835e-01   2.6613429e-01
   4.8073638e-01   2.6231175e-01
   4.8082441e-01   2.5845649e-01
   4.8091245e-01   2.5457067e-01
   4.8100048e-01   2.5065646e-01
   4.8108851e-01   2.4671604e-01
   4.8117655e-01   2.4275160e-01
   4.8126458e-01   2.3876530e-01
   4.8135261e-01   2.3475935e-01
   4.8144065e-01   2.3073591e-01
   4.8152868e-01   2.2669717e-01
   4.8161672e-01   2.2264530e-01
   4.8170475e-01   2.1858248e-01
   4.8179278e-01   2.1451086e-01
   4.8188082e-01   2.1043260e-01
   4.8196885e-01   2.0634984e-01
   4.8205688e-01   2.0226472e-01
   4.8214492e-01   1.9817934e-01
   4.8223295e-01   1.9409581e-01
   4.8232099e-01   1.9001622e-01
   4.8240902e-01   1.8594264e-01
   4.8249705e-01   1.8187712e-01
   4.8258509e-01   1.7782169e-01
   4.8267312e-01   1.7377836e-01
   4.8276115e-01   1.6974912e-01
   4.8284919e-01   1.6573592e-01
   4.8293722e-01   1.6174071e-01
   4.8302526e-01   1.5776539e-01
   4.8311329e-01   1.5381185e-01
   4.8320132e-01   1.4988194e-01
   4.8328936e-01   1.4597748e-01
   4.8337739e-01   1.4210026e-01
   4.8346542e-01   1.3825205e-01
   4.8355346e-01   1.3443457e-01
   4.8364149e-01   1.3064951e-01
   4.8372953e-01   1.2689852e-01
   4.8381756e-01   1.2318323e-01
   4.8390559e-01   1.1950522e-01
   4.8399363e-01   1.1586603e-01
   4.8408166e-01   1.1226717e-01
   4.8416969e-01   1.0871009e-01
   4.8425773e-01   1.0519623e-01
   4.8434576e-01   1.0172696e-01
   4.8443380e-01   9.8303633e-02
   4.8452183e-01   9.4927534e-02
   4.8460986e-01   9.1599919e-02
   4.8469790e-01   8.8321997e-02
   4.8478593e-01   8.5094931e-02
   4.8487396e-01   8.1919841e-02
   4.8496200e-01   7.8797799e-02
   4.8505003e-01   7.5729831e-02
   4.8513806e-01   7.2716915e-02
   4.8522610e-01   6.9759985e-02
   4.8531413e-01   6.6859926e-02
   4.8540217e-01   6.4017573e-02
   4.8549020e-01   6.1233715e-02
   4.8557823e-01   5.8509094e-02
   4.8566627e-01   5.5844402e-02
   4.8575430e-01   5.3240281e-02
   4.8584233e-01   5.0697326e-02
   4.8593037e-01   4.8216084e-02
   4.8601840e-01   4.5797051e-02
   4.8610644e-01   4.3440676e-02
   4.8619447e-01   4.1147357e-02
   4.8628250e-01   3.8917447e-02
   4.8637054e-01   3.6751246e-02
   4.8645857e-01   3.4649010e-02
   4.8654660e-01   3.2610943e-02
   4.8663464e-01   3.0637203e-02
   4.8672267e-01   2.8727902e-02
   4.8681071e-01   2.6883100e-02
   4.8689874e-01   2.5102816e-02
   4.8698677e-01   2.3387017e-02
   4.8707481e-01   2.1735626e-02
   4.8716284e-01   2.0148523e-02
   4.8725087e-01   1.8625538e-02
   4.8733891e-01   1.7166460e-02
   4.8742694e-01   1.5771031e-02
   4.8751498e-01   1.4438953e-02
   4.8760301e-01   1.3169883e-02
   4.8769104e-01   1.1963435e-02
   4.8777908e-01   1.0819183e-02
   4.8786711e-01   9.7366608e-03
   4.8795514e-01   8.7153605e-03
   4.8804318e-01   7.7547361e-03
   4.8813121e-01   6.8542029e-03
   4.8821925e-01   6.0131385e-03
   4.8830728e-01   5.2308841e-03
   4.8839531e-01   4.5067449e-03
   4.8848335e-01   3.8399915e-03
   4.8857138e-01   3.2298602e-03
   4.8865941e-01   2.6755547e-03
   4.8874745e-01   2.1762466e-03
   4.8883548e-01   1.7310765e-03
   4.8892351e-01   1.3391550e-03
   4.8901155e-01   9.9956424e-04
   4.8909958e-01   7.1135811e-04
   4.8918762e-01   4.7356404e-04
   4.8927565e-01   2.8518381e-04
   4.8936368e-01   1.4519473e-04
   4.8945172e-01   5.2550754e-05
   4.8953975e-01   6.1836830e-06
   4.8962778e-01   5.0042737e-06
   4.8971582e-01   4.7903442e-05
   4.8980385e-01   1.3375344e-04
   4.8989189e-01   2.6140906e-04
   4.8997992e-01   4.2970882e-04
   4.9006795e-01   6.3747621e-04
   4.9015599e-01   8.8352087e-04
   4.9024402e-01   1.1666398e-03
   4.9033205e-01   1.4856188e-03
   4.9042009e-01   1.8392332e-03
   4.9050812e-01   2.2262497e-03
   4.9059616e-01   2.6454272e-03
   4.9068419e-01   3.0955182e-03
   4.9077222e-01   3.5752700e-03
   4.9086026e-01   4.0834257e-03
   4.9094829e-01   4.6187261e-03
   4.9103632e-01   5.1799100e-03
   4.9112436e-01   5.7657162e-03
   4.9121239e-01   6.3748844e-03
   4.9130043e-01   7.0061562e-03
   4.9138846e-01   7.6582767e-03
   4.9147649e-01   8.3299954e-03
   4.9156453e-01   9.0200677e-03
   4.9165256e-01   9.7272555e-03
   4.9174059e-01   1.0450329e-02
   4.9182863e-01   1.1188067e-02
   4.9191666e-01   1.1939260e-02
   4.9200469e-01   1.2702707e-02
   4.9209273e-01   1.3477224e-02
   4.9218076e-01   1.4261636e-02
   4.9226880e-01   1.5054784e-02
   4.9235683e-01   1.5855527e-02
   4.9244486e-01   1.6662738e-02
   4.9253290e-01   1.7475308e-02
   4.9262093e-01   1.8292148e-02
   4.9270896e-01   1.9112188e-02
   4.9279700e-01   1.9934377e-02
   4.9288503e-01   2.0757689e-02
   4.9297307e-01   2.1581116e-02
   4.9306110e-01   2.2403677e-02
   4.9314913e-01   2.3224412e-02
   4.9323717e-01   2.4042389e-02
   4.9332520e-01   2.4856698e-02
   4.9341323e-01   2.5666460e-02
   4.9350127e-01   2.6470818e-02
   4.9358930e-01   2.7268946e-02
   4.9367734e-01   2.8060047e-02
   4.9376537e-01   2.8843351e-02
   4.9385340e-01   2.9618118e-02
   4.9394144e-01   3.0383640e-02
   4.9402947e-01   3.1139238e-02
   4.9411750e-01   3.1884266e-02
   4.9420554e-01   3.2618108e-02
   4.9429357e-01   3.3340182e-02
   4.9438161e-01   3.4049937e-02
   4.9446964e-01   3.4746858e-02
   4.9455767e-01   3.5430459e-02
   4.9464571e-01   3.6100292e-02
   4.9473374e-01   3.6755940e-02
   4.9482177e-01   3.7397022e-02
   4.9490981e-01   3.8023190e-02
   4.9499784e-01   3.8634133e-02
   4.9508588e-01   3.9229572e-02
   4.9517391e-01   3.9809265e-02
   4.9526194e-01   4.0373003e-02
   4.9534998e-01   4.0920614e-02
   4.9543801e-01   4.1451960e-02
   4.9552604e-01   4.1966936e-02
   4.9561408e-01   4.2465476e-02
   4.9570211e-01   4.2947546e-02
   4.9579014e-01   4.3413147e-02
   4.9587818e-01   4.3862313e-02
   4.9596621e-01   4.4295116e-02
   4.9605425e-01   4.4711659e-02
   4.9614228e-01   4.5112079e-02
   4.9623031e-01   4.5496548e-02
   4.9631835e-01   4.5865268e-02
   4.9640638e-01   4.6218477e-02
   4.9649441e-01   4.6556443e-02
   4.9658245e-01   4.6879467e-02
   4.9667048e-01   4.7187882e-02
   4.9675852e-01   4.7482048e-02
   4.9684655e-01   4.7762361e-02
   4.9693458e-01   4.8029242e-02
   4.9702262e-01   4.8283143e-02
   4.9711065e-01   4.8524546e-02
   4.9719868e-01   4.8753957e-02
   4.9728672e-01   4.8971914e-02
   4.9737475e-01   4.9178977e-02
   4.9746279e-01   4.9375734e-02
   4.9755082e-01   4.9562798e-02
   4.9763885e-01   4.9740805e-02
   4.9772689e-01   4.9910417e-02
   4.9781492e-01   5.0072315e-02
   4.9790295e-01   5.0227203e-02
   4.9799099e-01   5.0375808e-02
   4.9807902e-01   5.0518874e-02
   4.9816706e-01   5.0657164e-02
   4.9825509e-01   5.0791461e-02
   4.9834312e-01   5.0922564e-02
   4.9843116e-01   5.1051288e-02
   4.9851919e-01   5.1178462e-02
   4.9860722e-01   5.1304932e-02
   4.9869526e-01   5.1431554e-02
   4.9878329e-01   5.1559197e-02
   4.9887133e-01   5.1688742e-02
   4.9895936e-01   5.1821079e-02
   4.9904739e-01   5.1957105e-02
   4.9913543e-01   5.2097727e-02
   4.9922346e-01   5.2243859e-02
   4.9931149e-01   5.2396418e-02
   4.9939953e-01   5.2556327e-02
   4.9948756e-01   5.2724512e-02
   4.9957559e-01   5.2901900e-02
   4.9966363e-01   5.3089420e-02
   4.9975166e-01   5.3288002e-02
   4.9983970e-01   5.3498571e-02
   4.9992773e-01   5.3722053e-02
   5.0001576e-01   5.3959368e-02
   5.0010380e-01   5.4211432e-02
   5.0019183e-01   5.4479157e-02
   5.0027986e-01   5.4763444e-02
   5.0036790e-01   5.5065188e-02
   5.0045593e-01   5.5385275e-02
   5.0054397e-01   5.5724580e-02
   5.0063200e-01   5.6083966e-02
   5.0072003e-01   5.6464283e-02
   5.0080807e-01   5.6866368e-02
   5.0089610e-01   5.7291042e-02
   5.0098413e-01   5.7739112e-02
   5.0107217e-01   5.8211366e-02
   5.0116020e-01   5.8708573e-02
   5.0124824e-01   5.9231486e-02
   5.0133627e-01   5.9780834e-02
   5.0142430e-01   6.0357327e-02
   5.0151234e-01   6.0961653e-02
   5.0160037e-01   6.1594475e-02
   5.0168840e-01   6.2256433e-02
   5.0177644e-01   6.2948141e-02
   5.0186447e-01   6.3670188e-02
   5.0195251e-01   6.4423135e-02
   5.0204054e-01   6.5207515e-02
   5.0212857e-01   6.6023834e-02
   5.0221661e-01   6.6872565e-02
   5.0230464e-01   6.7754155e-02
   5.0239267e-01   6.8669015e-02
   5.0248071e-01   6.9617527e-02
   5.0256874e-01   7.0600041e-02
   5.0265678e-01   7.1616870e-02
   5.0274481e-01   7.2668297e-02
   5.0283284e-01   7.3754568e-02
   5.0292088e-01   7.4875893e-02
   5.0300891e-01   7.6032448e-02
   5.0309694e-01   7.7224371e-02
   5.0318498e-01   7.8451764e-02
   5.0327301e-01   7.9714689e-02
   5.0336104e-01   8.1013174e-02
   5.0344908e-01   8.2347205e-02
   5.0353711e-01   8.3716730e-02
   5.0362515e-01   8.5121660e-02
   5.0371318e-01   8.6561862e-02
   5.0380121e-01   8.8037168e-02
   5.0388925e-01   8.9547366e-02
   5.0397728e-01   9.1092206e-02
   5.0406531e-01   9.2671396e-02
   5.0415335e-01   9.4284604e-02
   5.0424138e-01   9.5931457e-02
   5.0432942e-01   9.7611541e-02
   5.0441745e-01   9.9324401e-02
   5.0450548e-01   1.0106954e-01
   5.0459352e-01   1.0284642e-01
   5.0468155e-01   1.0465447e-01
   5.0476958e-01   1.0649307e-01
   5.0485762e-01   1.0836155e-01
   5.0494565e-01   1.1025922e-01
   5.0503369e-01   1.1218534e-01
   5.0512172e-01   1.1413913e-01
   5.0520975e-01   1.1611976e-01
   5.0529779e-01   1.1812638e-01
   5.0538582e-01   1.2015808e-01
   5.0547385e-01   1.2221394e-01
   5.0556189e-01   1.2429298e-01
   5.0564992e-01   1.2639418e-01
   5.0573796e-01   1.2851649e-01
   5.0582599e-01   1.3065882e-01
   5.0591402e-01   1.3282005e-01
   5.0600206e-01   1.3499903e-01
   5.0609009e-01   1.3719455e-01
   5.0617812e-01   1.3940539e-01
   5.0626616e-01   1.4163028e-01
   5.0635419e-01   1.4386793e-01
   5.0644222e-01   1.4611702e-01
   5.0653026e-01   1.4837618e-01
   5.0661829e-01   1.5064402e-01
   5.0670633e-01   1.5291914e-01
   5.0679436e-01   1.5520007e-01
   5.0688239e-01   1.5748534e-01
   5.0697043e-01   1.5977345e-01
   5.0705846e-01   1.6206288e-01
   5.0714649e-01   1.6435207e-01
   5.0723453e-01   1.6663945e-01
   5.0732256e-01   1.6892341e-01
   5.0741060e-01   1.7120233e-01
   5.0749863e-01   1.7347458e-01
   5.0758666e-01   1.7573849e-01
   5.0767470e-01   1.7799238e-01
   5.0776273e-01   1.8023456e-01
   5.0785076e-01   1.8246331e-01
   5.0793880e-01   1.8467692e-01
   5.0802683e-01   1.8687363e-01
   5.0811487e-01   1.8905169e-01
   5.0820290e-01   1.9120935e-01
   5.0829093e-01   1.9334483e-01
   5.0837897e-01   1.9545635e-01
   5.0846700e-01   1.9754212e-01
   5.0855503e-01   1.9960034e-01
   5.0864307e-01   2.0162923e-01
   5.0873110e-01   2.0362697e-01
   5.0881914e-01   2.0559177e-01
   5.0890717e-01   2.0752183e-01
   5.0899520e-01   2.0941534e-01
   5.0908324e-01   2.1127050e-01
   5.0917127e-01   2.1308552e-01
   5.0925930e-01   2.1485861e-01
   5.0934734e-01   2.1658799e-01
   5.0943537e-01   2.1827188e-01
   5.0952341e-01   2.1990852e-01
   5.0961144e-01   2.2149615e-01
   5.0969947e-01   2.2303304e-01
   5.0978751e-01   2.2451745e-01
   5.0987554e-01   2.2594768e-01
   5.0996357e-01   2.2732203e-01
   5.1005161e-01   2.2863882e-01
   5.1013964e-01   2.2989639e-01
   5.1022767e-01   2.3109311e-01
   5.1031571e-01   2.3222736e-01
   5.1040374e-01   2.3329755e-01
   5.1049178e-01   2.3430211e-01
   5.1057981e-01   2.3523951e-01
   5.1066784e-01   2.3610823e-01
   5.1075588e-01   2.3690678e-01
   5.1084391e-01   2.3763371e-01
   5.1093194e-01   2.3828761e-01
   5.1101998e-01   2.3886708e-01
   5.1110801e-01   2.3937076e-01
   5.1119605e-01   2.3979734e-01
   5.1128408e-01   2.4014553e-01
   5.1137211e-01   2.4041408e-01
   5.1146015e-01   2.4060179e-01
   5.1154818e-01   2.4070749e-01
   5.1163621e-01   2.4073004e-01
   5.1172425e-01   2.4066838e-01
   5.1181228e-01   2.4052145e-01
   5.1190032e-01   2.4028826e-01
   5.1198835e-01   2.3996785e-01
   5.1207638e-01   2.3955931e-01
   5.1216442e-01   2.3906180e-01
   5.1225245e-01   2.3847449e-01
   5.1234048e-01   2.3779663e-01
   5.1242852e-01   2.3702750e-01
   5.1251655e-01   2.3616643e-01
   5.1260459e-01   2.3521282e-01
   5.1269262e-01   2.3416611e-01
   5.1278065e-01   2.3302579e-01
   5.1286869e-01   2.3179141e-01
   5.1295672e-01   2.3046256e-01
   5.1304475e-01   2.2903891e-01
   5.1313279e-01   2.2752017e-01
   5.1322082e-01   2.2590609e-01
   5.1330886e-01   2.2419651e-01
   5.1339689e-01   2.2239131e-01
   5.1348492e-01   2.2049041e-01
   5.1357296e-01   2.1849381e-01
   5.1366099e-01   2.1640157e-01
   5.1374902e-01   2.1421380e-01
   5.1383706e-01   2.1193065e-01
   5.1392509e-01   2.0955237e-01
   5.1401312e-01   2.0707922e-01
   5.1410116e-01   2.0451157e-01
   5.1418919e-01   2.0184980e-01
   5.1427723e-01   1.9909438e-01
   5.1436526e-01   1.9624583e-01
   5.1445329e-01   1.9330473e-01
   5.1454133e-01   1.9027171e-01
   5.1462936e-01   1.8714748e-01
   5.1471739e-01   1.8393279e-01
   5.1480543e-01   1.8062844e-01
   5.1489346e-01   1.7723531e-01
   5.1498150e-01   1.7375433e-01
   5.1506953e-01   1.7018647e-01
   5.1515756e-01   1.6653279e-01
   5.1524560e-01   1.6279439e-01
   5.1533363e-01   1.5897240e-01
   5.1542166e-01   1.5506805e-01
   5.1550970e-01   1.5108259e-01
   5.1559773e-01   1.4701735e-01
   5.1568577e-01   1.4287369e-01
   5.1577380e-01   1.3865304e-01
   5.1586183e-01   1.3435688e-01
   5.1594987e-01   1.2998672e-01
   5.1603790e-01   1.2554416e-01
   5.1612593e-01   1.2103081e-01
   5.1621397e-01   1.1644835e-01
   5.1630200e-01   1.1179851e-01
   5.1639004e-01   1.0708305e-01
   5.1647807e-01   1.0230379e-01
   5.1656610e-01   9.7462585e-02
   5.1665414e-01   9.2561348e-02
   5.1674217e-01   8.7602021e-02
   5.1683020e-01   8.2586591e-02
   5.1691824e-01   7.7517088e-02
   5.1700627e-01   7.2395576e-02
   5.1709431e-01   6.7224162e-02
   5.1718234e-01   6.2004984e-02
   5.1727037e-01   5.6740220e-02
   5.1735841e-01   5.1432078e-02
   5.1744644e-01   4.6082802e-02
   5.1753447e-01   4.0694663e-02
   5.1762251e-01   3.5269964e-02
   5.1771054e-01   2.9811035e-02
   5.1779857e-01   2.4320235e-02
   5.1788661e-01   1.8799946e-02
   5.1797464e-01   1.3252572e-02
   5.1806268e-01   7.6805433e-03
   5.1815071e-01   2.0863076e-03
   5.1823874e-01  -3.5276674e-03
   5.1832678e-01  -9.1588968e-03
   5.1841481e-01  -1.4804880e-02
   5.1850284e-01  -2.0463102e-02
   5.1859088e-01  -2.6131035e-02
   5.1867891e-01  -3.1806142e-02
   5.1876695e-01  -3.7485875e-02
   5.1885498e-01  -4.3167679e-02
   5.1894301e-01  -4.8848994e-02
   5.1903105e-01  -5.4527256e-02
   5.1911908e-01  -6.0199897e-02
   5.1920711e-01  -6.5864350e-02
   5.1929515e-01  -7.1518049e-02
   5.1938318e-01  -7.7158428e-02
   5.1947122e-01  -8.2782930e-02
   5.1955925e-01  -8.8389001e-02
   5.1964728e-01  -9.3974095e-02
   5.1973532e-01  -9.9535678e-02
   5.1982335e-01  -1.0507123e-01
   5.1991138e-01  -1.1057823e-01
   5.1999942e-01  -1.1605418e-01
   5.2008745e-01  -1.2149662e-01
   5.2017549e-01  -1.2690307e-01
   5.2026352e-01  -1.3227109e-01
   5.2035155e-01  -1.3759827e-01
   5.2043959e-01  -1.4288221e-01
   5.2052762e-01  -1.4812053e-01
   5.2061565e-01  -1.5331089e-01
   5.2070369e-01  -1.5845097e-01
   5.2079172e-01  -1.6353849e-01
   5.2087975e-01  -1.6857119e-01
   5.2096779e-01  -1.7354684e-01
   5.2105582e-01  -1.7846326e-01
   5.2114386e-01  -1.8331830e-01
   5.2123189e-01  -1.8810983e-01
   5.2131992e-01  -1.9283579e-01
   5.2140796e-01  -1.9749413e-01
   5.2149599e-01  -2.0208287e-01
   5.2158402e-01  -2.0660004e-01
   5.2167206e-01  -2.1104376e-01
   5.2176009e-01  -2.1541215e-01
   5.2184813e-01  -2.1970340e-01
   5.2193616e-01  -2.2391575e-01
   5.2202419e-01  -2.2804748e-01
   5.2211223e-01  -2.3209694e-01
   5.2220026e-01  -2.3606250e-01
   5.2228829e-01  -2.3994262e-01
   5.2237633e-01  -2.4373579e-01
   5.2246436e-01  -2.4744056e-01
   5.2255240e-01  -2.5105554e-01
   5.2264043e-01  -2.5457940e-01
   5.2272846e-01  -2.5801087e-01
   5.2281650e-01  -2.6134872e-01
   5.2290453e-01  -2.6459181e-01
   5.2299256e-01  -2.6773905e-01
   5.2308060e-01  -2.7078939e-01
   5.2316863e-01  -2.7374188e-01
   5.2325667e-01  -2.7659560e-01
   5.2334470e-01  -2.7934972e-01
   5.2343273e-01  -2.8200347e-01
   5.2352077e-01  -2.8455613e-01
   5.2360880e-01  -2.8700705e-01
   5.2369683e-01  -2.8935567e-01
   5.2378487e-01  -2.9160147e-01
   5.2387290e-01  -2.9374401e-01
   5.2396094e-01  -2.9578291e-01
   5.2404897e-01  -2.9771786e-01
   5.2413700e-01  -2.9954862e-01
   5.2422504e-01  -3.0127503e-01
   5.2431307e-01  -3.0289698e-01
   5.2440110e-01  -3.0441444e-01
   5.2448914e-01  -3.0582744e-01
   5.2457717e-01  -3.0713609e-01
   5.2466520e-01  -3.0834055e-01
   5.2475324e-01  -3.0944108e-01
   5.2484127e-01  -3.1043797e-01
   5.2492931e-01  -3.1133161e-01
   5.2501734e-01  -3.1212244e-01
   5.2510537e-01  -3.1281098e-01
   5.2519341e-01  -3.1339781e-01
   5.2528144e-01  -3.1388357e-01
   5.2536947e-01  -3.1426898e-01
   5.2545751e-01  -3.1455483e-01
   5.2554554e-01  -3.1474195e-01
   5.2563358e-01  -3.1483127e-01
   5.2572161e-01  -3.1482375e-01
   5.2580964e-01  -3.1472044e-01
   5.2589768e-01  -3.1452244e-01
   5.2598571e-01  -3.1423091e-01
   5.2607374e-01  -3.1384709e-01
   5.2616178e-01  -3.1337225e-01
   5.2624981e-01  -3.1280776e-01
   5.2633785e-01  -3.1215500e-01
   5.2642588e-01  -3.1141546e-01
   5.2651391e-01  -3.1059064e-01
   5.2660195e-01  -3.0968213e-01
   5.2668998e-01  -3.0869155e-01
   5.2677801e-01  -3.0762059e-01
   5.2686605e-01  -3.0647099e-01
   5.2695408e-01  -3.0524454e-01
   5.2704212e-01  -3.0394307e-01
   5.2713015e-01  -3.0256848e-01
   5.2721818e-01  -3.0112268e-01
   5.2730622e-01  -2.9960767e-01
   5.2739425e-01  -2.9802547e-01
   5.2748228e-01  -2.9637814e-01
   5.2757032e-01  -2.9466780e-01
   5.2765835e-01  -2.9289659e-01
   5.2774639e-01  -2.9106669e-01
   5.2783442e-01  -2.8918034e-01
   5.2792245e-01  -2.8723979e-01
   5.2801049e-01  -2.8524733e-01
   5.2809852e-01  -2.8320529e-01
   5.2818655e-01  -2.8111602e-01
   5.2827459e-01  -2.7898191e-01
   5.2836262e-01  -2.7680537e-01
   5.2845065e-01  -2.7458884e-01
   5.2853869e-01  -2.7233476e-01
   5.2862672e-01  -2.7004564e-01
   5.2871476e-01  -2.6772395e-01
   5.2880279e-01  -2.6537224e-01
   5.2889082e-01  -2.6299302e-01
   5.2897886e-01  -2.6058886e-01
   5.2906689e-01  -2.5816230e-01
   5.2915492e-01  -2.5571593e-01
   5.2924296e-01  -2.5325234e-01
   5.2933099e-01  -2.5077409e-01
   5.2941903e-01  -2.4828380e-01
   5.2950706e-01  -2.4578406e-01
   5.2959509e-01  -2.4327747e-01
   5.2968313e-01  -2.4076662e-01
   5.2977116e-01  -2.3825411e-01
   5.2985919e-01  -2.3574253e-01
   5.2994723e-01  -2.3323447e-01
   5.3003526e-01  -2.3073250e-01
   5.3012330e-01  -2.2823919e-01
   5.3021133e-01  -2.2575710e-01
   5.3029936e-01  -2.2328876e-01
   5.3038740e-01  -2.2083670e-01
   5.3047543e-01  -2.1840343e-01
   5.3056346e-01  -2.1599144e-01
   5.3065150e-01  -2.1360319e-01
   5.3073953e-01  -2.1124112e-01
   5.3082757e-01  -2.0890767e-01
   5.3091560e-01  -2.0660521e-01
   5.3100363e-01  -2.0433611e-01
   5.3109167e-01  -2.0210270e-01
   5.3117970e-01  -1.9990730e-01
   5.3126773e-01  -1.9775215e-01
   5.3135577e-01  -1.9563951e-01
   5.3144380e-01  -1.9357156e-01
   5.3153184e-01  -1.9155046e-01
   5.3161987e-01  -1.8957832e-01
   5.3170790e-01  -1.8765722e-01
   5.3179594e-01  -1.8578920e-01
   5.3188397e-01  -1.8397624e-01
   5.3197200e-01  -1.8222027e-01
   5.3206004e-01  -1.8052320e-01
   5.3214807e-01  -1.7888685e-01
   5.3223610e-01  -1.7731304e-01
   5.3232414e-01  -1.7580348e-01
   5.3241217e-01  -1.7435988e-01
   5.3250021e-01  -1.7298386e-01
   5.3258824e-01  -1.7167700e-01
   5.3267627e-01  -1.7044081e-01
   5.3276431e-01  -1.6927676e-01
   5.3285234e-01  -1.6818624e-01
   5.3294037e-01  -1.6717060e-01
   5.3302841e-01  -1.6623112e-01
   5.3311644e-01  -1.6536900e-01
   5.3320448e-01  -1.6458540e-01
   5.3329251e-01  -1.6388142e-01
   5.3338054e-01  -1.6325806e-01
   5.3346858e-01  -1.6271629e-01
   5.3355661e-01  -1.6225699e-01
   5.3364464e-01  -1.6188099e-01
   5.3373268e-01  -1.6158904e-01
   5.3382071e-01  -1.6138181e-01
   5.3390875e-01  -1.6125994e-01
   5.3399678e-01  -1.6122395e-01
   5.3408481e-01  -1.6127432e-01
   5.3417285e-01  -1.6141146e-01
   5.3426088e-01  -1.6163570e-01
   5.3434891e-01  -1.6194729e-01
   5.3443695e-01  -1.6234641e-01
   5.3452498e-01  -1.6283320e-01
   5.3461302e-01  -1.6340768e-01
   5.3470105e-01  -1.6406983e-01
   5.3478908e-01  -1.6481954e-01
   5.3487712e-01  -1.6565664e-01
   5.3496515e-01  -1.6658088e-01
   5.3505318e-01  -1.6759194e-01
   5.3514122e-01  -1.6868943e-01
   5.3522925e-01  -1.6987288e-01
   5.3531728e-01  -1.7114175e-01
   5.3540532e-01  -1.7249544e-01
   5.3549335e-01  -1.7393326e-01
   5.3558139e-01  -1.7545446e-01
   5.3566942e-01  -1.7705823e-01
   5.3575745e-01  -1.7874366e-01
   5.3584549e-01  -1.8050981e-01
   5.3593352e-01  -1.8235564e-01
   5.3602155e-01  -1.8428005e-01
   5.3610959e-01  -1.8628188e-01
   5.3619762e-01  -1.8835989e-01
   5.3628566e-01  -1.9051280e-01
   5.3637369e-01  -1.9273923e-01
   5.3646172e-01  -1.9503776e-01
   5.3654976e-01  -1.9740689e-01
   5.3663779e-01  -1.9984509e-01
   5.3672582e-01  -2.0235073e-01
   5.3681386e-01  -2.0492215e-01
   5.3690189e-01  -2.0755760e-01
   5.3698993e-01  -2.1025531e-01
   5.3707796e-01  -2.1301342e-01
   5.3716599e-01  -2.1583004e-01
   5.3725403e-01  -2.1870320e-01
   5.3734206e-01  -2.2163090e-01
   5.3743009e-01  -2.2461108e-01
   5.3751813e-01  -2.2764164e-01
   5.3760616e-01  -2.3072041e-01
   5.3769420e-01  -2.3384519e-01
   5.3778223e-01  -2.3701373e-01
   5.3787026e-01  -2.4022374e-01
   5.3795830e-01  -2.4347288e-01
   5.3804633e-01  -2.4675878e-01
   5.3813436e-01  -2.5007901e-01
   5.3822240e-01  -2.5343114e-01
   5.3831043e-01  -2.5681266e-01
   5.3839847e-01  -2.6022106e-01
   5.3848650e-01  -2.6365379e-01
   5.3857453e-01  -2.6710826e-01
   5.3866257e-01  -2.7058185e-01
   5.3875060e-01  -2.7407194e-01
   5.3883863e-01  -2.7757584e-01
   5.3892667e-01  -2.8109089e-01
   5.3901470e-01  -2.8461437e-01
   5.3910273e-01  -2.8814355e-01
   5.3919077e-01  -2.9167569e-01
   5.3927880e-01  -2.9520803e-01
   5.3936684e-01  -2.9873779e-01
   5.3945487e-01  -3.0226220e-01
   5.3954290e-01  -3.0577846e-01
   5.3963094e-01  -3.0928377e-01
   5.3971897e-01  -3.1277533e-01
   5.3980700e-01  -3.1625032e-01
   5.3989504e-01  -3.1970593e-01
   5.3998307e-01  -3.2313936e-01
   5.4007111e-01  -3.2654779e-01
   5.4015914e-01  -3.2992843e-01
   5.4024717e-01  -3.3327848e-01
   5.4033521e-01  -3.3659514e-01
   5.4042324e-01  -3.3987565e-01
   5.4051127e-01  -3.4311724e-01
   5.4059931e-01  -3.4631716e-01
   5.4068734e-01  -3.4947268e-01
   5.4077538e-01  -3.5258108e-01
   5.4086341e-01  -3.5563966e-01
   5.4095144e-01  -3.5864577e-01
   5.4103948e-01  -3.6159674e-01
   5.4112751e-01  -3.6448996e-01
   5.4121554e-01  -3.6732283e-01
   5.4130358e-01  -3.7009280e-01
   5.4139161e-01  -3.7279733e-01
   5.4147965e-01  -3.7543392e-01
   5.4156768e-01  -3.7800012e-01
   5.4165571e-01  -3.8049349e-01
   5.4174375e-01  -3.8291166e-01
   5.4183178e-01  -3.8525227e-01
   5.4191981e-01  -3.8751303e-01
   5.4200785e-01  -3.8969168e-01
   5.4209588e-01  -3.9178601e-01
   5.4218392e-01  -3.9379385e-01
   5.4227195e-01  -3.9571308e-01
   5.4235998e-01  -3.9754165e-01
   5.4244802e-01  -3.9927754e-01
   5.4253605e-01  -4.0091878e-01
   5.4262408e-01  -4.0246349e-01
   5.4271212e-01  -4.0390980e-01
   5.4280015e-01  -4.0525593e-01
   5.4288818e-01  -4.0650015e-01
   5.4297622e-01  -4.0764079e-01
   5.4306425e-01  -4.0867624e-01
   5.4315229e-01  -4.0960495e-01
   5.4324032e-01  -4.1042545e-01
   5.4332835e-01  -4.1113632e-01
   5.4341639e-01  -4.1173621e-01
   5.4350442e-01  -4.1222384e-01
   5.4359245e-01  -4.1259798e-01
   5.4368049e-01  -4.1285751e-01
   5.4376852e-01  -4.1300134e-01
   5.4385656e-01  -4.1302847e-01
   5.4394459e-01  -4.1293797e-01
   5.4403262e-01  -4.1272898e-01
   5.4412066e-01  -4.1240071e-01
   5.4420869e-01  -4.1195246e-01
   5.4429672e-01  -4.1138358e-01
   5.4438476e-01  -4.1069351e-01
   5.4447279e-01  -4.0988176e-01
   5.4456083e-01  -4.0894793e-01
   5.4464886e-01  -4.0789167e-01
   5.4473689e-01  -4.0671274e-01
   5.4482493e-01  -4.0541094e-01
   5.4491296e-01  -4.0398618e-01
   5.4500099e-01  -4.0243843e-01
   5.4508903e-01  -4.0076773e-01
   5.4517706e-01  -3.9897422e-01
   5.4526510e-01  -3.9705810e-01
   5.4535313e-01  -3.9501966e-01
   5.4544116e-01  -3.9285925e-01
   5.4552920e-01  -3.9057731e-01
   5.4561723e-01  -3.8817436e-01
   5.4570526e-01  -3.8565099e-01
   5.4579330e-01  -3.8300786e-01
   5.4588133e-01  -3.8024572e-01
   5.4596937e-01  -3.7736539e-01
   5.4605740e-01  -3.7436777e-01
   5.4614543e-01  -3.7125381e-01
   5.4623347e-01  -3.6802457e-01
   5.4632150e-01  -3.6468117e-01
   5.4640953e-01  -3.6122478e-01
   5.4649757e-01  -3.5765668e-01
   5.4658560e-01  -3.5397819e-01
   5.4667363e-01  -3.5019072e-01
   5.4676167e-01  -3.4629574e-01
   5.4684970e-01  -3.4229480e-01
   5.4693774e-01  -3.3818949e-01
   5.4702577e-01  -3.3398151e-01
   5.4711380e-01  -3.2967258e-01
   5.4720184e-01  -3.2526452e-01
   5.4728987e-01  -3.2075919e-01
   5.4737790e-01  -3.1615852e-01
   5.4746594e-01  -3.1146451e-01
   5.4755397e-01  -3.0667921e-01
   5.4764201e-01  -3.0180472e-01
   5.4773004e-01  -2.9684322e-01
   5.4781807e-01  -2.9179693e-01
   5.4790611e-01  -2.8666812e-01
   5.4799414e-01  -2.8145913e-01
   5.4808217e-01  -2.7617232e-01
   5.4817021e-01  -2.7081014e-01
   5.4825824e-01  -2.6537506e-01
   5.4834628e-01  -2.5986960e-01
   5.4843431e-01  -2.5429633e-01
   5.4852234e-01  -2.4865787e-01
   5.4861038e-01  -2.4295686e-01
   5.4869841e-01  -2.3719600e-01
   5.4878644e-01  -2.3137803e-01
   5.4887448e-01  -2.2550569e-01
   5.4896251e-01  -2.1958180e-01
   5.4905055e-01  -2.1360919e-01
   5.4913858e-01  -2.0759072e-01
   5.4922661e-01  -2.0152928e-01
   5.4931465e-01  -1.9542780e-01
   5.4940268e-01  -1.8928921e-01
   5.4949071e-01  -1.8311648e-01
   5.4957875e-01  -1.7691260e-01
   5.4966678e-01  -1.7068057e-01
   5.4975481e-01  -1.6442342e-01
   5.4984285e-01  -1.5814419e-01
   5.4993088e-01  -1.5184593e-01
   5.5001892e-01  -1.4553169e-01
   5.5010695e-01  -1.3920455e-01
   5.5019498e-01  -1.3286759e-01
   5.5028302e-01  -1.2652389e-01
   5.5037105e-01  -1.2017654e-01
   5.5045908e-01  -1.1382862e-01
   5.5054712e-01  -1.0748322e-01
   5.5063515e-01  -1.0114343e-01
   5.5072319e-01  -9.4812314e-02
   5.5081122e-01  -8.8492950e-02
   5.5089925e-01  -8.2188397e-02
   5.5098729e-01  -7.5901706e-02
   5.5107532e-01  -6.9635915e-02
   5.5116335e-01  -6.3394044e-02
   5.5125139e-01  -5.7179098e-02
   5.5133942e-01  -5.0994065e-02
   5.5142746e-01  -4.4841907e-02
   5.5151549e-01  -3.8725567e-02
   5.5160352e-01  -3.2647962e-02
   5.5169156e-01  -2.6611982e-02
   5.5177959e-01  -2.0620489e-02
   5.5186762e-01  -1.4676315e-02
   5.5195566e-01  -8.7822576e-03
   5.5204369e-01  -2.9410825e-03
   5.5213173e-01   2.8444813e-03
   5.5221976e-01   8.5717424e-03
   5.5230779e-01   1.4238049e-02
   5.5239583e-01   1.9840789e-02
   5.5248386e-01   2.5377394e-02
   5.5257189e-01   3.0845341e-02
   5.5265993e-01   3.6242151e-02
   5.5274796e-01   4.1565394e-02
   5.5283600e-01   4.6812687e-02
   5.5292403e-01   5.1981700e-02
   5.5301206e-01   5.7070155e-02
   5.5310010e-01   6.2075825e-02
   5.5318813e-01   6.6996539e-02
   5.5327616e-01   7.1830184e-02
   5.5336420e-01   7.6574702e-02
   5.5345223e-01   8.1228095e-02
   5.5354026e-01   8.5788426e-02
   5.5362830e-01   9.0253817e-02
   5.5371633e-01   9.4622453e-02
   5.5380437e-01   9.8892585e-02
   5.5389240e-01   1.0306253e-01
   5.5398043e-01   1.0713065e-01
   5.5406847e-01   1.1109541e-01
   5.5415650e-01   1.1495532e-01
   5.5424453e-01   1.1870896e-01
   5.5433257e-01   1.2235497e-01
   5.5442060e-01   1.2589209e-01
   5.5450864e-01   1.2931909e-01
   5.5459667e-01   1.3263485e-01
   5.5468470e-01   1.3583829e-01
   5.5477274e-01   1.3892843e-01
   5.5486077e-01   1.4190435e-01
   5.5494880e-01   1.4476519e-01
   5.5503684e-01   1.4751019e-01
   5.5512487e-01   1.5013865e-01
   5.5521291e-01   1.5264995e-01
   5.5530094e-01   1.5504353e-01
   5.5538897e-01   1.5731893e-01
   5.5547701e-01   1.5947575e-01
   5.5556504e-01   1.6151366e-01
   5.5565307e-01   1.6343242e-01
   5.5574111e-01   1.6523186e-01
   5.5582914e-01   1.6691189e-01
   5.5591718e-01   1.6847248e-01
   5.5600521e-01   1.6991369e-01
   5.5609324e-01   1.7123565e-01
   5.5618128e-01   1.7243857e-01
   5.5626931e-01   1.7352273e-01
   5.5635734e-01   1.7448847e-01
   5.5644538e-01   1.7533624e-01
   5.5653341e-01   1.7606653e-01
   5.5662145e-01   1.7667992e-01
   5.5670948e-01   1.7717706e-01
   5.5679751e-01   1.7755866e-01
   5.5688555e-01   1.7782552e-01
   5.5697358e-01   1.7797849e-01
   5.5706161e-01   1.7801852e-01
   5.5714965e-01   1.7794659e-01
   5.5723768e-01   1.7776378e-01
   5.5732571e-01   1.7747122e-01
   5.5741375e-01   1.7707011e-01
   5.5750178e-01   1.7656173e-01
   5.5758982e-01   1.7594740e-01
   5.5767785e-01   1.7522853e-01
   5.5776588e-01   1.7440656e-01
   5.5785392e-01   1.7348302e-01
   5.5794195e-01   1.7245948e-01
   5.5802998e-01   1.7133759e-01
   5.5811802e-01   1.7011904e-01
   5.5820605e-01   1.6880558e-01
   5.5829409e-01   1.6739903e-01
   5.5838212e-01   1.6590123e-01
   5.5847015e-01   1.6431411e-01
   5.5855819e-01   1.6263963e-01
   5.5864622e-01   1.6087980e-01
   5.5873425e-01   1.5903668e-01
   5.5882229e-01   1.5711239e-01
   5.5891032e-01   1.5510908e-01
   5.5899836e-01   1.5302893e-01
   5.5908639e-01   1.5087420e-01
   5.5917442e-01   1.4864716e-01
   5.5926246e-01   1.4635013e-01
   5.5935049e-01   1.4398546e-01
   5.5943852e-01   1.4155554e-01
   5.5952656e-01   1.3906280e-01
   5.5961459e-01   1.3650969e-01
   5.5970263e-01   1.3389869e-01
   5.5979066e-01   1.3123232e-01
   5.5987869e-01   1.2851312e-01
   5.5996673e-01   1.2574366e-01
   5.6005476e-01   1.2292651e-01
   5.6014279e-01   1.2006430e-01
   5.6023083e-01   1.1715965e-01
   5.6031886e-01   1.1421520e-01
   5.6040690e-01   1.1123362e-01
   5.6049493e-01   1.0821758e-01
   5.6058296e-01   1.0516977e-01
   5.6067100e-01   1.0209289e-01
   5.6075903e-01   9.8989651e-02
   5.6084706e-01   9.5862757e-02
   5.6093510e-01   9.2714928e-02
   5.6102313e-01   8.9548886e-02
   5.6111116e-01   8.6367352e-02
   5.6119920e-01   8.3173046e-02
   5.6128723e-01   7.9968687e-02
   5.6137527e-01   7.6756988e-02
   5.6146330e-01   7.3540656e-02
   5.6155133e-01   7.0322390e-02
   5.6163937e-01   6.7104880e-02
   5.6172740e-01   6.3890803e-02
   5.6181543e-01   6.0682823e-02
   5.6190347e-01   5.7483590e-02
   5.6199150e-01   5.4295733e-02
   5.6207954e-01   5.1121868e-02
   5.6216757e-01   4.7964587e-02
   5.6225560e-01   4.4826461e-02
   5.6234364e-01   4.1710036e-02
   5.6243167e-01   3.8617835e-02
   5.6251970e-01   3.5552353e-02
   5.6260774e-01   3.2516055e-02
   5.6269577e-01   2.9511377e-02
   5.6278381e-01   2.6540725e-02
   5.6287184e-01   2.3606469e-02
   5.6295987e-01   2.0710946e-02
   5.6304791e-01   1.7856456e-02
   5.6313594e-01   1.5045262e-02
   5.6322397e-01   1.2279589e-02
   5.6331201e-01   9.5616181e-03
   5.6340004e-01   6.8934930e-03
   5.6348808e-01   4.2773122e-03
   5.6357611e-01   1.7151304e-03
   5.6366414e-01  -7.9104325e-04
   5.6375218e-01  -3.2392461e-03
   5.6384021e-01  -5.6275632e-03
   5.6392824e-01  -7.9541289e-03
   5.6401628e-01  -1.0217127e-02
   5.6410431e-01  -1.2414793e-02
   5.6419234e-01  -1.4545414e-02
   5.6428038e-01  -1.6607330e-02
   5.6436841e-01  -1.8598935e-02
   5.6445645e-01  -2.0518678e-02
   5.6454448e-01  -2.2365064e-02
   5.6463251e-01  -2.4136654e-02
   5.6472055e-01  -2.5832065e-02
   5.6480858e-01  -2.7449974e-02
   5.6489661e-01  -2.8989116e-02
   5.6498465e-01  -3.0448283e-02
   5.6507268e-01  -3.1826330e-02
   5.6516072e-01  -3.3122171e-02
   5.6524875e-01  -3.4334780e-02
   5.6533678e-01  -3.5463192e-02
   5.6542482e-01  -3.6506506e-02
   5.6551285e-01  -3.7463881e-02
   5.6560088e-01  -3.8334537e-02
   5.6568892e-01  -3.9117761e-02
   5.6577695e-01  -3.9812898e-02
   5.6586499e-01  -4.0419358e-02
   5.6595302e-01  -4.0936614e-02
   5.6604105e-01  -4.1364202e-02
   5.6612909e-01  -4.1701723e-02
   5.6621712e-01  -4.1948836e-02
   5.6630515e-01  -4.2105270e-02
   5.6639319e-01  -4.2170811e-02
   5.6648122e-01  -4.2145311e-02
   5.6656926e-01  -4.2028684e-02
   5.6665729e-01  -4.1820907e-02
   5.6674532e-01  -4.1522018e-02
   5.6683336e-01  -4.1132118e-02
   5.6692139e-01  -4.0651368e-02
   5.6700942e-01  -4.0079991e-02
   5.6709746e-01  -3.9418271e-02
   5.6718549e-01  -3.8666553e-02
   5.6727353e-01  -3.7825238e-02
   5.6736156e-01  -3.6894789e-02
   5.6744959e-01  -3.5875728e-02
   5.6753763e-01  -3.4768633e-02
   5.6762566e-01  -3.3574139e-02
   5.6771369e-01  -3.2292938e-02
   5.6780173e-01  -3.0925779e-02
   5.6788976e-01  -2.9473463e-02
   5.6797779e-01  -2.7936847e-02
   5.6806583e-01  -2.6316841e-02
   5.6815386e-01  -2.4614405e-02
   5.6824190e-01  -2.2830554e-02
   5.6832993e-01  -2.0966350e-02
   5.6841796e-01  -1.9022906e-02
   5.6850600e-01  -1.7001382e-02
   5.6859403e-01  -1.4902987e-02
   5.6868206e-01  -1.2728975e-02
   5.6877010e-01  -1.0480643e-02
   5.6885813e-01  -8.1593363e-03
   5.6894617e-01  -5.7664390e-03
   5.6903420e-01  -3.3033784e-03
   5.6912223e-01  -7.7162143e-04
   5.6921027e-01   1.8273257e-03
   5.6929830e-01   4.4919192e-03
   5.6938633e-01   7.2205788e-03
   5.6947437e-01   1.0011689e-02
   5.6956240e-01   1.2863602e-02
   5.6965044e-01   1.5774634e-02
   5.6973847e-01   1.8743074e-02
   5.6982650e-01   2.1767179e-02
   5.6991454e-01   2.4845180e-02
   5.7000257e-01   2.7975277e-02
   5.7009060e-01   3.1155649e-02
   5.7017864e-01   3.4384448e-02
   5.7026667e-01   3.7659806e-02
   5.7035471e-01   4.0979830e-02
   5.7044274e-01   4.4342612e-02
   5.7053077e-01   4.7746222e-02
   5.7061881e-01   5.1188715e-02
   5.7070684e-01   5.4668130e-02
   5.7079487e-01   5.8182493e-02
   5.7088291e-01   6.1729818e-02
   5.7097094e-01   6.5308106e-02
   5.7105898e-01   6.8915352e-02
   5.7114701e-01   7.2549539e-02
   5.7123504e-01   7.6208647e-02
   5.7132308e-01   7.9890650e-02
   5.7141111e-01   8.3593518e-02
   5.7149914e-01   8.7315219e-02
   5.7158718e-01   9.1053722e-02
   5.7167521e-01   9.4806995e-02
   5.7176324e-01   9.8573009e-02
   5.7185128e-01   1.0234974e-01
   5.7193931e-01   1.0613516e-01
   5.7202735e-01   1.0992727e-01
   5.7211538e-01   1.1372406e-01
   5.7220341e-01   1.1752352e-01
   5.7229145e-01   1.2132369e-01
   5.7237948e-01   1.2512257e-01
   5.7246751e-01   1.2891821e-01
   5.7255555e-01   1.3270867e-01
   5.7264358e-01   1.3649202e-01
   5.7273162e-01   1.4026634e-01
   5.7281965e-01   1.4402975e-01
   5.7290768e-01   1.4778036e-01
   5.7299572e-01   1.5151632e-01
   5.7308375e-01   1.5523580e-01
   5.7317178e-01   1.5893700e-01
   5.7325982e-01   1.6261813e-01
   5.7334785e-01   1.6627743e-01
   5.7343589e-01   1.6991317e-01
   5.7352392e-01   1.7352364e-01
   5.7361195e-01   1.7710718e-01
   5.7369999e-01   1.8066212e-01
   5.7378802e-01   1.8418687e-01
   5.7387605e-01   1.8767983e-01
   5.7396409e-01   1.9113945e-01
   5.7405212e-01   1.9456421e-01
   5.7414016e-01   1.9795263e-01
   5.7422819e-01   2.0130325e-01
   5.7431622e-01   2.0461467e-01
   5.7440426e-01   2.0788550e-01
   5.7449229e-01   2.1111441e-01
   5.7458032e-01   2.1430008e-01
   5.7466836e-01   2.1744126e-01
   5.7475639e-01   2.2053671e-01
   5.7484443e-01   2.2358525e-01
   5.7493246e-01   2.2658574e-01
   5.7502049e-01   2.2953706e-01
   5.7510853e-01   2.3243814e-01
   5.7519656e-01   2.3528798e-01
   5.7528459e-01   2.3808557e-01
   5.7537263e-01   2.4082998e-01
   5.7546066e-01   2.4352032e-01
   5.7554869e-01   2.4615571e-01
   5.7563673e-01   2.4873536e-01
   5.7572476e-01   2.5125849e-01
   5.7581280e-01   2.5372437e-01
   5.7590083e-01   2.5613232e-01
   5.7598886e-01   2.5848169e-01
   5.7607690e-01   2.6077189e-01
   5.7616493e-01   2.6300237e-01
   5.7625296e-01   2.6517260e-01
   5.7634100e-01   2.6728213e-01
   5.7642903e-01   2.6933054e-01
   5.7651707e-01   2.7131742e-01
   5.7660510e-01   2.7324246e-01
   5.7669313e-01   2.7510535e-01
   5.7678117e-01   2.7690583e-01
   5.7686920e-01   2.7864370e-01
   5.7695723e-01   2.8031878e-01
   5.7704527e-01   2.8193095e-01
   5.7713330e-01   2.8348012e-01
   5.7722134e-01   2.8496623e-01
   5.7730937e-01   2.8638929e-01
   5.7739740e-01   2.8774932e-01
   5.7748544e-01   2.8904639e-01
   5.7757347e-01   2.9028062e-01
   5.7766150e-01   2.9145216e-01
   5.7774954e-01   2.9256118e-01
   5.7783757e-01   2.9360792e-01
   5.7792561e-01   2.9459262e-01
   5.7801364e-01   2.9551559e-01
   5.7810167e-01   2.9637715e-01
   5.7818971e-01   2.9717766e-01
   5.7827774e-01   2.9791752e-01
   5.7836577e-01   2.9859717e-01
   5.7845381e-01   2.9921705e-01
   5.7854184e-01   2.9977766e-01
   5.7862987e-01   3.0027952e-01
   5.7871791e-01   3.0072318e-01
   5.7880594e-01   3.0110922e-01
   5.7889398e-01   3.0143825e-01
   5.7898201e-01   3.0171089e-01
   5.7907004e-01   3.0192780e-01
   5.7915808e-01   3.0208967e-01
   5.7924611e-01   3.0219720e-01
   5.7933414e-01   3.0225111e-01
   5.7942218e-01   3.0225216e-01
   5.7951021e-01   3.0220112e-01
   5.7959825e-01   3.0209877e-01
   5.7968628e-01   3.0194593e-01
   5.7977431e-01   3.0174341e-01
   5.7986235e-01   3.0149206e-01
   5.7995038e-01   3.0119274e-01
   5.8003841e-01   3.0084631e-01
   5.8012645e-01   3.0045365e-01
   5.8021448e-01   3.0001567e-01
   5.8030252e-01   2.9953327e-01
   5.8039055e-01   2.9900736e-01
   5.8047858e-01   2.9843888e-01
   5.8056662e-01   2.9782874e-01
   5.8065465e-01   2.9717789e-01
   5.8074268e-01   2.9648728e-01
   5.8083072e-01   2.9575785e-01
   5.8091875e-01   2.9499055e-01
   5.8100679e-01   2.9418635e-01
   5.8109482e-01   2.9334618e-01
   5.8118285e-01   2.9247101e-01
   5.8127089e-01   2.9156179e-01
   5.8135892e-01   2.9061947e-01
   5.8144695e-01   2.8964500e-01
   5.8153499e-01   2.8863933e-01
   5.8162302e-01   2.8760339e-01
   5.8171106e-01   2.8653812e-01
   5.8179909e-01   2.8544443e-01
   5.8188712e-01   2.8432326e-01
   5.8197516e-01   2.8317550e-01
   5.8206319e-01   2.8200206e-01
   5.8215122e-01   2.8080382e-01
   5.8223926e-01   2.7958166e-01
   5.8232729e-01   2.7833644e-01
   5.8241532e-01   2.7706900e-01
   5.8250336e-01   2.7578018e-01
   5.8259139e-01   2.7447081e-01
   5.8267943e-01   2.7314167e-01
   5.8276746e-01   2.7179356e-01
   5.8285549e-01   2.7042725e-01
   5.8294353e-01   2.6904348e-01
   5.8303156e-01   2.6764298e-01
   5.8311959e-01   2.6622646e-01
   5.8320763e-01   2.6479461e-01
   5.8329566e-01   2.6334809e-01
   5.8338370e-01   2.6188756e-01
   5.8347173e-01   2.6041363e-01
   5.8355976e-01   2.5892691e-01
   5.8364780e-01   2.5742797e-01
   5.8373583e-01   2.5591736e-01
   5.8382386e-01   2.5439561e-01
   5.8391190e-01   2.5286323e-01
   5.8399993e-01   2.5132068e-01
   5.8408797e-01   2.4976843e-01
   5.8417600e-01   2.4820689e-01
   5.8426403e-01   2.4663646e-01
   5.8435207e-01   2.4505753e-01
   5.8444010e-01   2.4347042e-01
   5.8452813e-01   2.4187546e-01
   5.8461617e-01   2.4027293e-01
   5.8470420e-01   2.3866311e-01
   5.8479224e-01   2.3704622e-01
   5.8488027e-01   2.3542247e-01
   5.8496830e-01   2.3379204e-01
   5.8505634e-01   2.3215507e-01
   5.8514437e-01   2.3051170e-01
   5.8523240e-01   2.2886202e-01
   5.8532044e-01   2.2720608e-01
   5.8540847e-01   2.2554394e-01
   5.8549651e-01   2.2387561e-01
   5.8558454e-01   2.2220106e-01
   5.8567257e-01   2.2052025e-01
   5.8576061e-01   2.1883312e-01
   5.8584864e-01   2.1713956e-01
   5.8593667e-01   2.1543945e-01
   5.8602471e-01   2.1373265e-01
   5.8611274e-01   2.1201898e-01
   5.8620077e-01   2.1029823e-01
   5.8628881e-01   2.0857018e-01
   5.8637684e-01   2.0683458e-01
   5.8646488e-01   2.0509115e-01
   5.8655291e-01   2.0333961e-01
   5.8664094e-01   2.0157961e-01
   5.8672898e-01   1.9981084e-01
   5.8681701e-01   1.9803291e-01
   5.8690504e-01   1.9624544e-01
   5.8699308e-01   1.9444802e-01
   5.8708111e-01   1.9264023e-01
   5.8716915e-01   1.9082163e-01
   5.8725718e-01   1.8899174e-01
   5.8734521e-01   1.8715008e-01
   5.8743325e-01   1.8529616e-01
   5.8752128e-01   1.8342946e-01
   5.8760931e-01   1.8154945e-01
   5.8769735e-01   1.7965559e-01
   5.8778538e-01   1.7774731e-01
   5.8787342e-01   1.7582405e-01
   5.8796145e-01   1.7388523e-01
   5.8804948e-01   1.7193024e-01
   5.8813752e-01   1.6995849e-01
   5.8822555e-01   1.6796936e-01
   5.8831358e-01   1.6596224e-01
   5.8840162e-01   1.6393649e-01
   5.8848965e-01   1.6189148e-01
   5.8857769e-01   1.5982657e-01
   5.8866572e-01   1.5774113e-01
   5.8875375e-01   1.5563450e-01
   5.8884179e-01   1.5350605e-01
   5.8892982e-01   1.5135511e-01
   5.8901785e-01   1.4918104e-01
   5.8910589e-01   1.4698321e-01
   5.8919392e-01   1.4476095e-01
   5.8928196e-01   1.4251364e-01
   5.8936999e-01   1.4024064e-01
   5.8945802e-01   1.3794131e-01
   5.8954606e-01   1.3561504e-01
   5.8963409e-01   1.3326121e-01
   5.8972212e-01   1.3087921e-01
   5.8981016e-01   1.2846845e-01
   5.8989819e-01   1.2602834e-01
   5.8998622e-01   1.2355831e-01
   5.9007426e-01   1.2105780e-01
   5.9016229e-01   1.1852627e-01
   5.9025033e-01   1.1596318e-01
   5.9033836e-01   1.1336803e-01
   5.9042639e-01   1.1074032e-01
   5.9051443e-01   1.0807958e-01
   5.9060246e-01   1.0538534e-01
   5.9069049e-01   1.0265718e-01
   5.9077853e-01   9.9894680e-02
   5.9086656e-01   9.7097449e-02
   5.9095460e-01   9.4265121e-02
   5.9104263e-01   9.1397355e-02
   5.9113066e-01   8.8493836e-02
   5.9121870e-01   8.5554275e-02
   5.9130673e-01   8.2578410e-02
   5.9139476e-01   7.9566010e-02
   5.9148280e-01   7.6516870e-02
   5.9157083e-01   7.3430819e-02
   5.9165887e-01   7.0307715e-02
   5.9174690e-01   6.7147449e-02
   5.9183493e-01   6.3949945e-02
   5.9192297e-01   6.0715160e-02
   5.9201100e-01   5.7443085e-02
   5.9209903e-01   5.4133749e-02
   5.9218707e-01   5.0787213e-02
   5.9227510e-01   4.7403578e-02
   5.9236314e-01   4.3982979e-02
   5.9245117e-01   4.0525592e-02
   5.9253920e-01   3.7031628e-02
   5.9262724e-01   3.3501340e-02
   5.9271527e-01   2.9935020e-02
   5.9280330e-01   2.6332997e-02
   5.9289134e-01   2.2695645e-02
   5.9297937e-01   1.9023375e-02
   5.9306740e-01   1.5316642e-02
   5.9315544e-01   1.1575942e-02
   5.9324347e-01   7.8018106e-03
   5.9333151e-01   3.9948292e-03
   5.9341954e-01   1.5561983e-04
   5.9350757e-01  -3.7151524e-03
   5.9359561e-01  -7.6167792e-03
   5.9368364e-01  -1.1548510e-02
   5.9377167e-01  -1.5509549e-02
   5.9385971e-01  -1.9499060e-02
   5.9394774e-01  -2.3516160e-02
   5.9403578e-01  -2.7559927e-02
   5.9412381e-01  -3.1629391e-02
   5.9421184e-01  -3.5723543e-02
   5.9429988e-01  -3.9841327e-02
   5.9438791e-01  -4.3981647e-02
   5.9447594e-01  -4.8143362e-02
   5.9456398e-01  -5.2325292e-02
   5.9465201e-01  -5.6526209e-02
   5.9474005e-01  -6.0744849e-02
   5.9482808e-01  -6.4979902e-02
   5.9491611e-01  -6.9230019e-02
   5.9500415e-01  -7.3493809e-02
   5.9509218e-01  -7.7769842e-02
   5.9518021e-01  -8.2056647e-02
   5.9526825e-01  -8.6352713e-02
   5.9535628e-01  -9.0656492e-02
   5.9544432e-01  -9.4966397e-02
   5.9553235e-01  -9.9280804e-02
   5.9562038e-01  -1.0359805e-01
   5.9570842e-01  -1.0791644e-01
   5.9579645e-01  -1.1223424e-01
   5.9588448e-01  -1.1654968e-01
   5.9597252e-01  -1.2086096e-01
   5.9606055e-01  -1.2516625e-01
   5.9614859e-01  -1.2946368e-01
   5.9623662e-01  -1.3375135e-01
   5.9632465e-01  -1.3802735e-01
   5.9641269e-01  -1.4228970e-01
   5.9650072e-01  -1.4653643e-01
   5.9658875e-01  -1.5076553e-01
   5.9667679e-01  -1.5497496e-01
   5.9676482e-01  -1.5916265e-01
   5.9685285e-01  -1.6332653e-01
   5.9694089e-01  -1.6746449e-01
   5.9702892e-01  -1.7157439e-01
   5.9711696e-01  -1.7565409e-01
   5.9720499e-01  -1.7970142e-01
   5.9729302e-01  -1.8371420e-01
   5.9738106e-01  -1.8769023e-01
   5.9746909e-01  -1.9162728e-01
   5.9755712e-01  -1.9552314e-01
   5.9764516e-01  -1.9937556e-01
   5.9773319e-01  -2.0318229e-01
   5.9782123e-01  -2.0694107e-01
   5.9790926e-01  -2.1064963e-01
   5.9799729e-01  -2.1430570e-01
   5.9808533e-01  -2.1790700e-01
   5.9817336e-01  -2.2145125e-01
   5.9826139e-01  -2.2493616e-01
   5.9834943e-01  -2.2835945e-01
   5.9843746e-01  -2.3171884e-01
   5.9852550e-01  -2.3501204e-01
   5.9861353e-01  -2.3823679e-01
   5.9870156e-01  -2.4139081e-01
   5.9878960e-01  -2.4447184e-01
   5.9887763e-01  -2.4747763e-01
   5.9896566e-01  -2.5040594e-01
   5.9905370e-01  -2.5325454e-01
   5.9914173e-01  -2.5602122e-01
   5.9922977e-01  -2.5870377e-01
   5.9931780e-01  -2.6130001e-01
   5.9940583e-01  -2.6380778e-01
   5.9949387e-01  -2.6622494e-01
   5.9958190e-01  -2.6854937e-01
   5.9966993e-01  -2.7077897e-01
   5.9975797e-01  -2.7291167e-01
   5.9984600e-01  -2.7494542e-01
   5.9993404e-01  -2.7687821e-01
   6.0002207e-01  -2.7870805e-01
   6.0011010e-01  -2.8043298e-01
   6.0019814e-01  -2.8205109e-01
   6.0028617e-01  -2.8356049e-01
   6.0037420e-01  -2.8495933e-01
   6.0046224e-01  -2.8624579e-01
   6.0055027e-01  -2.8741810e-01
   6.0063830e-01  -2.8847453e-01
   6.0072634e-01  -2.8941339e-01
   6.0081437e-01  -2.9023303e-01
   6.0090241e-01  -2.9093184e-01
   6.0099044e-01  -2.9150828e-01
   6.0107847e-01  -2.9196082e-01
   6.0116651e-01  -2.9228803e-01
   6.0125454e-01  -2.9248848e-01
   6.0134257e-01  -2.9256082e-01
   6.0143061e-01  -2.9250375e-01
   6.0151864e-01  -2.9231602e-01
   6.0160668e-01  -2.9199644e-01
   6.0169471e-01  -2.9154386e-01
   6.0178274e-01  -2.9095721e-01
   6.0187078e-01  -2.9023548e-01
   6.0195881e-01  -2.8937769e-01
   6.0204684e-01  -2.8838296e-01
   6.0213488e-01  -2.8725045e-01
   6.0222291e-01  -2.8597938e-01
   6.0231095e-01  -2.8456904e-01
   6.0239898e-01  -2.8301880e-01
   6.0248701e-01  -2.8132808e-01
   6.0257505e-01  -2.7949636e-01
   6.0266308e-01  -2.7752320e-01
   6.0275111e-01  -2.7540823e-01
   6.0283915e-01  -2.7315115e-01
   6.0292718e-01  -2.7075171e-01
   6.0301522e-01  -2.6820975e-01
   6.0310325e-01  -2.6552518e-01
   6.0319128e-01  -2.6269798e-01
   6.0327932e-01  -2.5972819e-01
   6.0336735e-01  -2.5661594e-01
   6.0345538e-01  -2.5336142e-01
   6.0354342e-01  -2.4996490e-01
   6.0363145e-01  -2.4642673e-01
   6.0371949e-01  -2.4274731e-01
   6.0380752e-01  -2.3892714e-01
   6.0389555e-01  -2.3496679e-01
   6.0398359e-01  -2.3086689e-01
   6.0407162e-01  -2.2662815e-01
   6.0415965e-01  -2.2225136e-01
   6.0424769e-01  -2.1773739e-01
   6.0433572e-01  -2.1308717e-01
   6.0442375e-01  -2.0830171e-01
   6.0451179e-01  -2.0338210e-01
   6.0459982e-01  -1.9832949e-01
   6.0468786e-01  -1.9314513e-01
   6.0477589e-01  -1.8783031e-01
   6.0486392e-01  -1.8238641e-01
   6.0495196e-01  -1.7681490e-01
   6.0503999e-01  -1.7111728e-01
   6.0512802e-01  -1.6529516e-01
   6.0521606e-01  -1.5935020e-01
   6.0530409e-01  -1.5328414e-01
   6.0539213e-01  -1.4709879e-01
   6.0548016e-01  -1.4079602e-01
   6.0556819e-01  -1.3437778e-01
   6.0565623e-01  -1.2784608e-01
   6.0574426e-01  -1.2120299e-01
   6.0583229e-01  -1.1445067e-01
   6.0592033e-01  -1.0759132e-01
   6.0600836e-01  -1.0062722e-01
   6.0609640e-01  -9.3560698e-02
   6.0618443e-01  -8.6394156e-02
   6.0627246e-01  -7.9130053e-02
   6.0636050e-01  -7.1770906e-02
   6.0644853e-01  -6.4319293e-02
   6.0653656e-01  -5.6777848e-02
   6.0662460e-01  -4.9149258e-02
   6.0671263e-01  -4.1436270e-02
   6.0680067e-01  -3.3641679e-02
   6.0688870e-01  -2.5768334e-02
   6.0697673e-01  -1.7819135e-02
   6.0706477e-01  -9.7970287e-03
   6.0715280e-01  -1.7050110e-03
   6.0724083e-01   6.4538778e-03
   6.0732887e-01   1.4676553e-02
   6.0741690e-01   2.2959886e-02
   6.0750493e-01   3.1300710e-02
   6.0759297e-01   3.9695817e-02
   6.0768100e-01   4.8141963e-02
   6.0776904e-01   5.6635866e-02
   6.0785707e-01   6.5174213e-02
   6.0794510e-01   7.3753656e-02
   6.0803314e-01   8.2370818e-02
   6.0812117e-01   9.1022295e-02
   6.0820920e-01   9.9704655e-02
   6.0829724e-01   1.0841444e-01
   6.0838527e-01   1.1714817e-01
   6.0847331e-01   1.2590235e-01
   6.0856134e-01   1.3467345e-01
   6.0864937e-01   1.4345795e-01
   6.0873741e-01   1.5225228e-01
   6.0882544e-01   1.6105289e-01
   6.0891347e-01   1.6985621e-01
   6.0900151e-01   1.7865864e-01
   6.0908954e-01   1.8745659e-01
   6.0917758e-01   1.9624648e-01
   6.0926561e-01   2.0502470e-01
   6.0935364e-01   2.1378766e-01
   6.0944168e-01   2.2253176e-01
   6.0952971e-01   2.3125339e-01
   6.0961774e-01   2.3994899e-01
   6.0970578e-01   2.4861496e-01
   6.0979381e-01   2.5724773e-01
   6.0988185e-01   2.6584375e-01
   6.0996988e-01   2.7439947e-01
   6.1005791e-01   2.8291136e-01
   6.1014595e-01   2.9137592e-01
   6.1023398e-01   2.9978963e-01
   6.1032201e-01   3.0814905e-01
   6.1041005e-01   3.1645072e-01
   6.1049808e-01   3.2469123e-01
   6.1058612e-01   3.3286718e-01
   6.1067415e-01   3.4097522e-01
   6.1076218e-01   3.4901201e-01
   6.1085022e-01   3.5697427e-01
   6.1093825e-01   3.6485872e-01
   6.1102628e-01   3.7266216e-01
   6.1111432e-01   3.8038141e-01
   6.1120235e-01   3.8801331e-01
   6.1129038e-01   3.9555479e-01
   6.1137842e-01   4.0300279e-01
   6.1146645e-01   4.1035430e-01
   6.1155449e-01   4.1760638e-01
   6.1164252e-01   4.2475613e-01
   6.1173055e-01   4.3180068e-01
   6.1181859e-01   4.3873726e-01
   6.1190662e-01   4.4556311e-01
   6.1199465e-01   4.5227557e-01
   6.1208269e-01   4.5887199e-01
   6.1217072e-01   4.6534983e-01
   6.1225876e-01   4.7170658e-01
   6.1234679e-01   4.7793981e-01
   6.1243482e-01   4.8404715e-01
   6.1252286e-01   4.9002628e-01
   6.1261089e-01   4.9587499e-01
   6.1269892e-01   5.0159109e-01
   6.1278696e-01   5.0717249e-01
   6.1287499e-01   5.1261718e-01
   6.1296303e-01   5.1792319e-01
   6.1305106e-01   5.2308865e-01
   6.1313909e-01   5.2811176e-01
   6.1322713e-01   5.3299078e-01
   6.1331516e-01   5.3772409e-01
   6.1340319e-01   5.4231009e-01
   6.1349123e-01   5.4674731e-01
   6.1357926e-01   5.5103433e-01
   6.1366730e-01   5.5516982e-01
   6.1375533e-01   5.5915253e-01
   6.1384336e-01   5.6298131e-01
   6.1393140e-01   5.6665505e-01
   6.1401943e-01   5.7017278e-01
   6.1410746e-01   5.7353356e-01
   6.1419550e-01   5.7673658e-01
   6.1428353e-01   5.7978108e-01
   6.1437157e-01   5.8266640e-01
   6.1445960e-01   5.8539198e-01
   6.1454763e-01   5.8795733e-01
   6.1463567e-01   5.9036204e-01
   6.1472370e-01   5.9260580e-01
   6.1481173e-01   5.9468839e-01
   6.1489977e-01   5.9660966e-01
   6.1498780e-01   5.9836955e-01
   6.1507583e-01   5.9996811e-01
   6.1516387e-01   6.0140545e-01
   6.1525190e-01   6.0268177e-01
   6.1533994e-01   6.0379738e-01
   6.1542797e-01   6.0475265e-01
   6.1551600e-01   6.0554803e-01
   6.1560404e-01   6.0618409e-01
   6.1569207e-01   6.0666146e-01
   6.1578010e-01   6.0698086e-01
   6.1586814e-01   6.0714308e-01
   6.1595617e-01   6.0714902e-01
   6.1604421e-01   6.0699965e-01
   6.1613224e-01   6.0669601e-01
   6.1622027e-01   6.0623925e-01
   6.1630831e-01   6.0563057e-01
   6.1639634e-01   6.0487126e-01
   6.1648437e-01   6.0396270e-01
   6.1657241e-01   6.0290634e-01
   6.1666044e-01   6.0170371e-01
   6.1674848e-01   6.0035640e-01
   6.1683651e-01   5.9886609e-01
   6.1692454e-01   5.9723454e-01
   6.1701258e-01   5.9546356e-01
   6.1710061e-01   5.9355506e-01
   6.1718864e-01   5.9151099e-01
   6.1727668e-01   5.8933338e-01
   6.1736471e-01   5.8702435e-01
   6.1745275e-01   5.8458605e-01
   6.1754078e-01   5.8202071e-01
   6.1762881e-01   5.7933063e-01
   6.1771685e-01   5.7651816e-01
   6.1780488e-01   5.7358571e-01
   6.1789291e-01   5.7053576e-01
   6.1798095e-01   5.6737084e-01
   6.1806898e-01   5.6409353e-01
   6.1815702e-01   5.6070646e-01
   6.1824505e-01   5.5721233e-01
   6.1833308e-01   5.5361388e-01
   6.1842112e-01   5.4991388e-01
   6.1850915e-01   5.4611518e-01
   6.1859718e-01   5.4222064e-01
   6.1868522e-01   5.3823320e-01
   6.1877325e-01   5.3415580e-01
   6.1886128e-01   5.2999144e-01
   6.1894932e-01   5.2574317e-01
   6.1903735e-01   5.2141405e-01
   6.1912539e-01   5.1700717e-01
   6.1921342e-01   5.1252568e-01
   6.1930145e-01   5.0797274e-01
   6.1938949e-01   5.0335152e-01
   6.1947752e-01   4.9866525e-01
   6.1956555e-01   4.9391716e-01
   6.1965359e-01   4.8911050e-01
   6.1974162e-01   4.8424855e-01
   6.1982966e-01   4.7933459e-01
   6.1991769e-01   4.7437193e-01
   6.2000572e-01   4.6936389e-01
   6.2009376e-01   4.6431378e-01
   6.2018179e-01   4.5922494e-01
   6.2026982e-01   4.5410071e-01
   6.2035786e-01   4.4894444e-01
   6.2044589e-01   4.4375945e-01
   6.2053393e-01   4.3854911e-01
   6.2062196e-01   4.3331673e-01
   6.2070999e-01   4.2806567e-01
   6.2079803e-01   4.2279925e-01
   6.2088606e-01   4.1752078e-01
   6.2097409e-01   4.1223357e-01
   6.2106213e-01   4.0694091e-01
   6.2115016e-01   4.0164609e-01
   6.2123820e-01   3.9635236e-01
   6.2132623e-01   3.9106296e-01
   6.2141426e-01   3.8578112e-01
   6.2150230e-01   3.8051003e-01
   6.2159033e-01   3.7525285e-01
   6.2167836e-01   3.7001274e-01
   6.2176640e-01   3.6479280e-01
   6.2185443e-01   3.5959613e-01
   6.2194246e-01   3.5442576e-01
   6.2203050e-01   3.4928471e-01
   6.2211853e-01   3.4417596e-01
   6.2220657e-01   3.3910245e-01
   6.2229460e-01   3.3406707e-01
   6.2238263e-01   3.2907269e-01
   6.2247067e-01   3.2412211e-01
   6.2255870e-01   3.1921810e-01
   6.2264673e-01   3.1436338e-01
   6.2273477e-01   3.0956062e-01
   6.2282280e-01   3.0481245e-01
   6.2291084e-01   3.0012142e-01
   6.2299887e-01   2.9549006e-01
   6.2308690e-01   2.9092083e-01
   6.2317494e-01   2.8641612e-01
   6.2326297e-01   2.8197829e-01
   6.2335100e-01   2.7760962e-01
   6.2343904e-01   2.7331234e-01
   6.2352707e-01   2.6908862e-01
   6.2361511e-01   2.6494055e-01
   6.2370314e-01   2.6087018e-01
   6.2379117e-01   2.5687948e-01
   6.2387921e-01   2.5297035e-01
   6.2396724e-01   2.4914465e-01
   6.2405527e-01   2.4540413e-01
   6.2414331e-01   2.4175051e-01
   6.2423134e-01   2.3818542e-01
   6.2431938e-01   2.3471043e-01
   6.2440741e-01   2.3132701e-01
   6.2449544e-01   2.2803660e-01
   6.2458348e-01   2.2484054e-01
   6.2467151e-01   2.2174010e-01
   6.2475954e-01   2.1873648e-01
   6.2484758e-01   2.1583081e-01
   6.2493561e-01   2.1302414e-01
   6.2502365e-01   2.1031744e-01
   6.2511168e-01   2.0771161e-01
   6.2519971e-01   2.0520747e-01
   6.2528775e-01   2.0280576e-01
   6.2537578e-01   2.0050717e-01
   6.2546381e-01   1.9831227e-01
   6.2555185e-01   1.9622159e-01
   6.2563988e-01   1.9423557e-01
   6.2572791e-01   1.9235456e-01
   6.2581595e-01   1.9057886e-01
   6.2590398e-01   1.8890867e-01
   6.2599202e-01   1.8734412e-01
   6.2608005e-01   1.8588528e-01
   6.2616808e-01   1.8453211e-01
   6.2625612e-01   1.8328453e-01
   6.2634415e-01   1.8214237e-01
   6.2643218e-01   1.8110538e-01
   6.2652022e-01   1.8017323e-01
   6.2660825e-01   1.7934554e-01
   6.2669629e-01   1.7862184e-01
   6.2678432e-01   1.7800159e-01
   6.2687235e-01   1.7748417e-01
   6.2696039e-01   1.7706890e-01
   6.2704842e-01   1.7675504e-01
   6.2713645e-01   1.7654175e-01
   6.2722449e-01   1.7642814e-01
   6.2731252e-01   1.7641326e-01
   6.2740056e-01   1.7649608e-01
   6.2748859e-01   1.7667550e-01
   6.2757662e-01   1.7695036e-01
   6.2766466e-01   1.7731945e-01
   6.2775269e-01   1.7778147e-01
   6.2784072e-01   1.7833509e-01
   6.2792876e-01   1.7897889e-01
   6.2801679e-01   1.7971141e-01
   6.2810483e-01   1.8053113e-01
   6.2819286e-01   1.8143646e-01
   6.2828089e-01   1.8242577e-01
   6.2836893e-01   1.8349737e-01
   6.2845696e-01   1.8464952e-01
   6.2854499e-01   1.8588042e-01
   6.2863303e-01   1.8718824e-01
   6.2872106e-01   1.8857107e-01
   6.2880910e-01   1.9002700e-01
   6.2889713e-01   1.9155402e-01
   6.2898516e-01   1.9315013e-01
   6.2907320e-01   1.9481324e-01
   6.2916123e-01   1.9654126e-01
   6.2924926e-01   1.9833204e-01
   6.2933730e-01   2.0018339e-01
   6.2942533e-01   2.0209311e-01
   6.2951336e-01   2.0405893e-01
   6.2960140e-01   2.0607859e-01
   6.2968943e-01   2.0814976e-01
   6.2977747e-01   2.1027010e-01
   6.2986550e-01   2.1243726e-01
   6.2995353e-01   2.1464884e-01
   6.3004157e-01   2.1690242e-01
   6.3012960e-01   2.1919558e-01
   6.3021763e-01   2.2152586e-01
   6.3030567e-01   2.2389080e-01
   6.3039370e-01   2.2628790e-01
   6.3048174e-01   2.2871467e-01
   6.3056977e-01   2.3116861e-01
   6.3065780e-01   2.3364718e-01
   6.3074584e-01   2.3614786e-01
   6.3083387e-01   2.3866813e-01
   6.3092190e-01   2.4120544e-01
   6.3100994e-01   2.4375725e-01
   6.3109797e-01   2.4632102e-01
   6.3118601e-01   2.4889421e-01
   6.3127404e-01   2.5147430e-01
   6.3136207e-01   2.5405874e-01
   6.3145011e-01   2.5664502e-01
   6.3153814e-01   2.5923061e-01
   6.3162617e-01   2.6181302e-01
   6.3171421e-01   2.6438975e-01
   6.3180224e-01   2.6695833e-01
   6.3189028e-01   2.6951628e-01
   6.3197831e-01   2.7206117e-01
   6.3206634e-01   2.7459058e-01
   6.3215438e-01   2.7710208e-01
   6.3224241e-01   2.7959331e-01
   6.3233044e-01   2.8206191e-01
   6.3241848e-01   2.8450553e-01
   6.3250651e-01   2.8692188e-01
   6.3259455e-01   2.8930868e-01
   6.3268258e-01   2.9166368e-01
   6.3277061e-01   2.9398467e-01
   6.3285865e-01   2.9626946e-01
   6.3294668e-01   2.9851592e-01
   6.3303471e-01   3.0072194e-01
   6.3312275e-01   3.0288543e-01
   6.3321078e-01   3.0500437e-01
   6.3329881e-01   3.0707677e-01
   6.3338685e-01   3.0910068e-01
   6.3347488e-01   3.1107419e-01
   6.3356292e-01   3.1299543e-01
   6.3365095e-01   3.1486259e-01
   6.3373898e-01   3.1667389e-01
   6.3382702e-01   3.1842762e-01
   6.3391505e-01   3.2012210e-01
   6.3400308e-01   3.2175570e-01
   6.3409112e-01   3.2332685e-01
   6.3417915e-01   3.2483402e-01
   6.3426719e-01   3.2627575e-01
   6.3435522e-01   3.2765062e-01
   6.3444325e-01   3.2895726e-01
   6.3453129e-01   3.3019437e-01
   6.3461932e-01   3.3136070e-01
   6.3470735e-01   3.3245505e-01
   6.3479539e-01   3.3347627e-01
   6.3488342e-01   3.3442330e-01
   6.3497146e-01   3.3529511e-01
   6.3505949e-01   3.3609073e-01
   6.3514752e-01   3.3680927e-01
   6.3523556e-01   3.3744987e-01
   6.3532359e-01   3.3801175e-01
   6.3541162e-01   3.3849418e-01
   6.3549966e-01   3.3889651e-01
   6.3558769e-01   3.3921813e-01
   6.3567573e-01   3.3945849e-01
   6.3576376e-01   3.3961712e-01
   6.3585179e-01   3.3969359e-01
   6.3593983e-01   3.3968755e-01
   6.3602786e-01   3.3959870e-01
   6.3611589e-01   3.3942681e-01
   6.3620393e-01   3.3917169e-01
   6.3629196e-01   3.3883324e-01
   6.3637999e-01   3.3841140e-01
   6.3646803e-01   3.3790618e-01
   6.3655606e-01   3.3731765e-01
   6.3664410e-01   3.3664593e-01
   6.3673213e-01   3.3589122e-01
   6.3682016e-01   3.3505376e-01
   6.3690820e-01   3.3413386e-01
   6.3699623e-01   3.3313187e-01
   6.3708426e-01   3.3204823e-01
   6.3717230e-01   3.3088340e-01
   6.3726033e-01   3.2963793e-01
   6.3734837e-01   3.2831241e-01
   6.3743640e-01   3.2690749e-01
   6.3752443e-01   3.2542385e-01
   6.3761247e-01   3.2386227e-01
   6.3770050e-01   3.2222355e-01
   6.3778853e-01   3.2050854e-01
   6.3787657e-01   3.1871816e-01
   6.3796460e-01   3.1685337e-01
   6.3805264e-01   3.1491517e-01
   6.3814067e-01   3.1290464e-01
   6.3822870e-01   3.1082287e-01
   6.3831674e-01   3.0867101e-01
   6.3840477e-01   3.0645027e-01
   6.3849280e-01   3.0416189e-01
   6.3858084e-01   3.0180714e-01
   6.3866887e-01   2.9938735e-01
   6.3875691e-01   2.9690390e-01
   6.3884494e-01   2.9435818e-01
   6.3893297e-01   2.9175164e-01
   6.3902101e-01   2.8908576e-01
   6.3910904e-01   2.8636205e-01
   6.3919707e-01   2.8358207e-01
   6.3928511e-01   2.8074740e-01
   6.3937314e-01   2.7785964e-01
   6.3946118e-01   2.7492045e-01
   6.3954921e-01   2.7193149e-01
   6.3963724e-01   2.6889447e-01
   6.3972528e-01   2.6581111e-01
   6.3981331e-01   2.6268316e-01
   6.3990134e-01   2.5951239e-01
   6.3998938e-01   2.5630059e-01
   6.4007741e-01   2.5304958e-01
   6.4016544e-01   2.4976119e-01
   6.4025348e-01   2.4643727e-01
   6.4034151e-01   2.4307968e-01
   6.4042955e-01   2.3969030e-01
   6.4051758e-01   2.3627101e-01
   6.4060561e-01   2.3282373e-01
   6.4069365e-01   2.2935035e-01
   6.4078168e-01   2.2585280e-01
   6.4086971e-01   2.2233300e-01
   6.4095775e-01   2.1879288e-01
   6.4104578e-01   2.1523436e-01
   6.4113382e-01   2.1165939e-01
   6.4122185e-01   2.0806989e-01
   6.4130988e-01   2.0446780e-01
   6.4139792e-01   2.0085504e-01
   6.4148595e-01   1.9723354e-01
   6.4157398e-01   1.9360521e-01
   6.4166202e-01   1.8997198e-01
   6.4175005e-01   1.8633573e-01
   6.4183809e-01   1.8269837e-01
   6.4192612e-01   1.7906176e-01
   6.4201415e-01   1.7542778e-01
   6.4210219e-01   1.7179829e-01
   6.4219022e-01   1.6817510e-01
   6.4227825e-01   1.6456006e-01
   6.4236629e-01   1.6095494e-01
   6.4245432e-01   1.5736154e-01
   6.4254236e-01   1.5378161e-01
   6.4263039e-01   1.5021689e-01
   6.4271842e-01   1.4666909e-01
   6.4280646e-01   1.4313990e-01
   6.4289449e-01   1.3963097e-01
   6.4298252e-01   1.3614395e-01
   6.4307056e-01   1.3268043e-01
   6.4315859e-01   1.2924199e-01
   6.4324663e-01   1.2583017e-01
   6.4333466e-01   1.2244649e-01
   6.4342269e-01   1.1909242e-01
   6.4351073e-01   1.1576940e-01
   6.4359876e-01   1.1247885e-01
   6.4368679e-01   1.0922215e-01
   6.4377483e-01   1.0600061e-01
   6.4386286e-01   1.0281555e-01
   6.4395089e-01   9.9668225e-02
   6.4403893e-01   9.6559852e-02
   6.4412696e-01   9.3491612e-02
   6.4421500e-01   9.0464644e-02
   6.4430303e-01   8.7480045e-02
   6.4439106e-01   8.4538869e-02
   6.4447910e-01   8.1642130e-02
   6.4456713e-01   7.8790793e-02
   6.4465516e-01   7.5985783e-02
   6.4474320e-01   7.3227979e-02
   6.4483123e-01   7.0518215e-02
   6.4491927e-01   6.7857279e-02
   6.4500730e-01   6.5245913e-02
   6.4509533e-01   6.2684812e-02
   6.4518337e-01   6.0174625e-02
   6.4527140e-01   5.7715955e-02
   6.4535943e-01   5.5309355e-02
   6.4544747e-01   5.2955333e-02
   6.4553550e-01   5.0654348e-02
   6.4562354e-01   4.8406812e-02
   6.4571157e-01   4.6213088e-02
   6.4579960e-01   4.4073493e-02
   6.4588764e-01   4.1988293e-02
   6.4597567e-01   3.9957710e-02
   6.4606370e-01   3.7981915e-02
   6.4615174e-01   3.6061034e-02
   6.4623977e-01   3.4195142e-02
   6.4632781e-01   3.2384269e-02
   6.4641584e-01   3.0628399e-02
   6.4650387e-01   2.8927467e-02
   6.4659191e-01   2.7281361e-02
   6.4667994e-01   2.5689925e-02
   6.4676797e-01   2.4152956e-02
   6.4685601e-01   2.2670206e-02
   6.4694404e-01   2.1241382e-02
   6.4703208e-01   1.9866146e-02
   6.4712011e-01   1.8544116e-02
   6.4720814e-01   1.7274868e-02
   6.4729618e-01   1.6057934e-02
   6.4738421e-01   1.4892805e-02
   6.4747224e-01   1.3778930e-02
   6.4756028e-01   1.2715716e-02
   6.4764831e-01   1.1702532e-02
   6.4773634e-01   1.0738707e-02
   6.4782438e-01   9.8235319e-03
   6.4791241e-01   8.9562590e-03
   6.4800045e-01   8.1361046e-03
   6.4808848e-01   7.3622493e-03
   6.4817651e-01   6.6338381e-03
   6.4826455e-01   5.9499827e-03
   6.4835258e-01   5.3097611e-03
   6.4844061e-01   4.7122196e-03
   6.4852865e-01   4.1563734e-03
   6.4861668e-01   3.6412075e-03
   6.4870472e-01   3.1656783e-03
   6.4879275e-01   2.7287140e-03
   6.4888078e-01   2.3292162e-03
   6.4896882e-01   1.9660607e-03
   6.4905685e-01   1.6380989e-03
   6.4914488e-01   1.3441589e-03
   6.4923292e-01   1.0830466e-03
   6.4932095e-01   8.5354674e-04
   6.4940899e-01   6.5442454e-04
   6.4949702e-01   4.8442651e-04
   6.4958505e-01   3.4228188e-04
   6.4967309e-01   2.2670378e-04
   6.4976112e-01   1.3639052e-04
   6.4984915e-01   7.0026867e-05
   6.4993719e-01   2.6285261e-05
   6.5002522e-01   3.8271484e-06
   6.5011326e-01   1.3042447e-06
   6.5020129e-01   1.7359827e-05
   6.5028932e-01   5.0630029e-05
   6.5037736e-01   9.9745138e-05
   6.5046539e-01   1.6333090e-04
   6.5055342e-01   2.4000980e-04
   6.5064146e-01   3.2840238e-04
   6.5072949e-01   4.2712855e-04
   6.5081752e-01   5.3480884e-04
   6.5090556e-01   6.5006573e-04
   6.5099359e-01   7.7152492e-04
   6.5108163e-01   8.9781660e-04
   6.5116966e-01   1.0275768e-03
   6.5125769e-01   1.1594484e-03
   6.5134573e-01   1.2920829e-03
   6.5143376e-01   1.4241411e-03
   6.5152179e-01   1.5542947e-03
   6.5160983e-01   1.6812272e-03
   6.5169786e-01   1.8036357e-03
   6.5178590e-01   1.9202313e-03
   6.5187393e-01   2.0297410e-03
   6.5196196e-01   2.1309085e-03
   6.5205000e-01   2.2224951e-03
   6.5213803e-01   2.3032817e-03
   6.5222606e-01   2.3720688e-03
   6.5231410e-01   2.4276784e-03
   6.5240213e-01   2.4689549e-03
   6.5249017e-01   2.4947658e-03
   6.5257820e-01   2.5040032e-03
   6.5266623e-01   2.4955844e-03
   6.5275427e-01   2.4684533e-03
   6.5284230e-01   2.4215808e-03
   6.5293033e-01   2.3539663e-03
   6.5301837e-01   2.2646382e-03
   6.5310640e-01   2.1526549e-03
   6.5319444e-01   2.0171059e-03
   6.5328247e-01   1.8571120e-03
   6.5337050e-01   1.6718268e-03
   6.5345854e-01   1.4604368e-03
   6.5354657e-01   1.2221628e-03
   6.5363460e-01   9.5625991e-04
   6.5372264e-01   6.6201872e-04
   6.5381067e-01   3.3876571e-04
   6.5389871e-01  -1.4136100e-05
   6.5398674e-01  -3.9728661e-04
   6.5407477e-01  -8.1124810e-04
   6.5416281e-01  -1.2565447e-03
   6.5425084e-01  -1.7336620e-03
   6.5433887e-01  -2.2430465e-03
   6.5442691e-01  -2.7851055e-03
   6.5451494e-01  -3.3602062e-03
   6.5460297e-01  -3.9686760e-03
   6.5469101e-01  -4.6108020e-03
   6.5477904e-01  -5.2868303e-03
   6.5486708e-01  -5.9969667e-03
   6.5495511e-01  -6.7413755e-03
   6.5504314e-01  -7.5201803e-03
   6.5513118e-01  -8.3334632e-03
   6.5521921e-01  -9.1812650e-03
   6.5530724e-01  -1.0063586e-02
   6.5539528e-01  -1.0980383e-02
   6.5548331e-01  -1.1931574e-02
   6.5557135e-01  -1.2917035e-02
   6.5565938e-01  -1.3936600e-02
   6.5574741e-01  -1.4990064e-02
   6.5583545e-01  -1.6077179e-02
   6.5592348e-01  -1.7197659e-02
   6.5601151e-01  -1.8351175e-02
   6.5609955e-01  -1.9537360e-02
   6.5618758e-01  -2.0755809e-02
   6.5627562e-01  -2.2006073e-02
   6.5636365e-01  -2.3287669e-02
   6.5645168e-01  -2.4600074e-02
   6.5653972e-01  -2.5942726e-02
   6.5662775e-01  -2.7315027e-02
   6.5671578e-01  -2.8716341e-02
   6.5680382e-01  -3.0145999e-02
   6.5689185e-01  -3.1603292e-02
   6.5697989e-01  -3.3087478e-02
   6.5706792e-01  -3.4597782e-02
   6.5715595e-01  -3.6133394e-02
   6.5724399e-01  -3.7693472e-02
   6.5733202e-01  -3.9277140e-02
   6.5742005e-01  -4.0883494e-02
   6.5750809e-01  -4.2511596e-02
   6.5759612e-01  -4.4160482e-02
   6.5768416e-01  -4.5829155e-02
   6.5777219e-01  -4.7516596e-02
   6.5786022e-01  -4.9221753e-02
   6.5794826e-01  -5.0943552e-02
   6.5803629e-01  -5.2680893e-02
   6.5812432e-01  -5.4432652e-02
   6.5821236e-01  -5.6197682e-02
   6.5830039e-01  -5.7974815e-02
   6.5838842e-01  -5.9762862e-02
   6.5847646e-01  -6.1560612e-02
   6.5856449e-01  -6.3366838e-02
   6.5865253e-01  -6.5180296e-02
   6.5874056e-01  -6.6999723e-02
   6.5882859e-01  -6.8823843e-02
   6.5891663e-01  -7.0651365e-02
   6.5900466e-01  -7.2480986e-02
   6.5909269e-01  -7.4311390e-02
   6.5918073e-01  -7.6141253e-02
   6.5926876e-01  -7.7969238e-02
   6.5935680e-01  -7.9794004e-02
   6.5944483e-01  -8.1614201e-02
   6.5953286e-01  -8.3428474e-02
   6.5962090e-01  -8.5235464e-02
   6.5970893e-01  -8.7033808e-02
   6.5979696e-01  -8.8822143e-02
   6.5988500e-01  -9.0599105e-02
   6.5997303e-01  -9.2363330e-02
   6.6006107e-01  -9.4113457e-02
   6.6014910e-01  -9.5848128e-02
   6.6023713e-01  -9.7565988e-02
   6.6032517e-01  -9.9265692e-02
   6.6041320e-01  -1.0094590e-01
   6.6050123e-01  -1.0260527e-01
   6.6058927e-01  -1.0424250e-01
   6.6067730e-01  -1.0585626e-01
   6.6076534e-01  -1.0744526e-01
   6.6085337e-01  -1.0900821e-01
   6.6094140e-01  -1.1054384e-01
   6.6102944e-01  -1.1205090e-01
   6.6111747e-01  -1.1352814e-01
   6.6120550e-01  -1.1497435e-01
   6.6129354e-01  -1.1638833e-01
   6.6138157e-01  -1.1776889e-01
   6.6146961e-01  -1.1911488e-01
   6.6155764e-01  -1.2042517e-01
   6.6164567e-01  -1.2169863e-01
   6.6173371e-01  -1.2293419e-01
   6.6182174e-01  -1.2413078e-01
   6.6190977e-01  -1.2528737e-01
   6.6199781e-01  -1.2640295e-01
   6.6208584e-01  -1.2747655e-01
   6.6217387e-01  -1.2850723e-01
   6.6226191e-01  -1.2949406e-01
   6.6234994e-01  -1.3043617e-01
   6.6243798e-01  -1.3133271e-01
   6.6252601e-01  -1.3218286e-01
   6.6261404e-01  -1.3298583e-01
   6.6270208e-01  -1.3374089e-01
   6.6279011e-01  -1.3444733e-01
   6.6287814e-01  -1.3510447e-01
   6.6296618e-01  -1.3571167e-01
   6.6305421e-01  -1.3626836e-01
   6.6314225e-01  -1.3677396e-01
   6.6323028e-01  -1.3722796e-01
   6.6331831e-01  -1.3762989e-01
   6.6340635e-01  -1.3797931e-01
   6.6349438e-01  -1.3827583e-01
   6.6358241e-01  -1.3851910e-01
   6.6367045e-01  -1.3870881e-01
   6.6375848e-01  -1.3884470e-01
   6.6384652e-01  -1.3892655e-01
   6.6393455e-01  -1.3895417e-01
   6.6402258e-01  -1.3892744e-01
   6.6411062e-01  -1.3884627e-01
   6.6419865e-01  -1.3871061e-01
   6.6428668e-01  -1.3852046e-01
   6.6437472e-01  -1.3827589e-01
   6.6446275e-01  -1.3797696e-01
   6.6455079e-01  -1.3762383e-01
   6.6463882e-01  -1.3721668e-01
   6.6472685e-01  -1.3675573e-01
   6.6481489e-01  -1.3624126e-01
   6.6490292e-01  -1.3567359e-01
   6.6499095e-01  -1.3505309e-01
   6.6507899e-01  -1.3438017e-01
   6.6516702e-01  -1.3365528e-01
   6.6525505e-01  -1.3287893e-01
   6.6534309e-01  -1.3205166e-01
   6.6543112e-01  -1.3117407e-01
   6.6551916e-01  -1.3024678e-01
   6.6560719e-01  -1.2927048e-01
   6.6569522e-01  -1.2824590e-01
   6.6578326e-01  -1.2717379e-01
   6.6587129e-01  -1.2605497e-01
   6.6595932e-01  -1.2489029e-01
   6.6604736e-01  -1.2368064e-01
   6.6613539e-01  -1.2242695e-01
   6.6622343e-01  -1.2113020e-01
   6.6631146e-01  -1.1979140e-01
   6.6639949e-01  -1.1841161e-01
   6.6648753e-01  -1.1699191e-01
   6.6657556e-01  -1.1553344e-01
   6.6666359e-01  -1.1403736e-01
   6.6675163e-01  -1.1250488e-01
   6.6683966e-01  -1.1093724e-01
   6.6692770e-01  -1.0933570e-01
   6.6701573e-01  -1.0770157e-01
   6.6710376e-01  -1.0603619e-01
   6.6719180e-01  -1.0434094e-01
   6.6727983e-01  -1.0261721e-01
   6.6736786e-01  -1.0086643e-01
   6.6745590e-01  -9.9090071e-02
   6.6754393e-01  -9.7289610e-02
   6.6763197e-01  -9.5466564e-02
   6.6772000e-01  -9.3622472e-02
   6.6780803e-01  -9.1758897e-02
   6.6789607e-01  -8.9877425e-02
   6.6798410e-01  -8.7979666e-02
   6.6807213e-01  -8.6067247e-02
   6.6816017e-01  -8.4141818e-02
   6.6824820e-01  -8.2205045e-02
   6.6833624e-01  -8.0258611e-02
   6.6842427e-01  -7.8304216e-02
   6.6851230e-01  -7.6343573e-02
   6.6860034e-01  -7.4378409e-02
   6.6868837e-01  -7.2410462e-02
   6.6877640e-01  -7.0441481e-02
   6.6886444e-01  -6.8473223e-02
   6.6895247e-01  -6.6507453e-02
   6.6904050e-01  -6.4545944e-02
   6.6912854e-01  -6.2590471e-02
   6.6921657e-01  -6.0642814e-02
   6.6930461e-01  -5.8704756e-02
   6.6939264e-01  -5.6778078e-02
   6.6948067e-01  -5.4864563e-02
   6.6956871e-01  -5.2965990e-02
   6.6965674e-01  -5.1084135e-02
   6.6974477e-01  -4.9220769e-02
   6.6983281e-01  -4.7377658e-02
   6.6992084e-01  -4.5556556e-02
   6.7000888e-01  -4.3759213e-02
   6.7009691e-01  -4.1987364e-02
   6.7018494e-01  -4.0242735e-02
   6.7027298e-01  -3.8527037e-02
   6.7036101e-01  -3.6841965e-02
   6.7044904e-01  -3.5189201e-02
   6.7053708e-01  -3.3570406e-02
   6.7062511e-01  -3.1987223e-02
   6.7071315e-01  -3.0441276e-02
   6.7080118e-01  -2.8934166e-02
   6.7088921e-01  -2.7467470e-02
   6.7097725e-01  -2.6042743e-02
   6.7106528e-01  -2.4661512e-02
   6.7115331e-01  -2.3325278e-02
   6.7124135e-01  -2.2035515e-02
   6.7132938e-01  -2.0793664e-02
   6.7141742e-01  -1.9601140e-02
   6.7150545e-01  -1.8459321e-02
   6.7159348e-01  -1.7369556e-02
   6.7168152e-01  -1.6333157e-02
   6.7176955e-01  -1.5351402e-02
   6.7185758e-01  -1.4425532e-02
   6.7194562e-01  -1.3556750e-02
   6.7203365e-01  -1.2746221e-02
   6.7212169e-01  -1.1995069e-02
   6.7220972e-01  -1.1304379e-02
   6.7229775e-01  -1.0675192e-02
   6.7238579e-01  -1.0108508e-02
   6.7247382e-01  -9.6052826e-03
   6.7256185e-01  -9.1664272e-03
   6.7264989e-01  -8.7928075e-03
   6.7273792e-01  -8.4852432e-03
   6.7282595e-01  -8.2445067e-03
   6.7291399e-01  -8.0713230e-03
   6.7300202e-01  -7.9663683e-03
   6.7309006e-01  -7.9302698e-03
   6.7317809e-01  -7.9636047e-03
   6.7326612e-01  -8.0668999e-03
   6.7335416e-01  -8.2406311e-03
   6.7344219e-01  -8.4852228e-03
   6.7353022e-01  -8.8010470e-03
   6.7361826e-01  -9.1884235e-03
   6.7370629e-01  -9.6476190e-03
   6.7379433e-01  -1.0178847e-02
   6.7388236e-01  -1.0782267e-02
   6.7397039e-01  -1.1457986e-02
   6.7405843e-01  -1.2206054e-02
   6.7414646e-01  -1.3026469e-02
   6.7423449e-01  -1.3919174e-02
   6.7432253e-01  -1.4884056e-02
   6.7441056e-01  -1.5920948e-02
   6.7449860e-01  -1.7029630e-02
   6.7458663e-01  -1.8209823e-02
   6.7467466e-01  -1.9461196e-02
   6.7476270e-01  -2.0783364e-02
   6.7485073e-01  -2.2175884e-02
   6.7493876e-01  -2.3638262e-02
   6.7502680e-01  -2.5169948e-02
   6.7511483e-01  -2.6770339e-02
   6.7520287e-01  -2.8438775e-02
   6.7529090e-01  -3.0174547e-02
   6.7537893e-01  -3.1976891e-02
   6.7546697e-01  -3.3844990e-02
   6.7555500e-01  -3.5777975e-02
   6.7564303e-01  -3.7774927e-02
   6.7573107e-01  -3.9834872e-02
   6.7581910e-01  -4.1956790e-02
   6.7590714e-01  -4.4139608e-02
   6.7599517e-01  -4.6382205e-02
   6.7608320e-01  -4.8683411e-02
   6.7617124e-01  -5.1042009e-02
   6.7625927e-01  -5.3456734e-02
   6.7634730e-01  -5.5926275e-02
   6.7643534e-01  -5.8449275e-02
   6.7652337e-01  -6.1024334e-02
   6.7661140e-01  -6.3650008e-02
   6.7669944e-01  -6.6324809e-02
   6.7678747e-01  -6.9047209e-02
   6.7687551e-01  -7.1815639e-02
   6.7696354e-01  -7.4628490e-02
   6.7705157e-01  -7.7484116e-02
   6.7713961e-01  -8.0380831e-02
   6.7722764e-01  -8.3316916e-02
   6.7731567e-01  -8.6290615e-02
   6.7740371e-01  -8.9300140e-02
   6.7749174e-01  -9.2343668e-02
   6.7757978e-01  -9.5419348e-02
   6.7766781e-01  -9.8525296e-02
   6.7775584e-01  -1.0165960e-01
   6.7784388e-01  -1.0482033e-01
   6.7793191e-01  -1.0800551e-01
   6.7801994e-01  -1.1121316e-01
   6.7810798e-01  -1.1444126e-01
   6.7819601e-01  -1.1768779e-01
   6.7828405e-01  -1.2095068e-01
   6.7837208e-01  -1.2422788e-01
   6.7846011e-01  -1.2751728e-01
   6.7854815e-01  -1.3081679e-01
   6.7863618e-01  -1.3412429e-01
   6.7872421e-01  -1.3743765e-01
   6.7881225e-01  -1.4075472e-01
   6.7890028e-01  -1.4407336e-01
   6.7898832e-01  -1.4739140e-01
   6.7907635e-01  -1.5070669e-01
   6.7916438e-01  -1.5401705e-01
   6.7925242e-01  -1.5732032e-01
   6.7934045e-01  -1.6061431e-01
   6.7942848e-01  -1.6389685e-01
   6.7951652e-01  -1.6716579e-01
   6.7960455e-01  -1.7041893e-01
   6.7969258e-01  -1.7365414e-01
   6.7978062e-01  -1.7686924e-01
   6.7986865e-01  -1.8006210e-01
   6.7995669e-01  -1.8323057e-01
   6.8004472e-01  -1.8637254e-01
   6.8013275e-01  -1.8948589e-01
   6.8022079e-01  -1.9256852e-01
   6.8030882e-01  -1.9561835e-01
   6.8039685e-01  -1.9863333e-01
   6.8048489e-01  -2.0161141e-01
   6.8057292e-01  -2.0455057e-01
   6.8066096e-01  -2.0744881e-01
   6.8074899e-01  -2.1030417e-01
   6.8083702e-01  -2.1311468e-01
   6.8092506e-01  -2.1587844e-01
   6.8101309e-01  -2.1859355e-01
   6.8110112e-01  -2.2125816e-01
   6.8118916e-01  -2.2387043e-01
   6.8127719e-01  -2.2642857e-01
   6.8136523e-01  -2.2893082e-01
   6.8145326e-01  -2.3137547e-01
   6.8154129e-01  -2.3376081e-01
   6.8162933e-01  -2.3608521e-01
   6.8171736e-01  -2.3834706e-01
   6.8180539e-01  -2.4054480e-01
   6.8189343e-01  -2.4267690e-01
   6.8198146e-01  -2.4474189e-01
   6.8206950e-01  -2.4673834e-01
   6.8215753e-01  -2.4866485e-01
   6.8224556e-01  -2.5052010e-01
   6.8233360e-01  -2.5230279e-01
   6.8242163e-01  -2.5401169e-01
   6.8250966e-01  -2.5564561e-01
   6.8259770e-01  -2.5720341e-01
   6.8268573e-01  -2.5868400e-01
   6.8277377e-01  -2.6008637e-01
   6.8286180e-01  -2.6140954e-01
   6.8294983e-01  -2.6265259e-01
   6.8303787e-01  -2.6381466e-01
   6.8312590e-01  -2.6489494e-01
   6.8321393e-01  -2.6589269e-01
   6.8330197e-01  -2.6680722e-01
   6.8339000e-01  -2.6763791e-01
   6.8347803e-01  -2.6838418e-01
   6.8356607e-01  -2.6904553e-01
   6.8365410e-01  -2.6962152e-01
   6.8374214e-01  -2.7011177e-01
   6.8383017e-01  -2.7051594e-01
   6.8391820e-01  -2.7083378e-01
   6.8400624e-01  -2.7106511e-01
   6.8409427e-01  -2.7120977e-01
   6.8418230e-01  -2.7126771e-01
   6.8427034e-01  -2.7123892e-01
   6.8435837e-01  -2.7112346e-01
   6.8444641e-01  -2.7092145e-01
   6.8453444e-01  -2.7063308e-01
   6.8462247e-01  -2.7025860e-01
   6.8471051e-01  -2.6979833e-01
   6.8479854e-01  -2.6925264e-01
   6.8488657e-01  -2.6862199e-01
   6.8497461e-01  -2.6790687e-01
   6.8506264e-01  -2.6710786e-01
   6.8515068e-01  -2.6622560e-01
   6.8523871e-01  -2.6526078e-01
   6.8532674e-01  -2.6421417e-01
   6.8541478e-01  -2.6308658e-01
   6.8550281e-01  -2.6187891e-01
   6.8559084e-01  -2.6059210e-01
   6.8567888e-01  -2.5922716e-01
   6.8576691e-01  -2.5778516e-01
   6.8585495e-01  -2.5626723e-01
   6.8594298e-01  -2.5467456e-01
   6.8603101e-01  -2.5300839e-01
   6.8611905e-01  -2.5127003e-01
   6.8620708e-01  -2.4946084e-01
   6.8629511e-01  -2.4758223e-01
   6.8638315e-01  -2.4563569e-01
   6.8647118e-01  -2.4362273e-01
   6.8655922e-01  -2.4154495e-01
   6.8664725e-01  -2.3940396e-01
   6.8673528e-01  -2.3720147e-01
   6.8682332e-01  -2.3493919e-01
   6.8691135e-01  -2.3261893e-01
   6.8699938e-01  -2.3024250e-01
   6.8708742e-01  -2.2781180e-01
   6.8717545e-01  -2.2532874e-01
   6.8726348e-01  -2.2279530e-01
   6.8735152e-01  -2.2021348e-01
   6.8743955e-01  -2.1758535e-01
   6.8752759e-01  -2.1491300e-01
   6.8761562e-01  -2.1219856e-01
   6.8770365e-01  -2.0944421e-01
   6.8779169e-01  -2.0665215e-01
   6.8787972e-01  -2.0382463e-01
   6.8796775e-01  -2.0096392e-01
   6.8805579e-01  -1.9807233e-01
   6.8814382e-01  -1.9515220e-01
   6.8823186e-01  -1.9220590e-01
   6.8831989e-01  -1.8923582e-01
   6.8840792e-01  -1.8624438e-01
   6.8849596e-01  -1.8323402e-01
   6.8858399e-01  -1.8020721e-01
   6.8867202e-01  -1.7716644e-01
   6.8876006e-01  -1.7411420e-01
   6.8884809e-01  -1.7105302e-01
   6.8893613e-01  -1.6798544e-01
   6.8902416e-01  -1.6491400e-01
   6.8911219e-01  -1.6184127e-01
   6.8920023e-01  -1.5876982e-01
   6.8928826e-01  -1.5570222e-01
   6.8937629e-01  -1.5264107e-01
   6.8946433e-01  -1.4958896e-01
   6.8955236e-01  -1.4654847e-01
   6.8964040e-01  -1.4352220e-01
   6.8972843e-01  -1.4051275e-01
   6.8981646e-01  -1.3752271e-01
   6.8990450e-01  -1.3455466e-01
   6.8999253e-01  -1.3161119e-01
   6.9008056e-01  -1.2869487e-01


==> Q_real.dat <==
   2.5000000e-01   6.7143737e-01
   2.5008803e-01   6.7048390e-01
   2.5017607e-01   6.6935444e-01
   2.5026410e-01   6.6804954e-01
   2.5035213e-01   6.6656982e-01
   2.5044017e-01   6.6491600e-01
   2.5052820e-01   6.6308891e-01
   2.5061624e-01   6.6108944e-01
   2.5070427e-01   6.5891858e-01
   2.5079230e-01   6.5657743e-01
   2.5088034e-01   6.5406714e-01
   2.5096837e-01   6.5138899e-01
   2.5105640e-01   6.4854432e-01
   2.5114444e-01   6.4553456e-01
   2.5123247e-01   6.4236124e-01
   2.5132051e-01   6.3902596e-01
   2.5140854e-01   6.3553040e-01
   2.5149657e-01   6.3187635e-01
   2.5158461e-01   6.2806565e-01
   2.5167264e-01   6.2410024e-01
   2.5176067e-01   6.1998213e-01
   2.5184871e-01   6.1571342e-01
   2.5193674e-01   6.1129628e-01
   2.5202478e-01   6.0673296e-01
   2.5211281e-01   6.0202578e-01
   2.5220084e-01   5.9717713e-01
   2.5228888e-01   5.9218948e-01
   2.5237691e-01   5.8706537e-01
   2.5246494e-01   5.8180741e-01
   2.5255298e-01   5.7641827e-01
   2.5264101e-01   5.7090070e-01
   2.5272905e-01   5.6525749e-01
   2.5281708e-01   5.5949153e-01
   2.5290511e-01   5.5360573e-01
   2.5299315e-01   5.4760308e-01
   2.5308118e-01   5.4148664e-01
   2.5316921e-01   5.3525950e-01
   2.5325725e-01   5.2892482e-01
   2.5334528e-01   5.2248580e-01
   2.5343332e-01   5.1594572e-01
   2.5352135e-01   5.0930786e-01
   2.5360938e-01   5.0257559e-01
   2.5369742e-01   4.9575230e-01
   2.5378545e-01   4.8884144e-01
   2.5387348e-01   4.8184648e-01
   2.5396152e-01   4.7477093e-01
   2.5404955e-01   4.6761837e-01
   2.5413758e-01   4.6039236e-01
   2.5422562e-01   4.5309654e-01
   2.5431365e-01   4.4573455e-01
   2.5440169e-01   4.3831008e-01
   2.5448972e-01   4.3082682e-01
   2.5457775e-01   4.2328851e-01
   2.5466579e-01   4.1569889e-01
   2.5475382e-01   4.0806172e-01
   2.5484185e-01   4.0038081e-01
   2.5492989e-01   3.9265993e-01
   2.5501792e-01   3.8490291e-01
   2.5510596e-01   3.7711357e-01
   2.5519399e-01   3.6929574e-01
   2.5528202e-01   3.6145324e-01
   2.5537006e-01   3.5358993e-01
   2.5545809e-01   3.4570965e-01
   2.5554612e-01   3.3781622e-01
   2.5563416e-01   3.2991350e-01
   2.5572219e-01   3.2200531e-01
   2.5581023e-01   3.1409547e-01
   2.5589826e-01   3.0618781e-01
   2.5598629e-01   2.9828612e-01
   2.5607433e-01   2.9039419e-01
   2.5616236e-01   2.8251580e-01
   2.5625039e-01   2.7465470e-01
   2.5633843e-01   2.6681463e-01
   2.5642646e-01   2.5899929e-01
   2.5651450e-01   2.5121238e-01
   2.5660253e-01   2.4345756e-01
   2.5669056e-01   2.3573846e-01
   2.5677860e-01   2.2805867e-01
   2.5686663e-01   2.2042178e-01
   2.5695466e-01   2.1283132e-01
   2.5704270e-01   2.0529077e-01
   2.5713073e-01   1.9780361e-01
   2.5721877e-01   1.9037326e-01
   2.5730680e-01   1.8300308e-01
   2.5739483e-01   1.7569642e-01
   2.5748287e-01   1.6845656e-01
   2.5757090e-01   1.6128674e-01
   2.5765893e-01   1.5419015e-01
   2.5774697e-01   1.4716994e-01
   2.5783500e-01   1.4022919e-01
   2.5792303e-01   1.3337093e-01
   2.5801107e-01   1.2659814e-01
   2.5809910e-01   1.1991375e-01
   2.5818714e-01   1.1332061e-01
   2.5827517e-01   1.0682152e-01
   2.5836320e-01   1.0041923e-01
   2.5845124e-01   9.4116412e-02
   2.5853927e-01   8.7915678e-02
   2.5862730e-01   8.1819577e-02
   2.5871534e-01   7.5830588e-02
   2.5880337e-01   6.9951125e-02
   2.5889141e-01   6.4183530e-02
   2.5897944e-01   5.8530078e-02
   2.5906747e-01   5.2992970e-02
   2.5915551e-01   4.7574336e-02
   2.5924354e-01   4.2276234e-02
   2.5933157e-01   3.7100646e-02
   2.5941961e-01   3.2049482e-02
   2.5950764e-01   2.7124573e-02
   2.5959568e-01   2.2327676e-02
   2.5968371e-01   1.7660470e-02
   2.5977174e-01   1.3124558e-02
   2.5985978e-01   8.7214625e-03
   2.5994781e-01   4.4526291e-03
   2.6003584e-01   3.1942350e-04
   2.6012388e-01  -3.6768680e-03
   2.6021191e-01  -7.5350391e-03
   2.6029995e-01  -1.1253964e-02
   2.6038798e-01  -1.4832596e-02
   2.6047601e-01  -1.8269971e-02
   2.6056405e-01  -2.1565204e-02
   2.6065208e-01  -2.4717494e-02
   2.6074011e-01  -2.7726116e-02
   2.6082815e-01  -3.0590429e-02
   2.6091618e-01  -3.3309874e-02
   2.6100421e-01  -3.5883971e-02
   2.6109225e-01  -3.8312320e-02
   2.6118028e-01  -4.0594602e-02
   2.6126832e-01  -4.2730579e-02
   2.6135635e-01  -4.4720091e-02
   2.6144438e-01  -4.6563059e-02
   2.6153242e-01  -4.8259483e-02
   2.6162045e-01  -4.9809439e-02
   2.6170848e-01  -5.1213083e-02
   2.6179652e-01  -5.2470649e-02
   2.6188455e-01  -5.3582445e-02
   2.6197259e-01  -5.4548857e-02
   2.6206062e-01  -5.5370346e-02
   2.6214865e-01  -5.6047447e-02
   2.6223669e-01  -5.6580770e-02
   2.6232472e-01  -5.6970995e-02
   2.6241275e-01  -5.7218878e-02
   2.6250079e-01  -5.7325241e-02
   2.6258882e-01  -5.7290980e-02
   2.6267686e-01  -5.7117059e-02
   2.6276489e-01  -5.6804508e-02
   2.6285292e-01  -5.6354425e-02
   2.6294096e-01  -5.5767975e-02
   2.6302899e-01  -5.5046383e-02
   2.6311702e-01  -5.4190943e-02
   2.6320506e-01  -5.3203005e-02
   2.6329309e-01  -5.2083984e-02
   2.6338113e-01  -5.0835351e-02
   2.6346916e-01  -4.9458636e-02
   2.6355719e-01  -4.7955427e-02
   2.6364523e-01  -4.6327363e-02
   2.6373326e-01  -4.4576141e-02
   2.6382129e-01  -4.2703505e-02
   2.6390933e-01  -4.0711254e-02
   2.6399736e-01  -3.8601233e-02
   2.6408540e-01  -3.6375334e-02
   2.6417343e-01  -3.4035497e-02
   2.6426146e-01  -3.1583705e-02
   2.6434950e-01  -2.9021981e-02
   2.6443753e-01  -2.6352392e-02
   2.6452556e-01  -2.3577042e-02
   2.6461360e-01  -2.0698073e-02
   2.6470163e-01  -1.7717662e-02
   2.6478966e-01  -1.4638020e-02
   2.6487770e-01  -1.1461390e-02
   2.6496573e-01  -8.1900459e-03
   2.6505377e-01  -4.8262886e-03
   2.6514180e-01  -1.3724468e-03
   2.6522983e-01   2.1691263e-03
   2.6531787e-01   5.7960545e-03
   2.6540590e-01   9.5059403e-03
   2.6549393e-01   1.3296367e-02
   2.6558197e-01   1.7164900e-02
   2.6567000e-01   2.1109089e-02
   2.6575804e-01   2.5126470e-02
   2.6584607e-01   2.9214567e-02
   2.6593410e-01   3.3370894e-02
   2.6602214e-01   3.7592954e-02
   2.6611017e-01   4.1878248e-02
   2.6619820e-01   4.6224269e-02
   2.6628624e-01   5.0628507e-02
   2.6637427e-01   5.5088452e-02
   2.6646231e-01   5.9601593e-02
   2.6655034e-01   6.4165424e-02
   2.6663837e-01   6.8777441e-02
   2.6672641e-01   7.3435145e-02
   2.6681444e-01   7.8136048e-02
   2.6690247e-01   8.2877668e-02
   2.6699051e-01   8.7657535e-02
   2.6707854e-01   9.2473193e-02
   2.6716658e-01   9.7322199e-02
   2.6725461e-01   1.0220213e-01
   2.6734264e-01   1.0711057e-01
   2.6743068e-01   1.1204513e-01
   2.6751871e-01   1.1700344e-01
   2.6760674e-01   1.2198317e-01
   2.6769478e-01   1.2698197e-01
   2.6778281e-01   1.3199757e-01
   2.6787085e-01   1.3702768e-01
   2.6795888e-01   1.4207006e-01
   2.6804691e-01   1.4712251e-01
   2.6813495e-01   1.5218283e-01
   2.6822298e-01   1.5724889e-01
   2.6831101e-01   1.6231856e-01
   2.6839905e-01   1.6738976e-01
   2.6848708e-01   1.7246046e-01
   2.6857511e-01   1.7752864e-01
   2.6866315e-01   1.8259233e-01
   2.6875118e-01   1.8764961e-01
   2.6883922e-01   1.9269859e-01
   2.6892725e-01   1.9773743e-01
   2.6901528e-01   2.0276431e-01
   2.6910332e-01   2.0777748e-01
   2.6919135e-01   2.1277524e-01
   2.6927938e-01   2.1775589e-01
   2.6936742e-01   2.2271784e-01
   2.6945545e-01   2.2765950e-01
   2.6954349e-01   2.3257934e-01
   2.6963152e-01   2.3747589e-01
   2.6971955e-01   2.4234772e-01
   2.6980759e-01   2.4719346e-01
   2.6989562e-01   2.5201176e-01
   2.6998365e-01   2.5680137e-01
   2.7007169e-01   2.6156105e-01
   2.7015972e-01   2.6628963e-01
   2.7024776e-01   2.7098600e-01
   2.7033579e-01   2.7564909e-01
   2.7042382e-01   2.8027789e-01
   2.7051186e-01   2.8487143e-01
   2.7059989e-01   2.8942882e-01
   2.7068792e-01   2.9394920e-01
   2.7077596e-01   2.9843177e-01
   2.7086399e-01   3.0287580e-01
   2.7095203e-01   3.0728060e-01
   2.7104006e-01   3.1164554e-01
   2.7112809e-01   3.1597003e-01
   2.7121613e-01   3.2025356e-01
   2.7130416e-01   3.2449565e-01
   2.7139219e-01   3.2869588e-01
   2.7148023e-01   3.3285390e-01
   2.7156826e-01   3.3696940e-01
   2.7165630e-01   3.4104212e-01
   2.7174433e-01   3.4507187e-01
   2.7183236e-01   3.4905848e-01
   2.7192040e-01   3.5300187e-01
   2.7200843e-01   3.5690199e-01
   2.7209646e-01   3.6075884e-01
   2.7218450e-01   3.6457249e-01
   2.7227253e-01   3.6834303e-01
   2.7236056e-01   3.7207063e-01
   2.7244860e-01   3.7575549e-01
   2.7253663e-01   3.7939786e-01
   2.7262467e-01   3.8299804e-01
   2.7271270e-01   3.8655638e-01
   2.7280073e-01   3.9007328e-01
   2.7288877e-01   3.9354917e-01
   2.7297680e-01   3.9698453e-01
   2.7306483e-01   4.0037989e-01
   2.7315287e-01   4.0373581e-01
   2.7324090e-01   4.0705290e-01
   2.7332894e-01   4.1033182e-01
   2.7341697e-01   4.1357325e-01
   2.7350500e-01   4.1677791e-01
   2.7359304e-01   4.1994658e-01
   2.7368107e-01   4.2308004e-01
   2.7376910e-01   4.2617914e-01
   2.7385714e-01   4.2924473e-01
   2.7394517e-01   4.3227773e-01
   2.7403321e-01   4.3527906e-01
   2.7412124e-01   4.3824968e-01
   2.7420927e-01   4.4119059e-01
   2.7429731e-01   4.4410280e-01
   2.7438534e-01   4.4698735e-01
   2.7447337e-01   4.4984531e-01
   2.7456141e-01   4.5267779e-01
   2.7464944e-01   4.5548588e-01
   2.7473748e-01   4.5827073e-01
   2.7482551e-01   4.6103348e-01
   2.7491354e-01   4.6377532e-01
   2.7500158e-01   4.6649744e-01
   2.7508961e-01   4.6920103e-01
   2.7517764e-01   4.7188732e-01
   2.7526568e-01   4.7455754e-01
   2.7535371e-01   4.7721292e-01
   2.7544174e-01   4.7985474e-01
   2.7552978e-01   4.8248423e-01
   2.7561781e-01   4.8510268e-01
   2.7570585e-01   4.8771135e-01
   2.7579388e-01   4.9031152e-01
   2.7588191e-01   4.9290446e-01
   2.7596995e-01   4.9549147e-01
   2.7605798e-01   4.9807382e-01
   2.7614601e-01   5.0065279e-01
   2.7623405e-01   5.0322965e-01
   2.7632208e-01   5.0580567e-01
   2.7641012e-01   5.0838212e-01
   2.7649815e-01   5.1096026e-01
   2.7658618e-01   5.1354134e-01
   2.7667422e-01   5.1612659e-01
   2.7676225e-01   5.1871724e-01
   2.7685028e-01   5.2131450e-01
   2.7693832e-01   5.2391959e-01
   2.7702635e-01   5.2653367e-01
   2.7711439e-01   5.2915793e-01
   2.7720242e-01   5.3179351e-01
   2.7729045e-01   5.3444155e-01
   2.7737849e-01   5.3710315e-01
   2.7746652e-01   5.3977940e-01
   2.7755455e-01   5.4247138e-01
   2.7764259e-01   5.4518013e-01
   2.7773062e-01   5.4790666e-01
   2.7781866e-01   5.5065197e-01
   2.7790669e-01   5.5341702e-01
   2.7799472e-01   5.5620275e-01
   2.7808276e-01   5.5901007e-01
   2.7817079e-01   5.6183985e-01
   2.7825882e-01   5.6469294e-01
   2.7834686e-01   5.6757016e-01
   2.7843489e-01   5.7047228e-01
   2.7852293e-01   5.7340005e-01
   2.7861096e-01   5.7635419e-01
   2.7869899e-01   5.7933537e-01
   2.7878703e-01   5.8234422e-01
   2.7887506e-01   5.8538136e-01
   2.7896309e-01   5.8844735e-01
   2.7905113e-01   5.9154271e-01
   2.7913916e-01   5.9466793e-01
   2.7922719e-01   5.9782345e-01
   2.7931523e-01   6.0100970e-01
   2.7940326e-01   6.0422702e-01
   2.7949130e-01   6.0747574e-01
   2.7957933e-01   6.1075616e-01
   2.7966736e-01   6.1406850e-01
   2.7975540e-01   6.1741296e-01
   2.7984343e-01   6.2078971e-01
   2.7993146e-01   6.2419885e-01
   2.8001950e-01   6.2764044e-01
   2.8010753e-01   6.3111452e-01
   2.8019557e-01   6.3462106e-01
   2.8028360e-01   6.3816000e-01
   2.8037163e-01   6.4173123e-01
   2.8045967e-01   6.4533460e-01
   2.8054770e-01   6.4896990e-01
   2.8063573e-01   6.5263690e-01
   2.8072377e-01   6.5633532e-01
   2.8081180e-01   6.6006481e-01
   2.8089984e-01   6.6382501e-01
   2.8098787e-01   6.6761550e-01
   2.8107590e-01   6.7143582e-01
   2.8116394e-01   6.7528546e-01
   2.8125197e-01   6.7916387e-01
   2.8134000e-01   6.8307047e-01
   2.8142804e-01   6.8700461e-01
   2.8151607e-01   6.9096562e-01
   2.8160411e-01   6.9495279e-01
   2.8169214e-01   6.9896534e-01
   2.8178017e-01   7.0300250e-01
   2.8186821e-01   7.0706340e-01
   2.8195624e-01   7.1114718e-01
   2.8204427e-01   7.1525292e-01
   2.8213231e-01   7.1937965e-01
   2.8222034e-01   7.2352638e-01
   2.8230838e-01   7.2769209e-01
   2.8239641e-01   7.3187570e-01
   2.8248444e-01   7.3607610e-01
   2.8257248e-01   7.4029217e-01
   2.8266051e-01   7.4452272e-01
   2.8274854e-01   7.4876656e-01
   2.8283658e-01   7.5302244e-01
   2.8292461e-01   7.5728910e-01
   2.8301264e-01   7.6156524e-01
   2.8310068e-01   7.6584952e-01
   2.8318871e-01   7.7014060e-01
   2.8327675e-01   7.7443709e-01
   2.8336478e-01   7.7873758e-01
   2.8345281e-01   7.8304063e-01
   2.8354085e-01   7.8734479e-01
   2.8362888e-01   7.9164857e-01
   2.8371691e-01   7.9595047e-01
   2.8380495e-01   8.0024896e-01
   2.8389298e-01   8.0454251e-01
   2.8398102e-01   8.0882954e-01
   2.8406905e-01   8.1310849e-01
   2.8415708e-01   8.1737775e-01
   2.8424512e-01   8.2163571e-01
   2.8433315e-01   8.2588075e-01
   2.8442118e-01   8.3011124e-01
   2.8450922e-01   8.3432553e-01
   2.8459725e-01   8.3852196e-01
   2.8468529e-01   8.4269886e-01
   2.8477332e-01   8.4685458e-01
   2.8486135e-01   8.5098742e-01
   2.8494939e-01   8.5509571e-01
   2.8503742e-01   8.5917776e-01
   2.8512545e-01   8.6323189e-01
   2.8521349e-01   8.6725641e-01
   2.8530152e-01   8.7124964e-01
   2.8538956e-01   8.7520988e-01
   2.8547759e-01   8.7913546e-01
   2.8556562e-01   8.8302470e-01
   2.8565366e-01   8.8687593e-01
   2.8574169e-01   8.9068749e-01
   2.8582972e-01   8.9445773e-01
   2.8591776e-01   8.9818500e-01
   2.8600579e-01   9.0186767e-01
   2.8609383e-01   9.0550412e-01
   2.8618186e-01   9.0909274e-01
   2.8626989e-01   9.1263194e-01
   2.8635793e-01   9.1612014e-01
   2.8644596e-01   9.1955579e-01
   2.8653399e-01   9.2293736e-01
   2.8662203e-01   9.2626331e-01
   2.8671006e-01   9.2953215e-01
   2.8679809e-01   9.3274241e-01
   2.8688613e-01   9.3589263e-01
   2.8697416e-01   9.3898138e-01
   2.8706220e-01   9.4200727e-01
   2.8715023e-01   9.4496892e-01
   2.8723826e-01   9.4786498e-01
   2.8732630e-01   9.5069413e-01
   2.8741433e-01   9.5345508e-01
   2.8750236e-01   9.5614658e-01
   2.8759040e-01   9.5876739e-01
   2.8767843e-01   9.6131633e-01
   2.8776647e-01   9.6379223e-01
   2.8785450e-01   9.6619397e-01
   2.8794253e-01   9.6852047e-01
   2.8803057e-01   9.7077066e-01
   2.8811860e-01   9.7294353e-01
   2.8820663e-01   9.7503810e-01
   2.8829467e-01   9.7705343e-01
   2.8838270e-01   9.7898862e-01
   2.8847074e-01   9.8084281e-01
   2.8855877e-01   9.8261519e-01
   2.8864680e-01   9.8430496e-01
   2.8873484e-01   9.8591140e-01
   2.8882287e-01   9.8743381e-01
   2.8891090e-01   9.8887154e-01
   2.8899894e-01   9.9022397e-01
   2.8908697e-01   9.9149056e-01
   2.8917501e-01   9.9267077e-01
   2.8926304e-01   9.9376412e-01
   2.8935107e-01   9.9477020e-01
   2.8943911e-01   9.9568861e-01
   2.8952714e-01   9.9651902e-01
   2.8961517e-01   9.9726112e-01
   2.8970321e-01   9.9791467e-01
   2.8979124e-01   9.9847947e-01
   2.8987927e-01   9.9895536e-01
   2.8996731e-01   9.9934223e-01
   2.9005534e-01   9.9964002e-01
   2.9014338e-01   9.9984870e-01
   2.9023141e-01   9.9996831e-01
   2.9031944e-01   9.9999892e-01
   2.9040748e-01   9.9994065e-01
   2.9049551e-01   9.9979367e-01
   2.9058354e-01   9.9955818e-01
   2.9067158e-01   9.9923445e-01
   2.9075961e-01   9.9882278e-01
   2.9084765e-01   9.9832351e-01
   2.9093568e-01   9.9773703e-01
   2.9102371e-01   9.9706378e-01
   2.9111175e-01   9.9630424e-01
   2.9119978e-01   9.9545893e-01
   2.9128781e-01   9.9452842e-01
   2.9137585e-01   9.9351331e-01
   2.9146388e-01   9.9241424e-01
   2.9155192e-01   9.9123192e-01
   2.9163995e-01   9.8996707e-01
   2.9172798e-01   9.8862045e-01
   2.9181602e-01   9.8719288e-01
   2.9190405e-01   9.8568520e-01
   2.9199208e-01   9.8409831e-01
   2.9208012e-01   9.8243311e-01
   2.9216815e-01   9.8069056e-01
   2.9225619e-01   9.7887167e-01
   2.9234422e-01   9.7697745e-01
   2.9243225e-01   9.7500896e-01
   2.9252029e-01   9.7296731e-01
   2.9260832e-01   9.7085360e-01
   2.9269635e-01   9.6866899e-01
   2.9278439e-01   9.6641467e-01
   2.9287242e-01   9.6409186e-01
   2.9296046e-01   9.6170177e-01
   2.9304849e-01   9.5924570e-01
   2.9313652e-01   9.5672492e-01
   2.9322456e-01   9.5414074e-01
   2.9331259e-01   9.5149451e-01
   2.9340062e-01   9.4878759e-01
   2.9348866e-01   9.4602136e-01
   2.9357669e-01   9.4319721e-01
   2.9366472e-01   9.4031656e-01
   2.9375276e-01   9.3738085e-01
   2.9384079e-01   9.3439153e-01
   2.9392883e-01   9.3135006e-01
   2.9401686e-01   9.2825792e-01
   2.9410489e-01   9.2511660e-01
   2.9419293e-01   9.2192761e-01
   2.9428096e-01   9.1869244e-01
   2.9436899e-01   9.1541262e-01
   2.9445703e-01   9.1208968e-01
   2.9454506e-01   9.0872514e-01
   2.9463310e-01   9.0532055e-01
   2.9472113e-01   9.0187742e-01
   2.9480916e-01   8.9839732e-01
   2.9489720e-01   8.9488177e-01
   2.9498523e-01   8.9133231e-01
   2.9507326e-01   8.8775049e-01
   2.9516130e-01   8.8413782e-01
   2.9524933e-01   8.8049585e-01
   2.9533737e-01   8.7682608e-01
   2.9542540e-01   8.7313004e-01
   2.9551343e-01   8.6940922e-01
   2.9560147e-01   8.6566513e-01
   2.9568950e-01   8.6189924e-01
   2.9577753e-01   8.5811303e-01
   2.9586557e-01   8.5430795e-01
   2.9595360e-01   8.5048544e-01
   2.9604164e-01   8.4664693e-01
   2.9612967e-01   8.4279382e-01
   2.9621770e-01   8.3892750e-01
   2.9630574e-01   8.3504935e-01
   2.9639377e-01   8.3116070e-01
   2.9648180e-01   8.2726289e-01
   2.9656984e-01   8.2335721e-01
   2.9665787e-01   8.1944494e-01
   2.9674591e-01   8.1552733e-01
   2.9683394e-01   8.1160562e-01
   2.9692197e-01   8.0768098e-01
   2.9701001e-01   8.0375461e-01
   2.9709804e-01   7.9982762e-01
   2.9718607e-01   7.9590113e-01
   2.9727411e-01   7.9197623e-01
   2.9736214e-01   7.8805394e-01
   2.9745017e-01   7.8413529e-01
   2.9753821e-01   7.8022125e-01
   2.9762624e-01   7.7631277e-01
   2.9771428e-01   7.7241074e-01
   2.9780231e-01   7.6851605e-01
   2.9789034e-01   7.6462951e-01
   2.9797838e-01   7.6075194e-01
   2.9806641e-01   7.5688408e-01
   2.9815444e-01   7.5302665e-01
   2.9824248e-01   7.4918034e-01
   2.9833051e-01   7.4534577e-01
   2.9841855e-01   7.4152354e-01
   2.9850658e-01   7.3771422e-01
   2.9859461e-01   7.3391831e-01
   2.9868265e-01   7.3013628e-01
   2.9877068e-01   7.2636857e-01
   2.9885871e-01   7.2261557e-01
   2.9894675e-01   7.1887761e-01
   2.9903478e-01   7.1515500e-01
   2.9912282e-01   7.1144799e-01
   2.9921085e-01   7.0775681e-01
   2.9929888e-01   7.0408161e-01
   2.9938692e-01   7.0042252e-01
   2.9947495e-01   6.9677963e-01
   2.9956298e-01   6.9315298e-01
   2.9965102e-01   6.8954256e-01
   2.9973905e-01   6.8594831e-01
   2.9982709e-01   6.8237016e-01
   2.9991512e-01   6.7880795e-01
   3.0000315e-01   6.7526152e-01
   3.0009119e-01   6.7173063e-01
   3.0017922e-01   6.6821503e-01
   3.0026725e-01   6.6471441e-01
   3.0035529e-01   6.6122840e-01
   3.0044332e-01   6.5775663e-01
   3.0053136e-01   6.5429866e-01
   3.0061939e-01   6.5085402e-01
   3.0070742e-01   6.4742219e-01
   3.0079546e-01   6.4400261e-01
   3.0088349e-01   6.4059470e-01
   3.0097152e-01   6.3719782e-01
   3.0105956e-01   6.3381131e-01
   3.0114759e-01   6.3043445e-01
   3.0123562e-01   6.2706650e-01
   3.0132366e-01   6.2370669e-01
   3.0141169e-01   6.2035419e-01
   3.0149973e-01   6.1700817e-01
   3.0158776e-01   6.1366773e-01
   3.0167579e-01   6.1033197e-01
   3.0176383e-01   6.0699995e-01
   3.0185186e-01   6.0367068e-01
   3.0193989e-01   6.0034316e-01
   3.0202793e-01   5.9701636e-01
   3.0211596e-01   5.9368922e-01
   3.0220400e-01   5.9036065e-01
   3.0229203e-01   5.8702955e-01
   3.0238006e-01   5.8369477e-01
   3.0246810e-01   5.8035516e-01
   3.0255613e-01   5.7700953e-01
   3.0264416e-01   5.7365669e-01
   3.0273220e-01   5.7029542e-01
   3.0282023e-01   5.6692449e-01
   3.0290827e-01   5.6354263e-01
   3.0299630e-01   5.6014858e-01
   3.0308433e-01   5.5674106e-01
   3.0317237e-01   5.5331877e-01
   3.0326040e-01   5.4988041e-01
   3.0334843e-01   5.4642465e-01
   3.0343647e-01   5.4295018e-01
   3.0352450e-01   5.3945566e-01
   3.0361254e-01   5.3593976e-01
   3.0370057e-01   5.3240114e-01
   3.0378860e-01   5.2883844e-01
   3.0387664e-01   5.2525033e-01
   3.0396467e-01   5.2163546e-01
   3.0405270e-01   5.1799249e-01
   3.0414074e-01   5.1432007e-01
   3.0422877e-01   5.1061688e-01
   3.0431680e-01   5.0688158e-01
   3.0440484e-01   5.0311284e-01
   3.0449287e-01   4.9930936e-01
   3.0458091e-01   4.9546984e-01
   3.0466894e-01   4.9159298e-01
   3.0475697e-01   4.8767751e-01
   3.0484501e-01   4.8372217e-01
   3.0493304e-01   4.7972571e-01
   3.0502107e-01   4.7568690e-01
   3.0510911e-01   4.7160454e-01
   3.0519714e-01   4.6747744e-01
   3.0528518e-01   4.6330443e-01
   3.0537321e-01   4.5908438e-01
   3.0546124e-01   4.5481617e-01
   3.0554928e-01   4.5049871e-01
   3.0563731e-01   4.4613093e-01
   3.0572534e-01   4.4171182e-01
   3.0581338e-01   4.3724036e-01
   3.0590141e-01   4.3271560e-01
   3.0598945e-01   4.2813658e-01
   3.0607748e-01   4.2350242e-01
   3.0616551e-01   4.1881225e-01
   3.0625355e-01   4.1406523e-01
   3.0634158e-01   4.0926059e-01
   3.0642961e-01   4.0439757e-01
   3.0651765e-01   3.9947547e-01
   3.0660568e-01   3.9449361e-01
   3.0669372e-01   3.8945137e-01
   3.0678175e-01   3.8434818e-01
   3.0686978e-01   3.7918350e-01
   3.0695782e-01   3.7395684e-01
   3.0704585e-01   3.6866777e-01
   3.0713388e-01   3.6331589e-01
   3.0722192e-01   3.5790086e-01
   3.0730995e-01   3.5242238e-01
   3.0739799e-01   3.4688021e-01
   3.0748602e-01   3.4127418e-01
   3.0757405e-01   3.3560413e-01
   3.0766209e-01   3.2986998e-01
   3.0775012e-01   3.2407171e-01
   3.0783815e-01   3.1820934e-01
   3.0792619e-01   3.1228295e-01
   3.0801422e-01   3.0629268e-01
   3.0810225e-01   3.0023872e-01
   3.0819029e-01   2.9412132e-01
   3.0827832e-01   2.8794080e-01
   3.0836636e-01   2.8169751e-01
   3.0845439e-01   2.7539188e-01
   3.0854242e-01   2.6902439e-01
   3.0863046e-01   2.6259559e-01
   3.0871849e-01   2.5610608e-01
   3.0880652e-01   2.4955652e-01
   3.0889456e-01   2.4294762e-01
   3.0898259e-01   2.3628018e-01
   3.0907063e-01   2.2955502e-01
   3.0915866e-01   2.2277306e-01
   3.0924669e-01   2.1593525e-01
   3.0933473e-01   2.0904260e-01
   3.0942276e-01   2.0209621e-01
   3.0951079e-01   1.9509720e-01
   3.0959883e-01   1.8804678e-01
   3.0968686e-01   1.8094620e-01
   3.0977490e-01   1.7379677e-01
   3.0986293e-01   1.6659988e-01
   3.0995096e-01   1.5935696e-01
   3.1003900e-01   1.5206948e-01
   3.1012703e-01   1.4473901e-01
   3.1021506e-01   1.3736713e-01
   3.1030310e-01   1.2995552e-01
   3.1039113e-01   1.2250588e-01
   3.1047917e-01   1.1501998e-01
   3.1056720e-01   1.0749964e-01
   3.1065523e-01   9.9946739e-02
   3.1074327e-01   9.2363204e-02
   3.1083130e-01   8.4751012e-02
   3.1091933e-01   7.7112191e-02
   3.1100737e-01   6.9448819e-02
   3.1109540e-01   6.1763023e-02
   3.1118344e-01   5.4056976e-02
   3.1127147e-01   4.6332899e-02
   3.1135950e-01   3.8593057e-02
   3.1144754e-01   3.0839759e-02
   3.1153557e-01   2.3075357e-02
   3.1162360e-01   1.5302246e-02
   3.1171164e-01   7.5228589e-03
   3.1179967e-01  -2.6033102e-04
   3.1188770e-01  -8.0448131e-03
   3.1197574e-01  -1.5828040e-02
   3.1206377e-01  -2.3607431e-02
   3.1215181e-01  -3.1380370e-02
   3.1223984e-01  -3.9144211e-02
   3.1232787e-01  -4.6896276e-02
   3.1241591e-01  -5.4633859e-02
   3.1250394e-01  -6.2354227e-02
   3.1259197e-01  -7.0054621e-02
   3.1268001e-01  -7.7732258e-02
   3.1276804e-01  -8.5384333e-02
   3.1285608e-01  -9.3008021e-02
   3.1294411e-01  -1.0060048e-01
   3.1303214e-01  -1.0815884e-01
   3.1312018e-01  -1.1568023e-01
   3.1320821e-01  -1.2316176e-01
   3.1329624e-01  -1.3060053e-01
   3.1338428e-01  -1.3799362e-01
   3.1347231e-01  -1.4533812e-01
   3.1356035e-01  -1.5263110e-01
   3.1364838e-01  -1.5986962e-01
   3.1373641e-01  -1.6705075e-01
   3.1382445e-01  -1.7417157e-01
   3.1391248e-01  -1.8122913e-01
   3.1400051e-01  -1.8822052e-01
   3.1408855e-01  -1.9514279e-01
   3.1417658e-01  -2.0199305e-01
   3.1426462e-01  -2.0876837e-01
   3.1435265e-01  -2.1546587e-01
   3.1444068e-01  -2.2208266e-01
   3.1452872e-01  -2.2861587e-01
   3.1461675e-01  -2.3506264e-01
   3.1470478e-01  -2.4142015e-01
   3.1479282e-01  -2.4768559e-01
   3.1488085e-01  -2.5385616e-01
   3.1496889e-01  -2.5992910e-01
   3.1505692e-01  -2.6590166e-01
   3.1514495e-01  -2.7177115e-01
   3.1523299e-01  -2.7753488e-01
   3.1532102e-01  -2.8319020e-01
   3.1540905e-01  -2.8873450e-01
   3.1549709e-01  -2.9416521e-01
   3.1558512e-01  -2.9947978e-01
   3.1567315e-01  -3.0467571e-01
   3.1576119e-01  -3.0975056e-01
   3.1584922e-01  -3.1470189e-01
   3.1593726e-01  -3.1952735e-01
   3.1602529e-01  -3.2422461e-01
   3.1611332e-01  -3.2879140e-01
   3.1620136e-01  -3.3322550e-01
   3.1628939e-01  -3.3752472e-01
   3.1637742e-01  -3.4168697e-01
   3.1646546e-01  -3.4571016e-01
   3.1655349e-01  -3.4959231e-01
   3.1664153e-01  -3.5333146e-01
   3.1672956e-01  -3.5692572e-01
   3.1681759e-01  -3.6037328e-01
   3.1690563e-01  -3.6367236e-01
   3.1699366e-01  -3.6682127e-01
   3.1708169e-01  -3.6981838e-01
   3.1716973e-01  -3.7266213e-01
   3.1725776e-01  -3.7535101e-01
   3.1734580e-01  -3.7788361e-01
   3.1743383e-01  -3.8025856e-01
   3.1752186e-01  -3.8247458e-01
   3.1760990e-01  -3.8453047e-01
   3.1769793e-01  -3.8642509e-01
   3.1778596e-01  -3.8815738e-01
   3.1787400e-01  -3.8972635e-01
   3.1796203e-01  -3.9113110e-01
   3.1805007e-01  -3.9237081e-01
   3.1813810e-01  -3.9344472e-01
   3.1822613e-01  -3.9435217e-01
   3.1831417e-01  -3.9509257e-01
   3.1840220e-01  -3.9566542e-01
   3.1849023e-01  -3.9607029e-01
   3.1857827e-01  -3.9630685e-01
   3.1866630e-01  -3.9637483e-01
   3.1875433e-01  -3.9627407e-01
   3.1884237e-01  -3.9600448e-01
   3.1893040e-01  -3.9556605e-01
   3.1901844e-01  -3.9495887e-01
   3.1910647e-01  -3.9418311e-01
   3.1919450e-01  -3.9323902e-01
   3.1928254e-01  -3.9212694e-01
   3.1937057e-01  -3.9084730e-01
   3.1945860e-01  -3.8940062e-01
   3.1954664e-01  -3.8778748e-01
   3.1963467e-01  -3.8600857e-01
   3.1972271e-01  -3.8406467e-01
   3.1981074e-01  -3.8195664e-01
   3.1989877e-01  -3.7968541e-01
   3.1998681e-01  -3.7725202e-01
   3.2007484e-01  -3.7465758e-01
   3.2016287e-01  -3.7190329e-01
   3.2025091e-01  -3.6899043e-01
   3.2033894e-01  -3.6592037e-01
   3.2042698e-01  -3.6269457e-01
   3.2051501e-01  -3.5931455e-01
   3.2060304e-01  -3.5578194e-01
   3.2069108e-01  -3.5209843e-01
   3.2077911e-01  -3.4826580e-01
   3.2086714e-01  -3.4428590e-01
   3.2095518e-01  -3.4016069e-01
   3.2104321e-01  -3.3589217e-01
   3.2113125e-01  -3.3148243e-01
   3.2121928e-01  -3.2693365e-01
   3.2130731e-01  -3.2224807e-01
   3.2139535e-01  -3.1742802e-01
   3.2148338e-01  -3.1247588e-01
   3.2157141e-01  -3.0739411e-01
   3.2165945e-01  -3.0218525e-01
   3.2174748e-01  -2.9685191e-01
   3.2183552e-01  -2.9139676e-01
   3.2192355e-01  -2.8582252e-01
   3.2201158e-01  -2.8013201e-01
   3.2209962e-01  -2.7432810e-01
   3.2218765e-01  -2.6841369e-01
   3.2227568e-01  -2.6239180e-01
   3.2236372e-01  -2.5626545e-01
   3.2245175e-01  -2.5003777e-01
   3.2253978e-01  -2.4371189e-01
   3.2262782e-01  -2.3729104e-01
   3.2271585e-01  -2.3077848e-01
   3.2280389e-01  -2.2417752e-01
   3.2289192e-01  -2.1749152e-01
   3.2297995e-01  -2.1072390e-01
   3.2306799e-01  -2.0387810e-01
   3.2315602e-01  -1.9695762e-01
   3.2324405e-01  -1.8996599e-01
   3.2333209e-01  -1.8290679e-01
   3.2342012e-01  -1.7578362e-01
   3.2350816e-01  -1.6860013e-01
   3.2359619e-01  -1.6136000e-01
   3.2368422e-01  -1.5406692e-01
   3.2377226e-01  -1.4672463e-01
   3.2386029e-01  -1.3933689e-01
   3.2394832e-01  -1.3190748e-01
   3.2403636e-01  -1.2444021e-01
   3.2412439e-01  -1.1693890e-01
   3.2421243e-01  -1.0940738e-01
   3.2430046e-01  -1.0184951e-01
   3.2438849e-01  -9.4269160e-02
   3.2447653e-01  -8.6670201e-02
   3.2456456e-01  -7.9056520e-02
   3.2465259e-01  -7.1432004e-02
   3.2474063e-01  -6.3800547e-02
   3.2482866e-01  -5.6166043e-02
   3.2491670e-01  -4.8532383e-02
   3.2500473e-01  -4.0903456e-02
   3.2509276e-01  -3.3283144e-02
   3.2518080e-01  -2.5675323e-02
   3.2526883e-01  -1.8083855e-02
   3.2535686e-01  -1.0512592e-02
   3.2544490e-01  -2.9653690e-03
   3.2553293e-01   4.5539956e-03
   3.2562097e-01   1.2041703e-02
   3.2570900e-01   1.9493977e-02
   3.2579703e-01   2.6907064e-02
   3.2588507e-01   3.4277239e-02
   3.2597310e-01   4.1600805e-02
   3.2606113e-01   4.8874093e-02
   3.2614917e-01   5.6093472e-02
   3.2623720e-01   6.3255342e-02
   3.2632523e-01   7.0356142e-02
   3.2641327e-01   7.7392350e-02
   3.2650130e-01   8.4360486e-02
   3.2658934e-01   9.1257114e-02
   3.2667737e-01   9.8078842e-02
   3.2676540e-01   1.0482233e-01
   3.2685344e-01   1.1148428e-01
   3.2694147e-01   1.1806144e-01
   3.2702950e-01   1.2455065e-01
   3.2711754e-01   1.3094874e-01
   3.2720557e-01   1.3725267e-01
   3.2729361e-01   1.4345939e-01
   3.2738164e-01   1.4956597e-01
   3.2746967e-01   1.5556950e-01
   3.2755771e-01   1.6146715e-01
   3.2764574e-01   1.6725617e-01
   3.2773377e-01   1.7293385e-01
   3.2782181e-01   1.7849758e-01
   3.2790984e-01   1.8394478e-01
   3.2799788e-01   1.8927298e-01
   3.2808591e-01   1.9447977e-01
   3.2817394e-01   1.9956281e-01
   3.2826198e-01   2.0451984e-01
   3.2835001e-01   2.0934868e-01
   3.2843804e-01   2.1404723e-01
   3.2852608e-01   2.1861346e-01
   3.2861411e-01   2.2304543e-01
   3.2870215e-01   2.2734129e-01
   3.2879018e-01   2.3149925e-01
   3.2887821e-01   2.3551763e-01
   3.2896625e-01   2.3939481e-01
   3.2905428e-01   2.4312928e-01
   3.2914231e-01   2.4671960e-01
   3.2923035e-01   2.5016443e-01
   3.2931838e-01   2.5346250e-01
   3.2940642e-01   2.5661266e-01
   3.2949445e-01   2.5961382e-01
   3.2958248e-01   2.6246498e-01
   3.2967052e-01   2.6516527e-01
   3.2975855e-01   2.6771385e-01
   3.2984658e-01   2.7011003e-01
   3.2993462e-01   2.7235318e-01
   3.3002265e-01   2.7444275e-01
   3.3011068e-01   2.7637833e-01
   3.3019872e-01   2.7815954e-01
   3.3028675e-01   2.7978615e-01
   3.3037479e-01   2.8125799e-01
   3.3046282e-01   2.8257498e-01
   3.3055085e-01   2.8373715e-01
   3.3063889e-01   2.8474461e-01
   3.3072692e-01   2.8559757e-01
   3.3081495e-01   2.8629631e-01
   3.3090299e-01   2.8684124e-01
   3.3099102e-01   2.8723283e-01
   3.3107906e-01   2.8747164e-01
   3.3116709e-01   2.8755833e-01
   3.3125512e-01   2.8749366e-01
   3.3134316e-01   2.8727845e-01
   3.3143119e-01   2.8691363e-01
   3.3151922e-01   2.8640022e-01
   3.3160726e-01   2.8573930e-01
   3.3169529e-01   2.8493205e-01
   3.3178333e-01   2.8397976e-01
   3.3187136e-01   2.8288375e-01
   3.3195939e-01   2.8164547e-01
   3.3204743e-01   2.8026643e-01
   3.3213546e-01   2.7874822e-01
   3.3222349e-01   2.7709252e-01
   3.3231153e-01   2.7530107e-01
   3.3239956e-01   2.7337571e-01
   3.3248760e-01   2.7131832e-01
   3.3257563e-01   2.6913089e-01
   3.3266366e-01   2.6681547e-01
   3.3275170e-01   2.6437417e-01
   3.3283973e-01   2.6180919e-01
   3.3292776e-01   2.5912277e-01
   3.3301580e-01   2.5631724e-01
   3.3310383e-01   2.5339499e-01
   3.3319186e-01   2.5035846e-01
   3.3327990e-01   2.4721016e-01
   3.3336793e-01   2.4395267e-01
   3.3345597e-01   2.4058861e-01
   3.3354400e-01   2.3712066e-01
   3.3363203e-01   2.3355156e-01
   3.3372007e-01   2.2988410e-01
   3.3380810e-01   2.2612112e-01
   3.3389613e-01   2.2226550e-01
   3.3398417e-01   2.1832017e-01
   3.3407220e-01   2.1428812e-01
   3.3416024e-01   2.1017235e-01
   3.3424827e-01   2.0597594e-01
   3.3433630e-01   2.0170197e-01
   3.3442434e-01   1.9735357e-01
   3.3451237e-01   1.9293392e-01
   3.3460040e-01   1.8844621e-01
   3.3468844e-01   1.8389366e-01
   3.3477647e-01   1.7927952e-01
   3.3486451e-01   1.7460709e-01
   3.3495254e-01   1.6987964e-01
   3.3504057e-01   1.6510051e-01
   3.3512861e-01   1.6027304e-01
   3.3521664e-01   1.5540058e-01
   3.3530467e-01   1.5048649e-01
   3.3539271e-01   1.4553416e-01
   3.3548074e-01   1.4054698e-01
   3.3556878e-01   1.3552834e-01
   3.3565681e-01   1.3048164e-01
   3.3574484e-01   1.2541029e-01
   3.3583288e-01   1.2031768e-01
   3.3592091e-01   1.1520722e-01
   3.3600894e-01   1.1008231e-01
   3.3609698e-01   1.0494632e-01
   3.3618501e-01   9.9802651e-02
   3.3627305e-01   9.4654660e-02
   3.3636108e-01   8.9505706e-02
   3.3644911e-01   8.4359128e-02
   3.3653715e-01   7.9218248e-02
   3.3662518e-01   7.4086369e-02
   3.3671321e-01   6.8966769e-02
   3.3680125e-01   6.3862706e-02
   3.3688928e-01   5.8777406e-02
   3.3697731e-01   5.3714072e-02
   3.3706535e-01   4.8675873e-02
   3.3715338e-01   4.3665946e-02
   3.3724142e-01   3.8687393e-02
   3.3732945e-01   3.3743281e-02
   3.3741748e-01   2.8836636e-02
   3.3750552e-01   2.3970445e-02
   3.3759355e-01   1.9147653e-02
   3.3768158e-01   1.4371157e-02
   3.3776962e-01   9.6438123e-03
   3.3785765e-01   4.9684233e-03
   3.3794569e-01   3.4774538e-04
   3.3803372e-01  -4.2155177e-03
   3.3812175e-01  -8.7187156e-03
   3.3820979e-01  -1.3159253e-02
   3.3829782e-01  -1.7534591e-02
   3.3838585e-01  -2.1842249e-02
   3.3847389e-01  -2.6079806e-02
   3.3856192e-01  -3.0244903e-02
   3.3864996e-01  -3.4335242e-02
   3.3873799e-01  -3.8348591e-02
   3.3882602e-01  -4.2282782e-02
   3.3891406e-01  -4.6135715e-02
   3.3900209e-01  -4.9905357e-02
   3.3909012e-01  -5.3589745e-02
   3.3917816e-01  -5.7186986e-02
   3.3926619e-01  -6.0695259e-02
   3.3935423e-01  -6.4112815e-02
   3.3944226e-01  -6.7437979e-02
   3.3953029e-01  -7.0669152e-02
   3.3961833e-01  -7.3804808e-02
   3.3970636e-01  -7.6843499e-02
   3.3979439e-01  -7.9783854e-02
   3.3988243e-01  -8.2624580e-02
   3.3997046e-01  -8.5364463e-02
   3.4005850e-01  -8.8002368e-02
   3.4014653e-01  -9.0537240e-02
   3.4023456e-01  -9.2968104e-02
   3.4032260e-01  -9.5294067e-02
   3.4041063e-01  -9.7514317e-02
   3.4049866e-01  -9.9628124e-02
   3.4058670e-01  -1.0163484e-01
   3.4067473e-01  -1.0353390e-01
   3.4076276e-01  -1.0532481e-01
   3.4085080e-01  -1.0700719e-01
   3.4093883e-01  -1.0858071e-01
   3.4102687e-01  -1.1004514e-01
   3.4111490e-01  -1.1140032e-01
   3.4120293e-01  -1.1264618e-01
   3.4129097e-01  -1.1378275e-01
   3.4137900e-01  -1.1481011e-01
   3.4146703e-01  -1.1572845e-01
   3.4155507e-01  -1.1653802e-01
   3.4164310e-01  -1.1723917e-01
   3.4173114e-01  -1.1783232e-01
   3.4181917e-01  -1.1831797e-01
   3.4190720e-01  -1.1869671e-01
   3.4199524e-01  -1.1896920e-01
   3.4208327e-01  -1.1913618e-01
   3.4217130e-01  -1.1919848e-01
   3.4225934e-01  -1.1915699e-01
   3.4234737e-01  -1.1901269e-01
   3.4243541e-01  -1.1876664e-01
   3.4252344e-01  -1.1841995e-01
   3.4261147e-01  -1.1797383e-01
   3.4269951e-01  -1.1742956e-01
   3.4278754e-01  -1.1678847e-01
   3.4287557e-01  -1.1605200e-01
   3.4296361e-01  -1.1522163e-01
   3.4305164e-01  -1.1429891e-01
   3.4313968e-01  -1.1328547e-01
   3.4322771e-01  -1.1218301e-01
   3.4331574e-01  -1.1099327e-01
   3.4340378e-01  -1.0971809e-01
   3.4349181e-01  -1.0835934e-01
   3.4357984e-01  -1.0691897e-01
   3.4366788e-01  -1.0539898e-01
   3.4375591e-01  -1.0380144e-01
   3.4384395e-01  -1.0212847e-01
   3.4393198e-01  -1.0038224e-01
   3.4402001e-01  -9.8564987e-02
   3.4410805e-01  -9.6678982e-02
   3.4419608e-01  -9.4726561e-02
   3.4428411e-01  -9.2710104e-02
   3.4437215e-01  -9.0632038e-02
   3.4446018e-01  -8.8494837e-02
   3.4454821e-01  -8.6301015e-02
   3.4463625e-01  -8.4053132e-02
   3.4472428e-01  -8.1753785e-02
   3.4481232e-01  -7.9405611e-02
   3.4490035e-01  -7.7011283e-02
   3.4498838e-01  -7.4573508e-02
   3.4507642e-01  -7.2095025e-02
   3.4516445e-01  -6.9578606e-02
   3.4525248e-01  -6.7027049e-02
   3.4534052e-01  -6.4443181e-02
   3.4542855e-01  -6.1829854e-02
   3.4551659e-01  -5.9189942e-02
   3.4560462e-01  -5.6526339e-02
   3.4569265e-01  -5.3841962e-02
   3.4578069e-01  -5.1139740e-02
   3.4586872e-01  -4.8422620e-02
   3.4595675e-01  -4.5693563e-02
   3.4604479e-01  -4.2955540e-02
   3.4613282e-01  -4.0211529e-02
   3.4622086e-01  -3.7464519e-02
   3.4630889e-01  -3.4717502e-02
   3.4639692e-01  -3.1973473e-02
   3.4648496e-01  -2.9235429e-02
   3.4657299e-01  -2.6506365e-02
   3.4666102e-01  -2.3789276e-02
   3.4674906e-01  -2.1087148e-02
   3.4683709e-01  -1.8402965e-02
   3.4692513e-01  -1.5739698e-02
   3.4701316e-01  -1.3100311e-02
   3.4710119e-01  -1.0487752e-02
   3.4718923e-01  -7.9049585e-03
   3.4727726e-01  -5.3548484e-03
   3.4736529e-01  -2.8403230e-03
   3.4745333e-01  -3.6426311e-04
   3.4754136e-01   2.0704722e-03
   3.4762939e-01   4.4610476e-03
   3.4771743e-01   6.8046533e-03
   3.4780546e-01   9.0985067e-03
   3.4789350e-01   1.1339854e-02
   3.4798153e-01   1.3525973e-02
   3.4806956e-01   1.5654174e-02
   3.4815760e-01   1.7721799e-02
   3.4824563e-01   1.9726229e-02
   3.4833366e-01   2.1664880e-02
   3.4842170e-01   2.3535209e-02
   3.4850973e-01   2.5334712e-02
   3.4859777e-01   2.7060927e-02
   3.4868580e-01   2.8711436e-02
   3.4877383e-01   3.0283867e-02
   3.4886187e-01   3.1775892e-02
   3.4894990e-01   3.3185233e-02
   3.4903793e-01   3.4509659e-02
   3.4912597e-01   3.5746992e-02
   3.4921400e-01   3.6895103e-02
   3.4930204e-01   3.7951919e-02
   3.4939007e-01   3.8915417e-02
   3.4947810e-01   3.9783634e-02
   3.4956614e-01   4.0554658e-02
   3.4965417e-01   4.1226640e-02
   3.4974220e-01   4.1797784e-02
   3.4983024e-01   4.2266359e-02
   3.4991827e-01   4.2630689e-02
   3.5000631e-01   4.2889163e-02
   3.5009434e-01   4.3040231e-02
   3.5018237e-01   4.3082404e-02
   3.5027041e-01   4.3014261e-02
   3.5035844e-01   4.2834440e-02
   3.5044647e-01   4.2541648e-02
   3.5053451e-01   4.2134656e-02
   3.5062254e-01   4.1612302e-02
   3.5071058e-01   4.0973489e-02
   3.5079861e-01   4.0217190e-02
   3.5088664e-01   3.9342444e-02
   3.5097468e-01   3.8348357e-02
   3.5106271e-01   3.7234106e-02
   3.5115074e-01   3.5998934e-02
   3.5123878e-01   3.4642154e-02
   3.5132681e-01   3.3163150e-02
   3.5141484e-01   3.1561372e-02
   3.5150288e-01   2.9836341e-02
   3.5159091e-01   2.7987648e-02
   3.5167895e-01   2.6014952e-02
   3.5176698e-01   2.3917983e-02
   3.5185501e-01   2.1696538e-02
   3.5194305e-01   1.9350486e-02
   3.5203108e-01   1.6879763e-02
   3.5211911e-01   1.4284374e-02
   3.5220715e-01   1.1564393e-02
   3.5229518e-01   8.7199633e-03
   3.5238322e-01   5.7512938e-03
   3.5247125e-01   2.6586623e-03
   3.5255928e-01  -5.5758684e-04
   3.5264732e-01  -3.8970425e-03
   3.5273535e-01  -7.3592277e-03
   3.5282338e-01  -1.0943600e-02
   3.5291142e-01  -1.4649552e-02
   3.5299945e-01  -1.8476412e-02
   3.5308749e-01  -2.2423445e-02
   3.5317552e-01  -2.6489853e-02
   3.5326355e-01  -3.0674777e-02
   3.5335159e-01  -3.4977295e-02
   3.5343962e-01  -3.9396425e-02
   3.5352765e-01  -4.3931128e-02
   3.5361569e-01  -4.8580303e-02
   3.5370372e-01  -5.3342793e-02
   3.5379176e-01  -5.8217385e-02
   3.5387979e-01  -6.3202808e-02
   3.5396782e-01  -6.8297739e-02
   3.5405586e-01  -7.3500800e-02
   3.5414389e-01  -7.8810560e-02
   3.5423192e-01  -8.4225538e-02
   3.5431996e-01  -8.9744203e-02
   3.5440799e-01  -9.5364973e-02
   3.5449603e-01  -1.0108622e-01
   3.5458406e-01  -1.0690627e-01
   3.5467209e-01  -1.1282340e-01
   3.5476013e-01  -1.1883585e-01
   3.5484816e-01  -1.2494181e-01
   3.5493619e-01  -1.3113944e-01
   3.5502423e-01  -1.3742684e-01
   3.5511226e-01  -1.4380208e-01
   3.5520029e-01  -1.5026321e-01
   3.5528833e-01  -1.5680822e-01
   3.5537636e-01  -1.6343509e-01
   3.5546440e-01  -1.7014173e-01
   3.5555243e-01  -1.7692605e-01
   3.5564046e-01  -1.8378593e-01
   3.5572850e-01  -1.9071920e-01
   3.5581653e-01  -1.9772368e-01
   3.5590456e-01  -2.0479716e-01
   3.5599260e-01  -2.1193740e-01
   3.5608063e-01  -2.1914214e-01
   3.5616867e-01  -2.2640911e-01
   3.5625670e-01  -2.3373601e-01
   3.5634473e-01  -2.4112051e-01
   3.5643277e-01  -2.4856029e-01
   3.5652080e-01  -2.5605300e-01
   3.5660883e-01  -2.6359627e-01
   3.5669687e-01  -2.7118772e-01
   3.5678490e-01  -2.7882497e-01
   3.5687294e-01  -2.8650563e-01
   3.5696097e-01  -2.9422730e-01
   3.5704900e-01  -3.0198755e-01
   3.5713704e-01  -3.0978398e-01
   3.5722507e-01  -3.1761417e-01
   3.5731310e-01  -3.2547570e-01
   3.5740114e-01  -3.3336615e-01
   3.5748917e-01  -3.4128311e-01
   3.5757721e-01  -3.4922415e-01
   3.5766524e-01  -3.5718686e-01
   3.5775327e-01  -3.6516883e-01
   3.5784131e-01  -3.7316767e-01
   3.5792934e-01  -3.8118098e-01
   3.5801737e-01  -3.8920637e-01
   3.5810541e-01  -3.9724148e-01
   3.5819344e-01  -4.0528394e-01
   3.5828148e-01  -4.1333140e-01
   3.5836951e-01  -4.2138154e-01
   3.5845754e-01  -4.2943202e-01
   3.5854558e-01  -4.3748056e-01
   3.5863361e-01  -4.4552487e-01
   3.5872164e-01  -4.5356268e-01
   3.5880968e-01  -4.6159176e-01
   3.5889771e-01  -4.6960988e-01
   3.5898574e-01  -4.7761484e-01
   3.5907378e-01  -4.8560447e-01
   3.5916181e-01  -4.9357662e-01
   3.5924985e-01  -5.0152916e-01
   3.5933788e-01  -5.0945999e-01
   3.5942591e-01  -5.1736706e-01
   3.5951395e-01  -5.2524830e-01
   3.5960198e-01  -5.3310173e-01
   3.5969001e-01  -5.4092534e-01
   3.5977805e-01  -5.4871720e-01
   3.5986608e-01  -5.5647538e-01
   3.5995412e-01  -5.6419800e-01
   3.6004215e-01  -5.7188321e-01
   3.6013018e-01  -5.7952920e-01
   3.6021822e-01  -5.8713417e-01
   3.6030625e-01  -5.9469638e-01
   3.6039428e-01  -6.0221413e-01
   3.6048232e-01  -6.0968574e-01
   3.6057035e-01  -6.1710957e-01
   3.6065839e-01  -6.2448402e-01
   3.6074642e-01  -6.3180754e-01
   3.6083445e-01  -6.3907859e-01
   3.6092249e-01  -6.4629571e-01
   3.6101052e-01  -6.5345744e-01
   3.6109855e-01  -6.6056238e-01
   3.6118659e-01  -6.6760917e-01
   3.6127462e-01  -6.7459649e-01
   3.6136266e-01  -6.8152304e-01
   3.6145069e-01  -6.8838760e-01
   3.6153872e-01  -6.9518895e-01
   3.6162676e-01  -7.0192594e-01
   3.6171479e-01  -7.0859745e-01
   3.6180282e-01  -7.1520239e-01
   3.6189086e-01  -7.2173974e-01
   3.6197889e-01  -7.2820849e-01
   3.6206692e-01  -7.3460769e-01
   3.6215496e-01  -7.4093643e-01
   3.6224299e-01  -7.4719383e-01
   3.6233103e-01  -7.5337906e-01
   3.6241906e-01  -7.5949132e-01
   3.6250709e-01  -7.6552986e-01
   3.6259513e-01  -7.7149398e-01
   3.6268316e-01  -7.7738299e-01
   3.6277119e-01  -7.8319627e-01
   3.6285923e-01  -7.8893321e-01
   3.6294726e-01  -7.9459327e-01
   3.6303530e-01  -8.0017592e-01
   3.6312333e-01  -8.0568069e-01
   3.6321136e-01  -8.1110713e-01
   3.6329940e-01  -8.1645484e-01
   3.6338743e-01  -8.2172345e-01
   3.6347546e-01  -8.2691262e-01
   3.6356350e-01  -8.3202206e-01
   3.6365153e-01  -8.3705150e-01
   3.6373957e-01  -8.4200071e-01
   3.6382760e-01  -8.4686951e-01
   3.6391563e-01  -8.5165772e-01
   3.6400367e-01  -8.5636521e-01
   3.6409170e-01  -8.6099189e-01
   3.6417973e-01  -8.6553769e-01
   3.6426777e-01  -8.7000256e-01
   3.6435580e-01  -8.7438651e-01
   3.6444384e-01  -8.7868954e-01
   3.6453187e-01  -8.8291171e-01
   3.6461990e-01  -8.8705310e-01
   3.6470794e-01  -8.9111379e-01
   3.6479597e-01  -8.9509391e-01
   3.6488400e-01  -8.9899363e-01
   3.6497204e-01  -9.0281310e-01
   3.6506007e-01  -9.0655253e-01
   3.6514811e-01  -9.1021213e-01
   3.6523614e-01  -9.1379215e-01
   3.6532417e-01  -9.1729285e-01
   3.6541221e-01  -9.2071449e-01
   3.6550024e-01  -9.2405739e-01
   3.6558827e-01  -9.2732185e-01
   3.6567631e-01  -9.3050820e-01
   3.6576434e-01  -9.3361680e-01
   3.6585237e-01  -9.3664800e-01
   3.6594041e-01  -9.3960218e-01
   3.6602844e-01  -9.4247973e-01
   3.6611648e-01  -9.4528105e-01
   3.6620451e-01  -9.4800655e-01
   3.6629254e-01  -9.5065664e-01
   3.6638058e-01  -9.5323177e-01
   3.6646861e-01  -9.5573237e-01
   3.6655664e-01  -9.5815889e-01
   3.6664468e-01  -9.6051177e-01
   3.6673271e-01  -9.6279148e-01
   3.6682075e-01  -9.6499849e-01
   3.6690878e-01  -9.6713325e-01
   3.6699681e-01  -9.6919624e-01
   3.6708485e-01  -9.7118793e-01
   3.6717288e-01  -9.7310879e-01
   3.6726091e-01  -9.7495930e-01
   3.6734895e-01  -9.7673993e-01
   3.6743698e-01  -9.7845115e-01
   3.6752502e-01  -9.8009343e-01
   3.6761305e-01  -9.8166725e-01
   3.6770108e-01  -9.8317306e-01
   3.6778912e-01  -9.8461133e-01
   3.6787715e-01  -9.8598250e-01
   3.6796518e-01  -9.8728703e-01
   3.6805322e-01  -9.8852536e-01
   3.6814125e-01  -9.8969793e-01
   3.6822929e-01  -9.9080516e-01
   3.6831732e-01  -9.9184747e-01
   3.6840535e-01  -9.9282527e-01
   3.6849339e-01  -9.9373896e-01
   3.6858142e-01  -9.9458894e-01
   3.6866945e-01  -9.9537558e-01
   3.6875749e-01  -9.9609924e-01
   3.6884552e-01  -9.9676030e-01
   3.6893356e-01  -9.9735908e-01
   3.6902159e-01  -9.9789592e-01
   3.6910962e-01  -9.9837114e-01
   3.6919766e-01  -9.9878505e-01
   3.6928569e-01  -9.9913792e-01
   3.6937372e-01  -9.9943005e-01
   3.6946176e-01  -9.9966168e-01
   3.6954979e-01  -9.9983307e-01
   3.6963782e-01  -9.9994445e-01
   3.6972586e-01  -9.9999603e-01
   3.6981389e-01  -9.9998801e-01
   3.6990193e-01  -9.9992058e-01
   3.6998996e-01  -9.9979389e-01
   3.7007799e-01  -9.9960811e-01
   3.7016603e-01  -9.9936337e-01
   3.7025406e-01  -9.9905978e-01
   3.7034209e-01  -9.9869745e-01
   3.7043013e-01  -9.9827645e-01
   3.7051816e-01  -9.9779687e-01
   3.7060620e-01  -9.9725875e-01
   3.7069423e-01  -9.9666212e-01
   3.7078226e-01  -9.9600700e-01
   3.7087030e-01  -9.9529340e-01
   3.7095833e-01  -9.9452130e-01
   3.7104636e-01  -9.9369067e-01
   3.7113440e-01  -9.9280146e-01
   3.7122243e-01  -9.9185361e-01
   3.7131047e-01  -9.9084704e-01
   3.7139850e-01  -9.8978166e-01
   3.7148653e-01  -9.8865736e-01
   3.7157457e-01  -9.8747402e-01
   3.7166260e-01  -9.8623150e-01
   3.7175063e-01  -9.8492965e-01
   3.7183867e-01  -9.8356830e-01
   3.7192670e-01  -9.8214728e-01
   3.7201474e-01  -9.8066640e-01
   3.7210277e-01  -9.7912544e-01
   3.7219080e-01  -9.7752421e-01
   3.7227884e-01  -9.7586246e-01
   3.7236687e-01  -9.7413997e-01
   3.7245490e-01  -9.7235649e-01
   3.7254294e-01  -9.7051175e-01
   3.7263097e-01  -9.6860550e-01
   3.7271901e-01  -9.6663746e-01
   3.7280704e-01  -9.6460735e-01
   3.7289507e-01  -9.6251487e-01
   3.7298311e-01  -9.6035973e-01
   3.7307114e-01  -9.5814163e-01
   3.7315917e-01  -9.5586026e-01
   3.7324721e-01  -9.5351531e-01
   3.7333524e-01  -9.5110647e-01
   3.7342327e-01  -9.4863341e-01
   3.7351131e-01  -9.4609582e-01
   3.7359934e-01  -9.4349336e-01
   3.7368738e-01  -9.4082573e-01
   3.7377541e-01  -9.3809259e-01
   3.7386344e-01  -9.3529362e-01
   3.7395148e-01  -9.3242850e-01
   3.7403951e-01  -9.2949692e-01
   3.7412754e-01  -9.2649855e-01
   3.7421558e-01  -9.2343310e-01
   3.7430361e-01  -9.2030024e-01
   3.7439165e-01  -9.1709968e-01
   3.7447968e-01  -9.1383114e-01
   3.7456771e-01  -9.1049431e-01
   3.7465575e-01  -9.0708892e-01
   3.7474378e-01  -9.0361471e-01
   3.7483181e-01  -9.0007141e-01
   3.7491985e-01  -8.9645878e-01
   3.7500788e-01  -8.9277658e-01
   3.7509592e-01  -8.8902458e-01
   3.7518395e-01  -8.8520258e-01
   3.7527198e-01  -8.8131038e-01
   3.7536002e-01  -8.7734780e-01
   3.7544805e-01  -8.7331467e-01
   3.7553608e-01  -8.6921084e-01
   3.7562412e-01  -8.6503619e-01
   3.7571215e-01  -8.6079059e-01
   3.7580019e-01  -8.5647396e-01
   3.7588822e-01  -8.5208622e-01
   3.7597625e-01  -8.4762732e-01
   3.7606429e-01  -8.4309723e-01
   3.7615232e-01  -8.3849593e-01
   3.7624035e-01  -8.3382344e-01
   3.7632839e-01  -8.2907980e-01
   3.7641642e-01  -8.2426507e-01
   3.7650445e-01  -8.1937933e-01
   3.7659249e-01  -8.1442270e-01
   3.7668052e-01  -8.0939532e-01
   3.7676856e-01  -8.0429734e-01
   3.7685659e-01  -7.9912897e-01
   3.7694462e-01  -7.9389043e-01
   3.7703266e-01  -7.8858197e-01
   3.7712069e-01  -7.8320386e-01
   3.7720872e-01  -7.7775641e-01
   3.7729676e-01  -7.7223998e-01
   3.7738479e-01  -7.6665492e-01
   3.7747283e-01  -7.6100165e-01
   3.7756086e-01  -7.5528059e-01
   3.7764889e-01  -7.4949221e-01
   3.7773693e-01  -7.4363702e-01
   3.7782496e-01  -7.3771554e-01
   3.7791299e-01  -7.3172835e-01
   3.7800103e-01  -7.2567604e-01
   3.7808906e-01  -7.1955925e-01
   3.7817710e-01  -7.1337864e-01
   3.7826513e-01  -7.0713492e-01
   3.7835316e-01  -7.0082883e-01
   3.7844120e-01  -6.9446114e-01
   3.7852923e-01  -6.8803265e-01
   3.7861726e-01  -6.8154422e-01
   3.7870530e-01  -6.7499671e-01
   3.7879333e-01  -6.6839105e-01
   3.7888137e-01  -6.6172819e-01
   3.7896940e-01  -6.5500910e-01
   3.7905743e-01  -6.4823481e-01
   3.7914547e-01  -6.4140637e-01
   3.7923350e-01  -6.3452487e-01
   3.7932153e-01  -6.2759145e-01
   3.7940957e-01  -6.2060725e-01
   3.7949760e-01  -6.1357348e-01
   3.7958564e-01  -6.0649136e-01
   3.7967367e-01  -5.9936216e-01
   3.7976170e-01  -5.9218718e-01
   3.7984974e-01  -5.8496774e-01
   3.7993777e-01  -5.7770522e-01
   3.8002580e-01  -5.7040100e-01
   3.8011384e-01  -5.6305652e-01
   3.8020187e-01  -5.5567324e-01
   3.8028990e-01  -5.4825266e-01
   3.8037794e-01  -5.4079629e-01
   3.8046597e-01  -5.3330569e-01
   3.8055401e-01  -5.2578246e-01
   3.8064204e-01  -5.1822819e-01
   3.8073007e-01  -5.1064453e-01
   3.8081811e-01  -5.0303316e-01
   3.8090614e-01  -4.9539577e-01
   3.8099417e-01  -4.8773408e-01
   3.8108221e-01  -4.8004985e-01
   3.8117024e-01  -4.7234484e-01
   3.8125828e-01  -4.6462086e-01
   3.8134631e-01  -4.5687974e-01
   3.8143434e-01  -4.4912330e-01
   3.8152238e-01  -4.4135343e-01
   3.8161041e-01  -4.3357201e-01
   3.8169844e-01  -4.2578094e-01
   3.8178648e-01  -4.1798215e-01
   3.8187451e-01  -4.1017758e-01
   3.8196255e-01  -4.0236919e-01
   3.8205058e-01  -3.9455896e-01
   3.8213861e-01  -3.8674888e-01
   3.8222665e-01  -3.7894095e-01
   3.8231468e-01  -3.7113719e-01
   3.8240271e-01  -3.6333963e-01
   3.8249075e-01  -3.5555029e-01
   3.8257878e-01  -3.4777124e-01
   3.8266682e-01  -3.4000452e-01
   3.8275485e-01  -3.3225220e-01
   3.8284288e-01  -3.2451633e-01
   3.8293092e-01  -3.1679900e-01
   3.8301895e-01  -3.0910228e-01
   3.8310698e-01  -3.0142823e-01
   3.8319502e-01  -2.9377895e-01
   3.8328305e-01  -2.8615650e-01
   3.8337109e-01  -2.7856295e-01
   3.8345912e-01  -2.7100038e-01
   3.8354715e-01  -2.6347085e-01
   3.8363519e-01  -2.5597643e-01
   3.8372322e-01  -2.4851915e-01
   3.8381125e-01  -2.4110107e-01
   3.8389929e-01  -2.3372422e-01
   3.8398732e-01  -2.2639062e-01
   3.8407535e-01  -2.1910229e-01
   3.8416339e-01  -2.1186121e-01
   3.8425142e-01  -2.0466936e-01
   3.8433946e-01  -1.9752872e-01
   3.8442749e-01  -1.9044122e-01
   3.8451552e-01  -1.8340880e-01
   3.8460356e-01  -1.7643335e-01
   3.8469159e-01  -1.6951677e-01
   3.8477962e-01  -1.6266092e-01
   3.8486766e-01  -1.5586762e-01
   3.8495569e-01  -1.4913870e-01
   3.8504373e-01  -1.4247594e-01
   3.8513176e-01  -1.3588108e-01
   3.8521979e-01  -1.2935587e-01
   3.8530783e-01  -1.2290199e-01
   3.8539586e-01  -1.1652110e-01
   3.8548389e-01  -1.1021484e-01
   3.8557193e-01  -1.0398480e-01
   3.8565996e-01  -9.7832544e-02
   3.8574800e-01  -9.1759591e-02
   3.8583603e-01  -8.5767425e-02
   3.8592406e-01  -7.9857494e-02
   3.8601210e-01  -7.4031203e-02
   3.8610013e-01  -6.8289915e-02
   3.8618816e-01  -6.2634952e-02
   3.8627620e-01  -5.7067592e-02
   3.8636423e-01  -5.1589070e-02
   3.8645227e-01  -4.6200572e-02
   3.8654030e-01  -4.0903241e-02
   3.8662833e-01  -3.5698172e-02
   3.8671637e-01  -3.0586409e-02
   3.8680440e-01  -2.5568950e-02
   3.8689243e-01  -2.0646742e-02
   3.8698047e-01  -1.5820680e-02
   3.8706850e-01  -1.1091609e-02
   3.8715654e-01  -6.4603200e-03
   3.8724457e-01  -1.9275517e-03
   3.8733260e-01   2.5060114e-03
   3.8742064e-01   6.8397391e-03
   3.8750867e-01   1.1073057e-02
   3.8759670e-01   1.5205445e-02
   3.8768474e-01   1.9236442e-02
   3.8777277e-01   2.3165640e-02
   3.8786080e-01   2.6992693e-02
   3.8794884e-01   3.0717309e-02
   3.8803687e-01   3.4339255e-02
   3.8812491e-01   3.7858359e-02
   3.8821294e-01   4.1274504e-02
   3.8830097e-01   4.4587636e-02
   3.8838901e-01   4.7797758e-02
   3.8847704e-01   5.0904934e-02
   3.8856507e-01   5.3909287e-02
   3.8865311e-01   5.6811000e-02
   3.8874114e-01   5.9610318e-02
   3.8882918e-01   6.2307544e-02
   3.8891721e-01   6.4903041e-02
   3.8900524e-01   6.7397234e-02
   3.8909328e-01   6.9790607e-02
   3.8918131e-01   7.2083704e-02
   3.8926934e-01   7.4277128e-02
   3.8935738e-01   7.6371543e-02
   3.8944541e-01   7.8367673e-02
   3.8953345e-01   8.0266298e-02
   3.8962148e-01   8.2068259e-02
   3.8970951e-01   8.3774456e-02
   3.8979755e-01   8.5385845e-02
   3.8988558e-01   8.6903440e-02
   3.8997361e-01   8.8328314e-02
   3.9006165e-01   8.9661594e-02
   3.9014968e-01   9.0904464e-02
   3.9023772e-01   9.2058164e-02
   3.9032575e-01   9.3123986e-02
   3.9041378e-01   9.4103279e-02
   3.9050182e-01   9.4997444e-02
   3.9058985e-01   9.5807934e-02
   3.9067788e-01   9.6536254e-02
   3.9076592e-01   9.7183960e-02
   3.9085395e-01   9.7752657e-02
   3.9094198e-01   9.8244000e-02
   3.9103002e-01   9.8659690e-02
   3.9111805e-01   9.9001479e-02
   3.9120609e-01   9.9271159e-02
   3.9129412e-01   9.9470572e-02
   3.9138215e-01   9.9601602e-02
   3.9147019e-01   9.9666173e-02
   3.9155822e-01   9.9666255e-02
   3.9164625e-01   9.9603854e-02
   3.9173429e-01   9.9481018e-02
   3.9182232e-01   9.9299830e-02
   3.9191036e-01   9.9062410e-02
   3.9199839e-01   9.8770915e-02
   3.9208642e-01   9.8427533e-02
   3.9217446e-01   9.8034486e-02
   3.9226249e-01   9.7594025e-02
   3.9235052e-01   9.7108431e-02
   3.9243856e-01   9.6580014e-02
   3.9252659e-01   9.6011110e-02
   3.9261463e-01   9.5404077e-02
   3.9270266e-01   9.4761300e-02
   3.9279069e-01   9.4085185e-02
   3.9287873e-01   9.3378155e-02
   3.9296676e-01   9.2642655e-02
   3.9305479e-01   9.1881146e-02
   3.9314283e-01   9.1096102e-02
   3.9323086e-01   9.0290015e-02
   3.9331890e-01   8.9465385e-02
   3.9340693e-01   8.8624723e-02
   3.9349496e-01   8.7770549e-02
   3.9358300e-01   8.6905391e-02
   3.9367103e-01   8.6031780e-02
   3.9375906e-01   8.5152251e-02
   3.9384710e-01   8.4269341e-02
   3.9393513e-01   8.3385588e-02
   3.9402317e-01   8.2503524e-02
   3.9411120e-01   8.1625683e-02
   3.9419923e-01   8.0754590e-02
   3.9428727e-01   7.9892763e-02
   3.9437530e-01   7.9042711e-02
   3.9446333e-01   7.8206935e-02
   3.9455137e-01   7.7387921e-02
   3.9463940e-01   7.6588141e-02
   3.9472743e-01   7.5810051e-02
   3.9481547e-01   7.5056092e-02
   3.9490350e-01   7.4328682e-02
   3.9499154e-01   7.3630219e-02
   3.9507957e-01   7.2963080e-02
   3.9516760e-01   7.2329616e-02
   3.9525564e-01   7.1732150e-02
   3.9534367e-01   7.1172982e-02
   3.9543170e-01   7.0654376e-02
   3.9551974e-01   7.0178571e-02
   3.9560777e-01   6.9747770e-02
   3.9569581e-01   6.9364140e-02
   3.9578384e-01   6.9029816e-02
   3.9587187e-01   6.8746893e-02
   3.9595991e-01   6.8517426e-02
   3.9604794e-01   6.8343432e-02
   3.9613597e-01   6.8226883e-02
   3.9622401e-01   6.8169709e-02
   3.9631204e-01   6.8173794e-02
   3.9640008e-01   6.8240977e-02
   3.9648811e-01   6.8373048e-02
   3.9657614e-01   6.8571747e-02
   3.9666418e-01   6.8838764e-02
   3.9675221e-01   6.9175738e-02
   3.9684024e-01   6.9584253e-02
   3.9692828e-01   7.0065841e-02
   3.9701631e-01   7.0621975e-02
   3.9710435e-01   7.1254074e-02
   3.9719238e-01   7.1963498e-02
   3.9728041e-01   7.2751548e-02
   3.9736845e-01   7.3619465e-02
   3.9745648e-01   7.4568429e-02
   3.9754451e-01   7.5599558e-02
   3.9763255e-01   7.6713906e-02
   3.9772058e-01   7.7912465e-02
   3.9780862e-01   7.9196160e-02
   3.9789665e-01   8.0565852e-02
   3.9798468e-01   8.2022336e-02
   3.9807272e-01   8.3566338e-02
   3.9816075e-01   8.5198519e-02
   3.9824878e-01   8.6919468e-02
   3.9833682e-01   8.8729708e-02
   3.9842485e-01   9.0629692e-02
   3.9851288e-01   9.2619803e-02
   3.9860092e-01   9.4700352e-02
   3.9868895e-01   9.6871582e-02
   3.9877699e-01   9.9133661e-02
   3.9886502e-01   1.0148669e-01
   3.9895305e-01   1.0393070e-01
   3.9904109e-01   1.0646563e-01
   3.9912912e-01   1.0909138e-01
   3.9921715e-01   1.1180776e-01
   3.9930519e-01   1.1461450e-01
   3.9939322e-01   1.1751127e-01
   3.9948126e-01   1.2049766e-01
   3.9956929e-01   1.2357320e-01
   3.9965732e-01   1.2673734e-01
   3.9974536e-01   1.2998945e-01
   3.9983339e-01   1.3332884e-01
   3.9992142e-01   1.3675475e-01
   4.0000946e-01   1.4026634e-01
   4.0009749e-01   1.4386271e-01
   4.0018553e-01   1.4754288e-01
   4.0027356e-01   1.5130580e-01
   4.0036159e-01   1.5515037e-01
   4.0044963e-01   1.5907539e-01
   4.0053766e-01   1.6307961e-01
   4.0062569e-01   1.6716173e-01
   4.0071373e-01   1.7132035e-01
   4.0080176e-01   1.7555403e-01
   4.0088980e-01   1.7986125e-01
   4.0097783e-01   1.8424043e-01
   4.0106586e-01   1.8868993e-01
   4.0115390e-01   1.9320805e-01
   4.0124193e-01   1.9779303e-01
   4.0132996e-01   2.0244303e-01
   4.0141800e-01   2.0715618e-01
   4.0150603e-01   2.1193053e-01
   4.0159407e-01   2.1676410e-01
   4.0168210e-01   2.2165482e-01
   4.0177013e-01   2.2660059e-01
   4.0185817e-01   2.3159925e-01
   4.0194620e-01   2.3664859e-01
   4.0203423e-01   2.4174635e-01
   4.0212227e-01   2.4689021e-01
   4.0221030e-01   2.5207783e-01
   4.0229833e-01   2.5730680e-01
   4.0238637e-01   2.6257467e-01
   4.0247440e-01   2.6787896e-01
   4.0256244e-01   2.7321714e-01
   4.0265047e-01   2.7858663e-01
   4.0273850e-01   2.8398482e-01
   4.0282654e-01   2.8940909e-01
   4.0291457e-01   2.9485674e-01
   4.0300260e-01   3.0032507e-01
   4.0309064e-01   3.0581133e-01
   4.0317867e-01   3.1131276e-01
   4.0326671e-01   3.1682656e-01
   4.0335474e-01   3.2234991e-01
   4.0344277e-01   3.2787995e-01
   4.0353081e-01   3.3341383e-01
   4.0361884e-01   3.3894865e-01
   4.0370687e-01   3.4448150e-01
   4.0379491e-01   3.5000946e-01
   4.0388294e-01   3.5552960e-01
   4.0397098e-01   3.6103897e-01
   4.0405901e-01   3.6653460e-01
   4.0414704e-01   3.7201353e-01
   4.0423508e-01   3.7747279e-01
   4.0432311e-01   3.8290940e-01
   4.0441114e-01   3.8832037e-01
   4.0449918e-01   3.9370272e-01
   4.0458721e-01   3.9905348e-01
   4.0467525e-01   4.0436966e-01
   4.0476328e-01   4.0964831e-01
   4.0485131e-01   4.1488645e-01
   4.0493935e-01   4.2008112e-01
   4.0502738e-01   4.2522940e-01
   4.0511541e-01   4.3032834e-01
   4.0520345e-01   4.3537503e-01
   4.0529148e-01   4.4036659e-01
   4.0537951e-01   4.4530013e-01
   4.0546755e-01   4.5017279e-01
   4.0555558e-01   4.5498174e-01
   4.0564362e-01   4.5972419e-01
   4.0573165e-01   4.6439734e-01
   4.0581968e-01   4.6899844e-01
   4.0590772e-01   4.7352478e-01
   4.0599575e-01   4.7797366e-01
   4.0608378e-01   4.8234244e-01
   4.0617182e-01   4.8662849e-01
   4.0625985e-01   4.9082924e-01
   4.0634789e-01   4.9494215e-01
   4.0643592e-01   4.9896471e-01
   4.0652395e-01   5.0289449e-01
   4.0661199e-01   5.0672905e-01
   4.0670002e-01   5.1046605e-01
   4.0678805e-01   5.1410317e-01
   4.0687609e-01   5.1763815e-01
   4.0696412e-01   5.2106876e-01
   4.0705216e-01   5.2439285e-01
   4.0714019e-01   5.2760831e-01
   4.0722822e-01   5.3071310e-01
   4.0731626e-01   5.3370522e-01
   4.0740429e-01   5.3658273e-01
   4.0749232e-01   5.3934377e-01
   4.0758036e-01   5.4198651e-01
   4.0766839e-01   5.4450921e-01
   4.0775643e-01   5.4691019e-01
   4.0784446e-01   5.4918781e-01
   4.0793249e-01   5.5134053e-01
   4.0802053e-01   5.5336686e-01
   4.0810856e-01   5.5526537e-01
   4.0819659e-01   5.5703472e-01
   4.0828463e-01   5.5867363e-01
   4.0837266e-01   5.6018089e-01
   4.0846070e-01   5.6155536e-01
   4.0854873e-01   5.6279597e-01
   4.0863676e-01   5.6390174e-01
   4.0872480e-01   5.6487175e-01
   4.0881283e-01   5.6570516e-01
   4.0890086e-01   5.6640121e-01
   4.0898890e-01   5.6695920e-01
   4.0907693e-01   5.6737852e-01
   4.0916496e-01   5.6765865e-01
   4.0925300e-01   5.6779911e-01
   4.0934103e-01   5.6779953e-01
   4.0942907e-01   5.6765961e-01
   4.0951710e-01   5.6737913e-01
   4.0960513e-01   5.6695794e-01
   4.0969317e-01   5.6639598e-01
   4.0978120e-01   5.6569326e-01
   4.0986923e-01   5.6484987e-01
   4.0995727e-01   5.6386600e-01
   4.1004530e-01   5.6274188e-01
   4.1013334e-01   5.6147785e-01
   4.1022137e-01   5.6007432e-01
   4.1030940e-01   5.5853177e-01
   4.1039744e-01   5.5685078e-01
   4.1048547e-01   5.5503198e-01
   4.1057350e-01   5.5307609e-01
   4.1066154e-01   5.5098392e-01
   4.1074957e-01   5.4875634e-01
   4.1083761e-01   5.4639430e-01
   4.1092564e-01   5.4389882e-01
   4.1101367e-01   5.4127101e-01
   4.1110171e-01   5.3851204e-01
   4.1118974e-01   5.3562317e-01
   4.1127777e-01   5.3260570e-01
   4.1136581e-01   5.2946105e-01
   4.1145384e-01   5.2619067e-01
   4.1154188e-01   5.2279609e-01
   4.1162991e-01   5.1927892e-01
   4.1171794e-01   5.1564084e-01
   4.1180598e-01   5.1188358e-01
   4.1189401e-01   5.0800894e-01
   4.1198204e-01   5.0401879e-01
   4.1207008e-01   4.9991507e-01
   4.1215811e-01   4.9569978e-01
   4.1224615e-01   4.9137496e-01
   4.1233418e-01   4.8694273e-01
   4.1242221e-01   4.8240527e-01
   4.1251025e-01   4.7776481e-01
   4.1259828e-01   4.7302363e-01
   4.1268631e-01   4.6818408e-01
   4.1277435e-01   4.6324854e-01
   4.1286238e-01   4.5821947e-01
   4.1295041e-01   4.5309935e-01
   4.1303845e-01   4.4789072e-01
   4.1312648e-01   4.4259617e-01
   4.1321452e-01   4.3721833e-01
   4.1330255e-01   4.3175988e-01
   4.1339058e-01   4.2622352e-01
   4.1347862e-01   4.2061202e-01
   4.1356665e-01   4.1492816e-01
   4.1365468e-01   4.0917477e-01
   4.1374272e-01   4.0335472e-01
   4.1383075e-01   3.9747088e-01
   4.1391879e-01   3.9152620e-01
   4.1400682e-01   3.8552360e-01
   4.1409485e-01   3.7946609e-01
   4.1418289e-01   3.7335664e-01
   4.1427092e-01   3.6719829e-01
   4.1435895e-01   3.6099408e-01
   4.1444699e-01   3.5474707e-01
   4.1453502e-01   3.4846034e-01
   4.1462306e-01   3.4213699e-01
   4.1471109e-01   3.3578011e-01
   4.1479912e-01   3.2939283e-01
   4.1488716e-01   3.2297827e-01
   4.1497519e-01   3.1653955e-01
   4.1506322e-01   3.1007982e-01
   4.1515126e-01   3.0360221e-01
   4.1523929e-01   2.9710986e-01
   4.1532733e-01   2.9060590e-01
   4.1541536e-01   2.8409347e-01
   4.1550339e-01   2.7757569e-01
   4.1559143e-01   2.7105569e-01
   4.1567946e-01   2.6453657e-01
   4.1576749e-01   2.5802142e-01
   4.1585553e-01   2.5151334e-01
   4.1594356e-01   2.4501539e-01
   4.1603160e-01   2.3853063e-01
   4.1611963e-01   2.3206207e-01
   4.1620766e-01   2.2561274e-01
   4.1629570e-01   2.1918562e-01
   4.1638373e-01   2.1278368e-01
   4.1647176e-01   2.0640983e-01
   4.1655980e-01   2.0006700e-01
   4.1664783e-01   1.9375806e-01
   4.1673586e-01   1.8748584e-01
   4.1682390e-01   1.8125316e-01
   4.1691193e-01   1.7506278e-01
   4.1699997e-01   1.6891745e-01
   4.1708800e-01   1.6281985e-01
   4.1717603e-01   1.5677264e-01
   4.1726407e-01   1.5077843e-01
   4.1735210e-01   1.4483978e-01
   4.1744013e-01   1.3895922e-01
   4.1752817e-01   1.3313922e-01
   4.1761620e-01   1.2738220e-01
   4.1770424e-01   1.2169054e-01
   4.1779227e-01   1.1606655e-01
   4.1788030e-01   1.1051251e-01
   4.1796834e-01   1.0503062e-01
   4.1805637e-01   9.9623051e-02
   4.1814440e-01   9.4291896e-02
   4.1823244e-01   8.9039197e-02
   4.1832047e-01   8.3866937e-02
   4.1840851e-01   7.8777038e-02
   4.1849654e-01   7.3771359e-02
   4.1858457e-01   6.8851696e-02
   4.1867261e-01   6.4019781e-02
   4.1876064e-01   5.9277283e-02
   4.1884867e-01   5.4625803e-02
   4.1893671e-01   5.0066876e-02
   4.1902474e-01   4.5601970e-02
   4.1911278e-01   4.1232484e-02
   4.1920081e-01   3.6959748e-02
   4.1928884e-01   3.2785022e-02
   4.1937688e-01   2.8709496e-02
   4.1946491e-01   2.4734290e-02
   4.1955294e-01   2.0860452e-02
   4.1964098e-01   1.7088956e-02
   4.1972901e-01   1.3420707e-02
   4.1981704e-01   9.8565355e-03
   4.1990508e-01   6.3971983e-03
   4.1999311e-01   3.0433801e-03
   4.2008115e-01  -2.0430832e-04
   4.2016918e-01  -3.3453300e-03
   4.2025721e-01  -6.3792219e-03
   4.2034525e-01  -9.3055946e-03
   4.2043328e-01  -1.2124133e-02
   4.2052131e-01  -1.4834595e-02
   4.2060935e-01  -1.7436814e-02
   4.2069738e-01  -1.9930695e-02
   4.2078542e-01  -2.2316218e-02
   4.2087345e-01  -2.4593436e-02
   4.2096148e-01  -2.6762474e-02
   4.2104952e-01  -2.8823530e-02
   4.2113755e-01  -3.0776875e-02
   4.2122558e-01  -3.2622850e-02
   4.2131362e-01  -3.4361870e-02
   4.2140165e-01  -3.5994418e-02
   4.2148969e-01  -3.7521048e-02
   4.2157772e-01  -3.8942385e-02
   4.2166575e-01  -4.0259119e-02
   4.2175379e-01  -4.1472013e-02
   4.2184182e-01  -4.2581893e-02
   4.2192985e-01  -4.3589653e-02
   4.2201789e-01  -4.4496254e-02
   4.2210592e-01  -4.5302720e-02
   4.2219396e-01  -4.6010139e-02
   4.2228199e-01  -4.6619661e-02
   4.2237002e-01  -4.7132500e-02
   4.2245806e-01  -4.7549927e-02
   4.2254609e-01  -4.7873276e-02
   4.2263412e-01  -4.8103937e-02
   4.2272216e-01  -4.8243358e-02
   4.2281019e-01  -4.8293042e-02
   4.2289823e-01  -4.8254548e-02
   4.2298626e-01  -4.8129486e-02
   4.2307429e-01  -4.7919520e-02
   4.2316233e-01  -4.7626364e-02
   4.2325036e-01  -4.7251780e-02
   4.2333839e-01  -4.6797579e-02
   4.2342643e-01  -4.6265617e-02
   4.2351446e-01  -4.5657796e-02
   4.2360249e-01  -4.4976059e-02
   4.2369053e-01  -4.4222393e-02
   4.2377856e-01  -4.3398822e-02
   4.2386660e-01  -4.2507412e-02
   4.2395463e-01  -4.1550263e-02
   4.2404266e-01  -4.0529510e-02
   4.2413070e-01  -3.9447324e-02
   4.2421873e-01  -3.8305904e-02
   4.2430676e-01  -3.7107481e-02
   4.2439480e-01  -3.5854315e-02
   4.2448283e-01  -3.4548691e-02
   4.2457087e-01  -3.3192919e-02
   4.2465890e-01  -3.1789331e-02
   4.2474693e-01  -3.0340282e-02
   4.2483497e-01  -2.8848146e-02
   4.2492300e-01  -2.7315313e-02
   4.2501103e-01  -2.5744189e-02
   4.2509907e-01  -2.4137195e-02
   4.2518710e-01  -2.2496764e-02
   4.2527514e-01  -2.0825338e-02
   4.2536317e-01  -1.9125367e-02
   4.2545120e-01  -1.7399310e-02
   4.2553924e-01  -1.5649628e-02
   4.2562727e-01  -1.3878786e-02
   4.2571530e-01  -1.2089251e-02
   4.2580334e-01  -1.0283486e-02
   4.2589137e-01  -8.4639546e-03
   4.2597941e-01  -6.6331143e-03
   4.2606744e-01  -4.7934168e-03
   4.2615547e-01  -2.9473052e-03
   4.2624351e-01  -1.0972133e-03
   4.2633154e-01   7.5443727e-04
   4.2641957e-01   2.6052380e-03
   4.2650761e-01   4.4527958e-03
   4.2659564e-01   6.2947344e-03
   4.2668368e-01   8.1286961e-03
   4.2677171e-01   9.9523438e-03
   4.2685974e-01   1.1763362e-02
   4.2694778e-01   1.3559459e-02
   4.2703581e-01   1.5338370e-02
   4.2712384e-01   1.7097854e-02
   4.2721188e-01   1.8835701e-02
   4.2729991e-01   2.0549730e-02
   4.2738794e-01   2.2237792e-02
   4.2747598e-01   2.3897772e-02
   4.2756401e-01   2.5527587e-02
   4.2765205e-01   2.7125194e-02
   4.2774008e-01   2.8688584e-02
   4.2782811e-01   3.0215788e-02
   4.2791615e-01   3.1704878e-02
   4.2800418e-01   3.3153967e-02
   4.2809221e-01   3.4561210e-02
   4.2818025e-01   3.5924809e-02
   4.2826828e-01   3.7243007e-02
   4.2835632e-01   3.8514097e-02
   4.2844435e-01   3.9736419e-02
   4.2853238e-01   4.0908360e-02
   4.2862042e-01   4.2028359e-02
   4.2870845e-01   4.3094904e-02
   4.2879648e-01   4.4106536e-02
   4.2888452e-01   4.5061849e-02
   4.2897255e-01   4.5959489e-02
   4.2906059e-01   4.6798159e-02
   4.2914862e-01   4.7576615e-02
   4.2923665e-01   4.8293670e-02
   4.2932469e-01   4.8948194e-02
   4.2941272e-01   4.9539115e-02
   4.2950075e-01   5.0065418e-02
   4.2958879e-01   5.0526147e-02
   4.2967682e-01   5.0920406e-02
   4.2976486e-01   5.1247358e-02
   4.2985289e-01   5.1506227e-02
   4.2994092e-01   5.1696296e-02
   4.3002896e-01   5.1816912e-02
   4.3011699e-01   5.1867479e-02
   4.3020502e-01   5.1847467e-02
   4.3029306e-01   5.1756404e-02
   4.3038109e-01   5.1593883e-02
   4.3046913e-01   5.1359557e-02
   4.3055716e-01   5.1053142e-02
   4.3064519e-01   5.0674415e-02
   4.3073323e-01   5.0223218e-02
   4.3082126e-01   4.9699452e-02
   4.3090929e-01   4.9103081e-02
   4.3099733e-01   4.8434131e-02
   4.3108536e-01   4.7692689e-02
   4.3117339e-01   4.6878905e-02
   4.3126143e-01   4.5992987e-02
   4.3134946e-01   4.5035206e-02
   4.3143750e-01   4.4005894e-02
   4.3152553e-01   4.2905439e-02
   4.3161356e-01   4.1734293e-02
   4.3170160e-01   4.0492964e-02
   4.3178963e-01   3.9182018e-02
   4.3187766e-01   3.7802079e-02
   4.3196570e-01   3.6353831e-02
   4.3205373e-01   3.4838009e-02
   4.3214177e-01   3.3255407e-02
   4.3222980e-01   3.1606873e-02
   4.3231783e-01   2.9893309e-02
   4.3240587e-01   2.8115670e-02
   4.3249390e-01   2.6274963e-02
   4.3258193e-01   2.4372245e-02
   4.3266997e-01   2.2408625e-02
   4.3275800e-01   2.0385262e-02
   4.3284604e-01   1.8303360e-02
   4.3293407e-01   1.6164172e-02
   4.3302210e-01   1.3968998e-02
   4.3311014e-01   1.1719180e-02
   4.3319817e-01   9.4161069e-03
   4.3328620e-01   7.0612074e-03
   4.3337424e-01   4.6559524e-03
   4.3346227e-01   2.2018527e-03
   4.3355031e-01  -2.9954239e-04
   4.3363834e-01  -2.8466463e-03
   4.3372637e-01  -5.4378366e-03
   4.3381441e-01  -8.0714562e-03
   4.3390244e-01  -1.0745815e-02
   4.3399047e-01  -1.3459191e-02
   4.3407851e-01  -1.6209832e-02
   4.3416654e-01  -1.8995958e-02
   4.3425457e-01  -2.1815760e-02
   4.3434261e-01  -2.4667404e-02
   4.3443064e-01  -2.7549031e-02
   4.3451868e-01  -3.0458761e-02
   4.3460671e-01  -3.3394692e-02
   4.3469474e-01  -3.6354902e-02
   4.3478278e-01  -3.9337450e-02
   4.3487081e-01  -4.2340380e-02
   4.3495884e-01  -4.5361721e-02
   4.3504688e-01  -4.8399489e-02
   4.3513491e-01  -5.1451687e-02
   4.3522295e-01  -5.4516308e-02
   4.3531098e-01  -5.7591339e-02
   4.3539901e-01  -6.0674758e-02
   4.3548705e-01  -6.3764537e-02
   4.3557508e-01  -6.6858648e-02
   4.3566311e-01  -6.9955057e-02
   4.3575115e-01  -7.3051733e-02
   4.3583918e-01  -7.6146643e-02
   4.3592722e-01  -7.9237761e-02
   4.3601525e-01  -8.2323063e-02
   4.3610328e-01  -8.5400530e-02
   4.3619132e-01  -8.8468154e-02
   4.3627935e-01  -9.1523934e-02
   4.3636738e-01  -9.4565881e-02
   4.3645542e-01  -9.7592017e-02
   4.3654345e-01  -1.0060038e-01
   4.3663149e-01  -1.0358902e-01
   4.3671952e-01  -1.0655602e-01
   4.3680755e-01  -1.0949945e-01
   4.3689559e-01  -1.1241743e-01
   4.3698362e-01  -1.1530808e-01
   4.3707165e-01  -1.1816957e-01
   4.3715969e-01  -1.2100006e-01
   4.3724772e-01  -1.2379776e-01
   4.3733576e-01  -1.2656091e-01
   4.3742379e-01  -1.2928776e-01
   4.3751182e-01  -1.3197659e-01
   4.3759986e-01  -1.3462574e-01
   4.3768789e-01  -1.3723356e-01
   4.3777592e-01  -1.3979843e-01
   4.3786396e-01  -1.4231877e-01
   4.3795199e-01  -1.4479304e-01
   4.3804002e-01  -1.4721975e-01
   4.3812806e-01  -1.4959741e-01
   4.3821609e-01  -1.5192462e-01
   4.3830413e-01  -1.5419997e-01
   4.3839216e-01  -1.5642214e-01
   4.3848019e-01  -1.5858981e-01
   4.3856823e-01  -1.6070173e-01
   4.3865626e-01  -1.6275669e-01
   4.3874429e-01  -1.6475352e-01
   4.3883233e-01  -1.6669111e-01
   4.3892036e-01  -1.6856837e-01
   4.3900840e-01  -1.7038429e-01
   4.3909643e-01  -1.7213788e-01
   4.3918446e-01  -1.7382823e-01
   4.3927250e-01  -1.7545445e-01
   4.3936053e-01  -1.7701573e-01
   4.3944856e-01  -1.7851127e-01
   4.3953660e-01  -1.7994038e-01
   4.3962463e-01  -1.8130236e-01
   4.3971267e-01  -1.8259661e-01
   4.3980070e-01  -1.8382256e-01
   4.3988873e-01  -1.8497971e-01
   4.3997677e-01  -1.8606759e-01
   4.4006480e-01  -1.8708581e-01
   4.4015283e-01  -1.8803401e-01
   4.4024087e-01  -1.8891191e-01
   4.4032890e-01  -1.8971926e-01
   4.4041694e-01  -1.9045589e-01
   4.4050497e-01  -1.9112167e-01
   4.4059300e-01  -1.9171652e-01
   4.4068104e-01  -1.9224043e-01
   4.4076907e-01  -1.9269343e-01
   4.4085710e-01  -1.9307562e-01
   4.4094514e-01  -1.9338715e-01
   4.4103317e-01  -1.9362821e-01
   4.4112121e-01  -1.9379907e-01
   4.4120924e-01  -1.9390004e-01
   4.4129727e-01  -1.9393147e-01
   4.4138531e-01  -1.9389379e-01
   4.4147334e-01  -1.9378746e-01
   4.4156137e-01  -1.9361302e-01
   4.4164941e-01  -1.9337104e-01
   4.4173744e-01  -1.9306214e-01
   4.4182547e-01  -1.9268701e-01
   4.4191351e-01  -1.9224636e-01
   4.4200154e-01  -1.9174099e-01
   4.4208958e-01  -1.9117172e-01
   4.4217761e-01  -1.9053942e-01
   4.4226564e-01  -1.8984503e-01
   4.4235368e-01  -1.8908950e-01
   4.4244171e-01  -1.8827386e-01
   4.4252974e-01  -1.8739918e-01
   4.4261778e-01  -1.8646655e-01
   4.4270581e-01  -1.8547713e-01
   4.4279385e-01  -1.8443211e-01
   4.4288188e-01  -1.8333273e-01
   4.4296991e-01  -1.8218026e-01
   4.4305795e-01  -1.8097602e-01
   4.4314598e-01  -1.7972135e-01
   4.4323401e-01  -1.7841765e-01
   4.4332205e-01  -1.7706635e-01
   4.4341008e-01  -1.7566890e-01
   4.4349812e-01  -1.7422681e-01
   4.4358615e-01  -1.7274159e-01
   4.4367418e-01  -1.7121482e-01
   4.4376222e-01  -1.6964807e-01
   4.4385025e-01  -1.6804297e-01
   4.4393828e-01  -1.6640116e-01
   4.4402632e-01  -1.6472432e-01
   4.4411435e-01  -1.6301413e-01
   4.4420239e-01  -1.6127233e-01
   4.4429042e-01  -1.5950066e-01
   4.4437845e-01  -1.5770087e-01
   4.4446649e-01  -1.5587475e-01
   4.4455452e-01  -1.5402411e-01
   4.4464255e-01  -1.5215076e-01
   4.4473059e-01  -1.5025652e-01
   4.4481862e-01  -1.4834326e-01
   4.4490666e-01  -1.4641283e-01
   4.4499469e-01  -1.4446710e-01
   4.4508272e-01  -1.4250794e-01
   4.4517076e-01  -1.4053725e-01
   4.4525879e-01  -1.3855691e-01
   4.4534682e-01  -1.3656883e-01
   4.4543486e-01  -1.3457490e-01
   4.4552289e-01  -1.3257704e-01
   4.4561092e-01  -1.3057714e-01
   4.4569896e-01  -1.2857711e-01
   4.4578699e-01  -1.2657885e-01
   4.4587503e-01  -1.2458425e-01
   4.4596306e-01  -1.2259522e-01
   4.4605109e-01  -1.2061362e-01
   4.4613913e-01  -1.1864134e-01
   4.4622716e-01  -1.1668025e-01
   4.4631519e-01  -1.1473220e-01
   4.4640323e-01  -1.1279904e-01
   4.4649126e-01  -1.1088258e-01
   4.4657930e-01  -1.0898466e-01
   4.4666733e-01  -1.0710706e-01
   4.4675536e-01  -1.0525156e-01
   4.4684340e-01  -1.0341993e-01
   4.4693143e-01  -1.0161390e-01
   4.4701946e-01  -9.9835192e-02
   4.4710750e-01  -9.8085495e-02
   4.4719553e-01  -9.6366480e-02
   4.4728357e-01  -9.4679790e-02
   4.4737160e-01  -9.3027043e-02
   4.4745963e-01  -9.1409825e-02
   4.4754767e-01  -8.9829694e-02
   4.4763570e-01  -8.8288180e-02
   4.4772373e-01  -8.6786777e-02
   4.4781177e-01  -8.5326950e-02
   4.4789980e-01  -8.3910128e-02
   4.4798784e-01  -8.2537705e-02
   4.4807587e-01  -8.1211041e-02
   4.4816390e-01  -7.9931456e-02
   4.4825194e-01  -7.8700234e-02
   4.4833997e-01  -7.7518622e-02
   4.4842800e-01  -7.6387824e-02
   4.4851604e-01  -7.5309005e-02
   4.4860407e-01  -7.4283288e-02
   4.4869210e-01  -7.3311756e-02
   4.4878014e-01  -7.2395447e-02
   4.4886817e-01  -7.1535356e-02
   4.4895621e-01  -7.0732433e-02
   4.4904424e-01  -6.9987584e-02
   4.4913227e-01  -6.9301671e-02
   4.4922031e-01  -6.8675506e-02
   4.4930834e-01  -6.8109858e-02
   4.4939637e-01  -6.7605447e-02
   4.4948441e-01  -6.7162946e-02
   4.4957244e-01  -6.6782979e-02
   4.4966048e-01  -6.6466125e-02
   4.4974851e-01  -6.6212909e-02
   4.4983654e-01  -6.6023812e-02
   4.4992458e-01  -6.5899262e-02
   4.5001261e-01  -6.5839641e-02
   4.5010064e-01  -6.5845277e-02
   4.5018868e-01  -6.5916453e-02
   4.5027671e-01  -6.6053397e-02
   4.5036475e-01  -6.6256292e-02
   4.5045278e-01  -6.6525268e-02
   4.5054081e-01  -6.6860405e-02
   4.5062885e-01  -6.7261734e-02
   4.5071688e-01  -6.7729237e-02
   4.5080491e-01  -6.8262843e-02
   4.5089295e-01  -6.8862436e-02
   4.5098098e-01  -6.9527847e-02
   4.5106902e-01  -7.0258859e-02
   4.5115705e-01  -7.1055208e-02
   4.5124508e-01  -7.1916578e-02
   4.5133312e-01  -7.2842609e-02
   4.5142115e-01  -7.3832890e-02
   4.5150918e-01  -7.4886964e-02
   4.5159722e-01  -7.6004328e-02
   4.5168525e-01  -7.7184432e-02
   4.5177329e-01  -7.8426680e-02
   4.5186132e-01  -7.9730431e-02
   4.5194935e-01  -8.1095001e-02
   4.5203739e-01  -8.2519659e-02
   4.5212542e-01  -8.4003634e-02
   4.5221345e-01  -8.5546111e-02
   4.5230149e-01  -8.7146234e-02
   4.5238952e-01  -8.8803106e-02
   4.5247755e-01  -9.0515788e-02
   4.5256559e-01  -9.2283306e-02
   4.5265362e-01  -9.4104642e-02
   4.5274166e-01  -9.5978747e-02
   4.5282969e-01  -9.7904529e-02
   4.5291772e-01  -9.9880866e-02
   4.5300576e-01  -1.0190660e-01
   4.5309379e-01  -1.0398053e-01
   4.5318182e-01  -1.0610144e-01
   4.5326986e-01  -1.0826807e-01
   4.5335789e-01  -1.1047914e-01
   4.5344593e-01  -1.1273332e-01
   4.5353396e-01  -1.1502928e-01
   4.5362199e-01  -1.1736564e-01
   4.5371003e-01  -1.1974100e-01
   4.5379806e-01  -1.2215394e-01
   4.5388609e-01  -1.2460302e-01
   4.5397413e-01  -1.2708677e-01
   4.5406216e-01  -1.2960369e-01
   4.5415020e-01  -1.3215229e-01
   4.5423823e-01  -1.3473103e-01
   4.5432626e-01  -1.3733838e-01
   4.5441430e-01  -1.3997276e-01
   4.5450233e-01  -1.4263260e-01
   4.5459036e-01  -1.4531632e-01
   4.5467840e-01  -1.4802232e-01
   4.5476643e-01  -1.5074898e-01
   4.5485447e-01  -1.5349468e-01
   4.5494250e-01  -1.5625779e-01
   4.5503053e-01  -1.5903668e-01
   4.5511857e-01  -1.6182971e-01
   4.5520660e-01  -1.6463523e-01
   4.5529463e-01  -1.6745159e-01
   4.5538267e-01  -1.7027714e-01
   4.5547070e-01  -1.7311023e-01
   4.5555874e-01  -1.7594921e-01
   4.5564677e-01  -1.7879244e-01
   4.5573480e-01  -1.8163827e-01
   4.5582284e-01  -1.8448506e-01
   4.5591087e-01  -1.8733118e-01
   4.5599890e-01  -1.9017502e-01
   4.5608694e-01  -1.9301494e-01
   4.5617497e-01  -1.9584935e-01
   4.5626300e-01  -1.9867666e-01
   4.5635104e-01  -2.0149527e-01
   4.5643907e-01  -2.0430363e-01
   4.5652711e-01  -2.0710019e-01
   4.5661514e-01  -2.0988340e-01
   4.5670317e-01  -2.1265174e-01
   4.5679121e-01  -2.1540372e-01
   4.5687924e-01  -2.1813786e-01
   4.5696727e-01  -2.2085270e-01
   4.5705531e-01  -2.2354679e-01
   4.5714334e-01  -2.2621873e-01
   4.5723138e-01  -2.2886712e-01
   4.5731941e-01  -2.3149060e-01
   4.5740744e-01  -2.3408782e-01
   4.5749548e-01  -2.3665748e-01
   4.5758351e-01  -2.3919829e-01
   4.5767154e-01  -2.4170899e-01
   4.5775958e-01  -2.4418836e-01
   4.5784761e-01  -2.4663520e-01
   4.5793565e-01  -2.4904835e-01
   4.5802368e-01  -2.5142667e-01
   4.5811171e-01  -2.5376908e-01
   4.5819975e-01  -2.5607449e-01
   4.5828778e-01  -2.5834189e-01
   4.5837581e-01  -2.6057028e-01
   4.5846385e-01  -2.6275869e-01
   4.5855188e-01  -2.6490621e-01
   4.5863992e-01  -2.6701196e-01
   4.5872795e-01  -2.6907507e-01
   4.5881598e-01  -2.7109474e-01
   4.5890402e-01  -2.7307021e-01
   4.5899205e-01  -2.7500073e-01
   4.5908008e-01  -2.7688562e-01
   4.5916812e-01  -2.7872422e-01
   4.5925615e-01  -2.8051592e-01
   4.5934419e-01  -2.8226014e-01
   4.5943222e-01  -2.8395636e-01
   4.5952025e-01  -2.8560409e-01
   4.5960829e-01  -2.8720287e-01
   4.5969632e-01  -2.8875229e-01
   4.5978435e-01  -2.9025199e-01
   4.5987239e-01  -2.9170164e-01
   4.5996042e-01  -2.9310096e-01
   4.6004845e-01  -2.9444971e-01
   4.6013649e-01  -2.9574767e-01
   4.6022452e-01  -2.9699470e-01
   4.6031256e-01  -2.9819067e-01
   4.6040059e-01  -2.9933551e-01
   4.6048862e-01  -3.0042917e-01
   4.6057666e-01  -3.0147166e-01
   4.6066469e-01  -3.0246303e-01
   4.6075272e-01  -3.0340335e-01
   4.6084076e-01  -3.0429275e-01
   4.6092879e-01  -3.0513140e-01
   4.6101683e-01  -3.0591948e-01
   4.6110486e-01  -3.0665726e-01
   4.6119289e-01  -3.0734499e-01
   4.6128093e-01  -3.0798300e-01
   4.6136896e-01  -3.0857163e-01
   4.6145699e-01  -3.0911129e-01
   4.6154503e-01  -3.0960238e-01
   4.6163306e-01  -3.1004537e-01
   4.6172110e-01  -3.1044075e-01
   4.6180913e-01  -3.1078904e-01
   4.6189716e-01  -3.1109082e-01
   4.6198520e-01  -3.1134666e-01
   4.6207323e-01  -3.1155719e-01
   4.6216126e-01  -3.1172306e-01
   4.6224930e-01  -3.1184496e-01
   4.6233733e-01  -3.1192360e-01
   4.6242537e-01  -3.1195971e-01
   4.6251340e-01  -3.1195406e-01
   4.6260143e-01  -3.1190745e-01
   4.6268947e-01  -3.1182068e-01
   4.6277750e-01  -3.1169459e-01
   4.6286553e-01  -3.1153006e-01
   4.6295357e-01  -3.1132796e-01
   4.6304160e-01  -3.1108919e-01
   4.6312963e-01  -3.1081469e-01
   4.6321767e-01  -3.1050538e-01
   4.6330570e-01  -3.1016224e-01
   4.6339374e-01  -3.0978624e-01
   4.6348177e-01  -3.0937836e-01
   4.6356980e-01  -3.0893961e-01
   4.6365784e-01  -3.0847101e-01
   4.6374587e-01  -3.0797358e-01
   4.6383390e-01  -3.0744837e-01
   4.6392194e-01  -3.0689640e-01
   4.6400997e-01  -3.0631875e-01
   4.6409801e-01  -3.0571646e-01
   4.6418604e-01  -3.0509061e-01
   4.6427407e-01  -3.0444226e-01
   4.6436211e-01  -3.0377247e-01
   4.6445014e-01  -3.0308233e-01
   4.6453817e-01  -3.0237291e-01
   4.6462621e-01  -3.0164526e-01
   4.6471424e-01  -3.0090047e-01
   4.6480228e-01  -3.0013959e-01
   4.6489031e-01  -2.9936367e-01
   4.6497834e-01  -2.9857378e-01
   4.6506638e-01  -2.9777096e-01
   4.6515441e-01  -2.9695623e-01
   4.6524244e-01  -2.9613062e-01
   4.6533048e-01  -2.9529514e-01
   4.6541851e-01  -2.9445080e-01
   4.6550655e-01  -2.9359857e-01
   4.6559458e-01  -2.9273942e-01
   4.6568261e-01  -2.9187432e-01
   4.6577065e-01  -2.9100418e-01
   4.6585868e-01  -2.9012993e-01
   4.6594671e-01  -2.8925246e-01
   4.6603475e-01  -2.8837265e-01
   4.6612278e-01  -2.8749134e-01
   4.6621082e-01  -2.8660937e-01
   4.6629885e-01  -2.8572754e-01
   4.6638688e-01  -2.8484662e-01
   4.6647492e-01  -2.8396736e-01
   4.6656295e-01  -2.8309050e-01
   4.6665098e-01  -2.8221670e-01
   4.6673902e-01  -2.8134666e-01
   4.6682705e-01  -2.8048098e-01
   4.6691508e-01  -2.7962028e-01
   4.6700312e-01  -2.7876512e-01
   4.6709115e-01  -2.7791604e-01
   4.6717919e-01  -2.7707353e-01
   4.6726722e-01  -2.7623806e-01
   4.6735525e-01  -2.7541006e-01
   4.6744329e-01  -2.7458991e-01
   4.6753132e-01  -2.7377797e-01
   4.6761935e-01  -2.7297455e-01
   4.6770739e-01  -2.7217993e-01
   4.6779542e-01  -2.7139435e-01
   4.6788346e-01  -2.7061800e-01
   4.6797149e-01  -2.6985103e-01
   4.6805952e-01  -2.6909356e-01
   4.6814756e-01  -2.6834565e-01
   4.6823559e-01  -2.6760735e-01
   4.6832362e-01  -2.6687862e-01
   4.6841166e-01  -2.6615943e-01
   4.6849969e-01  -2.6544966e-01
   4.6858773e-01  -2.6474917e-01
   4.6867576e-01  -2.6405777e-01
   4.6876379e-01  -2.6337524e-01
   4.6885183e-01  -2.6270128e-01
   4.6893986e-01  -2.6203559e-01
   4.6902789e-01  -2.6137780e-01
   4.6911593e-01  -2.6072749e-01
   4.6920396e-01  -2.6008421e-01
   4.6929200e-01  -2.5944745e-01
   4.6938003e-01  -2.5881668e-01
   4.6946806e-01  -2.5819130e-01
   4.6955610e-01  -2.5757068e-01
   4.6964413e-01  -2.5695414e-01
   4.6973216e-01  -2.5634096e-01
   4.6982020e-01  -2.5573036e-01
   4.6990823e-01  -2.5512155e-01
   4.6999627e-01  -2.5451367e-01
   4.7008430e-01  -2.5390583e-01
   4.7017233e-01  -2.5329708e-01
   4.7026037e-01  -2.5268645e-01
   4.7034840e-01  -2.5207292e-01
   4.7043643e-01  -2.5145543e-01
   4.7052447e-01  -2.5083287e-01
   4.7061250e-01  -2.5020411e-01
   4.7070053e-01  -2.4956796e-01
   4.7078857e-01  -2.4892322e-01
   4.7087660e-01  -2.4826863e-01
   4.7096464e-01  -2.4760289e-01
   4.7105267e-01  -2.4692469e-01
   4.7114070e-01  -2.4623266e-01
   4.7122874e-01  -2.4552540e-01
   4.7131677e-01  -2.4480150e-01
   4.7140480e-01  -2.4405949e-01
   4.7149284e-01  -2.4329788e-01
   4.7158087e-01  -2.4251516e-01
   4.7166891e-01  -2.4170978e-01
   4.7175694e-01  -2.4088016e-01
   4.7184497e-01  -2.4002470e-01
   4.7193301e-01  -2.3914177e-01
   4.7202104e-01  -2.3822974e-01
   4.7210907e-01  -2.3728692e-01
   4.7219711e-01  -2.3631161e-01
   4.7228514e-01  -2.3530212e-01
   4.7237318e-01  -2.3425669e-01
   4.7246121e-01  -2.3317359e-01
   4.7254924e-01  -2.3205105e-01
   4.7263728e-01  -2.3088728e-01
   4.7272531e-01  -2.2968050e-01
   4.7281334e-01  -2.2842890e-01
   4.7290138e-01  -2.2713066e-01
   4.7298941e-01  -2.2578396e-01
   4.7307745e-01  -2.2438698e-01
   4.7316548e-01  -2.2293786e-01
   4.7325351e-01  -2.2143478e-01
   4.7334155e-01  -2.1987589e-01
   4.7342958e-01  -2.1825935e-01
   4.7351761e-01  -2.1658331e-01
   4.7360565e-01  -2.1484593e-01
   4.7369368e-01  -2.1304538e-01
   4.7378172e-01  -2.1117983e-01
   4.7386975e-01  -2.0924745e-01
   4.7395778e-01  -2.0724642e-01
   4.7404582e-01  -2.0517495e-01
   4.7413385e-01  -2.0303124e-01
   4.7422188e-01  -2.0081352e-01
   4.7430992e-01  -1.9852001e-01
   4.7439795e-01  -1.9614898e-01
   4.7448598e-01  -1.9369870e-01
   4.7457402e-01  -1.9116746e-01
   4.7466205e-01  -1.8855358e-01
   4.7475009e-01  -1.8585539e-01
   4.7483812e-01  -1.8307128e-01
   4.7492615e-01  -1.8019961e-01
   4.7501419e-01  -1.7723883e-01
   4.7510222e-01  -1.7418738e-01
   4.7519025e-01  -1.7104373e-01
   4.7527829e-01  -1.6780642e-01
   4.7536632e-01  -1.6447400e-01
   4.7545436e-01  -1.6104504e-01
   4.7554239e-01  -1.5751819e-01
   4.7563042e-01  -1.5389210e-01
   4.7571846e-01  -1.5016549e-01
   4.7580649e-01  -1.4633710e-01
   4.7589452e-01  -1.4240574e-01
   4.7598256e-01  -1.3837025e-01
   4.7607059e-01  -1.3422951e-01
   4.7615863e-01  -1.2998246e-01
   4.7624666e-01  -1.2562809e-01
   4.7633469e-01  -1.2116544e-01
   4.7642273e-01  -1.1659361e-01
   4.7651076e-01  -1.1191173e-01
   4.7659879e-01  -1.0711900e-01
   4.7668683e-01  -1.0221470e-01
   4.7677486e-01  -9.7198119e-02
   4.7686290e-01  -9.2068648e-02
   4.7695093e-01  -8.6825718e-02
   4.7703896e-01  -8.1468823e-02
   4.7712700e-01  -7.5997522e-02
   4.7721503e-01  -7.0411435e-02
   4.7730306e-01  -6.4710248e-02
   4.7739110e-01  -5.8893711e-02
   4.7747913e-01  -5.2961641e-02
   4.7756716e-01  -4.6913922e-02
   4.7765520e-01  -4.0750504e-02
   4.7774323e-01  -3.4471408e-02
   4.7783127e-01  -2.8076722e-02
   4.7791930e-01  -2.1566607e-02
   4.7800733e-01  -1.4941292e-02
   4.7809537e-01  -8.2010784e-03
   4.7818340e-01  -1.3463387e-03
   4.7827143e-01   5.6224814e-03
   4.7835947e-01   1.2704864e-02
   4.7844750e-01   1.9900217e-02
   4.7853554e-01   2.7207877e-02
   4.7862357e-01   3.4627104e-02
   4.7871160e-01   4.2157084e-02
   4.7879964e-01   4.9796932e-02
   4.7888767e-01   5.7545684e-02
   4.7897570e-01   6.5402305e-02
   4.7906374e-01   7.3365682e-02
   4.7915177e-01   8.1434630e-02
   4.7923981e-01   8.9607887e-02
   4.7932784e-01   9.7884119e-02
   4.7941587e-01   1.0626191e-01
   4.7950391e-01   1.1473979e-01
   4.7959194e-01   1.2331619e-01
   4.7967997e-01   1.3198947e-01
   4.7976801e-01   1.4075795e-01
   4.7985604e-01   1.4961982e-01
   4.7994408e-01   1.5857325e-01
   4.8003211e-01   1.6761631e-01
   4.8012014e-01   1.7674701e-01
   4.8020818e-01   1.8596328e-01
   4.8029621e-01   1.9526298e-01
   4.8038424e-01   2.0464391e-01
   4.8047228e-01   2.1410380e-01
   4.8056031e-01   2.2364031e-01
   4.8064835e-01   2.3325101e-01
   4.8073638e-01   2.4293345e-01
   4.8082441e-01   2.5268507e-01
   4.8091245e-01   2.6250328e-01
   4.8100048e-01   2.7238541e-01
   4.8108851e-01   2.8232872e-01
   4.8117655e-01   2.9233043e-01
   4.8126458e-01   3.0238769e-01
   4.8135261e-01   3.1249758e-01
   4.8144065e-01   3.2265714e-01
   4.8152868e-01   3.3286335e-01
   4.8161672e-01   3.4311314e-01
   4.8170475e-01   3.5340337e-01
   4.8179278e-01   3.6373086e-01
   4.8188082e-01   3.7409238e-01
   4.8196885e-01   3.8448466e-01
   4.8205688e-01   3.9490437e-01
   4.8214492e-01   4.0534813e-01
   4.8223295e-01   4.1581254e-01
   4.8232099e-01   4.2629413e-01
   4.8240902e-01   4.3678941e-01
   4.8249705e-01   4.4729484e-01
   4.8258509e-01   4.5780686e-01
   4.8267312e-01   4.6832185e-01
   4.8276115e-01   4.7883617e-01
   4.8284919e-01   4.8934616e-01
   4.8293722e-01   4.9984812e-01
   4.8302526e-01   5.1033831e-01
   4.8311329e-01   5.2081299e-01
   4.8320132e-01   5.3126839e-01
   4.8328936e-01   5.4170070e-01
   4.8337739e-01   5.5210612e-01
   4.8346542e-01   5.6248080e-01
   4.8355346e-01   5.7282092e-01
   4.8364149e-01   5.8312259e-01
   4.8372953e-01   5.9338196e-01
   4.8381756e-01   6.0359515e-01
   4.8390559e-01   6.1375827e-01
   4.8399363e-01   6.2386744e-01
   4.8408166e-01   6.3391875e-01
   4.8416969e-01   6.4390833e-01
   4.8425773e-01   6.5383228e-01
   4.8434576e-01   6.6368673e-01
   4.8443380e-01   6.7346779e-01
   4.8452183e-01   6.8317159e-01
   4.8460986e-01   6.9279429e-01
   4.8469790e-01   7.0233203e-01
   4.8478593e-01   7.1178100e-01
   4.8487396e-01   7.2113738e-01
   4.8496200e-01   7.3039738e-01
   4.8505003e-01   7.3955725e-01
   4.8513806e-01   7.4861322e-01
   4.8522610e-01   7.5756161e-01
   4.8531413e-01   7.6639871e-01
   4.8540217e-01   7.7512087e-01
   4.8549020e-01   7.8372447e-01
   4.8557823e-01   7.9220593e-01
   4.8566627e-01   8.0056170e-01
   4.8575430e-01   8.0878827e-01
   4.8584233e-01   8.1688217e-01
   4.8593037e-01   8.2483999e-01
   4.8601840e-01   8.3265834e-01
   4.8610644e-01   8.4033390e-01
   4.8619447e-01   8.4786339e-01
   4.8628250e-01   8.5524359e-01
   4.8637054e-01   8.6247133e-01
   4.8645857e-01   8.6954348e-01
   4.8654660e-01   8.7645700e-01
   4.8663464e-01   8.8320888e-01
   4.8672267e-01   8.8979619e-01
   4.8681071e-01   8.9621605e-01
   4.8689874e-01   9.0246567e-01
   4.8698677e-01   9.0854229e-01
   4.8707481e-01   9.1444326e-01
   4.8716284e-01   9.2016596e-01
   4.8725087e-01   9.2570787e-01
   4.8733891e-01   9.3106654e-01
   4.8742694e-01   9.3623958e-01
   4.8751498e-01   9.4122470e-01
   4.8760301e-01   9.4601966e-01
   4.8769104e-01   9.5062232e-01
   4.8777908e-01   9.5503063e-01
   4.8786711e-01   9.5924259e-01
   4.8795514e-01   9.6325631e-01
   4.8804318e-01   9.6706998e-01
   4.8813121e-01   9.7068187e-01
   4.8821925e-01   9.7409034e-01
   4.8830728e-01   9.7729383e-01
   4.8839531e-01   9.8029090e-01
   4.8848335e-01   9.8308015e-01
   4.8857138e-01   9.8566032e-01
   4.8865941e-01   9.8803022e-01
   4.8874745e-01   9.9018875e-01
   4.8883548e-01   9.9213491e-01
   4.8892351e-01   9.9386779e-01
   4.8901155e-01   9.9538657e-01
   4.8909958e-01   9.9669055e-01
   4.8918762e-01   9.9777911e-01
   4.8927565e-01   9.9865171e-01
   4.8936368e-01   9.9930793e-01
   4.8945172e-01   9.9974745e-01
   4.8953975e-01   9.9997004e-01
   4.8962778e-01   9.9997555e-01
   4.8971582e-01   9.9976395e-01
   4.8980385e-01   9.9933532e-01
   4.8989189e-01   9.9868981e-01
   4.8997992e-01   9.9782768e-01
   4.9006795e-01   9.9674929e-01
   4.9015599e-01   9.9545509e-01
   4.9024402e-01   9.9394566e-01
   4.9033205e-01   9.9222162e-01
   4.9042009e-01   9.9028375e-01
   4.9050812e-01   9.8813289e-01
   4.9059616e-01   9.8576997e-01
   4.9068419e-01   9.8319605e-01
   4.9077222e-01   9.8041227e-01
   4.9086026e-01   9.7741984e-01
   4.9094829e-01   9.7422011e-01
   4.9103632e-01   9.7081450e-01
   4.9112436e-01   9.6720452e-01
   4.9121239e-01   9.6339177e-01
   4.9130043e-01   9.5937796e-01
   4.9138846e-01   9.5516488e-01
   4.9147649e-01   9.5075441e-01
   4.9156453e-01   9.4614851e-01
   4.9165256e-01   9.4134924e-01
   4.9174059e-01   9.3635875e-01
   4.9182863e-01   9.3117925e-01
   4.9191666e-01   9.2581307e-01
   4.9200469e-01   9.2026260e-01
   4.9209273e-01   9.1453032e-01
   4.9218076e-01   9.0861877e-01
   4.9226880e-01   9.0253060e-01
   4.9235683e-01   8.9626851e-01
   4.9244486e-01   8.8983530e-01
   4.9253290e-01   8.8323382e-01
   4.9262093e-01   8.7646701e-01
   4.9270896e-01   8.6953788e-01
   4.9279700e-01   8.6244949e-01
   4.9288503e-01   8.5520499e-01
   4.9297307e-01   8.4780758e-01
   4.9306110e-01   8.4026054e-01
   4.9314913e-01   8.3256719e-01
   4.9323717e-01   8.2473093e-01
   4.9332520e-01   8.1675520e-01
   4.9341323e-01   8.0864351e-01
   4.9350127e-01   8.0039943e-01
   4.9358930e-01   7.9202656e-01
   4.9367734e-01   7.8352856e-01
   4.9376537e-01   7.7490915e-01
   4.9385340e-01   7.6617207e-01
   4.9394144e-01   7.5732113e-01
   4.9402947e-01   7.4836016e-01
   4.9411750e-01   7.3929305e-01
   4.9420554e-01   7.3012371e-01
   4.9429357e-01   7.2085608e-01
   4.9438161e-01   7.1149417e-01
   4.9446964e-01   7.0204196e-01
   4.9455767e-01   6.9250352e-01
   4.9464571e-01   6.8288290e-01
   4.9473374e-01   6.7318419e-01
   4.9482177e-01   6.6341151e-01
   4.9490981e-01   6.5356899e-01
   4.9499784e-01   6.4366076e-01
   4.9508588e-01   6.3369100e-01
   4.9517391e-01   6.2366386e-01
   4.9526194e-01   6.1358354e-01
   4.9534998e-01   6.0345422e-01
   4.9543801e-01   5.9328009e-01
   4.9552604e-01   5.8306535e-01
   4.9561408e-01   5.7281419e-01
   4.9570211e-01   5.6253080e-01
   4.9579014e-01   5.5221937e-01
   4.9587818e-01   5.4188408e-01
   4.9596621e-01   5.3152910e-01
   4.9605425e-01   5.2115858e-01
   4.9614228e-01   5.1077667e-01
   4.9623031e-01   5.0038750e-01
   4.9631835e-01   4.8999517e-01
   4.9640638e-01   4.7960378e-01
   4.9649441e-01   4.6921738e-01
   4.9658245e-01   4.5884002e-01
   4.9667048e-01   4.4847571e-01
   4.9675852e-01   4.3812842e-01
   4.9684655e-01   4.2780211e-01
   4.9693458e-01   4.1750070e-01
   4.9702262e-01   4.0722805e-01
   4.9711065e-01   3.9698802e-01
   4.9719868e-01   3.8678439e-01
   4.9728672e-01   3.7662093e-01
   4.9737475e-01   3.6650135e-01
   4.9746279e-01   3.5642932e-01
   4.9755082e-01   3.4640846e-01
   4.9763885e-01   3.3644232e-01
   4.9772689e-01   3.2653444e-01
   4.9781492e-01   3.1668826e-01
   4.9790295e-01   3.0690720e-01
   4.9799099e-01   2.9719461e-01
   4.9807902e-01   2.8755377e-01
   4.9816706e-01   2.7798791e-01
   4.9825509e-01   2.6850020e-01
   4.9834312e-01   2.5909375e-01
   4.9843116e-01   2.4977158e-01
   4.9851919e-01   2.4053667e-01
   4.9860722e-01   2.3139192e-01
   4.9869526e-01   2.2234016e-01
   4.9878329e-01   2.1338416e-01
   4.9887133e-01   2.0452659e-01
   4.9895936e-01   1.9577008e-01
   4.9904739e-01   1.8711716e-01
   4.9913543e-01   1.7857031e-01
   4.9922346e-01   1.7013189e-01
   4.9931149e-01   1.6180423e-01
   4.9939953e-01   1.5358956e-01
   4.9948756e-01   1.4549001e-01
   4.9957559e-01   1.3750766e-01
   4.9966363e-01   1.2964450e-01
   4.9975166e-01   1.2190244e-01
   4.9983970e-01   1.1428328e-01
   4.9992773e-01   1.0678877e-01
   5.0001576e-01   9.9420568e-02
   5.0010380e-01   9.2180234e-02
   5.0019183e-01   8.5069253e-02
   5.0027986e-01   7.8089021e-02
   5.0036790e-01   7.1240848e-02
   5.0045593e-01   6.4525959e-02
   5.0054397e-01   5.7945490e-02
   5.0063200e-01   5.1500491e-02
   5.0072003e-01   4.5191925e-02
   5.0080807e-01   3.9020668e-02
   5.0089610e-01   3.2987508e-02
   5.0098413e-01   2.7093146e-02
   5.0107217e-01   2.1338196e-02
   5.0116020e-01   1.5723185e-02
   5.0124824e-01   1.0248553e-02
   5.0133627e-01   4.9146536e-03
   5.0142430e-01  -2.7824588e-04
   5.0151234e-01  -5.3299639e-03
   5.0160037e-01  -1.0240404e-02
   5.0168840e-01  -1.5009557e-02
   5.0177644e-01  -1.9637494e-02
   5.0186447e-01  -2.4124373e-02
   5.0195251e-01  -2.8470436e-02
   5.0204054e-01  -3.2676004e-02
   5.0212857e-01  -3.6741483e-02
   5.0221661e-01  -4.0667359e-02
   5.0230464e-01  -4.4454198e-02
   5.0239267e-01  -4.8102646e-02
   5.0248071e-01  -5.1613426e-02
   5.0256874e-01  -5.4987340e-02
   5.0265678e-01  -5.8225265e-02
   5.0274481e-01  -6.1328153e-02
   5.0283284e-01  -6.4297033e-02
   5.0292088e-01  -6.7133003e-02
   5.0300891e-01  -6.9837237e-02
   5.0309694e-01  -7.2410975e-02
   5.0318498e-01  -7.4855529e-02
   5.0327301e-01  -7.7172279e-02
   5.0336104e-01  -7.9362670e-02
   5.0344908e-01  -8.1428214e-02
   5.0353711e-01  -8.3370485e-02
   5.0362515e-01  -8.5191119e-02
   5.0371318e-01  -8.6891815e-02
   5.0380121e-01  -8.8474328e-02
   5.0388925e-01  -8.9940473e-02
   5.0397728e-01  -9.1292118e-02
   5.0406531e-01  -9.2531189e-02
   5.0415335e-01  -9.3659661e-02
   5.0424138e-01  -9.4679562e-02
   5.0432942e-01  -9.5592968e-02
   5.0441745e-01  -9.6402003e-02
   5.0450548e-01  -9.7108836e-02
   5.0459352e-01  -9.7715681e-02
   5.0468155e-01  -9.8224791e-02
   5.0476958e-01  -9.8638463e-02
   5.0485762e-01  -9.8959028e-02
   5.0494565e-01  -9.9188857e-02
   5.0503369e-01  -9.9330354e-02
   5.0512172e-01  -9.9385954e-02
   5.0520975e-01  -9.9358125e-02
   5.0529779e-01  -9.9249362e-02
   5.0538582e-01  -9.9062188e-02
   5.0547385e-01  -9.8799149e-02
   5.0556189e-01  -9.8462815e-02
   5.0564992e-01  -9.8055777e-02
   5.0573796e-01  -9.7580644e-02
   5.0582599e-01  -9.7040042e-02
   5.0591402e-01  -9.6436613e-02
   5.0600206e-01  -9.5773011e-02
   5.0609009e-01  -9.5051899e-02
   5.0617812e-01  -9.4275953e-02
   5.0626616e-01  -9.3447853e-02
   5.0635419e-01  -9.2570285e-02
   5.0644222e-01  -9.1645938e-02
   5.0653026e-01  -9.0677501e-02
   5.0661829e-01  -8.9667664e-02
   5.0670633e-01  -8.8619114e-02
   5.0679436e-01  -8.7534532e-02
   5.0688239e-01  -8.6416592e-02
   5.0697043e-01  -8.5267962e-02
   5.0705846e-01  -8.4091299e-02
   5.0714649e-01  -8.2889245e-02
   5.0723453e-01  -8.1664431e-02
   5.0732256e-01  -8.0419472e-02
   5.0741060e-01  -7.9156964e-02
   5.0749863e-01  -7.7879483e-02
   5.0758666e-01  -7.6589586e-02
   5.0767470e-01  -7.5289806e-02
   5.0776273e-01  -7.3982651e-02
   5.0785076e-01  -7.2670604e-02
   5.0793880e-01  -7.1356118e-02
   5.0802683e-01  -7.0041619e-02
   5.0811487e-01  -6.8729500e-02
   5.0820290e-01  -6.7422122e-02
   5.0829093e-01  -6.6121812e-02
   5.0837897e-01  -6.4830862e-02
   5.0846700e-01  -6.3551524e-02
   5.0855503e-01  -6.2286015e-02
   5.0864307e-01  -6.1036511e-02
   5.0873110e-01  -5.9805145e-02
   5.0881914e-01  -5.8594010e-02
   5.0890717e-01  -5.7405153e-02
   5.0899520e-01  -5.6240578e-02
   5.0908324e-01  -5.5102242e-02
   5.0917127e-01  -5.3992053e-02
   5.0925930e-01  -5.2911874e-02
   5.0934734e-01  -5.1863514e-02
   5.0943537e-01  -5.0848736e-02
   5.0952341e-01  -4.9869248e-02
   5.0961144e-01  -4.8926708e-02
   5.0969947e-01  -4.8022718e-02
   5.0978751e-01  -4.7158829e-02
   5.0987554e-01  -4.6336535e-02
   5.0996357e-01  -4.5557274e-02
   5.1005161e-01  -4.4822429e-02
   5.1013964e-01  -4.4133326e-02
   5.1022767e-01  -4.3491230e-02
   5.1031571e-01  -4.2897353e-02
   5.1040374e-01  -4.2352844e-02
   5.1049178e-01  -4.1858795e-02
   5.1057981e-01  -4.1416237e-02
   5.1066784e-01  -4.1026142e-02
   5.1075588e-01  -4.0689422e-02
   5.1084391e-01  -4.0406927e-02
   5.1093194e-01  -4.0179447e-02
   5.1101998e-01  -4.0007711e-02
   5.1110801e-01  -3.9892387e-02
   5.1119605e-01  -3.9834081e-02
   5.1128408e-01  -3.9833339e-02
   5.1137211e-01  -3.9890645e-02
   5.1146015e-01  -4.0006421e-02
   5.1154818e-01  -4.0181029e-02
   5.1163621e-01  -4.0414771e-02
   5.1172425e-01  -4.0707886e-02
   5.1181228e-01  -4.1060554e-02
   5.1190032e-01  -4.1472895e-02
   5.1198835e-01  -4.1944968e-02
   5.1207638e-01  -4.2476774e-02
   5.1216442e-01  -4.3068254e-02
   5.1225245e-01  -4.3719291e-02
   5.1234048e-01  -4.4429709e-02
   5.1242852e-01  -4.5199276e-02
   5.1251655e-01  -4.6027703e-02
   5.1260459e-01  -4.6914642e-02
   5.1269262e-01  -4.7859694e-02
   5.1278065e-01  -4.8862401e-02
   5.1286869e-01  -4.9922254e-02
   5.1295672e-01  -5.1038689e-02
   5.1304475e-01  -5.2211091e-02
   5.1313279e-01  -5.3438792e-02
   5.1322082e-01  -5.4721074e-02
   5.1330886e-01  -5.6057171e-02
   5.1339689e-01  -5.7446265e-02
   5.1348492e-01  -5.8887492e-02
   5.1357296e-01  -6.0379944e-02
   5.1366099e-01  -6.1922663e-02
   5.1374902e-01  -6.3514649e-02
   5.1383706e-01  -6.5154860e-02
   5.1392509e-01  -6.6842209e-02
   5.1401312e-01  -6.8575570e-02
   5.1410116e-01  -7.0353778e-02
   5.1418919e-01  -7.2175628e-02
   5.1427723e-01  -7.4039878e-02
   5.1436526e-01  -7.5945253e-02
   5.1445329e-01  -7.7890439e-02
   5.1454133e-01  -7.9874094e-02
   5.1462936e-01  -8.1894839e-02
   5.1471739e-01  -8.3951269e-02
   5.1480543e-01  -8.6041948e-02
   5.1489346e-01  -8.8165414e-02
   5.1498150e-01  -9.0320176e-02
   5.1506953e-01  -9.2504722e-02
   5.1515756e-01  -9.4717514e-02
   5.1524560e-01  -9.6956995e-02
   5.1533363e-01  -9.9221585e-02
   5.1542166e-01  -1.0150969e-01
   5.1550970e-01  -1.0381969e-01
   5.1559773e-01  -1.0614996e-01
   5.1568577e-01  -1.0849885e-01
   5.1577380e-01  -1.1086471e-01
   5.1586183e-01  -1.1324587e-01
   5.1594987e-01  -1.1564065e-01
   5.1603790e-01  -1.1804737e-01
   5.1612593e-01  -1.2046433e-01
   5.1621397e-01  -1.2288985e-01
   5.1630200e-01  -1.2532221e-01
   5.1639004e-01  -1.2775972e-01
   5.1647807e-01  -1.3020067e-01
   5.1656610e-01  -1.3264337e-01
   5.1665414e-01  -1.3508611e-01
   5.1674217e-01  -1.3752721e-01
   5.1683020e-01  -1.3996497e-01
   5.1691824e-01  -1.4239770e-01
   5.1700627e-01  -1.4482375e-01
   5.1709431e-01  -1.4724145e-01
   5.1718234e-01  -1.4964914e-01
   5.1727037e-01  -1.5204519e-01
   5.1735841e-01  -1.5442796e-01
   5.1744644e-01  -1.5679587e-01
   5.1753447e-01  -1.5914731e-01
   5.1762251e-01  -1.6148070e-01
   5.1771054e-01  -1.6379451e-01
   5.1779857e-01  -1.6608719e-01
   5.1788661e-01  -1.6835724e-01
   5.1797464e-01  -1.7060317e-01
   5.1806268e-01  -1.7282351e-01
   5.1815071e-01  -1.7501684e-01
   5.1823874e-01  -1.7718175e-01
   5.1832678e-01  -1.7931685e-01
   5.1841481e-01  -1.8142080e-01
   5.1850284e-01  -1.8349227e-01
   5.1859088e-01  -1.8552999e-01
   5.1867891e-01  -1.8753268e-01
   5.1876695e-01  -1.8949914e-01
   5.1885498e-01  -1.9142817e-01
   5.1894301e-01  -1.9331863e-01
   5.1903105e-01  -1.9516940e-01
   5.1911908e-01  -1.9697939e-01
   5.1920711e-01  -1.9874759e-01
   5.1929515e-01  -2.0047297e-01
   5.1938318e-01  -2.0215459e-01
   5.1947122e-01  -2.0379152e-01
   5.1955925e-01  -2.0538288e-01
   5.1964728e-01  -2.0692784e-01
   5.1973532e-01  -2.0842561e-01
   5.1982335e-01  -2.0987543e-01
   5.1991138e-01  -2.1127659e-01
   5.1999942e-01  -2.1262843e-01
   5.2008745e-01  -2.1393034e-01
   5.2017549e-01  -2.1518173e-01
   5.2026352e-01  -2.1638209e-01
   5.2035155e-01  -2.1753092e-01
   5.2043959e-01  -2.1862780e-01
   5.2052762e-01  -2.1967232e-01
   5.2061565e-01  -2.2066415e-01
   5.2070369e-01  -2.2160298e-01
   5.2079172e-01  -2.2248858e-01
   5.2087975e-01  -2.2332073e-01
   5.2096779e-01  -2.2409927e-01
   5.2105582e-01  -2.2482411e-01
   5.2114386e-01  -2.2549516e-01
   5.2123189e-01  -2.2611243e-01
   5.2131992e-01  -2.2667594e-01
   5.2140796e-01  -2.2718576e-01
   5.2149599e-01  -2.2764202e-01
   5.2158402e-01  -2.2804490e-01
   5.2167206e-01  -2.2839460e-01
   5.2176009e-01  -2.2869139e-01
   5.2184813e-01  -2.2893558e-01
   5.2193616e-01  -2.2912752e-01
   5.2202419e-01  -2.2926760e-01
   5.2211223e-01  -2.2935627e-01
   5.2220026e-01  -2.2939401e-01
   5.2228829e-01  -2.2938135e-01
   5.2237633e-01  -2.2931886e-01
   5.2246436e-01  -2.2920714e-01
   5.2255240e-01  -2.2904686e-01
   5.2264043e-01  -2.2883871e-01
   5.2272846e-01  -2.2858342e-01
   5.2281650e-01  -2.2828177e-01
   5.2290453e-01  -2.2793456e-01
   5.2299256e-01  -2.2754264e-01
   5.2308060e-01  -2.2710691e-01
   5.2316863e-01  -2.2662828e-01
   5.2325667e-01  -2.2610771e-01
   5.2334470e-01  -2.2554620e-01
   5.2343273e-01  -2.2494476e-01
   5.2352077e-01  -2.2430445e-01
   5.2360880e-01  -2.2362636e-01
   5.2369683e-01  -2.2291161e-01
   5.2378487e-01  -2.2216135e-01
   5.2387290e-01  -2.2137674e-01
   5.2396094e-01  -2.2055900e-01
   5.2404897e-01  -2.1970936e-01
   5.2413700e-01  -2.1882906e-01
   5.2422504e-01  -2.1791938e-01
   5.2431307e-01  -2.1698162e-01
   5.2440110e-01  -2.1601711e-01
   5.2448914e-01  -2.1502718e-01
   5.2457717e-01  -2.1401319e-01
   5.2466520e-01  -2.1297652e-01
   5.2475324e-01  -2.1191856e-01
   5.2484127e-01  -2.1084073e-01
   5.2492931e-01  -2.0974444e-01
   5.2501734e-01  -2.0863113e-01
   5.2510537e-01  -2.0750225e-01
   5.2519341e-01  -2.0635925e-01
   5.2528144e-01  -2.0520360e-01
   5.2536947e-01  -2.0403677e-01
   5.2545751e-01  -2.0286024e-01
   5.2554554e-01  -2.0167549e-01
   5.2563358e-01  -2.0048401e-01
   5.2572161e-01  -1.9928729e-01
   5.2580964e-01  -1.9808682e-01
   5.2589768e-01  -1.9688408e-01
   5.2598571e-01  -1.9568057e-01
   5.2607374e-01  -1.9447777e-01
   5.2616178e-01  -1.9327716e-01
   5.2624981e-01  -1.9208021e-01
   5.2633785e-01  -1.9088840e-01
   5.2642588e-01  -1.8970317e-01
   5.2651391e-01  -1.8852598e-01
   5.2660195e-01  -1.8735826e-01
   5.2668998e-01  -1.8620145e-01
   5.2677801e-01  -1.8505695e-01
   5.2686605e-01  -1.8392616e-01
   5.2695408e-01  -1.8281047e-01
   5.2704212e-01  -1.8171124e-01
   5.2713015e-01  -1.8062981e-01
   5.2721818e-01  -1.7956752e-01
   5.2730622e-01  -1.7852566e-01
   5.2739425e-01  -1.7750553e-01
   5.2748228e-01  -1.7650838e-01
   5.2757032e-01  -1.7553546e-01
   5.2765835e-01  -1.7458798e-01
   5.2774639e-01  -1.7366712e-01
   5.2783442e-01  -1.7277404e-01
   5.2792245e-01  -1.7190987e-01
   5.2801049e-01  -1.7107573e-01
   5.2809852e-01  -1.7027267e-01
   5.2818655e-01  -1.6950174e-01
   5.2827459e-01  -1.6876395e-01
   5.2836262e-01  -1.6806028e-01
   5.2845065e-01  -1.6739166e-01
   5.2853869e-01  -1.6675901e-01
   5.2862672e-01  -1.6616320e-01
   5.2871476e-01  -1.6560507e-01
   5.2880279e-01  -1.6508541e-01
   5.2889082e-01  -1.6460499e-01
   5.2897886e-01  -1.6416454e-01
   5.2906689e-01  -1.6376473e-01
   5.2915492e-01  -1.6340623e-01
   5.2924296e-01  -1.6308962e-01
   5.2933099e-01  -1.6281548e-01
   5.2941903e-01  -1.6258434e-01
   5.2950706e-01  -1.6239668e-01
   5.2959509e-01  -1.6225293e-01
   5.2968313e-01  -1.6215351e-01
   5.2977116e-01  -1.6209876e-01
   5.2985919e-01  -1.6208900e-01
   5.2994723e-01  -1.6212450e-01
   5.3003526e-01  -1.6220549e-01
   5.3012330e-01  -1.6233216e-01
   5.3021133e-01  -1.6250463e-01
   5.3029936e-01  -1.6272302e-01
   5.3038740e-01  -1.6298737e-01
   5.3047543e-01  -1.6329769e-01
   5.3056346e-01  -1.6365395e-01
   5.3065150e-01  -1.6405606e-01
   5.3073953e-01  -1.6450390e-01
   5.3082757e-01  -1.6499730e-01
   5.3091560e-01  -1.6553606e-01
   5.3100363e-01  -1.6611991e-01
   5.3109167e-01  -1.6674855e-01
   5.3117970e-01  -1.6742166e-01
   5.3126773e-01  -1.6813883e-01
   5.3135577e-01  -1.6889964e-01
   5.3144380e-01  -1.6970362e-01
   5.3153184e-01  -1.7055027e-01
   5.3161987e-01  -1.7143902e-01
   5.3170790e-01  -1.7236929e-01
   5.3179594e-01  -1.7334043e-01
   5.3188397e-01  -1.7435178e-01
   5.3197200e-01  -1.7540261e-01
   5.3206004e-01  -1.7649219e-01
   5.3214807e-01  -1.7761970e-01
   5.3223610e-01  -1.7878434e-01
   5.3232414e-01  -1.7998522e-01
   5.3241217e-01  -1.8122146e-01
   5.3250021e-01  -1.8249210e-01
   5.3258824e-01  -1.8379618e-01
   5.3267627e-01  -1.8513270e-01
   5.3276431e-01  -1.8650061e-01
   5.3285234e-01  -1.8789884e-01
   5.3294037e-01  -1.8932630e-01
   5.3302841e-01  -1.9078184e-01
   5.3311644e-01  -1.9226431e-01
   5.3320448e-01  -1.9377251e-01
   5.3329251e-01  -1.9530524e-01
   5.3338054e-01  -1.9686123e-01
   5.3346858e-01  -1.9843923e-01
   5.3355661e-01  -2.0003794e-01
   5.3364464e-01  -2.0165604e-01
   5.3373268e-01  -2.0329219e-01
   5.3382071e-01  -2.0494504e-01
   5.3390875e-01  -2.0661320e-01
   5.3399678e-01  -2.0829527e-01
   5.3408481e-01  -2.0998983e-01
   5.3417285e-01  -2.1169546e-01
   5.3426088e-01  -2.1341070e-01
   5.3434891e-01  -2.1513409e-01
   5.3443695e-01  -2.1686416e-01
   5.3452498e-01  -2.1859941e-01
   5.3461302e-01  -2.2033836e-01
   5.3470105e-01  -2.2207949e-01
   5.3478908e-01  -2.2382130e-01
   5.3487712e-01  -2.2556225e-01
   5.3496515e-01  -2.2730084e-01
   5.3505318e-01  -2.2903551e-01
   5.3514122e-01  -2.3076475e-01
   5.3522925e-01  -2.3248702e-01
   5.3531728e-01  -2.3420078e-01
   5.3540532e-01  -2.3590451e-01
   5.3549335e-01  -2.3759667e-01
   5.3558139e-01  -2.3927573e-01
   5.3566942e-01  -2.4094017e-01
   5.3575745e-01  -2.4258849e-01
   5.3584549e-01  -2.4421916e-01
   5.3593352e-01  -2.4583069e-01
   5.3602155e-01  -2.4742159e-01
   5.3610959e-01  -2.4899039e-01
   5.3619762e-01  -2.5053561e-01
   5.3628566e-01  -2.5205582e-01
   5.3637369e-01  -2.5354956e-01
   5.3646172e-01  -2.5501542e-01
   5.3654976e-01  -2.5645200e-01
   5.3663779e-01  -2.5785792e-01
   5.3672582e-01  -2.5923180e-01
   5.3681386e-01  -2.6057231e-01
   5.3690189e-01  -2.6187812e-01
   5.3698993e-01  -2.6314795e-01
   5.3707796e-01  -2.6438050e-01
   5.3716599e-01  -2.6557454e-01
   5.3725403e-01  -2.6672884e-01
   5.3734206e-01  -2.6784221e-01
   5.3743009e-01  -2.6891348e-01
   5.3751813e-01  -2.6994152e-01
   5.3760616e-01  -2.7092521e-01
   5.3769420e-01  -2.7186349e-01
   5.3778223e-01  -2.7275532e-01
   5.3787026e-01  -2.7359967e-01
   5.3795830e-01  -2.7439559e-01
   5.3804633e-01  -2.7514212e-01
   5.3813436e-01  -2.7583837e-01
   5.3822240e-01  -2.7648346e-01
   5.3831043e-01  -2.7707657e-01
   5.3839847e-01  -2.7761690e-01
   5.3848650e-01  -2.7810369e-01
   5.3857453e-01  -2.7853624e-01
   5.3866257e-01  -2.7891388e-01
   5.3875060e-01  -2.7923595e-01
   5.3883863e-01  -2.7950188e-01
   5.3892667e-01  -2.7971110e-01
   5.3901470e-01  -2.7986312e-01
   5.3910273e-01  -2.7995747e-01
   5.3919077e-01  -2.7999371e-01
   5.3927880e-01  -2.7997148e-01
   5.3936684e-01  -2.7989043e-01
   5.3945487e-01  -2.7975027e-01
   5.3954290e-01  -2.7955076e-01
   5.3963094e-01  -2.7929169e-01
   5.3971897e-01  -2.7897290e-01
   5.3980700e-01  -2.7859428e-01
   5.3989504e-01  -2.7815577e-01
   5.3998307e-01  -2.7765733e-01
   5.4007111e-01  -2.7709899e-01
   5.4015914e-01  -2.7648082e-01
   5.4024717e-01  -2.7580293e-01
   5.4033521e-01  -2.7506548e-01
   5.4042324e-01  -2.7426868e-01
   5.4051127e-01  -2.7341277e-01
   5.4059931e-01  -2.7249804e-01
   5.4068734e-01  -2.7152484e-01
   5.4077538e-01  -2.7049354e-01
   5.4086341e-01  -2.6940458e-01
   5.4095144e-01  -2.6825842e-01
   5.4103948e-01  -2.6705559e-01
   5.4112751e-01  -2.6579663e-01
   5.4121554e-01  -2.6448215e-01
   5.4130358e-01  -2.6311279e-01
   5.4139161e-01  -2.6168923e-01
   5.4147965e-01  -2.6021221e-01
   5.4156768e-01  -2.5868249e-01
   5.4165571e-01  -2.5710088e-01
   5.4174375e-01  -2.5546821e-01
   5.4183178e-01  -2.5378539e-01
   5.4191981e-01  -2.5205333e-01
   5.4200785e-01  -2.5027300e-01
   5.4209588e-01  -2.4844539e-01
   5.4218392e-01  -2.4657154e-01
   5.4227195e-01  -2.4465252e-01
   5.4235998e-01  -2.4268944e-01
   5.4244802e-01  -2.4068342e-01
   5.4253605e-01  -2.3863564e-01
   5.4262408e-01  -2.3654731e-01
   5.4271212e-01  -2.3441966e-01
   5.4280015e-01  -2.3225395e-01
   5.4288818e-01  -2.3005147e-01
   5.4297622e-01  -2.2781354e-01
   5.4306425e-01  -2.2554151e-01
   5.4315229e-01  -2.2323675e-01
   5.4324032e-01  -2.2090066e-01
   5.4332835e-01  -2.1853465e-01
   5.4341639e-01  -2.1614018e-01
   5.4350442e-01  -2.1371870e-01
   5.4359245e-01  -2.1127170e-01
   5.4368049e-01  -2.0880069e-01
   5.4376852e-01  -2.0630718e-01
   5.4385656e-01  -2.0379271e-01
   5.4394459e-01  -2.0125883e-01
   5.4403262e-01  -1.9870711e-01
   5.4412066e-01  -1.9613914e-01
   5.4420869e-01  -1.9355650e-01
   5.4429672e-01  -1.9096079e-01
   5.4438476e-01  -1.8835363e-01
   5.4447279e-01  -1.8573663e-01
   5.4456083e-01  -1.8311142e-01
   5.4464886e-01  -1.8047962e-01
   5.4473689e-01  -1.7784288e-01
   5.4482493e-01  -1.7520282e-01
   5.4491296e-01  -1.7256110e-01
   5.4500099e-01  -1.6991933e-01
   5.4508903e-01  -1.6727916e-01
   5.4517706e-01  -1.6464223e-01
   5.4526510e-01  -1.6201016e-01
   5.4535313e-01  -1.5938458e-01
   5.4544116e-01  -1.5676710e-01
   5.4552920e-01  -1.5415933e-01
   5.4561723e-01  -1.5156287e-01
   5.4570526e-01  -1.4897932e-01
   5.4579330e-01  -1.4641025e-01
   5.4588133e-01  -1.4385723e-01
   5.4596937e-01  -1.4132180e-01
   5.4605740e-01  -1.3880551e-01
   5.4614543e-01  -1.3630986e-01
   5.4623347e-01  -1.3383636e-01
   5.4632150e-01  -1.3138649e-01
   5.4640953e-01  -1.2896172e-01
   5.4649757e-01  -1.2656347e-01
   5.4658560e-01  -1.2419317e-01
   5.4667363e-01  -1.2185220e-01
   5.4676167e-01  -1.1954194e-01
   5.4684970e-01  -1.1726372e-01
   5.4693774e-01  -1.1501887e-01
   5.4702577e-01  -1.1280865e-01
   5.4711380e-01  -1.1063433e-01
   5.4720184e-01  -1.0849714e-01
   5.4728987e-01  -1.0639827e-01
   5.4737790e-01  -1.0433887e-01
   5.4746594e-01  -1.0232009e-01
   5.4755397e-01  -1.0034300e-01
   5.4764201e-01  -9.8408679e-02
   5.4773004e-01  -9.6518140e-02
   5.4781807e-01  -9.4672372e-02
   5.4790611e-01  -9.2872324e-02
   5.4799414e-01  -9.1118904e-02
   5.4808217e-01  -8.9412986e-02
   5.4817021e-01  -8.7755399e-02
   5.4825824e-01  -8.6146936e-02
   5.4834628e-01  -8.4588345e-02
   5.4843431e-01  -8.3080334e-02
   5.4852234e-01  -8.1623570e-02
   5.4861038e-01  -8.0218674e-02
   5.4869841e-01  -7.8866227e-02
   5.4878644e-01  -7.7566763e-02
   5.4887448e-01  -7.6320775e-02
   5.4896251e-01  -7.5128707e-02
   5.4905055e-01  -7.3990962e-02
   5.4913858e-01  -7.2907895e-02
   5.4922661e-01  -7.1879817e-02
   5.4931465e-01  -7.0906993e-02
   5.4940268e-01  -6.9989639e-02
   5.4949071e-01  -6.9127929e-02
   5.4957875e-01  -6.8321986e-02
   5.4966678e-01  -6.7571891e-02
   5.4975481e-01  -6.6877674e-02
   5.4984285e-01  -6.6239321e-02
   5.4993088e-01  -6.5656771e-02
   5.5001892e-01  -6.5129915e-02
   5.5010695e-01  -6.4658599e-02
   5.5019498e-01  -6.4242622e-02
   5.5028302e-01  -6.3881736e-02
   5.5037105e-01  -6.3575648e-02
   5.5045908e-01  -6.3324018e-02
   5.5054712e-01  -6.3126462e-02
   5.5063515e-01  -6.2982550e-02
   5.5072319e-01  -6.2891806e-02
   5.5081122e-01  -6.2853710e-02
   5.5089925e-01  -6.2867700e-02
   5.5098729e-01  -6.2933168e-02
   5.5107532e-01  -6.3049464e-02
   5.5116335e-01  -6.3215894e-02
   5.5125139e-01  -6.3431723e-02
   5.5133942e-01  -6.3696175e-02
   5.5142746e-01  -6.4008432e-02
   5.5151549e-01  -6.4367638e-02
   5.5160352e-01  -6.4772895e-02
   5.5169156e-01  -6.5223267e-02
   5.5177959e-01  -6.5717781e-02
   5.5186762e-01  -6.6255427e-02
   5.5195566e-01  -6.6835158e-02
   5.5204369e-01  -6.7455891e-02
   5.5213173e-01  -6.8116510e-02
   5.5221976e-01  -6.8815864e-02
   5.5230779e-01  -6.9552770e-02
   5.5239583e-01  -7.0326014e-02
   5.5248386e-01  -7.1134350e-02
   5.5257189e-01  -7.1976502e-02
   5.5265993e-01  -7.2851169e-02
   5.5274796e-01  -7.3757018e-02
   5.5283600e-01  -7.4692691e-02
   5.5292403e-01  -7.5656807e-02
   5.5301206e-01  -7.6647959e-02
   5.5310010e-01  -7.7664716e-02
   5.5318813e-01  -7.8705628e-02
   5.5327616e-01  -7.9769221e-02
   5.5336420e-01  -8.0854006e-02
   5.5345223e-01  -8.1958472e-02
   5.5354026e-01  -8.3081094e-02
   5.5362830e-01  -8.4220329e-02
   5.5371633e-01  -8.5374623e-02
   5.5380437e-01  -8.6542405e-02
   5.5389240e-01  -8.7722096e-02
   5.5398043e-01  -8.8912105e-02
   5.5406847e-01  -9.0110833e-02
   5.5415650e-01  -9.1316672e-02
   5.5424453e-01  -9.2528008e-02
   5.5433257e-01  -9.3743225e-02
   5.5442060e-01  -9.4960699e-02
   5.5450864e-01  -9.6178808e-02
   5.5459667e-01  -9.7395926e-02
   5.5468470e-01  -9.8610429e-02
   5.5477274e-01  -9.9820696e-02
   5.5486077e-01  -1.0102511e-01
   5.5494880e-01  -1.0222205e-01
   5.5503684e-01  -1.0340992e-01
   5.5512487e-01  -1.0458711e-01
   5.5521291e-01  -1.0575203e-01
   5.5530094e-01  -1.0690310e-01
   5.5538897e-01  -1.0803876e-01
   5.5547701e-01  -1.0915744e-01
   5.5556504e-01  -1.1025761e-01
   5.5565307e-01  -1.1133773e-01
   5.5574111e-01  -1.1239630e-01
   5.5582914e-01  -1.1343182e-01
   5.5591718e-01  -1.1444283e-01
   5.5600521e-01  -1.1542788e-01
   5.5609324e-01  -1.1638553e-01
   5.5618128e-01  -1.1731438e-01
   5.5626931e-01  -1.1821305e-01
   5.5635734e-01  -1.1908019e-01
   5.5644538e-01  -1.1991446e-01
   5.5653341e-01  -1.2071457e-01
   5.5662145e-01  -1.2147925e-01
   5.5670948e-01  -1.2220725e-01
   5.5679751e-01  -1.2289738e-01
   5.5688555e-01  -1.2354844e-01
   5.5697358e-01  -1.2415931e-01
   5.5706161e-01  -1.2472887e-01
   5.5714965e-01  -1.2525605e-01
   5.5723768e-01  -1.2573983e-01
   5.5732571e-01  -1.2617919e-01
   5.5741375e-01  -1.2657319e-01
   5.5750178e-01  -1.2692090e-01
   5.5758982e-01  -1.2722144e-01
   5.5767785e-01  -1.2747399e-01
   5.5776588e-01  -1.2767773e-01
   5.5785392e-01  -1.2783193e-01
   5.5794195e-01  -1.2793587e-01
   5.5802998e-01  -1.2798888e-01
   5.5811802e-01  -1.2799036e-01
   5.5820605e-01  -1.2793971e-01
   5.5829409e-01  -1.2783641e-01
   5.5838212e-01  -1.2767999e-01
   5.5847015e-01  -1.2747000e-01
   5.5855819e-01  -1.2720607e-01
   5.5864622e-01  -1.2688784e-01
   5.5873425e-01  -1.2651503e-01
   5.5882229e-01  -1.2608740e-01
   5.5891032e-01  -1.2560475e-01
   5.5899836e-01  -1.2506694e-01
   5.5908639e-01  -1.2447388e-01
   5.5917442e-01  -1.2382552e-01
   5.5926246e-01  -1.2312187e-01
   5.5935049e-01  -1.2236298e-01
   5.5943852e-01  -1.2154897e-01
   5.5952656e-01  -1.2067998e-01
   5.5961459e-01  -1.1975623e-01
   5.5970263e-01  -1.1877796e-01
   5.5979066e-01  -1.1774550e-01
   5.5987869e-01  -1.1665919e-01
   5.5996673e-01  -1.1551944e-01
   5.6005476e-01  -1.1432672e-01
   5.6014279e-01  -1.1308151e-01
   5.6023083e-01  -1.1178439e-01
   5.6031886e-01  -1.1043595e-01
   5.6040690e-01  -1.0903685e-01
   5.6049493e-01  -1.0758778e-01
   5.6058296e-01  -1.0608950e-01
   5.6067100e-01  -1.0454279e-01
   5.6075903e-01  -1.0294851e-01
   5.6084706e-01  -1.0130753e-01
   5.6093510e-01  -9.9620786e-02
   5.6102313e-01  -9.7889262e-02
   5.6111116e-01  -9.6113975e-02
   5.6119920e-01  -9.4295991e-02
   5.6128723e-01  -9.2436415e-02
   5.6137527e-01  -9.0536397e-02
   5.6146330e-01  -8.8597126e-02
   5.6155133e-01  -8.6619832e-02
   5.6163937e-01  -8.4605784e-02
   5.6172740e-01  -8.2556288e-02
   5.6181543e-01  -8.0472689e-02
   5.6190347e-01  -7.8356368e-02
   5.6199150e-01  -7.6208739e-02
   5.6207954e-01  -7.4031253e-02
   5.6216757e-01  -7.1825392e-02
   5.6225560e-01  -6.9592672e-02
   5.6234364e-01  -6.7334637e-02
   5.6243167e-01  -6.5052862e-02
   5.6251970e-01  -6.2748952e-02
   5.6260774e-01  -6.0424537e-02
   5.6269577e-01  -5.8081272e-02
   5.6278381e-01  -5.5720840e-02
   5.6287184e-01  -5.3344943e-02
   5.6295987e-01  -5.0955310e-02
   5.6304791e-01  -4.8553686e-02
   5.6313594e-01  -4.6141838e-02
   5.6322397e-01  -4.3721549e-02
   5.6331201e-01  -4.1294620e-02
   5.6340004e-01  -3.8862867e-02
   5.6348808e-01  -3.6428117e-02
   5.6357611e-01  -3.3992213e-02
   5.6366414e-01  -3.1557007e-02
   5.6375218e-01  -2.9124358e-02
   5.6384021e-01  -2.6696135e-02
   5.6392824e-01  -2.4274213e-02
   5.6401628e-01  -2.1860472e-02
   5.6410431e-01  -1.9456793e-02
   5.6419234e-01  -1.7065061e-02
   5.6428038e-01  -1.4687160e-02
   5.6436841e-01  -1.2324971e-02
   5.6445645e-01  -9.9803755e-03
   5.6454448e-01  -7.6552470e-03
   5.6463251e-01  -5.3514546e-03
   5.6472055e-01  -3.0708591e-03
   5.6480858e-01  -8.1531245e-04
   5.6489661e-01   1.4133445e-03
   5.6498465e-01   3.6132831e-03
   5.6507268e-01   5.7826886e-03
   5.6516072e-01   7.9197617e-03
   5.6524875e-01   1.0022720e-02
   5.6533678e-01   1.2089799e-02
   5.6542482e-01   1.4119255e-02
   5.6551285e-01   1.6109366e-02
   5.6560088e-01   1.8058431e-02
   5.6568892e-01   1.9964776e-02
   5.6577695e-01   2.1826751e-02
   5.6586499e-01   2.3642733e-02
   5.6595302e-01   2.5411130e-02
   5.6604105e-01   2.7130377e-02
   5.6612909e-01   2.8798942e-02
   5.6621712e-01   3.0415328e-02
   5.6630515e-01   3.1978068e-02
   5.6639319e-01   3.3485733e-02
   5.6648122e-01   3.4936932e-02
   5.6656926e-01   3.6330308e-02
   5.6665729e-01   3.7664547e-02
   5.6674532e-01   3.8938375e-02
   5.6683336e-01   4.0150558e-02
   5.6692139e-01   4.1299906e-02
   5.6700942e-01   4.2385274e-02
   5.6709746e-01   4.3405560e-02
   5.6718549e-01   4.4359711e-02
   5.6727353e-01   4.5246717e-02
   5.6736156e-01   4.6065621e-02
   5.6744959e-01   4.6815513e-02
   5.6753763e-01   4.7495532e-02
   5.6762566e-01   4.8104870e-02
   5.6771369e-01   4.8642770e-02
   5.6780173e-01   4.9108529e-02
   5.6788976e-01   4.9501495e-02
   5.6797779e-01   4.9821073e-02
   5.6806583e-01   5.0066722e-02
   5.6815386e-01   5.0237955e-02
   5.6824190e-01   5.0334345e-02
   5.6832993e-01   5.0355519e-02
   5.6841796e-01   5.0301161e-02
   5.6850600e-01   5.0171016e-02
   5.6859403e-01   4.9964885e-02
   5.6868206e-01   4.9682628e-02
   5.6877010e-01   4.9324165e-02
   5.6885813e-01   4.8889476e-02
   5.6894617e-01   4.8378599e-02
   5.6903420e-01   4.7791634e-02
   5.6912223e-01   4.7128740e-02
   5.6921027e-01   4.6390138e-02
   5.6929830e-01   4.5576107e-02
   5.6938633e-01   4.4686988e-02
   5.6947437e-01   4.3723185e-02
   5.6956240e-01   4.2685158e-02
   5.6965044e-01   4.1573430e-02
   5.6973847e-01   4.0388586e-02
   5.6982650e-01   3.9131268e-02
   5.6991454e-01   3.7802180e-02
   5.7000257e-01   3.6402085e-02
   5.7009060e-01   3.4931805e-02
   5.7017864e-01   3.3392224e-02
   5.7026667e-01   3.1784281e-02
   5.7035471e-01   3.0108974e-02
   5.7044274e-01   2.8367361e-02
   5.7053077e-01   2.6560556e-02
   5.7061881e-01   2.4689728e-02
   5.7070684e-01   2.2756104e-02
   5.7079487e-01   2.0760966e-02
   5.7088291e-01   1.8705650e-02
   5.7097094e-01   1.6591547e-02
   5.7105898e-01   1.4420100e-02
   5.7114701e-01   1.2192806e-02
   5.7123504e-01   9.9112100e-03
   5.7132308e-01   7.5769108e-03
   5.7141111e-01   5.1915553e-03
   5.7149914e-01   2.7568389e-03
   5.7158718e-01   2.7450463e-04
   5.7167521e-01  -2.2536582e-03
   5.7176324e-01  -4.8258149e-03
   5.7185128e-01  -7.4400870e-03
   5.7193931e-01  -1.0094553e-02
   5.7202735e-01  -1.2787249e-02
   5.7211538e-01  -1.5516172e-02
   5.7220341e-01  -1.8279280e-02
   5.7229145e-01  -2.1074491e-02
   5.7237948e-01  -2.3899689e-02
   5.7246751e-01  -2.6752722e-02
   5.7255555e-01  -2.9631405e-02
   5.7264358e-01  -3.2533519e-02
   5.7273162e-01  -3.5456818e-02
   5.7281965e-01  -3.8399022e-02
   5.7290768e-01  -4.1357828e-02
   5.7299572e-01  -4.4330905e-02
   5.7308375e-01  -4.7315896e-02
   5.7317178e-01  -5.0310424e-02
   5.7325982e-01  -5.3312090e-02
   5.7334785e-01  -5.6318473e-02
   5.7343589e-01  -5.9327138e-02
   5.7352392e-01  -6.2335631e-02
   5.7361195e-01  -6.5341485e-02
   5.7369999e-01  -6.8342219e-02
   5.7378802e-01  -7.1335341e-02
   5.7387605e-01  -7.4318352e-02
   5.7396409e-01  -7.7288743e-02
   5.7405212e-01  -8.0244001e-02
   5.7414016e-01  -8.3181606e-02
   5.7422819e-01  -8.6099040e-02
   5.7431622e-01  -8.8993782e-02
   5.7440426e-01  -9.1863313e-02
   5.7449229e-01  -9.4705118e-02
   5.7458032e-01  -9.7516685e-02
   5.7466836e-01  -1.0029551e-01
   5.7475639e-01  -1.0303910e-01
   5.7484443e-01  -1.0574497e-01
   5.7493246e-01  -1.0841065e-01
   5.7502049e-01  -1.1103368e-01
   5.7510853e-01  -1.1361161e-01
   5.7519656e-01  -1.1614203e-01
   5.7528459e-01  -1.1862253e-01
   5.7537263e-01  -1.2105072e-01
   5.7546066e-01  -1.2342424e-01
   5.7554869e-01  -1.2574077e-01
   5.7563673e-01  -1.2799798e-01
   5.7572476e-01  -1.3019361e-01
   5.7581280e-01  -1.3232539e-01
   5.7590083e-01  -1.3439111e-01
   5.7598886e-01  -1.3638859e-01
   5.7607690e-01  -1.3831567e-01
   5.7616493e-01  -1.4017024e-01
   5.7625296e-01  -1.4195023e-01
   5.7634100e-01  -1.4365360e-01
   5.7642903e-01  -1.4527835e-01
   5.7651707e-01  -1.4682254e-01
   5.7660510e-01  -1.4828427e-01
   5.7669313e-01  -1.4966166e-01
   5.7678117e-01  -1.5095291e-01
   5.7686920e-01  -1.5215626e-01
   5.7695723e-01  -1.5326999e-01
   5.7704527e-01  -1.5429245e-01
   5.7713330e-01  -1.5522201e-01
   5.7722134e-01  -1.5605714e-01
   5.7730937e-01  -1.5679634e-01
   5.7739740e-01  -1.5743816e-01
   5.7748544e-01  -1.5798122e-01
   5.7757347e-01  -1.5842420e-01
   5.7766150e-01  -1.5876583e-01
   5.7774954e-01  -1.5900493e-01
   5.7783757e-01  -1.5914034e-01
   5.7792561e-01  -1.5917099e-01
   5.7801364e-01  -1.5909588e-01
   5.7810167e-01  -1.5891407e-01
   5.7818971e-01  -1.5862466e-01
   5.7827774e-01  -1.5822685e-01
   5.7836577e-01  -1.5771991e-01
   5.7845381e-01  -1.5710315e-01
   5.7854184e-01  -1.5637597e-01
   5.7862987e-01  -1.5553784e-01
   5.7871791e-01  -1.5458830e-01
   5.7880594e-01  -1.5352695e-01
   5.7889398e-01  -1.5235347e-01
   5.7898201e-01  -1.5106761e-01
   5.7907004e-01  -1.4966921e-01
   5.7915808e-01  -1.4815815e-01
   5.7924611e-01  -1.4653440e-01
   5.7933414e-01  -1.4479802e-01
   5.7942218e-01  -1.4294912e-01
   5.7951021e-01  -1.4098790e-01
   5.7959825e-01  -1.3891461e-01
   5.7968628e-01  -1.3672961e-01
   5.7977431e-01  -1.3443329e-01
   5.7986235e-01  -1.3202617e-01
   5.7995038e-01  -1.2950879e-01
   5.8003841e-01  -1.2688179e-01
   5.8012645e-01  -1.2414589e-01
   5.8021448e-01  -1.2130186e-01
   5.8030252e-01  -1.1835057e-01
   5.8039055e-01  -1.1529294e-01
   5.8047858e-01  -1.1212998e-01
   5.8056662e-01  -1.0886276e-01
   5.8065465e-01  -1.0549243e-01
   5.8074268e-01  -1.0202019e-01
   5.8083072e-01  -9.8447343e-02
   5.8091875e-01  -9.4775238e-02
   5.8100679e-01  -9.1005302e-02
   5.8109482e-01  -8.7139026e-02
   5.8118285e-01  -8.3177971e-02
   5.8127089e-01  -7.9123764e-02
   5.8135892e-01  -7.4978097e-02
   5.8144695e-01  -7.0742727e-02
   5.8153499e-01  -6.6419475e-02
   5.8162302e-01  -6.2010224e-02
   5.8171106e-01  -5.7516920e-02
   5.8179909e-01  -5.2941566e-02
   5.8188712e-01  -4.8286229e-02
   5.8197516e-01  -4.3553030e-02
   5.8206319e-01  -3.8744150e-02
   5.8215122e-01  -3.3861824e-02
   5.8223926e-01  -2.8908340e-02
   5.8232729e-01  -2.3886042e-02
   5.8241532e-01  -1.8797323e-02
   5.8250336e-01  -1.3644627e-02
   5.8259139e-01  -8.4304469e-03
   5.8267943e-01  -3.1573214e-03
   5.8276746e-01   2.1721641e-03
   5.8285549e-01   7.5553808e-03
   5.8294353e-01   1.2989657e-02
   5.8303156e-01   1.8472282e-02
   5.8311959e-01   2.4000503e-02
   5.8320763e-01   2.9571533e-02
   5.8329566e-01   3.5182548e-02
   5.8338370e-01   4.0830690e-02
   5.8347173e-01   4.6513068e-02
   5.8355976e-01   5.2226764e-02
   5.8364780e-01   5.7968828e-02
   5.8373583e-01   6.3736286e-02
   5.8382386e-01   6.9526137e-02
   5.8391190e-01   7.5335358e-02
   5.8399993e-01   8.1160906e-02
   5.8408797e-01   8.6999719e-02
   5.8417600e-01   9.2848715e-02
   5.8426403e-01   9.8704801e-02
   5.8435207e-01   1.0456487e-01
   5.8444010e-01   1.1042580e-01
   5.8452813e-01   1.1628446e-01
   5.8461617e-01   1.2213772e-01
   5.8470420e-01   1.2798243e-01
   5.8479224e-01   1.3381545e-01
   5.8488027e-01   1.3963364e-01
   5.8496830e-01   1.4543385e-01
   5.8505634e-01   1.5121294e-01
   5.8514437e-01   1.5696777e-01
   5.8523240e-01   1.6269520e-01
   5.8532044e-01   1.6839213e-01
   5.8540847e-01   1.7405542e-01
   5.8549651e-01   1.7968200e-01
   5.8558454e-01   1.8526877e-01
   5.8567257e-01   1.9081266e-01
   5.8576061e-01   1.9631063e-01
   5.8584864e-01   2.0175965e-01
   5.8593667e-01   2.0715671e-01
   5.8602471e-01   2.1249884e-01
   5.8611274e-01   2.1778307e-01
   5.8620077e-01   2.2300649e-01
   5.8628881e-01   2.2816619e-01
   5.8637684e-01   2.3325931e-01
   5.8646488e-01   2.3828302e-01
   5.8655291e-01   2.4323453e-01
   5.8664094e-01   2.4811107e-01
   5.8672898e-01   2.5290994e-01
   5.8681701e-01   2.5762845e-01
   5.8690504e-01   2.6226398e-01
   5.8699308e-01   2.6681392e-01
   5.8708111e-01   2.7127574e-01
   5.8716915e-01   2.7564694e-01
   5.8725718e-01   2.7992507e-01
   5.8734521e-01   2.8410774e-01
   5.8743325e-01   2.8819260e-01
   5.8752128e-01   2.9217737e-01
   5.8760931e-01   2.9605981e-01
   5.8769735e-01   2.9983773e-01
   5.8778538e-01   3.0350903e-01
   5.8787342e-01   3.0707165e-01
   5.8796145e-01   3.1052357e-01
   5.8804948e-01   3.1386287e-01
   5.8813752e-01   3.1708767e-01
   5.8822555e-01   3.2019616e-01
   5.8831358e-01   3.2318659e-01
   5.8840162e-01   3.2605730e-01
   5.8848965e-01   3.2880667e-01
   5.8857769e-01   3.3143315e-01
   5.8866572e-01   3.3393529e-01
   5.8875375e-01   3.3631167e-01
   5.8884179e-01   3.3856097e-01
   5.8892982e-01   3.4068193e-01
   5.8901785e-01   3.4267336e-01
   5.8910589e-01   3.4453417e-01
   5.8919392e-01   3.4626331e-01
   5.8928196e-01   3.4785982e-01
   5.8936999e-01   3.4932281e-01
   5.8945802e-01   3.5065149e-01
   5.8954606e-01   3.5184511e-01
   5.8963409e-01   3.5290303e-01
   5.8972212e-01   3.5382465e-01
   5.8981016e-01   3.5460950e-01
   5.8989819e-01   3.5525713e-01
   5.8998622e-01   3.5576722e-01
   5.9007426e-01   3.5613949e-01
   5.9016229e-01   3.5637375e-01
   5.9025033e-01   3.5646991e-01
   5.9033836e-01   3.5642793e-01
   5.9042639e-01   3.5624785e-01
   5.9051443e-01   3.5592982e-01
   5.9060246e-01   3.5547402e-01
   5.9069049e-01   3.5488075e-01
   5.9077853e-01   3.5415036e-01
   5.9086656e-01   3.5328330e-01
   5.9095460e-01   3.5228008e-01
   5.9104263e-01   3.5114130e-01
   5.9113066e-01   3.4986761e-01
   5.9121870e-01   3.4845977e-01
   5.9130673e-01   3.4691860e-01
   5.9139476e-01   3.4524499e-01
   5.9148280e-01   3.4343990e-01
   5.9157083e-01   3.4150438e-01
   5.9165887e-01   3.3943954e-01
   5.9174690e-01   3.3724657e-01
   5.9183493e-01   3.3492672e-01
   5.9192297e-01   3.3248131e-01
   5.9201100e-01   3.2991174e-01
   5.9209903e-01   3.2721948e-01
   5.9218707e-01   3.2440605e-01
   5.9227510e-01   3.2147304e-01
   5.9236314e-01   3.1842212e-01
   5.9245117e-01   3.1525500e-01
   5.9253920e-01   3.1197347e-01
   5.9262724e-01   3.0857938e-01
   5.9271527e-01   3.0507463e-01
   5.9280330e-01   3.0146119e-01
   5.9289134e-01   2.9774108e-01
   5.9297937e-01   2.9391636e-01
   5.9306740e-01   2.8998919e-01
   5.9315544e-01   2.8596172e-01
   5.9324347e-01   2.8183621e-01
   5.9333151e-01   2.7761493e-01
   5.9341954e-01   2.7330023e-01
   5.9350757e-01   2.6889446e-01
   5.9359561e-01   2.6440007e-01
   5.9368364e-01   2.5981951e-01
   5.9377167e-01   2.5515530e-01
   5.9385971e-01   2.5040999e-01
   5.9394774e-01   2.4558615e-01
   5.9403578e-01   2.4068642e-01
   5.9412381e-01   2.3571345e-01
   5.9421184e-01   2.3066993e-01
   5.9429988e-01   2.2555858e-01
   5.9438791e-01   2.2038216e-01
   5.9447594e-01   2.1514344e-01
   5.9456398e-01   2.0984523e-01
   5.9465201e-01   2.0449035e-01
   5.9474005e-01   1.9908165e-01
   5.9482808e-01   1.9362201e-01
   5.9491611e-01   1.8811430e-01
   5.9500415e-01   1.8256143e-01
   5.9509218e-01   1.7696633e-01
   5.9518021e-01   1.7133191e-01
   5.9526825e-01   1.6566112e-01
   5.9535628e-01   1.5995691e-01
   5.9544432e-01   1.5422223e-01
   5.9553235e-01   1.4846005e-01
   5.9562038e-01   1.4267331e-01
   5.9570842e-01   1.3686499e-01
   5.9579645e-01   1.3103805e-01
   5.9588448e-01   1.2519544e-01
   5.9597252e-01   1.1934011e-01
   5.9606055e-01   1.1347503e-01
   5.9614859e-01   1.0760311e-01
   5.9623662e-01   1.0172729e-01
   5.9632465e-01   9.5850478e-02
   5.9641269e-01   8.9975579e-02
   5.9650072e-01   8.4105473e-02
   5.9658875e-01   7.8243025e-02
   5.9667679e-01   7.2391079e-02
   5.9676482e-01   6.6552460e-02
   5.9685285e-01   6.0729966e-02
   5.9694089e-01   5.4926373e-02
   5.9702892e-01   4.9144426e-02
   5.9711696e-01   4.3386846e-02
   5.9720499e-01   3.7656319e-02
   5.9729302e-01   3.1955504e-02
   5.9738106e-01   2.6287021e-02
   5.9746909e-01   2.0653459e-02
   5.9755712e-01   1.5057368e-02
   5.9764516e-01   9.5012606e-03
   5.9773319e-01   3.9876083e-03
   5.9782123e-01  -1.4811574e-03
   5.9790926e-01  -6.9026486e-03
   5.9799729e-01  -1.2274521e-02
   5.9808533e-01  -1.7594477e-02
   5.9817336e-01  -2.2860264e-02
   5.9826139e-01  -2.8069679e-02
   5.9834943e-01  -3.3220569e-02
   5.9843746e-01  -3.8310830e-02
   5.9852550e-01  -4.3338411e-02
   5.9861353e-01  -4.8301314e-02
   5.9870156e-01  -5.3197596e-02
   5.9878960e-01  -5.8025366e-02
   5.9887763e-01  -6.2782793e-02
   5.9896566e-01  -6.7468101e-02
   5.9905370e-01  -7.2079574e-02
   5.9914173e-01  -7.6615552e-02
   5.9922977e-01  -8.1074437e-02
   5.9931780e-01  -8.5454692e-02
   5.9940583e-01  -8.9754841e-02
   5.9949387e-01  -9.3973469e-02
   5.9958190e-01  -9.8109226e-02
   5.9966993e-01  -1.0216082e-01
   5.9975797e-01  -1.0612704e-01
   5.9984600e-01  -1.1000671e-01
   5.9993404e-01  -1.1379874e-01
   6.0002207e-01  -1.1750211e-01
   6.0011010e-01  -1.2111585e-01
   6.0019814e-01  -1.2463906e-01
   6.0028617e-01  -1.2807092e-01
   6.0037420e-01  -1.3141066e-01
   6.0046224e-01  -1.3465757e-01
   6.0055027e-01  -1.3781105e-01
   6.0063830e-01  -1.4087051e-01
   6.0072634e-01  -1.4383546e-01
   6.0081437e-01  -1.4670548e-01
   6.0090241e-01  -1.4948020e-01
   6.0099044e-01  -1.5215934e-01
   6.0107847e-01  -1.5474265e-01
   6.0116651e-01  -1.5722998e-01
   6.0125454e-01  -1.5962123e-01
   6.0134257e-01  -1.6191637e-01
   6.0143061e-01  -1.6411545e-01
   6.0151864e-01  -1.6621856e-01
   6.0160668e-01  -1.6822587e-01
   6.0169471e-01  -1.7013761e-01
   6.0178274e-01  -1.7195407e-01
   6.0187078e-01  -1.7367562e-01
   6.0195881e-01  -1.7530267e-01
   6.0204684e-01  -1.7683571e-01
   6.0213488e-01  -1.7827528e-01
   6.0222291e-01  -1.7962199e-01
   6.0231095e-01  -1.8087649e-01
   6.0239898e-01  -1.8203952e-01
   6.0248701e-01  -1.8311186e-01
   6.0257505e-01  -1.8409434e-01
   6.0266308e-01  -1.8498786e-01
   6.0275111e-01  -1.8579336e-01
   6.0283915e-01  -1.8651187e-01
   6.0292718e-01  -1.8714442e-01
   6.0301522e-01  -1.8769214e-01
   6.0310325e-01  -1.8815618e-01
   6.0319128e-01  -1.8853775e-01
   6.0327932e-01  -1.8883812e-01
   6.0336735e-01  -1.8905858e-01
   6.0345538e-01  -1.8920050e-01
   6.0354342e-01  -1.8926527e-01
   6.0363145e-01  -1.8925432e-01
   6.0371949e-01  -1.8916915e-01
   6.0380752e-01  -1.8901128e-01
   6.0389555e-01  -1.8878228e-01
   6.0398359e-01  -1.8848373e-01
   6.0407162e-01  -1.8811729e-01
   6.0415965e-01  -1.8768463e-01
   6.0424769e-01  -1.8718744e-01
   6.0433572e-01  -1.8662748e-01
   6.0442375e-01  -1.8600652e-01
   6.0451179e-01  -1.8532634e-01
   6.0459982e-01  -1.8458878e-01
   6.0468786e-01  -1.8379570e-01
   6.0477589e-01  -1.8294896e-01
   6.0486392e-01  -1.8205047e-01
   6.0495196e-01  -1.8110215e-01
   6.0503999e-01  -1.8010594e-01
   6.0512802e-01  -1.7906380e-01
   6.0521606e-01  -1.7797770e-01
   6.0530409e-01  -1.7684963e-01
   6.0539213e-01  -1.7568160e-01
   6.0548016e-01  -1.7447562e-01
   6.0556819e-01  -1.7323372e-01
   6.0565623e-01  -1.7195792e-01
   6.0574426e-01  -1.7065027e-01
   6.0583229e-01  -1.6931281e-01
   6.0592033e-01  -1.6794758e-01
   6.0600836e-01  -1.6655663e-01
   6.0609640e-01  -1.6514202e-01
   6.0618443e-01  -1.6370579e-01
   6.0627246e-01  -1.6224998e-01
   6.0636050e-01  -1.6077663e-01
   6.0644853e-01  -1.5928777e-01
   6.0653656e-01  -1.5778542e-01
   6.0662460e-01  -1.5627161e-01
   6.0671263e-01  -1.5474832e-01
   6.0680067e-01  -1.5321756e-01
   6.0688870e-01  -1.5168129e-01
   6.0697673e-01  -1.5014148e-01
   6.0706477e-01  -1.4860007e-01
   6.0715280e-01  -1.4705898e-01
   6.0724083e-01  -1.4552012e-01
   6.0732887e-01  -1.4398536e-01
   6.0741690e-01  -1.4245657e-01
   6.0750493e-01  -1.4093557e-01
   6.0759297e-01  -1.3942418e-01
   6.0768100e-01  -1.3792418e-01
   6.0776904e-01  -1.3643731e-01
   6.0785707e-01  -1.3496531e-01
   6.0794510e-01  -1.3350985e-01
   6.0803314e-01  -1.3207261e-01
   6.0812117e-01  -1.3065520e-01
   6.0820920e-01  -1.2925921e-01
   6.0829724e-01  -1.2788620e-01
   6.0838527e-01  -1.2653769e-01
   6.0847331e-01  -1.2521515e-01
   6.0856134e-01  -1.2392004e-01
   6.0864937e-01  -1.2265373e-01
   6.0873741e-01  -1.2141761e-01
   6.0882544e-01  -1.2021298e-01
   6.0891347e-01  -1.1904111e-01
   6.0900151e-01  -1.1790324e-01
   6.0908954e-01  -1.1680056e-01
   6.0917758e-01  -1.1573421e-01
   6.0926561e-01  -1.1470527e-01
   6.0935364e-01  -1.1371481e-01
   6.0944168e-01  -1.1276381e-01
   6.0952971e-01  -1.1185324e-01
   6.0961774e-01  -1.1098399e-01
   6.0970578e-01  -1.1015692e-01
   6.0979381e-01  -1.0937284e-01
   6.0988185e-01  -1.0863250e-01
   6.0996988e-01  -1.0793661e-01
   6.1005791e-01  -1.0728582e-01
   6.1014595e-01  -1.0668073e-01
   6.1023398e-01  -1.0612190e-01
   6.1032201e-01  -1.0560981e-01
   6.1041005e-01  -1.0514493e-01
   6.1049808e-01  -1.0472765e-01
   6.1058612e-01  -1.0435830e-01
   6.1067415e-01  -1.0403718e-01
   6.1076218e-01  -1.0376454e-01
   6.1085022e-01  -1.0354054e-01
   6.1093825e-01  -1.0336533e-01
   6.1102628e-01  -1.0323900e-01
   6.1111432e-01  -1.0316156e-01
   6.1120235e-01  -1.0313299e-01
   6.1129038e-01  -1.0315323e-01
   6.1137842e-01  -1.0322215e-01
   6.1146645e-01  -1.0333957e-01
   6.1155449e-01  -1.0350526e-01
   6.1164252e-01  -1.0371895e-01
   6.1173055e-01  -1.0398031e-01
   6.1181859e-01  -1.0428896e-01
   6.1190662e-01  -1.0464447e-01
   6.1199465e-01  -1.0504638e-01
   6.1208269e-01  -1.0549416e-01
   6.1217072e-01  -1.0598724e-01
   6.1225876e-01  -1.0652500e-01
   6.1234679e-01  -1.0710679e-01
   6.1243482e-01  -1.0773190e-01
   6.1252286e-01  -1.0839957e-01
   6.1261089e-01  -1.0910901e-01
   6.1269892e-01  -1.0985939e-01
   6.1278696e-01  -1.1064981e-01
   6.1287499e-01  -1.1147938e-01
   6.1296303e-01  -1.1234711e-01
   6.1305106e-01  -1.1325202e-01
   6.1313909e-01  -1.1419306e-01
   6.1322713e-01  -1.1516917e-01
   6.1331516e-01  -1.1617922e-01
   6.1340319e-01  -1.1722208e-01
   6.1349123e-01  -1.1829655e-01
   6.1357926e-01  -1.1940144e-01
   6.1366730e-01  -1.2053550e-01
   6.1375533e-01  -1.2169744e-01
   6.1384336e-01  -1.2288597e-01
   6.1393140e-01  -1.2409975e-01
   6.1401943e-01  -1.2533743e-01
   6.1410746e-01  -1.2659761e-01
   6.1419550e-01  -1.2787890e-01
   6.1428353e-01  -1.2917985e-01
   6.1437157e-01  -1.3049901e-01
   6.1445960e-01  -1.3183491e-01
   6.1454763e-01  -1.3318605e-01
   6.1463567e-01  -1.3455092e-01
   6.1472370e-01  -1.3592799e-01
   6.1481173e-01  -1.3731572e-01
   6.1489977e-01  -1.3871255e-01
   6.1498780e-01  -1.4011690e-01
   6.1507583e-01  -1.4152721e-01
   6.1516387e-01  -1.4294188e-01
   6.1525190e-01  -1.4435930e-01
   6.1533994e-01  -1.4577788e-01
   6.1542797e-01  -1.4719600e-01
   6.1551600e-01  -1.4861205e-01
   6.1560404e-01  -1.5002441e-01
   6.1569207e-01  -1.5143145e-01
   6.1578010e-01  -1.5283157e-01
   6.1586814e-01  -1.5422314e-01
   6.1595617e-01  -1.5560455e-01
   6.1604421e-01  -1.5697418e-01
   6.1613224e-01  -1.5833043e-01
   6.1622027e-01  -1.5967171e-01
   6.1630831e-01  -1.6099643e-01
   6.1639634e-01  -1.6230300e-01
   6.1648437e-01  -1.6358985e-01
   6.1657241e-01  -1.6485544e-01
   6.1666044e-01  -1.6609821e-01
   6.1674848e-01  -1.6731664e-01
   6.1683651e-01  -1.6850921e-01
   6.1692454e-01  -1.6967444e-01
   6.1701258e-01  -1.7081084e-01
   6.1710061e-01  -1.7191697e-01
   6.1718864e-01  -1.7299138e-01
   6.1727668e-01  -1.7403267e-01
   6.1736471e-01  -1.7503944e-01
   6.1745275e-01  -1.7601033e-01
   6.1754078e-01  -1.7694401e-01
   6.1762881e-01  -1.7783915e-01
   6.1771685e-01  -1.7869449e-01
   6.1780488e-01  -1.7950876e-01
   6.1789291e-01  -1.8028074e-01
   6.1798095e-01  -1.8100923e-01
   6.1806898e-01  -1.8169307e-01
   6.1815702e-01  -1.8233114e-01
   6.1824505e-01  -1.8292233e-01
   6.1833308e-01  -1.8346559e-01
   6.1842112e-01  -1.8395990e-01
   6.1850915e-01  -1.8440425e-01
   6.1859718e-01  -1.8479770e-01
   6.1868522e-01  -1.8513934e-01
   6.1877325e-01  -1.8542828e-01
   6.1886128e-01  -1.8566370e-01
   6.1894932e-01  -1.8584478e-01
   6.1903735e-01  -1.8597079e-01
   6.1912539e-01  -1.8604099e-01
   6.1921342e-01  -1.8605471e-01
   6.1930145e-01  -1.8601133e-01
   6.1938949e-01  -1.8591024e-01
   6.1947752e-01  -1.8575090e-01
   6.1956555e-01  -1.8553281e-01
   6.1965359e-01  -1.8525551e-01
   6.1974162e-01  -1.8491857e-01
   6.1982966e-01  -1.8452163e-01
   6.1991769e-01  -1.8406434e-01
   6.2000572e-01  -1.8354644e-01
   6.2009376e-01  -1.8296767e-01
   6.2018179e-01  -1.8232784e-01
   6.2026982e-01  -1.8162680e-01
   6.2035786e-01  -1.8086444e-01
   6.2044589e-01  -1.8004070e-01
   6.2053393e-01  -1.7915557e-01
   6.2062196e-01  -1.7820907e-01
   6.2070999e-01  -1.7720127e-01
   6.2079803e-01  -1.7613229e-01
   6.2088606e-01  -1.7500229e-01
   6.2097409e-01  -1.7381148e-01
   6.2106213e-01  -1.7256010e-01
   6.2115016e-01  -1.7124844e-01
   6.2123820e-01  -1.6987684e-01
   6.2132623e-01  -1.6844568e-01
   6.2141426e-01  -1.6695536e-01
   6.2150230e-01  -1.6540637e-01
   6.2159033e-01  -1.6379918e-01
   6.2167836e-01  -1.6213436e-01
   6.2176640e-01  -1.6041248e-01
   6.2185443e-01  -1.5863416e-01
   6.2194246e-01  -1.5680006e-01
   6.2203050e-01  -1.5491088e-01
   6.2211853e-01  -1.5296737e-01
   6.2220657e-01  -1.5097028e-01
   6.2229460e-01  -1.4892043e-01
   6.2238263e-01  -1.4681867e-01
   6.2247067e-01  -1.4466587e-01
   6.2255870e-01  -1.4246295e-01
   6.2264673e-01  -1.4021084e-01
   6.2273477e-01  -1.3791052e-01
   6.2282280e-01  -1.3556301e-01
   6.2291084e-01  -1.3316934e-01
   6.2299887e-01  -1.3073057e-01
   6.2308690e-01  -1.2824779e-01
   6.2317494e-01  -1.2572213e-01
   6.2326297e-01  -1.2315473e-01
   6.2335100e-01  -1.2054676e-01
   6.2343904e-01  -1.1789941e-01
   6.2352707e-01  -1.1521390e-01
   6.2361511e-01  -1.1249147e-01
   6.2370314e-01  -1.0973337e-01
   6.2379117e-01  -1.0694088e-01
   6.2387921e-01  -1.0411529e-01
   6.2396724e-01  -1.0125791e-01
   6.2405527e-01  -9.8370068e-02
   6.2414331e-01  -9.5453098e-02
   6.2423134e-01  -9.2508354e-02
   6.2431938e-01  -8.9537198e-02
   6.2440741e-01  -8.6541004e-02
   6.2449544e-01  -8.3521152e-02
   6.2458348e-01  -8.0479033e-02
   6.2467151e-01  -7.7416042e-02
   6.2475954e-01  -7.4333581e-02
   6.2484758e-01  -7.1233052e-02
   6.2493561e-01  -6.8115864e-02
   6.2502365e-01  -6.4983424e-02
   6.2511168e-01  -6.1837140e-02
   6.2519971e-01  -5.8678417e-02
   6.2528775e-01  -5.5508660e-02
   6.2537578e-01  -5.2329267e-02
   6.2546381e-01  -4.9141631e-02
   6.2555185e-01  -4.5947140e-02
   6.2563988e-01  -4.2747173e-02
   6.2572791e-01  -3.9543099e-02
   6.2581595e-01  -3.6336277e-02
   6.2590398e-01  -3.3128054e-02
   6.2599202e-01  -2.9919763e-02
   6.2608005e-01  -2.6712725e-02
   6.2616808e-01  -2.3508242e-02
   6.2625612e-01  -2.0307603e-02
   6.2634415e-01  -1.7112076e-02
   6.2643218e-01  -1.3922911e-02
   6.2652022e-01  -1.0741336e-02
   6.2660825e-01  -7.5685610e-03
   6.2669629e-01  -4.4057694e-03
   6.2678432e-01  -1.2541227e-03
   6.2687235e-01   1.8852427e-03
   6.2696039e-01   5.0112167e-03
   6.2704842e-01   8.1227160e-03
   6.2713645e-01   1.1218686e-02
   6.2722449e-01   1.4298099e-02
   6.2731252e-01   1.7359962e-02
   6.2740056e-01   2.0403307e-02
   6.2748859e-01   2.3427204e-02
   6.2757662e-01   2.6430751e-02
   6.2766466e-01   2.9413083e-02
   6.2775269e-01   3.2373367e-02
   6.2784072e-01   3.5310809e-02
   6.2792876e-01   3.8224646e-02
   6.2801679e-01   4.1114157e-02
   6.2810483e-01   4.3978657e-02
   6.2819286e-01   4.6817497e-02
   6.2828089e-01   4.9630071e-02
   6.2836893e-01   5.2415809e-02
   6.2845696e-01   5.5174183e-02
   6.2854499e-01   5.7904707e-02
   6.2863303e-01   6.0606934e-02
   6.2872106e-01   6.3280459e-02
   6.2880910e-01   6.5924922e-02
   6.2889713e-01   6.8540001e-02
   6.2898516e-01   7.1125421e-02
   6.2907320e-01   7.3680949e-02
   6.2916123e-01   7.6206395e-02
   6.2924926e-01   7.8701613e-02
   6.2933730e-01   8.1166503e-02
   6.2942533e-01   8.3601006e-02
   6.2951336e-01   8.6005111e-02
   6.2960140e-01   8.8378848e-02
   6.2968943e-01   9.0722294e-02
   6.2977747e-01   9.3035570e-02
   6.2986550e-01   9.5318842e-02
   6.2995353e-01   9.7572319e-02
   6.3004157e-01   9.9796256e-02
   6.3012960e-01   1.0199095e-01
   6.3021763e-01   1.0415675e-01
   6.3030567e-01   1.0629403e-01
   6.3039370e-01   1.0840324e-01
   6.3048174e-01   1.1048484e-01
   6.3056977e-01   1.1253934e-01
   6.3065780e-01   1.1456732e-01
   6.3074584e-01   1.1656936e-01
   6.3083387e-01   1.1854613e-01
   6.3092190e-01   1.2049829e-01
   6.3100994e-01   1.2242657e-01
   6.3109797e-01   1.2433175e-01
   6.3118601e-01   1.2621462e-01
   6.3127404e-01   1.2807603e-01
   6.3136207e-01   1.2991686e-01
   6.3145011e-01   1.3173804e-01
   6.3153814e-01   1.3354052e-01
   6.3162617e-01   1.3532530e-01
   6.3171421e-01   1.3709339e-01
   6.3180224e-01   1.3884588e-01
   6.3189028e-01   1.4058384e-01
   6.3197831e-01   1.4230842e-01
   6.3206634e-01   1.4402077e-01
   6.3215438e-01   1.4572209e-01
   6.3224241e-01   1.4741359e-01
   6.3233044e-01   1.4909653e-01
   6.3241848e-01   1.5077219e-01
   6.3250651e-01   1.5244186e-01
   6.3259455e-01   1.5410688e-01
   6.3268258e-01   1.5576860e-01
   6.3277061e-01   1.5742841e-01
   6.3285865e-01   1.5908769e-01
   6.3294668e-01   1.6074787e-01
   6.3303471e-01   1.6241039e-01
   6.3312275e-01   1.6407671e-01
   6.3321078e-01   1.6574830e-01
   6.3329881e-01   1.6742665e-01
   6.3338685e-01   1.6911327e-01
   6.3347488e-01   1.7080967e-01
   6.3356292e-01   1.7251739e-01
   6.3365095e-01   1.7423796e-01
   6.3373898e-01   1.7597293e-01
   6.3382702e-01   1.7772387e-01
   6.3391505e-01   1.7949232e-01
   6.3400308e-01   1.8127987e-01
   6.3409112e-01   1.8308808e-01
   6.3417915e-01   1.8491852e-01
   6.3426719e-01   1.8677276e-01
   6.3435522e-01   1.8865239e-01
   6.3444325e-01   1.9055896e-01
   6.3453129e-01   1.9249404e-01
   6.3461932e-01   1.9445920e-01
   6.3470735e-01   1.9645599e-01
   6.3479539e-01   1.9848595e-01
   6.3488342e-01   2.0055062e-01
   6.3497146e-01   2.0265153e-01
   6.3505949e-01   2.0479018e-01
   6.3514752e-01   2.0696807e-01
   6.3523556e-01   2.0918669e-01
   6.3532359e-01   2.1144751e-01
   6.3541162e-01   2.1375196e-01
   6.3549966e-01   2.1610147e-01
   6.3558769e-01   2.1849746e-01
   6.3567573e-01   2.2094131e-01
   6.3576376e-01   2.2343437e-01
   6.3585179e-01   2.2597798e-01
   6.3593983e-01   2.2857345e-01
   6.3602786e-01   2.3122206e-01
   6.3611589e-01   2.3392505e-01
   6.3620393e-01   2.3668365e-01
   6.3629196e-01   2.3949904e-01
   6.3637999e-01   2.4237238e-01
   6.3646803e-01   2.4530479e-01
   6.3655606e-01   2.4829735e-01
   6.3664410e-01   2.5135111e-01
   6.3673213e-01   2.5446708e-01
   6.3682016e-01   2.5764622e-01
   6.3690820e-01   2.6088947e-01
   6.3699623e-01   2.6419772e-01
   6.3708426e-01   2.6757181e-01
   6.3717230e-01   2.7101254e-01
   6.3726033e-01   2.7452068e-01
   6.3734837e-01   2.7809692e-01
   6.3743640e-01   2.8174194e-01
   6.3752443e-01   2.8545636e-01
   6.3761247e-01   2.8924075e-01
   6.3770050e-01   2.9309562e-01
   6.3778853e-01   2.9702145e-01
   6.3787657e-01   3.0101865e-01
   6.3796460e-01   3.0508760e-01
   6.3805264e-01   3.0922861e-01
   6.3814067e-01   3.1344195e-01
   6.3822870e-01   3.1772782e-01
   6.3831674e-01   3.2208639e-01
   6.3840477e-01   3.2651775e-01
   6.3849280e-01   3.3102194e-01
   6.3858084e-01   3.3559897e-01
   6.3866887e-01   3.4024877e-01
   6.3875691e-01   3.4497120e-01
   6.3884494e-01   3.4976611e-01
   6.3893297e-01   3.5463325e-01
   6.3902101e-01   3.5957232e-01
   6.3910904e-01   3.6458299e-01
   6.3919707e-01   3.6966483e-01
   6.3928511e-01   3.7481740e-01
   6.3937314e-01   3.8004015e-01
   6.3946118e-01   3.8533253e-01
   6.3954921e-01   3.9069387e-01
   6.3963724e-01   3.9612350e-01
   6.3972528e-01   4.0162065e-01
   6.3981331e-01   4.0718451e-01
   6.3990134e-01   4.1281421e-01
   6.3998938e-01   4.1850884e-01
   6.4007741e-01   4.2426739e-01
   6.4016544e-01   4.3008884e-01
   6.4025348e-01   4.3597210e-01
   6.4034151e-01   4.4191599e-01
   6.4042955e-01   4.4791933e-01
   6.4051758e-01   4.5398085e-01
   6.4060561e-01   4.6009923e-01
   6.4069365e-01   4.6627310e-01
   6.4078168e-01   4.7250104e-01
   6.4086971e-01   4.7878157e-01
   6.4095775e-01   4.8511317e-01
   6.4104578e-01   4.9149426e-01
   6.4113382e-01   4.9792321e-01
   6.4122185e-01   5.0439834e-01
   6.4130988e-01   5.1091793e-01
   6.4139792e-01   5.1748020e-01
   6.4148595e-01   5.2408333e-01
   6.4157398e-01   5.3072546e-01
   6.4166202e-01   5.3740467e-01
   6.4175005e-01   5.4411901e-01
   6.4183809e-01   5.5086648e-01
   6.4192612e-01   5.5764504e-01
   6.4201415e-01   5.6445263e-01
   6.4210219e-01   5.7128711e-01
   6.4219022e-01   5.7814633e-01
   6.4227825e-01   5.8502811e-01
   6.4236629e-01   5.9193020e-01
   6.4245432e-01   5.9885037e-01
   6.4254236e-01   6.0578630e-01
   6.4263039e-01   6.1273568e-01
   6.4271842e-01   6.1969615e-01
   6.4280646e-01   6.2666534e-01
   6.4289449e-01   6.3364082e-01
   6.4298252e-01   6.4062017e-01
   6.4307056e-01   6.4760092e-01
   6.4315859e-01   6.5458061e-01
   6.4324663e-01   6.6155672e-01
   6.4333466e-01   6.6852674e-01
   6.4342269e-01   6.7548812e-01
   6.4351073e-01   6.8243833e-01
   6.4359876e-01   6.8937478e-01
   6.4368679e-01   6.9629489e-01
   6.4377483e-01   7.0319609e-01
   6.4386286e-01   7.1007575e-01
   6.4395089e-01   7.1693129e-01
   6.4403893e-01   7.2376008e-01
   6.4412696e-01   7.3055950e-01
   6.4421500e-01   7.3732694e-01
   6.4430303e-01   7.4405977e-01
   6.4439106e-01   7.5075537e-01
   6.4447910e-01   7.5741113e-01
   6.4456713e-01   7.6402443e-01
   6.4465516e-01   7.7059267e-01
   6.4474320e-01   7.7711325e-01
   6.4483123e-01   7.8358357e-01
   6.4491927e-01   7.9000106e-01
   6.4500730e-01   7.9636316e-01
   6.4509533e-01   8.0266732e-01
   6.4518337e-01   8.0891100e-01
   6.4527140e-01   8.1509169e-01
   6.4535943e-01   8.2120690e-01
   6.4544747e-01   8.2725415e-01
   6.4553550e-01   8.3323100e-01
   6.4562354e-01   8.3913501e-01
   6.4571157e-01   8.4496381e-01
   6.4579960e-01   8.5071500e-01
   6.4588764e-01   8.5638627e-01
   6.4597567e-01   8.6197529e-01
   6.4606370e-01   8.6747981e-01
   6.4615174e-01   8.7289757e-01
   6.4623977e-01   8.7822638e-01
   6.4632781e-01   8.8346408e-01
   6.4641584e-01   8.8860853e-01
   6.4650387e-01   8.9365766e-01
   6.4659191e-01   8.9860943e-01
   6.4667994e-01   9.0346184e-01
   6.4676797e-01   9.0821294e-01
   6.4685601e-01   9.1286083e-01
   6.4694404e-01   9.1740364e-01
   6.4703208e-01   9.2183957e-01
   6.4712011e-01   9.2616686e-01
   6.4720814e-01   9.3038382e-01
   6.4729618e-01   9.3448878e-01
   6.4738421e-01   9.3848016e-01
   6.4747224e-01   9.4235640e-01
   6.4756028e-01   9.4611603e-01
   6.4764831e-01   9.4975762e-01
   6.4773634e-01   9.5327981e-01
   6.4782438e-01   9.5668127e-01
   6.4791241e-01   9.5996076e-01
   6.4800045e-01   9.6311711e-01
   6.4808848e-01   9.6614918e-01
   6.4817651e-01   9.6905591e-01
   6.4826455e-01   9.7183631e-01
   6.4835258e-01   9.7448944e-01
   6.4844061e-01   9.7701445e-01
   6.4852865e-01   9.7941053e-01
   6.4861668e-01   9.8167695e-01
   6.4870472e-01   9.8381304e-01
   6.4879275e-01   9.8581820e-01
   6.4888078e-01   9.8769192e-01
   6.4896882e-01   9.8943372e-01
   6.4905685e-01   9.9104322e-01
   6.4914488e-01   9.9252009e-01
   6.4923292e-01   9.9386409e-01
   6.4932095e-01   9.9507504e-01
   6.4940899e-01   9.9615281e-01
   6.4949702e-01   9.9709738e-01
   6.4958505e-01   9.9790877e-01
   6.4967309e-01   9.9858708e-01
   6.4976112e-01   9.9913249e-01
   6.4984915e-01   9.9954524e-01
   6.4993719e-01   9.9982563e-01
   6.5002522e-01   9.9997405e-01
   6.5011326e-01   9.9999096e-01
   6.5020129e-01   9.9987687e-01
   6.5028932e-01   9.9963237e-01
   6.5037736e-01   9.9925814e-01
   6.5046539e-01   9.9875489e-01
   6.5055342e-01   9.9812342e-01
   6.5064146e-01   9.9736460e-01
   6.5072949e-01   9.9647936e-01
   6.5081752e-01   9.9546870e-01
   6.5090556e-01   9.9433368e-01
   6.5099359e-01   9.9307544e-01
   6.5108163e-01   9.9169517e-01
   6.5116966e-01   9.9019413e-01
   6.5125769e-01   9.8857363e-01
   6.5134573e-01   9.8683507e-01
   6.5143376e-01   9.8497988e-01
   6.5152179e-01   9.8300957e-01
   6.5160983e-01   9.8092571e-01
   6.5169786e-01   9.7872991e-01
   6.5178590e-01   9.7642386e-01
   6.5187393e-01   9.7400928e-01
   6.5196196e-01   9.7148797e-01
   6.5205000e-01   9.6886177e-01
   6.5213803e-01   9.6613257e-01
   6.5222606e-01   9.6330232e-01
   6.5231410e-01   9.6037301e-01
   6.5240213e-01   9.5734670e-01
   6.5249017e-01   9.5422545e-01
   6.5257820e-01   9.5101143e-01
   6.5266623e-01   9.4770679e-01
   6.5275427e-01   9.4431377e-01
   6.5284230e-01   9.4083462e-01
   6.5293033e-01   9.3727165e-01
   6.5301837e-01   9.3362720e-01
   6.5310640e-01   9.2990364e-01
   6.5319444e-01   9.2610338e-01
   6.5328247e-01   9.2222887e-01
   6.5337050e-01   9.1828258e-01
   6.5345854e-01   9.1426702e-01
   6.5354657e-01   9.1018471e-01
   6.5363460e-01   9.0603821e-01
   6.5372264e-01   9.0183010e-01
   6.5381067e-01   8.9756299e-01
   6.5389871e-01   8.9323950e-01
   6.5398674e-01   8.8886227e-01
   6.5407477e-01   8.8443397e-01
   6.5416281e-01   8.7995726e-01
   6.5425084e-01   8.7543483e-01
   6.5433887e-01   8.7086939e-01
   6.5442691e-01   8.6626364e-01
   6.5451494e-01   8.6162029e-01
   6.5460297e-01   8.5694208e-01
   6.5469101e-01   8.5223171e-01
   6.5477904e-01   8.4749193e-01
   6.5486708e-01   8.4272545e-01
   6.5495511e-01   8.3793500e-01
   6.5504314e-01   8.3312330e-01
   6.5513118e-01   8.2829307e-01
   6.5521921e-01   8.2344701e-01
   6.5530724e-01   8.1858781e-01
   6.5539528e-01   8.1371817e-01
   6.5548331e-01   8.0884076e-01
   6.5557135e-01   8.0395822e-01
   6.5565938e-01   7.9907321e-01
   6.5574741e-01   7.9418834e-01
   6.5583545e-01   7.8930622e-01
   6.5592348e-01   7.8442941e-01
   6.5601151e-01   7.7956047e-01
   6.5609955e-01   7.7470193e-01
   6.5618758e-01   7.6985628e-01
   6.5627562e-01   7.6502599e-01
   6.5636365e-01   7.6021350e-01
   6.5645168e-01   7.5542122e-01
   6.5653972e-01   7.5065150e-01
   6.5662775e-01   7.4590669e-01
   6.5671578e-01   7.4118906e-01
   6.5680382e-01   7.3650089e-01
   6.5689185e-01   7.3184437e-01
   6.5697989e-01   7.2722168e-01
   6.5706792e-01   7.2263495e-01
   6.5715595e-01   7.1808624e-01
   6.5724399e-01   7.1357759e-01
   6.5733202e-01   7.0911099e-01
   6.5742005e-01   7.0468836e-01
   6.5750809e-01   7.0031158e-01
   6.5759612e-01   6.9598248e-01
   6.5768416e-01   6.9170284e-01
   6.5777219e-01   6.8747437e-01
   6.5786022e-01   6.8329873e-01
   6.5794826e-01   6.7917752e-01
   6.5803629e-01   6.7511229e-01
   6.5812432e-01   6.7110453e-01
   6.5821236e-01   6.6715564e-01
   6.5830039e-01   6.6326700e-01
   6.5838842e-01   6.5943991e-01
   6.5847646e-01   6.5567559e-01
   6.5856449e-01   6.5197522e-01
   6.5865253e-01   6.4833990e-01
   6.5874056e-01   6.4477067e-01
   6.5882859e-01   6.4126850e-01
   6.5891663e-01   6.3783430e-01
   6.5900466e-01   6.3446889e-01
   6.5909269e-01   6.3117305e-01
   6.5918073e-01   6.2794747e-01
   6.5926876e-01   6.2479278e-01
   6.5935680e-01   6.2170954e-01
   6.5944483e-01   6.1869823e-01
   6.5953286e-01   6.1575927e-01
   6.5962090e-01   6.1289302e-01
   6.5970893e-01   6.1009973e-01
   6.5979696e-01   6.0737962e-01
   6.5988500e-01   6.0473282e-01
   6.5997303e-01   6.0215938e-01
   6.6006107e-01   5.9965930e-01
   6.6014910e-01   5.9723250e-01
   6.6023713e-01   5.9487882e-01
   6.6032517e-01   5.9259803e-01
   6.6041320e-01   5.9038985e-01
   6.6050123e-01   5.8825390e-01
   6.6058927e-01   5.8618975e-01
   6.6067730e-01   5.8419690e-01
   6.6076534e-01   5.8227477e-01
   6.6085337e-01   5.8042271e-01
   6.6094140e-01   5.7864002e-01
   6.6102944e-01   5.7692591e-01
   6.6111747e-01   5.7527955e-01
   6.6120550e-01   5.7370000e-01
   6.6129354e-01   5.7218630e-01
   6.6138157e-01   5.7073741e-01
   6.6146961e-01   5.6935220e-01
   6.6155764e-01   5.6802952e-01
   6.6164567e-01   5.6676814e-01
   6.6173371e-01   5.6556675e-01
   6.6182174e-01   5.6442400e-01
   6.6190977e-01   5.6333848e-01
   6.6199781e-01   5.6230871e-01
   6.6208584e-01   5.6133318e-01
   6.6217387e-01   5.6041029e-01
   6.6226191e-01   5.5953840e-01
   6.6234994e-01   5.5871584e-01
   6.6243798e-01   5.5794084e-01
   6.6252601e-01   5.5721162e-01
   6.6261404e-01   5.5652634e-01
   6.6270208e-01   5.5588311e-01
   6.6279011e-01   5.5527998e-01
   6.6287814e-01   5.5471498e-01
   6.6296618e-01   5.5418609e-01
   6.6305421e-01   5.5369124e-01
   6.6314225e-01   5.5322832e-01
   6.6323028e-01   5.5279520e-01
   6.6331831e-01   5.5238968e-01
   6.6340635e-01   5.5200957e-01
   6.6349438e-01   5.5165260e-01
   6.6358241e-01   5.5131651e-01
   6.6367045e-01   5.5099898e-01
   6.6375848e-01   5.5069768e-01
   6.6384652e-01   5.5041024e-01
   6.6393455e-01   5.5013429e-01
   6.6402258e-01   5.4986741e-01
   6.6411062e-01   5.4960717e-01
   6.6419865e-01   5.4935112e-01
   6.6428668e-01   5.4909682e-01
   6.6437472e-01   5.4884177e-01
   6.6446275e-01   5.4858348e-01
   6.6455079e-01   5.4831946e-01
   6.6463882e-01   5.4804720e-01
   6.6472685e-01   5.4776418e-01
   6.6481489e-01   5.4746789e-01
   6.6490292e-01   5.4715578e-01
   6.6499095e-01   5.4682536e-01
   6.6507899e-01   5.4647408e-01
   6.6516702e-01   5.4609944e-01
   6.6525505e-01   5.4569891e-01
   6.6534309e-01   5.4527000e-01
   6.6543112e-01   5.4481020e-01
   6.6551916e-01   5.4431703e-01
   6.6560719e-01   5.4378802e-01
   6.6569522e-01   5.4322071e-01
   6.6578326e-01   5.4261266e-01
   6.6587129e-01   5.4196144e-01
   6.6595932e-01   5.4126467e-01
   6.6604736e-01   5.4051996e-01
   6.6613539e-01   5.3972497e-01
   6.6622343e-01   5.3887736e-01
   6.6631146e-01   5.3797485e-01
   6.6639949e-01   5.3701516e-01
   6.6648753e-01   5.3599607e-01
   6.6657556e-01   5.3491539e-01
   6.6666359e-01   5.3377094e-01
   6.6675163e-01   5.3256060e-01
   6.6683966e-01   5.3128230e-01
   6.6692770e-01   5.2993399e-01
   6.6701573e-01   5.2851367e-01
   6.6710376e-01   5.2701938e-01
   6.6719180e-01   5.2544923e-01
   6.6727983e-01   5.2380135e-01
   6.6736786e-01   5.2207393e-01
   6.6745590e-01   5.2026521e-01
   6.6754393e-01   5.1837349e-01
   6.6763197e-01   5.1639713e-01
   6.6772000e-01   5.1433451e-01
   6.6780803e-01   5.1218412e-01
   6.6789607e-01   5.0994446e-01
   6.6798410e-01   5.0761412e-01
   6.6807213e-01   5.0519174e-01
   6.6816017e-01   5.0267603e-01
   6.6824820e-01   5.0006575e-01
   6.6833624e-01   4.9735973e-01
   6.6842427e-01   4.9455688e-01
   6.6851230e-01   4.9165617e-01
   6.6860034e-01   4.8865661e-01
   6.6868837e-01   4.8555733e-01
   6.6877640e-01   4.8235749e-01
   6.6886444e-01   4.7905633e-01
   6.6895247e-01   4.7565317e-01
   6.6904050e-01   4.7214740e-01
   6.6912854e-01   4.6853848e-01
   6.6921657e-01   4.6482594e-01
   6.6930461e-01   4.6100940e-01
   6.6939264e-01   4.5708853e-01
   6.6948067e-01   4.5306310e-01
   6.6956871e-01   4.4893295e-01
   6.6965674e-01   4.4469798e-01
   6.6974477e-01   4.4035819e-01
   6.6983281e-01   4.3591364e-01
   6.6992084e-01   4.3136448e-01
   6.7000888e-01   4.2671093e-01
   6.7009691e-01   4.2195329e-01
   6.7018494e-01   4.1709193e-01
   6.7027298e-01   4.1212732e-01
   6.7036101e-01   4.0705999e-01
   6.7044904e-01   4.0189054e-01
   6.7053708e-01   3.9661967e-01
   6.7062511e-01   3.9124815e-01
   6.7071315e-01   3.8577681e-01
   6.7080118e-01   3.8020659e-01
   6.7088921e-01   3.7453848e-01
   6.7097725e-01   3.6877355e-01
   6.7106528e-01   3.6291295e-01
   6.7115331e-01   3.5695792e-01
   6.7124135e-01   3.5090975e-01
   6.7132938e-01   3.4476981e-01
   6.7141742e-01   3.3853957e-01
   6.7150545e-01   3.3222053e-01
   6.7159348e-01   3.2581430e-01
   6.7168152e-01   3.1932254e-01
   6.7176955e-01   3.1274698e-01
   6.7185758e-01   3.0608944e-01
   6.7194562e-01   2.9935179e-01
   6.7203365e-01   2.9253597e-01
   6.7212169e-01   2.8564398e-01
   6.7220972e-01   2.7867792e-01
   6.7229775e-01   2.7163990e-01
   6.7238579e-01   2.6453214e-01
   6.7247382e-01   2.5735691e-01
   6.7256185e-01   2.5011652e-01
   6.7264989e-01   2.4281336e-01
   6.7273792e-01   2.3544987e-01
   6.7282595e-01   2.2802856e-01
   6.7291399e-01   2.2055198e-01
   6.7300202e-01   2.1302273e-01
   6.7309006e-01   2.0544348e-01
   6.7317809e-01   1.9781693e-01
   6.7326612e-01   1.9014586e-01
   6.7335416e-01   1.8243306e-01
   6.7344219e-01   1.7468139e-01
   6.7353022e-01   1.6689374e-01
   6.7361826e-01   1.5907306e-01
   6.7370629e-01   1.5122233e-01
   6.7379433e-01   1.4334456e-01
   6.7388236e-01   1.3544282e-01
   6.7397039e-01   1.2752019e-01
   6.7405843e-01   1.1957980e-01
   6.7414646e-01   1.1162480e-01
   6.7423449e-01   1.0365838e-01
   6.7432253e-01   9.5683752e-02
   6.7441056e-01   8.7704157e-02
   6.7449860e-01   7.9722854e-02
   6.7458663e-01   7.1743128e-02
   6.7467466e-01   6.3768283e-02
   6.7476270e-01   5.5801640e-02
   6.7485073e-01   4.7846535e-02
   6.7493876e-01   3.9906318e-02
   6.7502680e-01   3.1984352e-02
   6.7511483e-01   2.4084006e-02
   6.7520287e-01   1.6208661e-02
   6.7529090e-01   8.3616977e-03
   6.7537893e-01   5.4650469e-04
   6.7546697e-01  -7.2335307e-03
   6.7555500e-01  -1.4975021e-02
   6.7564303e-01  -2.2674584e-02
   6.7573107e-01  -3.0328840e-02
   6.7581910e-01  -3.7934418e-02
   6.7590714e-01  -4.5487956e-02
   6.7599517e-01  -5.2986104e-02
   6.7608320e-01  -6.0425524e-02
   6.7617124e-01  -6.7802896e-02
   6.7625927e-01  -7.5114916e-02
   6.7634730e-01  -8.2358299e-02
   6.7643534e-01  -8.9529784e-02
   6.7652337e-01  -9.6626131e-02
   6.7661140e-01  -1.0364413e-01
   6.7669944e-01  -1.1058059e-01
   6.7678747e-01  -1.1743236e-01
   6.7687551e-01  -1.2419632e-01
   6.7696354e-01  -1.3086937e-01
   6.7705157e-01  -1.3744846e-01
   6.7713961e-01  -1.4393058e-01
   6.7722764e-01  -1.5031274e-01
   6.7731567e-01  -1.5659200e-01
   6.7740371e-01  -1.6276548e-01
   6.7749174e-01  -1.6883033e-01
   6.7757978e-01  -1.7478373e-01
   6.7766781e-01  -1.8062294e-01
   6.7775584e-01  -1.8634524e-01
   6.7784388e-01  -1.9194800e-01
   6.7793191e-01  -1.9742859e-01
   6.7801994e-01  -2.0278449e-01
   6.7810798e-01  -2.0801319e-01
   6.7819601e-01  -2.1311227e-01
   6.7828405e-01  -2.1807936e-01
   6.7837208e-01  -2.2291213e-01
   6.7846011e-01  -2.2760835e-01
   6.7854815e-01  -2.3216582e-01
   6.7863618e-01  -2.3658243e-01
   6.7872421e-01  -2.4085611e-01
   6.7881225e-01  -2.4498488e-01
   6.7890028e-01  -2.4896682e-01
   6.7898832e-01  -2.5280007e-01
   6.7907635e-01  -2.5648286e-01
   6.7916438e-01  -2.6001349e-01
   6.7925242e-01  -2.6339030e-01
   6.7934045e-01  -2.6661175e-01
   6.7942848e-01  -2.6967635e-01
   6.7951652e-01  -2.7258268e-01
   6.7960455e-01  -2.7532941e-01
   6.7969258e-01  -2.7791528e-01
   6.7978062e-01  -2.8033912e-01
   6.7986865e-01  -2.8259981e-01
   6.7995669e-01  -2.8469634e-01
   6.8004472e-01  -2.8662777e-01
   6.8013275e-01  -2.8839323e-01
   6.8022079e-01  -2.8999195e-01
   6.8030882e-01  -2.9142321e-01
   6.8039685e-01  -2.9268640e-01
   6.8048489e-01  -2.9378099e-01
   6.8057292e-01  -2.9470651e-01
   6.8066096e-01  -2.9546260e-01
   6.8074899e-01  -2.9604897e-01
   6.8083702e-01  -2.9646540e-01
   6.8092506e-01  -2.9671176e-01
   6.8101309e-01  -2.9678802e-01
   6.8110112e-01  -2.9669422e-01
   6.8118916e-01  -2.9643047e-01
   6.8127719e-01  -2.9599698e-01
   6.8136523e-01  -2.9539404e-01
   6.8145326e-01  -2.9462200e-01
   6.8154129e-01  -2.9368132e-01
   6.8162933e-01  -2.9257254e-01
   6.8171736e-01  -2.9129625e-01
   6.8180539e-01  -2.8985314e-01
   6.8189343e-01  -2.8824400e-01
   6.8198146e-01  -2.8646966e-01
   6.8206950e-01  -2.8453106e-01
   6.8215753e-01  -2.8242919e-01
   6.8224556e-01  -2.8016514e-01
   6.8233360e-01  -2.7774007e-01
   6.8242163e-01  -2.7515522e-01
   6.8250966e-01  -2.7241188e-01
   6.8259770e-01  -2.6951144e-01
   6.8268573e-01  -2.6645536e-01
   6.8277377e-01  -2.6324516e-01
   6.8286180e-01  -2.5988244e-01
   6.8294983e-01  -2.5636887e-01
   6.8303787e-01  -2.5270618e-01
   6.8312590e-01  -2.4889618e-01
   6.8321393e-01  -2.4494072e-01
   6.8330197e-01  -2.4084176e-01
   6.8339000e-01  -2.3660128e-01
   6.8347803e-01  -2.3222135e-01
   6.8356607e-01  -2.2770408e-01
   6.8365410e-01  -2.2305167e-01
   6.8374214e-01  -2.1826634e-01
   6.8383017e-01  -2.1335040e-01
   6.8391820e-01  -2.0830619e-01
   6.8400624e-01  -2.0313612e-01
   6.8409427e-01  -1.9784266e-01
   6.8418230e-01  -1.9242830e-01
   6.8427034e-01  -1.8689561e-01
   6.8435837e-01  -1.8124720e-01
   6.8444641e-01  -1.7548570e-01
   6.8453444e-01  -1.6961383e-01
   6.8462247e-01  -1.6363432e-01
   6.8471051e-01  -1.5754994e-01
   6.8479854e-01  -1.5136352e-01
   6.8488657e-01  -1.4507791e-01
   6.8497461e-01  -1.3869601e-01
   6.8506264e-01  -1.3222073e-01
   6.8515068e-01  -1.2565505e-01
   6.8523871e-01  -1.1900194e-01
   6.8532674e-01  -1.1226442e-01
   6.8541478e-01  -1.0544554e-01
   6.8550281e-01  -9.8548365e-02
   6.8559084e-01  -9.1575983e-02
   6.8567888e-01  -8.4531506e-02
   6.8576691e-01  -7.7418068e-02
   6.8585495e-01  -7.0238817e-02
   6.8594298e-01  -6.2996916e-02
   6.8603101e-01  -5.5695544e-02
   6.8611905e-01  -4.8337890e-02
   6.8620708e-01  -4.0927154e-02
   6.8629511e-01  -3.3466543e-02
   6.8638315e-01  -2.5959271e-02
   6.8647118e-01  -1.8408555e-02
   6.8655922e-01  -1.0817617e-02
   6.8664725e-01  -3.1896757e-03
   6.8673528e-01   4.4720477e-03
   6.8682332e-01   1.2164337e-02
   6.8691135e-01   1.9883981e-02
   6.8699938e-01   2.7627775e-02
   6.8708742e-01   3.5392521e-02
   6.8717545e-01   4.3175035e-02
   6.8726348e-01   5.0972143e-02
   6.8735152e-01   5.8780683e-02
   6.8743955e-01   6.6597513e-02
   6.8752759e-01   7.4419504e-02
   6.8761562e-01   8.2243548e-02
   6.8770365e-01   9.0066557e-02
   6.8779169e-01   9.7885468e-02
   6.8787972e-01   1.0569724e-01
   6.8796775e-01   1.1349885e-01
   6.8805579e-01   1.2128732e-01
   6.8814382e-01   1.2905968e-01
   6.8823186e-01   1.3681300e-01
   6.8831989e-01   1.4454439e-01
   6.8840792e-01   1.5225099e-01
   6.8849596e-01   1.5992995e-01
   6.8858399e-01   1.6757849e-01
   6.8867202e-01   1.7519385e-01
   6.8876006e-01   1.8277332e-01
   6.8884809e-01   1.9031420e-01
   6.8893613e-01   1.9781387e-01
   6.8902416e-01   2.0526973e-01
   6.8911219e-01   2.1267924e-01
   6.8920023e-01   2.2003988e-01
   6.8928826e-01   2.2734919e-01
   6.8937629e-01   2.3460476e-01
   6.8946433e-01   2.4180424e-01
   6.8955236e-01   2.4894530e-01
   6.8964040e-01   2.5602567e-01
   6.8972843e-01   2.6304315e-01
   6.8981646e-01   2.6999557e-01
   6.8990450e-01   2.7688083e-01
   6.8999253e-01   2.8369686e-01
   6.9008056e-01   2.9044167e-01


==> QmR_imag.dat <==
   2.5000000e-01   5.0427343e-02
   2.5008803e-01   5.0685274e-02
   2.5017607e-01   5.0944782e-02
   2.5026410e-01   5.1205768e-02
   2.5035213e-01   5.1468131e-02
   2.5044017e-01   5.1731773e-02
   2.5052820e-01   5.1996594e-02
   2.5061624e-01   5.2262492e-02
   2.5070427e-01   5.2529369e-02
   2.5079230e-01   5.2797125e-02
   2.5088034e-01   5.3065659e-02
   2.5096837e-01   5.3334871e-02
   2.5105640e-01   5.3604664e-02
   2.5114444e-01   5.3874936e-02
   2.5123247e-01   5.4145590e-02
   2.5132051e-01   5.4416527e-02
   2.5140854e-01   5.4687649e-02
   2.5149657e-01   5.4958860e-02
   2.5158461e-01   5.5230061e-02
   2.5167264e-01   5.5501158e-02
   2.5176067e-01   5.5772055e-02
   2.5184871e-01   5.6042657e-02
   2.5193674e-01   5.6312870e-02
   2.5202478e-01   5.6582603e-02
   2.5211281e-01   5.6851763e-02
   2.5220084e-01   5.7120260e-02
   2.5228888e-01   5.7388003e-02
   2.5237691e-01   5.7654904e-02
   2.5246494e-01   5.7920877e-02
   2.5255298e-01   5.8185834e-02
   2.5264101e-01   5.8449692e-02
   2.5272905e-01   5.8712366e-02
   2.5281708e-01   5.8973775e-02
   2.5290511e-01   5.9233839e-02
   2.5299315e-01   5.9492477e-02
   2.5308118e-01   5.9749614e-02
   2.5316921e-01   6.0005174e-02
   2.5325725e-01   6.0259081e-02
   2.5334528e-01   6.0511264e-02
   2.5343332e-01   6.0761653e-02
   2.5352135e-01   6.1010178e-02
   2.5360938e-01   6.1256773e-02
   2.5369742e-01   6.1501373e-02
   2.5378545e-01   6.1743914e-02
   2.5387348e-01   6.1984336e-02
   2.5396152e-01   6.2222579e-02
   2.5404955e-01   6.2458587e-02
   2.5413758e-01   6.2692305e-02
   2.5422562e-01   6.2923680e-02
   2.5431365e-01   6.3152662e-02
   2.5440169e-01   6.3379202e-02
   2.5448972e-01   6.3603255e-02
   2.5457775e-01   6.3824776e-02
   2.5466579e-01   6.4043724e-02
   2.5475382e-01   6.4260060e-02
   2.5484185e-01   6.4473747e-02
   2.5492989e-01   6.4684751e-02
   2.5501792e-01   6.4893039e-02
   2.5510596e-01   6.5098583e-02
   2.5519399e-01   6.5301354e-02
   2.5528202e-01   6.5501329e-02
   2.5537006e-01   6.5698484e-02
   2.5545809e-01   6.5892801e-02
   2.5554612e-01   6.6084262e-02
   2.5563416e-01   6.6272852e-02
   2.5572219e-01   6.6458560e-02
   2.5581023e-01   6.6641375e-02
   2.5589826e-01   6.6821290e-02
   2.5598629e-01   6.6998300e-02
   2.5607433e-01   6.7172405e-02
   2.5616236e-01   6.7343603e-02
   2.5625039e-01   6.7511899e-02
   2.5633843e-01   6.7677297e-02
   2.5642646e-01   6.7839805e-02
   2.5651450e-01   6.7999435e-02
   2.5660253e-01   6.8156199e-02
   2.5669056e-01   6.8310113e-02
   2.5677860e-01   6.8461195e-02
   2.5686663e-01   6.8609465e-02
   2.5695466e-01   6.8754947e-02
   2.5704270e-01   6.8897665e-02
   2.5713073e-01   6.9037648e-02
   2.5721877e-01   6.9174925e-02
   2.5730680e-01   6.9309530e-02
   2.5739483e-01   6.9441497e-02
   2.5748287e-01   6.9570863e-02
   2.5757090e-01   6.9697667e-02
   2.5765893e-01   6.9821952e-02
   2.5774697e-01   6.9943762e-02
   2.5783500e-01   7.0063142e-02
   2.5792303e-01   7.0180140e-02
   2.5801107e-01   7.0294807e-02
   2.5809910e-01   7.0407195e-02
   2.5818714e-01   7.0517359e-02
   2.5827517e-01   7.0625354e-02
   2.5836320e-01   7.0731240e-02
   2.5845124e-01   7.0835075e-02
   2.5853927e-01   7.0936923e-02
   2.5862730e-01   7.1036846e-02
   2.5871534e-01   7.1134910e-02
   2.5880337e-01   7.1231182e-02
   2.5889141e-01   7.1325730e-02
   2.5897944e-01   7.1418625e-02
   2.5906747e-01   7.1509939e-02
   2.5915551e-01   7.1599743e-02
   2.5924354e-01   7.1688113e-02
   2.5933157e-01   7.1775125e-02
   2.5941961e-01   7.1860854e-02
   2.5950764e-01   7.1945379e-02
   2.5959568e-01   7.2028780e-02
   2.5968371e-01   7.2111136e-02
   2.5977174e-01   7.2192528e-02
   2.5985978e-01   7.2273038e-02
   2.5994781e-01   7.2352749e-02
   2.6003584e-01   7.2431744e-02
   2.6012388e-01   7.2510106e-02
   2.6021191e-01   7.2587922e-02
   2.6029995e-01   7.2665274e-02
   2.6038798e-01   7.2742250e-02
   2.6047601e-01   7.2818934e-02
   2.6056405e-01   7.2895413e-02
   2.6065208e-01   7.2971772e-02
   2.6074011e-01   7.3048097e-02
   2.6082815e-01   7.3124475e-02
   2.6091618e-01   7.3200992e-02
   2.6100421e-01   7.3277732e-02
   2.6109225e-01   7.3354783e-02
   2.6118028e-01   7.3432228e-02
   2.6126832e-01   7.3510152e-02
   2.6135635e-01   7.3588639e-02
   2.6144438e-01   7.3667772e-02
   2.6153242e-01   7.3747635e-02
   2.6162045e-01   7.3828308e-02
   2.6170848e-01   7.3909873e-02
   2.6179652e-01   7.3992409e-02
   2.6188455e-01   7.4075995e-02
   2.6197259e-01   7.4160707e-02
   2.6206062e-01   7.4246624e-02
   2.6214865e-01   7.4333818e-02
   2.6223669e-01   7.4422364e-02
   2.6232472e-01   7.4512332e-02
   2.6241275e-01   7.4603793e-02
   2.6250079e-01   7.4696815e-02
   2.6258882e-01   7.4791464e-02
   2.6267686e-01   7.4887805e-02
   2.6276489e-01   7.4985899e-02
   2.6285292e-01   7.5085808e-02
   2.6294096e-01   7.5187587e-02
   2.6302899e-01   7.5291294e-02
   2.6311702e-01   7.5396982e-02
   2.6320506e-01   7.5504700e-02
   2.6329309e-01   7.5614497e-02
   2.6338113e-01   7.5726418e-02
   2.6346916e-01   7.5840505e-02
   2.6355719e-01   7.5956799e-02
   2.6364523e-01   7.6075335e-02
   2.6373326e-01   7.6196148e-02
   2.6382129e-01   7.6319267e-02
   2.6390933e-01   7.6444721e-02
   2.6399736e-01   7.6572532e-02
   2.6408540e-01   7.6702723e-02
   2.6417343e-01   7.6835308e-02
   2.6426146e-01   7.6970303e-02
   2.6434950e-01   7.7107717e-02
   2.6443753e-01   7.7247557e-02
   2.6452556e-01   7.7389823e-02
   2.6461360e-01   7.7534517e-02
   2.6470163e-01   7.7681631e-02
   2.6478966e-01   7.7831157e-02
   2.6487770e-01   7.7983081e-02
   2.6496573e-01   7.8137385e-02
   2.6505377e-01   7.8294049e-02
   2.6514180e-01   7.8453046e-02
   2.6522983e-01   7.8614345e-02
   2.6531787e-01   7.8777911e-02
   2.6540590e-01   7.8943707e-02
   2.6549393e-01   7.9111687e-02
   2.6558197e-01   7.9281805e-02
   2.6567000e-01   7.9454006e-02
   2.6575804e-01   7.9628233e-02
   2.6584607e-01   7.9804425e-02
   2.6593410e-01   7.9982513e-02
   2.6602214e-01   8.0162427e-02
   2.6611017e-01   8.0344090e-02
   2.6619820e-01   8.0527420e-02
   2.6628624e-01   8.0712330e-02
   2.6637427e-01   8.0898730e-02
   2.6646231e-01   8.1086522e-02
   2.6655034e-01   8.1275606e-02
   2.6663837e-01   8.1465875e-02
   2.6672641e-01   8.1657217e-02
   2.6681444e-01   8.1849516e-02
   2.6690247e-01   8.2042650e-02
   2.6699051e-01   8.2236492e-02
   2.6707854e-01   8.2430910e-02
   2.6716658e-01   8.2625766e-02
   2.6725461e-01   8.2820920e-02
   2.6734264e-01   8.3016221e-02
   2.6743068e-01   8.3211519e-02
   2.6751871e-01   8.3406655e-02
   2.6760674e-01   8.3601467e-02
   2.6769478e-01   8.3795785e-02
   2.6778281e-01   8.3989436e-02
   2.6787085e-01   8.4182242e-02
   2.6795888e-01   8.4374019e-02
   2.6804691e-01   8.4564579e-02
   2.6813495e-01   8.4753726e-02
   2.6822298e-01   8.4941263e-02
   2.6831101e-01   8.5126985e-02
   2.6839905e-01   8.5310683e-02
   2.6848708e-01   8.5492142e-02
   2.6857511e-01   8.5671145e-02
   2.6866315e-01   8.5847466e-02
   2.6875118e-01   8.6020876e-02
   2.6883922e-01   8.6191143e-02
   2.6892725e-01   8.6358027e-02
   2.6901528e-01   8.6521286e-02
   2.6910332e-01   8.6680670e-02
   2.6919135e-01   8.6835928e-02
   2.6927938e-01   8.6986802e-02
   2.6936742e-01   8.7133031e-02
   2.6945545e-01   8.7274348e-02
   2.6954349e-01   8.7410483e-02
   2.6963152e-01   8.7541161e-02
   2.6971955e-01   8.7666103e-02
   2.6980759e-01   8.7785025e-02
   2.6989562e-01   8.7897639e-02
   2.6998365e-01   8.8003656e-02
   2.7007169e-01   8.8102778e-02
   2.7015972e-01   8.8194707e-02
   2.7024776e-01   8.8279140e-02
   2.7033579e-01   8.8355770e-02
   2.7042382e-01   8.8424288e-02
   2.7051186e-01   8.8484379e-02
   2.7059989e-01   8.8535726e-02
   2.7068792e-01   8.8578010e-02
   2.7077596e-01   8.8610906e-02
   2.7086399e-01   8.8634088e-02
   2.7095203e-01   8.8647228e-02
   2.7104006e-01   8.8649992e-02
   2.7112809e-01   8.8642046e-02
   2.7121613e-01   8.8623052e-02
   2.7130416e-01   8.8592670e-02
   2.7139219e-01   8.8550558e-02
   2.7148023e-01   8.8496371e-02
   2.7156826e-01   8.8429763e-02
   2.7165630e-01   8.8350386e-02
   2.7174433e-01   8.8257888e-02
   2.7183236e-01   8.8151917e-02
   2.7192040e-01   8.8032121e-02
   2.7200843e-01   8.7898144e-02
   2.7209646e-01   8.7749630e-02
   2.7218450e-01   8.7586221e-02
   2.7227253e-01   8.7407559e-02
   2.7236056e-01   8.7213284e-02
   2.7244860e-01   8.7003037e-02
   2.7253663e-01   8.6776458e-02
   2.7262467e-01   8.6533184e-02
   2.7271270e-01   8.6272856e-02
   2.7280073e-01   8.5995112e-02
   2.7288877e-01   8.5699590e-02
   2.7297680e-01   8.5385931e-02
   2.7306483e-01   8.5053773e-02
   2.7315287e-01   8.4702757e-02
   2.7324090e-01   8.4332523e-02
   2.7332894e-01   8.3942713e-02
   2.7341697e-01   8.3532970e-02
   2.7350500e-01   8.3102938e-02
   2.7359304e-01   8.2652261e-02
   2.7368107e-01   8.2180587e-02
   2.7376910e-01   8.1687565e-02
   2.7385714e-01   8.1172843e-02
   2.7394517e-01   8.0636076e-02
   2.7403321e-01   8.0076918e-02
   2.7412124e-01   7.9495025e-02
   2.7420927e-01   7.8890057e-02
   2.7429731e-01   7.8261677e-02
   2.7438534e-01   7.7609549e-02
   2.7447337e-01   7.6933341e-02
   2.7456141e-01   7.6232726e-02
   2.7464944e-01   7.5507378e-02
   2.7473748e-01   7.4756975e-02
   2.7482551e-01   7.3981199e-02
   2.7491354e-01   7.3179736e-02
   2.7500158e-01   7.2352277e-02
   2.7508961e-01   7.1498515e-02
   2.7517764e-01   7.0618150e-02
   2.7526568e-01   6.9710884e-02
   2.7535371e-01   6.8776426e-02
   2.7544174e-01   6.7814489e-02
   2.7552978e-01   6.6824790e-02
   2.7561781e-01   6.5807053e-02
   2.7570585e-01   6.4761006e-02
   2.7579388e-01   6.3686385e-02
   2.7588191e-01   6.2582927e-02
   2.7596995e-01   6.1450381e-02
   2.7605798e-01   6.0288496e-02
   2.7614601e-01   5.9097032e-02
   2.7623405e-01   5.7875753e-02
   2.7632208e-01   5.6624430e-02
   2.7641012e-01   5.5342840e-02
   2.7649815e-01   5.4030767e-02
   2.7658618e-01   5.2688004e-02
   2.7667422e-01   5.1314349e-02
   2.7676225e-01   4.9909608e-02
   2.7685028e-01   4.8473593e-02
   2.7693832e-01   4.7006125e-02
   2.7702635e-01   4.5507033e-02
   2.7711439e-01   4.3976154e-02
   2.7720242e-01   4.2413330e-02
   2.7729045e-01   4.0818416e-02
   2.7737849e-01   3.9191270e-02
   2.7746652e-01   3.7531762e-02
   2.7755455e-01   3.5839770e-02
   2.7764259e-01   3.4115178e-02
   2.7773062e-01   3.2357883e-02
   2.7781866e-01   3.0567787e-02
   2.7790669e-01   2.8744803e-02
   2.7799472e-01   2.6888852e-02
   2.7808276e-01   2.4999865e-02
   2.7817079e-01   2.3077782e-02
   2.7825882e-01   2.1122552e-02
   2.7834686e-01   1.9134135e-02
   2.7843489e-01   1.7112497e-02
   2.7852293e-01   1.5057619e-02
   2.7861096e-01   1.2969486e-02
   2.7869899e-01   1.0848098e-02
   2.7878703e-01   8.6934608e-03
   2.7887506e-01   6.5055930e-03
   2.7896309e-01   4.2845219e-03
   2.7905113e-01   2.0302854e-03
   2.7913916e-01  -2.5706856e-04
   2.7922719e-01  -2.5774815e-03
   2.7931523e-01  -4.9308849e-03
   2.7940326e-01  -7.3171997e-03
   2.7949130e-01  -9.7363362e-03
   2.7957933e-01  -1.2188194e-02
   2.7966736e-01  -1.4672664e-02
   2.7975540e-01  -1.7189623e-02
   2.7984343e-01  -1.9738940e-02
   2.7993146e-01  -2.2320473e-02
   2.8001950e-01  -2.4934069e-02
   2.8010753e-01  -2.7579563e-02
   2.8019557e-01  -3.0256780e-02
   2.8028360e-01  -3.2965536e-02
   2.8037163e-01  -3.5705633e-02
   2.8045967e-01  -3.8476866e-02
   2.8054770e-01  -4.1279016e-02
   2.8063573e-01  -4.4111854e-02
   2.8072377e-01  -4.6975142e-02
   2.8081180e-01  -4.9868628e-02
   2.8089984e-01  -5.2792052e-02
   2.8098787e-01  -5.5745142e-02
   2.8107590e-01  -5.8727616e-02
   2.8116394e-01  -6.1739179e-02
   2.8125197e-01  -6.4779530e-02
   2.8134000e-01  -6.7848351e-02
   2.8142804e-01  -7.0945320e-02
   2.8151607e-01  -7.4070099e-02
   2.8160411e-01  -7.7222342e-02
   2.8169214e-01  -8.0401692e-02
   2.8178017e-01  -8.3607783e-02
   2.8186821e-01  -8.6840236e-02
   2.8195624e-01  -9.0098664e-02
   2.8204427e-01  -9.3382667e-02
   2.8213231e-01  -9.6691839e-02
   2.8222034e-01  -1.0002576e-01
   2.8230838e-01  -1.0338400e-01
   2.8239641e-01  -1.0676612e-01
   2.8248444e-01  -1.1017168e-01
   2.8257248e-01  -1.1360021e-01
   2.8266051e-01  -1.1705125e-01
   2.8274854e-01  -1.2052432e-01
   2.8283658e-01  -1.2401893e-01
   2.8292461e-01  -1.2753459e-01
   2.8301264e-01  -1.3107080e-01
   2.8310068e-01  -1.3462702e-01
   2.8318871e-01  -1.3820275e-01
   2.8327675e-01  -1.4179746e-01
   2.8336478e-01  -1.4541058e-01
   2.8345281e-01  -1.4904159e-01
   2.8354085e-01  -1.5268992e-01
   2.8362888e-01  -1.5635500e-01
   2.8371691e-01  -1.6003627e-01
   2.8380495e-01  -1.6373312e-01
   2.8389298e-01  -1.6744498e-01
   2.8398102e-01  -1.7117124e-01
   2.8406905e-01  -1.7491130e-01
   2.8415708e-01  -1.7866455e-01
   2.8424512e-01  -1.8243036e-01
   2.8433315e-01  -1.8620810e-01
   2.8442118e-01  -1.8999714e-01
   2.8450922e-01  -1.9379683e-01
   2.8459725e-01  -1.9760653e-01
   2.8468529e-01  -2.0142559e-01
   2.8477332e-01  -2.0525333e-01
   2.8486135e-01  -2.0908909e-01
   2.8494939e-01  -2.1293221e-01
   2.8503742e-01  -2.1678199e-01
   2.8512545e-01  -2.2063775e-01
   2.8521349e-01  -2.2449880e-01
   2.8530152e-01  -2.2836446e-01
   2.8538956e-01  -2.3223401e-01
   2.8547759e-01  -2.3610675e-01
   2.8556562e-01  -2.3998197e-01
   2.8565366e-01  -2.4385896e-01
   2.8574169e-01  -2.4773700e-01
   2.8582972e-01  -2.5161537e-01
   2.8591776e-01  -2.5549334e-01
   2.8600579e-01  -2.5937018e-01
   2.8609383e-01  -2.6324516e-01
   2.8618186e-01  -2.6711754e-01
   2.8626989e-01  -2.7098659e-01
   2.8635793e-01  -2.7485157e-01
   2.8644596e-01  -2.7871172e-01
   2.8653399e-01  -2.8256631e-01
   2.8662203e-01  -2.8641459e-01
   2.8671006e-01  -2.9025581e-01
   2.8679809e-01  -2.9408921e-01
   2.8688613e-01  -2.9791405e-01
   2.8697416e-01  -3.0172957e-01
   2.8706220e-01  -3.0553502e-01
   2.8715023e-01  -3.0932964e-01
   2.8723826e-01  -3.1311268e-01
   2.8732630e-01  -3.1688339e-01
   2.8741433e-01  -3.2064101e-01
   2.8750236e-01  -3.2438478e-01
   2.8759040e-01  -3.2811395e-01
   2.8767843e-01  -3.3182777e-01
   2.8776647e-01  -3.3552549e-01
   2.8785450e-01  -3.3920635e-01
   2.8794253e-01  -3.4286961e-01
   2.8803057e-01  -3.4651452e-01
   2.8811860e-01  -3.5014033e-01
   2.8820663e-01  -3.5374630e-01
   2.8829467e-01  -3.5733170e-01
   2.8838270e-01  -3.6089577e-01
   2.8847074e-01  -3.6443780e-01
   2.8855877e-01  -3.6795703e-01
   2.8864680e-01  -3.7145276e-01
   2.8873484e-01  -3.7492424e-01
   2.8882287e-01  -3.7837077e-01
   2.8891090e-01  -3.8179162e-01
   2.8899894e-01  -3.8518609e-01
   2.8908697e-01  -3.8855345e-01
   2.8917501e-01  -3.9189302e-01
   2.8926304e-01  -3.9520409e-01
   2.8935107e-01  -3.9848596e-01
   2.8943911e-01  -4.0173796e-01
   2.8952714e-01  -4.0495940e-01
   2.8961517e-01  -4.0814959e-01
   2.8970321e-01  -4.1130789e-01
   2.8979124e-01  -4.1443360e-01
   2.8987927e-01  -4.1752609e-01
   2.8996731e-01  -4.2058470e-01
   2.9005534e-01  -4.2360879e-01
   2.9014338e-01  -4.2659772e-01
   2.9023141e-01  -4.2955085e-01
   2.9031944e-01  -4.3246758e-01
   2.9040748e-01  -4.3534727e-01
   2.9049551e-01  -4.3818934e-01
   2.9058354e-01  -4.4099318e-01
   2.9067158e-01  -4.4375819e-01
   2.9075961e-01  -4.4648380e-01
   2.9084765e-01  -4.4916944e-01
   2.9093568e-01  -4.5181454e-01
   2.9102371e-01  -4.5441855e-01
   2.9111175e-01  -4.5698091e-01
   2.9119978e-01  -4.5950110e-01
   2.9128781e-01  -4.6197859e-01
   2.9137585e-01  -4.6441285e-01
   2.9146388e-01  -4.6680339e-01
   2.9155192e-01  -4.6914971e-01
   2.9163995e-01  -4.7145131e-01
   2.9172798e-01  -4.7370772e-01
   2.9181602e-01  -4.7591847e-01
   2.9190405e-01  -4.7808311e-01
   2.9199208e-01  -4.8020120e-01
   2.9208012e-01  -4.8227229e-01
   2.9216815e-01  -4.8429597e-01
   2.9225619e-01  -4.8627183e-01
   2.9234422e-01  -4.8819945e-01
   2.9243225e-01  -4.9007846e-01
   2.9252029e-01  -4.9190847e-01
   2.9260832e-01  -4.9368912e-01
   2.9269635e-01  -4.9542005e-01
   2.9278439e-01  -4.9710093e-01
   2.9287242e-01  -4.9873141e-01
   2.9296046e-01  -5.0031118e-01
   2.9304849e-01  -5.0183994e-01
   2.9313652e-01  -5.0331739e-01
   2.9322456e-01  -5.0474324e-01
   2.9331259e-01  -5.0611724e-01
   2.9340062e-01  -5.0743911e-01
   2.9348866e-01  -5.0870861e-01
   2.9357669e-01  -5.0992552e-01
   2.9366472e-01  -5.1108961e-01
   2.9375276e-01  -5.1220068e-01
   2.9384079e-01  -5.1325853e-01
   2.9392883e-01  -5.1426298e-01
   2.9401686e-01  -5.1521386e-01
   2.9410489e-01  -5.1611101e-01
   2.9419293e-01  -5.1695430e-01
   2.9428096e-01  -5.1774359e-01
   2.9436899e-01  -5.1847877e-01
   2.9445703e-01  -5.1915973e-01
   2.9454506e-01  -5.1978638e-01
   2.9463310e-01  -5.2035865e-01
   2.9472113e-01  -5.2087646e-01
   2.9480916e-01  -5.2133978e-01
   2.9489720e-01  -5.2174855e-01
   2.9498523e-01  -5.2210276e-01
   2.9507326e-01  -5.2240239e-01
   2.9516130e-01  -5.2264744e-01
   2.9524933e-01  -5.2283793e-01
   2.9533737e-01  -5.2297388e-01
   2.9542540e-01  -5.2305534e-01
   2.9551343e-01  -5.2308235e-01
   2.9560147e-01  -5.2305498e-01
   2.9568950e-01  -5.2297331e-01
   2.9577753e-01  -5.2283743e-01
   2.9586557e-01  -5.2264744e-01
   2.9595360e-01  -5.2240347e-01
   2.9604164e-01  -5.2210563e-01
   2.9612967e-01  -5.2175408e-01
   2.9621770e-01  -5.2134897e-01
   2.9630574e-01  -5.2089046e-01
   2.9639377e-01  -5.2037874e-01
   2.9648180e-01  -5.1981399e-01
   2.9656984e-01  -5.1919643e-01
   2.9665787e-01  -5.1852626e-01
   2.9674591e-01  -5.1780371e-01
   2.9683394e-01  -5.1702903e-01
   2.9692197e-01  -5.1620247e-01
   2.9701001e-01  -5.1532429e-01
   2.9709804e-01  -5.1439477e-01
   2.9718607e-01  -5.1341420e-01
   2.9727411e-01  -5.1238287e-01
   2.9736214e-01  -5.1130109e-01
   2.9745017e-01  -5.1016919e-01
   2.9753821e-01  -5.0898750e-01
   2.9762624e-01  -5.0775637e-01
   2.9771428e-01  -5.0647614e-01
   2.9780231e-01  -5.0514718e-01
   2.9789034e-01  -5.0376987e-01
   2.9797838e-01  -5.0234460e-01
   2.9806641e-01  -5.0087176e-01
   2.9815444e-01  -4.9935175e-01
   2.9824248e-01  -4.9778501e-01
   2.9833051e-01  -4.9617194e-01
   2.9841855e-01  -4.9451300e-01
   2.9850658e-01  -4.9280862e-01
   2.9859461e-01  -4.9105926e-01
   2.9868265e-01  -4.8926539e-01
   2.9877068e-01  -4.8742748e-01
   2.9885871e-01  -4.8554601e-01
   2.9894675e-01  -4.8362148e-01
   2.9903478e-01  -4.8165438e-01
   2.9912282e-01  -4.7964522e-01
   2.9921085e-01  -4.7759453e-01
   2.9929888e-01  -4.7550283e-01
   2.9938692e-01  -4.7337064e-01
   2.9947495e-01  -4.7119851e-01
   2.9956298e-01  -4.6898700e-01
   2.9965102e-01  -4.6673664e-01
   2.9973905e-01  -4.6444802e-01
   2.9982709e-01  -4.6212169e-01
   2.9991512e-01  -4.5975823e-01
   3.0000315e-01  -4.5735823e-01
   3.0009119e-01  -4.5492228e-01
   3.0017922e-01  -4.5245096e-01
   3.0026725e-01  -4.4994490e-01
   3.0035529e-01  -4.4740468e-01
   3.0044332e-01  -4.4483092e-01
   3.0053136e-01  -4.4222425e-01
   3.0061939e-01  -4.3958528e-01
   3.0070742e-01  -4.3691465e-01
   3.0079546e-01  -4.3421299e-01
   3.0088349e-01  -4.3148094e-01
   3.0097152e-01  -4.2871913e-01
   3.0105956e-01  -4.2592822e-01
   3.0114759e-01  -4.2310886e-01
   3.0123562e-01  -4.2026169e-01
   3.0132366e-01  -4.1738739e-01
   3.0141169e-01  -4.1448661e-01
   3.0149973e-01  -4.1156001e-01
   3.0158776e-01  -4.0860827e-01
   3.0167579e-01  -4.0563205e-01
   3.0176383e-01  -4.0263202e-01
   3.0185186e-01  -3.9960887e-01
   3.0193989e-01  -3.9656326e-01
   3.0202793e-01  -3.9349588e-01
   3.0211596e-01  -3.9040741e-01
   3.0220400e-01  -3.8729853e-01
   3.0229203e-01  -3.8416993e-01
   3.0238006e-01  -3.8102228e-01
   3.0246810e-01  -3.7785628e-01
   3.0255613e-01  -3.7467261e-01
   3.0264416e-01  -3.7147196e-01
   3.0273220e-01  -3.6825501e-01
   3.0282023e-01  -3.6502246e-01
   3.0290827e-01  -3.6177498e-01
   3.0299630e-01  -3.5851327e-01
   3.0308433e-01  -3.5523802e-01
   3.0317237e-01  -3.5194990e-01
   3.0326040e-01  -3.4864960e-01
   3.0334843e-01  -3.4533781e-01
   3.0343647e-01  -3.4201521e-01
   3.0352450e-01  -3.3868248e-01
   3.0361254e-01  -3.3534029e-01
   3.0370057e-01  -3.3198933e-01
   3.0378860e-01  -3.2863027e-01
   3.0387664e-01  -3.2526379e-01
   3.0396467e-01  -3.2189054e-01
   3.0405270e-01  -3.1851121e-01
   3.0414074e-01  -3.1512646e-01
   3.0422877e-01  -3.1173694e-01
   3.0431680e-01  -3.0834332e-01
   3.0440484e-01  -3.0494625e-01
   3.0449287e-01  -3.0154639e-01
   3.0458091e-01  -2.9814439e-01
   3.0466894e-01  -2.9474088e-01
   3.0475697e-01  -2.9133651e-01
   3.0484501e-01  -2.8793191e-01
   3.0493304e-01  -2.8452773e-01
   3.0502107e-01  -2.8112458e-01
   3.0510911e-01  -2.7772308e-01
   3.0519714e-01  -2.7432387e-01
   3.0528518e-01  -2.7092754e-01
   3.0537321e-01  -2.6753472e-01
   3.0546124e-01  -2.6414599e-01
   3.0554928e-01  -2.6076197e-01
   3.0563731e-01  -2.5738323e-01
   3.0572534e-01  -2.5401038e-01
   3.0581338e-01  -2.5064398e-01
   3.0590141e-01  -2.4728462e-01
   3.0598945e-01  -2.4393286e-01
   3.0607748e-01  -2.4058927e-01
   3.0616551e-01  -2.3725440e-01
   3.0625355e-01  -2.3392880e-01
   3.0634158e-01  -2.3061301e-01
   3.0642961e-01  -2.2730758e-01
   3.0651765e-01  -2.2401303e-01
   3.0660568e-01  -2.2072988e-01
   3.0669372e-01  -2.1745866e-01
   3.0678175e-01  -2.1419986e-01
   3.0686978e-01  -2.1095400e-01
   3.0695782e-01  -2.0772157e-01
   3.0704585e-01  -2.0450305e-01
   3.0713388e-01  -2.0129892e-01
   3.0722192e-01  -1.9810966e-01
   3.0730995e-01  -1.9493574e-01
   3.0739799e-01  -1.9177760e-01
   3.0748602e-01  -1.8863569e-01
   3.0757405e-01  -1.8551047e-01
   3.0766209e-01  -1.8240236e-01
   3.0775012e-01  -1.7931178e-01
   3.0783815e-01  -1.7623916e-01
   3.0792619e-01  -1.7318490e-01
   3.0801422e-01  -1.7014940e-01
   3.0810225e-01  -1.6713307e-01
   3.0819029e-01  -1.6413627e-01
   3.0827832e-01  -1.6115939e-01
   3.0836636e-01  -1.5820280e-01
   3.0845439e-01  -1.5526685e-01
   3.0854242e-01  -1.5235189e-01
   3.0863046e-01  -1.4945827e-01
   3.0871849e-01  -1.4658633e-01
   3.0880652e-01  -1.4373637e-01
   3.0889456e-01  -1.4090873e-01
   3.0898259e-01  -1.3810371e-01
   3.0907063e-01  -1.3532161e-01
   3.0915866e-01  -1.3256272e-01
   3.0924669e-01  -1.2982731e-01
   3.0933473e-01  -1.2711567e-01
   3.0942276e-01  -1.2442806e-01
   3.0951079e-01  -1.2176474e-01
   3.0959883e-01  -1.1912594e-01
   3.0968686e-01  -1.1651191e-01
   3.0977490e-01  -1.1392288e-01
   3.0986293e-01  -1.1135907e-01
   3.0995096e-01  -1.0882069e-01
   3.1003900e-01  -1.0630794e-01
   3.1012703e-01  -1.0382102e-01
   3.1021506e-01  -1.0136012e-01
   3.1030310e-01  -9.8925403e-02
   3.1039113e-01  -9.6517049e-02
   3.1047917e-01  -9.4135216e-02
   3.1056720e-01  -9.1780054e-02
   3.1065523e-01  -8.9451706e-02
   3.1074327e-01  -8.7150308e-02
   3.1083130e-01  -8.4875984e-02
   3.1091933e-01  -8.2628851e-02
   3.1100737e-01  -8.0409021e-02
   3.1109540e-01  -7.8216592e-02
   3.1118344e-01  -7.6051657e-02
   3.1127147e-01  -7.3914301e-02
   3.1135950e-01  -7.1804599e-02
   3.1144754e-01  -6.9722619e-02
   3.1153557e-01  -6.7668421e-02
   3.1162360e-01  -6.5642056e-02
   3.1171164e-01  -6.3643569e-02
   3.1179967e-01  -6.1672995e-02
   3.1188770e-01  -5.9730361e-02
   3.1197574e-01  -5.7815688e-02
   3.1206377e-01  -5.5928988e-02
   3.1215181e-01  -5.4070266e-02
   3.1223984e-01  -5.2239519e-02
   3.1232787e-01  -5.0436737e-02
   3.1241591e-01  -4.8661901e-02
   3.1250394e-01  -4.6914987e-02
   3.1259197e-01  -4.5195963e-02
   3.1268001e-01  -4.3504788e-02
   3.1276804e-01  -4.1841416e-02
   3.1285608e-01  -4.0205794e-02
   3.1294411e-01  -3.8597860e-02
   3.1303214e-01  -3.7017547e-02
   3.1312018e-01  -3.5464781e-02
   3.1320821e-01  -3.3939481e-02
   3.1329624e-01  -3.2441559e-02
   3.1338428e-01  -3.0970922e-02
   3.1347231e-01  -2.9527469e-02
   3.1356035e-01  -2.8111093e-02
   3.1364838e-01  -2.6721682e-02
   3.1373641e-01  -2.5359117e-02
   3.1382445e-01  -2.4023273e-02
   3.1391248e-01  -2.2714019e-02
   3.1400051e-01  -2.1431218e-02
   3.1408855e-01  -2.0174729e-02
   3.1417658e-01  -1.8944404e-02
   3.1426462e-01  -1.7740089e-02
   3.1435265e-01  -1.6561626e-02
   3.1444068e-01  -1.5408851e-02
   3.1452872e-01  -1.4281595e-02
   3.1461675e-01  -1.3179684e-02
   3.1470478e-01  -1.2102939e-02
   3.1479282e-01  -1.1051177e-02
   3.1488085e-01  -1.0024208e-02
   3.1496889e-01  -9.0218402e-03
   3.1505692e-01  -8.0438758e-03
   3.1514495e-01  -7.0901129e-03
   3.1523299e-01  -6.1603454e-03
   3.1532102e-01  -5.2543631e-03
   3.1540905e-01  -4.3719517e-03
   3.1549709e-01  -3.5128931e-03
   3.1558512e-01  -2.6769653e-03
   3.1567315e-01  -1.8639427e-03
   3.1576119e-01  -1.0735962e-03
   3.1584922e-01  -3.0569294e-04
   3.1593726e-01   4.4000285e-04
   3.1602529e-01   1.1637304e-03
   3.1611332e-01   1.8657320e-03
   3.1620136e-01   2.5462528e-03
   3.1628939e-01   3.2055411e-03
   3.1637742e-01   3.8438476e-03
   3.1646546e-01   4.4614260e-03
   3.1655349e-01   5.0585321e-03
   3.1664153e-01   5.6354245e-03
   3.1672956e-01   6.1923639e-03
   3.1681759e-01   6.7296133e-03
   3.1690563e-01   7.2474375e-03
   3.1699366e-01   7.7461035e-03
   3.1708169e-01   8.2258802e-03
   3.1716973e-01   8.6870379e-03
   3.1725776e-01   9.1298488e-03
   3.1734580e-01   9.5545866e-03
   3.1743383e-01   9.9615262e-03
   3.1752186e-01   1.0350944e-02
   3.1760990e-01   1.0723117e-02
   3.1769793e-01   1.1078325e-02
   3.1778596e-01   1.1416846e-02
   3.1787400e-01   1.1738961e-02
   3.1796203e-01   1.2044951e-02
   3.1805007e-01   1.2335097e-02
   3.1813810e-01   1.2609683e-02
   3.1822613e-01   1.2868990e-02
   3.1831417e-01   1.3113302e-02
   3.1840220e-01   1.3342902e-02
   3.1849023e-01   1.3558072e-02
   3.1857827e-01   1.3759098e-02
   3.1866630e-01   1.3946261e-02
   3.1875433e-01   1.4119845e-02
   3.1884237e-01   1.4280132e-02
   3.1893040e-01   1.4427405e-02
   3.1901844e-01   1.4561947e-02
   3.1910647e-01   1.4684038e-02
   3.1919450e-01   1.4793959e-02
   3.1928254e-01   1.4891990e-02
   3.1937057e-01   1.4978410e-02
   3.1945860e-01   1.5053498e-02
   3.1954664e-01   1.5117530e-02
   3.1963467e-01   1.5170783e-02
   3.1972271e-01   1.5213531e-02
   3.1981074e-01   1.5246049e-02
   3.1989877e-01   1.5268609e-02
   3.1998681e-01   1.5281480e-02
   3.2007484e-01   1.5284933e-02
   3.2016287e-01   1.5279236e-02
   3.2025091e-01   1.5264653e-02
   3.2033894e-01   1.5241450e-02
   3.2042698e-01   1.5209890e-02
   3.2051501e-01   1.5170231e-02
   3.2060304e-01   1.5122734e-02
   3.2069108e-01   1.5067653e-02
   3.2077911e-01   1.5005245e-02
   3.2086714e-01   1.4935761e-02
   3.2095518e-01   1.4859451e-02
   3.2104321e-01   1.4776562e-02
   3.2113125e-01   1.4687340e-02
   3.2121928e-01   1.4592027e-02
   3.2130731e-01   1.4490864e-02
   3.2139535e-01   1.4384089e-02
   3.2148338e-01   1.4271936e-02
   3.2157141e-01   1.4154638e-02
   3.2165945e-01   1.4032424e-02
   3.2174748e-01   1.3905523e-02
   3.2183552e-01   1.3774156e-02
   3.2192355e-01   1.3638546e-02
   3.2201158e-01   1.3498912e-02
   3.2209962e-01   1.3355467e-02
   3.2218765e-01   1.3208425e-02
   3.2227568e-01   1.3057994e-02
   3.2236372e-01   1.2904380e-02
   3.2245175e-01   1.2747787e-02
   3.2253978e-01   1.2588414e-02
   3.2262782e-01   1.2426457e-02
   3.2271585e-01   1.2262109e-02
   3.2280389e-01   1.2095562e-02
   3.2289192e-01   1.1926999e-02
   3.2297995e-01   1.1756606e-02
   3.2306799e-01   1.1584562e-02
   3.2315602e-01   1.1411043e-02
   3.2324405e-01   1.1236222e-02
   3.2333209e-01   1.1060268e-02
   3.2342012e-01   1.0883348e-02
   3.2350816e-01   1.0705623e-02
   3.2359619e-01   1.0527252e-02
   3.2368422e-01   1.0348391e-02
   3.2377226e-01   1.0169192e-02
   3.2386029e-01   9.9898013e-03
   3.2394832e-01   9.8103650e-03
   3.2403636e-01   9.6310233e-03
   3.2412439e-01   9.4519135e-03
   3.2421243e-01   9.2731691e-03
   3.2430046e-01   9.0949200e-03
   3.2438849e-01   8.9172925e-03
   3.2447653e-01   8.7404090e-03
   3.2456456e-01   8.5643884e-03
   3.2465259e-01   8.3893460e-03
   3.2474063e-01   8.2153933e-03
   3.2482866e-01   8.0426381e-03
   3.2491670e-01   7.8711846e-03
   3.2500473e-01   7.7011333e-03
   3.2509276e-01   7.5325810e-03
   3.2518080e-01   7.3656209e-03
   3.2526883e-01   7.2003424e-03
   3.2535686e-01   7.0368315e-03
   3.2544490e-01   6.8751704e-03
   3.2553293e-01   6.7154376e-03
   3.2562097e-01   6.5577081e-03
   3.2570900e-01   6.4020533e-03
   3.2579703e-01   6.2485409e-03
   3.2588507e-01   6.0972353e-03
   3.2597310e-01   5.9481970e-03
   3.2606113e-01   5.8014832e-03
   3.2614917e-01   5.6571474e-03
   3.2623720e-01   5.5152399e-03
   3.2632523e-01   5.3758072e-03
   3.2641327e-01   5.2388925e-03
   3.2650130e-01   5.1045356e-03
   3.2658934e-01   4.9727729e-03
   3.2667737e-01   4.8436374e-03
   3.2676540e-01   4.7171588e-03
   3.2685344e-01   4.5933633e-03
   3.2694147e-01   4.4722742e-03
   3.2702950e-01   4.3539111e-03
   3.2711754e-01   4.2382907e-03
   3.2720557e-01   4.1254264e-03
   3.2729361e-01   4.0153285e-03
   3.2738164e-01   3.9080042e-03
   3.2746967e-01   3.8034574e-03
   3.2755771e-01   3.7016893e-03
   3.2764574e-01   3.6026979e-03
   3.2773377e-01   3.5064782e-03
   3.2782181e-01   3.4130224e-03
   3.2790984e-01   3.3223199e-03
   3.2799788e-01   3.2343569e-03
   3.2808591e-01   3.1491172e-03
   3.2817394e-01   3.0665817e-03
   3.2826198e-01   2.9867285e-03
   3.2835001e-01   2.9095332e-03
   3.2843804e-01   2.8349686e-03
   3.2852608e-01   2.7630053e-03
   3.2861411e-01   2.6936109e-03
   3.2870215e-01   2.6267509e-03
   3.2879018e-01   2.5623882e-03
   3.2887821e-01   2.5004834e-03
   3.2896625e-01   2.4409948e-03
   3.2905428e-01   2.3838784e-03
   3.2914231e-01   2.3290879e-03
   3.2923035e-01   2.2765749e-03
   3.2931838e-01   2.2262892e-03
   3.2940642e-01   2.1781779e-03
   3.2949445e-01   2.1321868e-03
   3.2958248e-01   2.0882592e-03
   3.2967052e-01   2.0463369e-03
   3.2975855e-01   2.0063597e-03
   3.2984658e-01   1.9682655e-03
   3.2993462e-01   1.9319908e-03
   3.3002265e-01   1.8974703e-03
   3.3011068e-01   1.8646368e-03
   3.3019872e-01   1.8334222e-03
   3.3028675e-01   1.8037562e-03
   3.3037479e-01   1.7755677e-03
   3.3046282e-01   1.7487839e-03
   3.3055085e-01   1.7233307e-03
   3.3063889e-01   1.6991328e-03
   3.3072692e-01   1.6761138e-03
   3.3081495e-01   1.6541962e-03
   3.3090299e-01   1.6333013e-03
   3.3099102e-01   1.6133494e-03
   3.3107906e-01   1.5942600e-03
   3.3116709e-01   1.5759516e-03
   3.3125512e-01   1.5583420e-03
   3.3134316e-01   1.5413482e-03
   3.3143119e-01   1.5248865e-03
   3.3151922e-01   1.5088726e-03
   3.3160726e-01   1.4932215e-03
   3.3169529e-01   1.4778480e-03
   3.3178333e-01   1.4626661e-03
   3.3187136e-01   1.4475898e-03
   3.3195939e-01   1.4325324e-03
   3.3204743e-01   1.4174073e-03
   3.3213546e-01   1.4021274e-03
   3.3222349e-01   1.3866057e-03
   3.3231153e-01   1.3707552e-03
   3.3239956e-01   1.3544885e-03
   3.3248760e-01   1.3377187e-03
   3.3257563e-01   1.3203589e-03
   3.3266366e-01   1.3023222e-03
   3.3275170e-01   1.2835221e-03
   3.3283973e-01   1.2638724e-03
   3.3292776e-01   1.2432873e-03
   3.3301580e-01   1.2216813e-03
   3.3310383e-01   1.1989695e-03
   3.3319186e-01   1.1750676e-03
   3.3327990e-01   1.1498917e-03
   3.3336793e-01   1.1233587e-03
   3.3345597e-01   1.0953864e-03
   3.3354400e-01   1.0658930e-03
   3.3363203e-01   1.0347979e-03
   3.3372007e-01   1.0020212e-03
   3.3380810e-01   9.6748399e-04
   3.3389613e-01   9.3110845e-04
   3.3398417e-01   8.9281776e-04
   3.3407220e-01   8.5253626e-04
   3.3416024e-01   8.1018948e-04
   3.3424827e-01   7.6570416e-04
   3.3433630e-01   7.1900836e-04
   3.3442434e-01   6.7003148e-04
   3.3451237e-01   6.1870431e-04
   3.3460040e-01   5.6495909e-04
   3.3468844e-01   5.0872959e-04
   3.3477647e-01   4.4995110e-04
   3.3486451e-01   3.8856054e-04
   3.3495254e-01   3.2449646e-04
   3.3504057e-01   2.5769914e-04
   3.3512861e-01   1.8811059e-04
   3.3521664e-01   1.1567463e-04
   3.3530467e-01   4.0336917e-05
   3.3539271e-01  -3.7955003e-05
   3.3548074e-01  -1.1925164e-04
   3.3556878e-01  -2.0360154e-04
   3.3565681e-01  -2.9105121e-04
   3.3574484e-01  -3.8164510e-04
   3.3583288e-01  -4.7542557e-04
   3.3592091e-01  -5.7243280e-04
   3.3600894e-01  -6.7270483e-04
   3.3609698e-01  -7.7627744e-04
   3.3618501e-01  -8.8318416e-04
   3.3627305e-01  -9.9345624e-04
   3.3636108e-01  -1.1071226e-03
   3.3644911e-01  -1.2242097e-03
   3.3653715e-01  -1.3447418e-03
   3.3662518e-01  -1.4687404e-03
   3.3671321e-01  -1.5962250e-03
   3.3680125e-01  -1.7272122e-03
   3.3688928e-01  -1.8617163e-03
   3.3697731e-01  -1.9997489e-03
   3.3706535e-01  -2.1413191e-03
   3.3715338e-01  -2.2864335e-03
   3.3724142e-01  -2.4350958e-03
   3.3732945e-01  -2.5873074e-03
   3.3741748e-01  -2.7430668e-03
   3.3750552e-01  -2.9023698e-03
   3.3759355e-01  -3.0652096e-03
   3.3768158e-01  -3.2315766e-03
   3.3776962e-01  -3.4014584e-03
   3.3785765e-01  -3.5748400e-03
   3.3794569e-01  -3.7517036e-03
   3.3803372e-01  -3.9320283e-03
   3.3812175e-01  -4.1157909e-03
   3.3820979e-01  -4.3029649e-03
   3.3829782e-01  -4.4935213e-03
   3.3838585e-01  -4.6874282e-03
   3.3847389e-01  -4.8846507e-03
   3.3856192e-01  -5.0851514e-03
   3.3864996e-01  -5.2888896e-03
   3.3873799e-01  -5.4958222e-03
   3.3882602e-01  -5.7059029e-03
   3.3891406e-01  -5.9190827e-03
   3.3900209e-01  -6.1353098e-03
   3.3909012e-01  -6.3545294e-03
   3.3917816e-01  -6.5766841e-03
   3.3926619e-01  -6.8017134e-03
   3.3935423e-01  -7.0295541e-03
   3.3944226e-01  -7.2601402e-03
   3.3953029e-01  -7.4934028e-03
   3.3961833e-01  -7.7292702e-03
   3.3970636e-01  -7.9676681e-03
   3.3979439e-01  -8.2085192e-03
   3.3988243e-01  -8.4517435e-03
   3.3997046e-01  -8.6972583e-03
   3.4005850e-01  -8.9449782e-03
   3.4014653e-01  -9.1948151e-03
   3.4023456e-01  -9.4466781e-03
   3.4032260e-01  -9.7004737e-03
   3.4041063e-01  -9.9561057e-03
   3.4049866e-01  -1.0213476e-02
   3.4058670e-01  -1.0472482e-02
   3.4067473e-01  -1.0733021e-02
   3.4076276e-01  -1.0994986e-02
   3.4085080e-01  -1.1258268e-02
   3.4093883e-01  -1.1522756e-02
   3.4102687e-01  -1.1788336e-02
   3.4111490e-01  -1.2054892e-02
   3.4120293e-01  -1.2322305e-02
   3.4129097e-01  -1.2590455e-02
   3.4137900e-01  -1.2859217e-02
   3.4146703e-01  -1.3128468e-02
   3.4155507e-01  -1.3398079e-02
   3.4164310e-01  -1.3667920e-02
   3.4173114e-01  -1.3937860e-02
   3.4181917e-01  -1.4207764e-02
   3.4190720e-01  -1.4477497e-02
   3.4199524e-01  -1.4746920e-02
   3.4208327e-01  -1.5015894e-02
   3.4217130e-01  -1.5284277e-02
   3.4225934e-01  -1.5551925e-02
   3.4234737e-01  -1.5818693e-02
   3.4243541e-01  -1.6084434e-02
   3.4252344e-01  -1.6348999e-02
   3.4261147e-01  -1.6612238e-02
   3.4269951e-01  -1.6873999e-02
   3.4278754e-01  -1.7134128e-02
   3.4287557e-01  -1.7392470e-02
   3.4296361e-01  -1.7648870e-02
   3.4305164e-01  -1.7903170e-02
   3.4313968e-01  -1.8155211e-02
   3.4322771e-01  -1.8404834e-02
   3.4331574e-01  -1.8651876e-02
   3.4340378e-01  -1.8896177e-02
   3.4349181e-01  -1.9137572e-02
   3.4357984e-01  -1.9375899e-02
   3.4366788e-01  -1.9610992e-02
   3.4375591e-01  -1.9842685e-02
   3.4384395e-01  -2.0070813e-02
   3.4393198e-01  -2.0295207e-02
   3.4402001e-01  -2.0515702e-02
   3.4410805e-01  -2.0732128e-02
   3.4419608e-01  -2.0944317e-02
   3.4428411e-01  -2.1152101e-02
   3.4437215e-01  -2.1355311e-02
   3.4446018e-01  -2.1553776e-02
   3.4454821e-01  -2.1747329e-02
   3.4463625e-01  -2.1935799e-02
   3.4472428e-01  -2.2119017e-02
   3.4481232e-01  -2.2296814e-02
   3.4490035e-01  -2.2469021e-02
   3.4498838e-01  -2.2635469e-02
   3.4507642e-01  -2.2795990e-02
   3.4516445e-01  -2.2950415e-02
   3.4525248e-01  -2.3098578e-02
   3.4534052e-01  -2.3240312e-02
   3.4542855e-01  -2.3375449e-02
   3.4551659e-01  -2.3503826e-02
   3.4560462e-01  -2.3625276e-02
   3.4569265e-01  -2.3739638e-02
   3.4578069e-01  -2.3846747e-02
   3.4586872e-01  -2.3946443e-02
   3.4595675e-01  -2.4038565e-02
   3.4604479e-01  -2.4122954e-02
   3.4613282e-01  -2.4199452e-02
   3.4622086e-01  -2.4267902e-02
   3.4630889e-01  -2.4328151e-02
   3.4639692e-01  -2.4380044e-02
   3.4648496e-01  -2.4423430e-02
   3.4657299e-01  -2.4458159e-02
   3.4666102e-01  -2.4484083e-02
   3.4674906e-01  -2.4501056e-02
   3.4683709e-01  -2.4508933e-02
   3.4692513e-01  -2.4507573e-02
   3.4701316e-01  -2.4496836e-02
   3.4710119e-01  -2.4476584e-02
   3.4718923e-01  -2.4446682e-02
   3.4727726e-01  -2.4406996e-02
   3.4736529e-01  -2.4357396e-02
   3.4745333e-01  -2.4297755e-02
   3.4754136e-01  -2.4227947e-02
   3.4762939e-01  -2.4147849e-02
   3.4771743e-01  -2.4057342e-02
   3.4780546e-01  -2.3956308e-02
   3.4789350e-01  -2.3844634e-02
   3.4798153e-01  -2.3722209e-02
   3.4806956e-01  -2.3588925e-02
   3.4815760e-01  -2.3444677e-02
   3.4824563e-01  -2.3289364e-02
   3.4833366e-01  -2.3122887e-02
   3.4842170e-01  -2.2945153e-02
   3.4850973e-01  -2.2756068e-02
   3.4859777e-01  -2.2555546e-02
   3.4868580e-01  -2.2343503e-02
   3.4877383e-01  -2.2119858e-02
   3.4886187e-01  -2.1884533e-02
   3.4894990e-01  -2.1637457e-02
   3.4903793e-01  -2.1378560e-02
   3.4912597e-01  -2.1107776e-02
   3.4921400e-01  -2.0825045e-02
   3.4930204e-01  -2.0530308e-02
   3.4939007e-01  -2.0223514e-02
   3.4947810e-01  -1.9904612e-02
   3.4956614e-01  -1.9573558e-02
   3.4965417e-01  -1.9230312e-02
   3.4974220e-01  -1.8874837e-02
   3.4983024e-01  -1.8507101e-02
   3.4991827e-01  -1.8127077e-02
   3.5000631e-01  -1.7734742e-02
   3.5009434e-01  -1.7330078e-02
   3.5018237e-01  -1.6913070e-02
   3.5027041e-01  -1.6483709e-02
   3.5035844e-01  -1.6041991e-02
   3.5044647e-01  -1.5587915e-02
   3.5053451e-01  -1.5121487e-02
   3.5062254e-01  -1.4642715e-02
   3.5071058e-01  -1.4151614e-02
   3.5079861e-01  -1.3648203e-02
   3.5088664e-01  -1.3132507e-02
   3.5097468e-01  -1.2604553e-02
   3.5106271e-01  -1.2064376e-02
   3.5115074e-01  -1.1512014e-02
   3.5123878e-01  -1.0947512e-02
   3.5132681e-01  -1.0370917e-02
   3.5141484e-01  -9.7822843e-03
   3.5150288e-01  -9.1816715e-03
   3.5159091e-01  -8.5691426e-03
   3.5167895e-01  -7.9447666e-03
   3.5176698e-01  -7.3086173e-03
   3.5185501e-01  -6.6607737e-03
   3.5194305e-01  -6.0013198e-03
   3.5203108e-01  -5.3303449e-03
   3.5211911e-01  -4.6479432e-03
   3.5220715e-01  -3.9542140e-03
   3.5229518e-01  -3.2492619e-03
   3.5238322e-01  -2.5331965e-03
   3.5247125e-01  -1.8061323e-03
   3.5255928e-01  -1.0681891e-03
   3.5264732e-01  -3.1949188e-04
   3.5273535e-01   4.3982958e-04
   3.5282338e-01   1.2096403e-03
   3.5291142e-01   1.9898002e-03
   3.5299945e-01   2.7801644e-03
   3.5308749e-01   3.5805827e-03
   3.5317552e-01   4.3909001e-03
   3.5326355e-01   5.2109568e-03
   3.5335159e-01   6.0405877e-03
   3.5343962e-01   6.8796231e-03
   3.5352765e-01   7.7278883e-03
   3.5361569e-01   8.5852037e-03
   3.5370372e-01   9.4513851e-03
   3.5379176e-01   1.0326243e-02
   3.5387979e-01   1.1209585e-02
   3.5396782e-01   1.2101210e-02
   3.5405586e-01   1.3000917e-02
   3.5414389e-01   1.3908498e-02
   3.5423192e-01   1.4823740e-02
   3.5431996e-01   1.5746427e-02
   3.5440799e-01   1.6676337e-02
   3.5449603e-01   1.7613244e-02
   3.5458406e-01   1.8556919e-02
   3.5467209e-01   1.9507128e-02
   3.5476013e-01   2.0463632e-02
   3.5484816e-01   2.1426188e-02
   3.5493619e-01   2.2394550e-02
   3.5502423e-01   2.3368466e-02
   3.5511226e-01   2.4347683e-02
   3.5520029e-01   2.5331942e-02
   3.5528833e-01   2.6320980e-02
   3.5537636e-01   2.7314532e-02
   3.5546440e-01   2.8312327e-02
   3.5555243e-01   2.9314093e-02
   3.5564046e-01   3.0319552e-02
   3.5572850e-01   3.1328424e-02
   3.5581653e-01   3.2340426e-02
   3.5590456e-01   3.3355271e-02
   3.5599260e-01   3.4372669e-02
   3.5608063e-01   3.5392327e-02
   3.5616867e-01   3.6413949e-02
   3.5625670e-01   3.7437237e-02
   3.5634473e-01   3.8461888e-02
   3.5643277e-01   3.9487598e-02
   3.5652080e-01   4.0514061e-02
   3.5660883e-01   4.1540966e-02
   3.5669687e-01   4.2568003e-02
   3.5678490e-01   4.3594857e-02
   3.5687294e-01   4.4621212e-02
   3.5696097e-01   4.5646750e-02
   3.5704900e-01   4.6671150e-02
   3.5713704e-01   4.7694090e-02
   3.5722507e-01   4.8715247e-02
   3.5731310e-01   4.9734294e-02
   3.5740114e-01   5.0750905e-02
   3.5748917e-01   5.1764752e-02
   3.5757721e-01   5.2775504e-02
   3.5766524e-01   5.3782831e-02
   3.5775327e-01   5.4786401e-02
   3.5784131e-01   5.5785880e-02
   3.5792934e-01   5.6780936e-02
   3.5801737e-01   5.7771233e-02
   3.5810541e-01   5.8756436e-02
   3.5819344e-01   5.9736211e-02
   3.5828148e-01   6.0710221e-02
   3.5836951e-01   6.1678129e-02
   3.5845754e-01   6.2639601e-02
   3.5854558e-01   6.3594299e-02
   3.5863361e-01   6.4541889e-02
   3.5872164e-01   6.5482033e-02
   3.5880968e-01   6.6414397e-02
   3.5889771e-01   6.7338646e-02
   3.5898574e-01   6.8254446e-02
   3.5907378e-01   6.9161463e-02
   3.5916181e-01   7.0059365e-02
   3.5924985e-01   7.0947821e-02
   3.5933788e-01   7.1826501e-02
   3.5942591e-01   7.2695075e-02
   3.5951395e-01   7.3553216e-02
   3.5960198e-01   7.4400598e-02
   3.5969001e-01   7.5236897e-02
   3.5977805e-01   7.6061790e-02
   3.5986608e-01   7.6874957e-02
   3.5995412e-01   7.7676079e-02
   3.6004215e-01   7.8464841e-02
   3.6013018e-01   7.9240927e-02
   3.6021822e-01   8.0004027e-02
   3.6030625e-01   8.0753831e-02
   3.6039428e-01   8.1490034e-02
   3.6048232e-01   8.2212332e-02
   3.6057035e-01   8.2920423e-02
   3.6065839e-01   8.3614012e-02
   3.6074642e-01   8.4292803e-02
   3.6083445e-01   8.4956505e-02
   3.6092249e-01   8.5604832e-02
   3.6101052e-01   8.6237499e-02
   3.6109855e-01   8.6854225e-02
   3.6118659e-01   8.7454735e-02
   3.6127462e-01   8.8038755e-02
   3.6136266e-01   8.8606018e-02
   3.6145069e-01   8.9156258e-02
   3.6153872e-01   8.9689215e-02
   3.6162676e-01   9.0204635e-02
   3.6171479e-01   9.0702264e-02
   3.6180282e-01   9.1181857e-02
   3.6189086e-01   9.1643172e-02
   3.6197889e-01   9.2085971e-02
   3.6206692e-01   9.2510022e-02
   3.6215496e-01   9.2915098e-02
   3.6224299e-01   9.3300976e-02
   3.6233103e-01   9.3667441e-02
   3.6241906e-01   9.4014279e-02
   3.6250709e-01   9.4341285e-02
   3.6259513e-01   9.4648258e-02
   3.6268316e-01   9.4935003e-02
   3.6277119e-01   9.5201331e-02
   3.6285923e-01   9.5447058e-02
   3.6294726e-01   9.5672007e-02
   3.6303530e-01   9.5876006e-02
   3.6312333e-01   9.6058889e-02
   3.6321136e-01   9.6220497e-02
   3.6329940e-01   9.6360677e-02
   3.6338743e-01   9.6479281e-02
   3.6347546e-01   9.6576169e-02
   3.6356350e-01   9.6651208e-02
   3.6365153e-01   9.6704269e-02
   3.6373957e-01   9.6735231e-02
   3.6382760e-01   9.6743980e-02
   3.6391563e-01   9.6730409e-02
   3.6400367e-01   9.6694417e-02
   3.6409170e-01   9.6635910e-02
   3.6417973e-01   9.6554800e-02
   3.6426777e-01   9.6451009e-02
   3.6435580e-01   9.6324462e-02
   3.6444384e-01   9.6175094e-02
   3.6453187e-01   9.6002846e-02
   3.6461990e-01   9.5807667e-02
   3.6470794e-01   9.5589511e-02
   3.6479597e-01   9.5348343e-02
   3.6488400e-01   9.5084131e-02
   3.6497204e-01   9.4796854e-02
   3.6506007e-01   9.4486495e-02
   3.6514811e-01   9.4153048e-02
   3.6523614e-01   9.3796512e-02
   3.6532417e-01   9.3416894e-02
   3.6541221e-01   9.3014207e-02
   3.6550024e-01   9.2588476e-02
   3.6558827e-01   9.2139727e-02
   3.6567631e-01   9.1668000e-02
   3.6576434e-01   9.1173337e-02
   3.6585237e-01   9.0655792e-02
   3.6594041e-01   9.0115423e-02
   3.6602844e-01   8.9552297e-02
   3.6611648e-01   8.8966490e-02
   3.6620451e-01   8.8358083e-02
   3.6629254e-01   8.7727166e-02
   3.6638058e-01   8.7073836e-02
   3.6646861e-01   8.6398197e-02
   3.6655664e-01   8.5700362e-02
   3.6664468e-01   8.4980450e-02
   3.6673271e-01   8.4238588e-02
   3.6682075e-01   8.3474911e-02
   3.6690878e-01   8.2689559e-02
   3.6699681e-01   8.1882684e-02
   3.6708485e-01   8.1054440e-02
   3.6717288e-01   8.0204992e-02
   3.6726091e-01   7.9334511e-02
   3.6734895e-01   7.8443174e-02
   3.6743698e-01   7.7531168e-02
   3.6752502e-01   7.6598684e-02
   3.6761305e-01   7.5645923e-02
   3.6770108e-01   7.4673091e-02
   3.6778912e-01   7.3680401e-02
   3.6787715e-01   7.2668074e-02
   3.6796518e-01   7.1636338e-02
   3.6805322e-01   7.0585425e-02
   3.6814125e-01   6.9515578e-02
   3.6822929e-01   6.8427044e-02
   3.6831732e-01   6.7320076e-02
   3.6840535e-01   6.6194935e-02
   3.6849339e-01   6.5051889e-02
   3.6858142e-01   6.3891210e-02
   3.6866945e-01   6.2713178e-02
   3.6875749e-01   6.1518079e-02
   3.6884552e-01   6.0306205e-02
   3.6893356e-01   5.9077854e-02
   3.6902159e-01   5.7833329e-02
   3.6910962e-01   5.6572940e-02
   3.6919766e-01   5.5297002e-02
   3.6928569e-01   5.4005837e-02
   3.6937372e-01   5.2699771e-02
   3.6946176e-01   5.1379136e-02
   3.6954979e-01   5.0044270e-02
   3.6963782e-01   4.8695514e-02
   3.6972586e-01   4.7333217e-02
   3.6981389e-01   4.5957730e-02
   3.6990193e-01   4.4569413e-02
   3.6998996e-01   4.3168626e-02
   3.7007799e-01   4.1755738e-02
   3.7016603e-01   4.0331119e-02
   3.7025406e-01   3.8895145e-02
   3.7034209e-01   3.7448198e-02
   3.7043013e-01   3.5990660e-02
   3.7051816e-01   3.4522921e-02
   3.7060620e-01   3.3045373e-02
   3.7069423e-01   3.1558412e-02
   3.7078226e-01   3.0062438e-02
   3.7087030e-01   2.8557855e-02
   3.7095833e-01   2.7045069e-02
   3.7104636e-01   2.5524490e-02
   3.7113440e-01   2.3996532e-02
   3.7122243e-01   2.2461611e-02
   3.7131047e-01   2.0920145e-02
   3.7139850e-01   1.9372558e-02
   3.7148653e-01   1.7819272e-02
   3.7157457e-01   1.6260715e-02
   3.7166260e-01   1.4697317e-02
   3.7175063e-01   1.3129507e-02
   3.7183867e-01   1.1557720e-02
   3.7192670e-01   9.9823909e-03
   3.7201474e-01   8.4039562e-03
   3.7210277e-01   6.8228545e-03
   3.7219080e-01   5.2395256e-03
   3.7227884e-01   3.6544108e-03
   3.7236687e-01   2.0679522e-03
   3.7245490e-01   4.8059327e-04
   3.7254294e-01  -1.1072220e-03
   3.7263097e-01  -2.6950489e-03
   3.7271901e-01  -4.2824420e-03
   3.7280704e-01  -5.8689556e-03
   3.7289507e-01  -7.4541438e-03
   3.7298311e-01  -9.0375605e-03
   3.7307114e-01  -1.0618760e-02
   3.7315917e-01  -1.2197296e-02
   3.7324721e-01  -1.3772723e-02
   3.7333524e-01  -1.5344598e-02
   3.7342327e-01  -1.6912474e-02
   3.7351131e-01  -1.8475909e-02
   3.7359934e-01  -2.0034461e-02
   3.7368738e-01  -2.1587688e-02
   3.7377541e-01  -2.3135150e-02
   3.7386344e-01  -2.4676409e-02
   3.7395148e-01  -2.6211027e-02
   3.7403951e-01  -2.7738569e-02
   3.7412754e-01  -2.9258601e-02
   3.7421558e-01  -3.0770692e-02
   3.7430361e-01  -3.2274412e-02
   3.7439165e-01  -3.3769335e-02
   3.7447968e-01  -3.5255035e-02
   3.7456771e-01  -3.6731090e-02
   3.7465575e-01  -3.8197082e-02
   3.7474378e-01  -3.9652592e-02
   3.7483181e-01  -4.1097209e-02
   3.7491985e-01  -4.2530520e-02
   3.7500788e-01  -4.3952120e-02
   3.7509592e-01  -4.5361604e-02
   3.7518395e-01  -4.6758571e-02
   3.7527198e-01  -4.8142626e-02
   3.7536002e-01  -4.9513375e-02
   3.7544805e-01  -5.0870430e-02
   3.7553608e-01  -5.2213406e-02
   3.7562412e-01  -5.3541921e-02
   3.7571215e-01  -5.4855600e-02
   3.7580019e-01  -5.6154071e-02
   3.7588822e-01  -5.7436966e-02
   3.7597625e-01  -5.8703922e-02
   3.7606429e-01  -5.9954582e-02
   3.7615232e-01  -6.1188593e-02
   3.7624035e-01  -6.2405606e-02
   3.7632839e-01  -6.3605279e-02
   3.7641642e-01  -6.4787275e-02
   3.7650445e-01  -6.5951260e-02
   3.7659249e-01  -6.7096908e-02
   3.7668052e-01  -6.8223898e-02
   3.7676856e-01  -6.9331914e-02
   3.7685659e-01  -7.0420647e-02
   3.7694462e-01  -7.1489792e-02
   3.7703266e-01  -7.2539051e-02
   3.7712069e-01  -7.3568134e-02
   3.7720872e-01  -7.4576753e-02
   3.7729676e-01  -7.5564629e-02
   3.7738479e-01  -7.6531490e-02
   3.7747283e-01  -7.7477067e-02
   3.7756086e-01  -7.8401102e-02
   3.7764889e-01  -7.9303340e-02
   3.7773693e-01  -8.0183534e-02
   3.7782496e-01  -8.1041444e-02
   3.7791299e-01  -8.1876836e-02
   3.7800103e-01  -8.2689484e-02
   3.7808906e-01  -8.3479167e-02
   3.7817710e-01  -8.4245673e-02
   3.7826513e-01  -8.4988797e-02
   3.7835316e-01  -8.5708339e-02
   3.7844120e-01  -8.6404108e-02
   3.7852923e-01  -8.7075920e-02
   3.7861726e-01  -8.7723598e-02
   3.7870530e-01  -8.8346972e-02
   3.7879333e-01  -8.8945881e-02
   3.7888137e-01  -8.9520168e-02
   3.7896940e-01  -9.0069688e-02
   3.7905743e-01  -9.0594300e-02
   3.7914547e-01  -9.1093871e-02
   3.7923350e-01  -9.1568278e-02
   3.7932153e-01  -9.2017402e-02
   3.7940957e-01  -9.2441134e-02
   3.7949760e-01  -9.2839373e-02
   3.7958564e-01  -9.3212023e-02
   3.7967367e-01  -9.3558999e-02
   3.7976170e-01  -9.3880222e-02
   3.7984974e-01  -9.4175620e-02
   3.7993777e-01  -9.4445129e-02
   3.8002580e-01  -9.4688695e-02
   3.8011384e-01  -9.4906269e-02
   3.8020187e-01  -9.5097811e-02
   3.8028990e-01  -9.5263288e-02
   3.8037794e-01  -9.5402675e-02
   3.8046597e-01  -9.5515956e-02
   3.8055401e-01  -9.5603121e-02
   3.8064204e-01  -9.5664168e-02
   3.8073007e-01  -9.5699104e-02
   3.8081811e-01  -9.5707942e-02
   3.8090614e-01  -9.5690703e-02
   3.8099417e-01  -9.5647416e-02
   3.8108221e-01  -9.5578118e-02
   3.8117024e-01  -9.5482853e-02
   3.8125828e-01  -9.5361673e-02
   3.8134631e-01  -9.5214636e-02
   3.8143434e-01  -9.5041811e-02
   3.8152238e-01  -9.4843269e-02
   3.8161041e-01  -9.4619094e-02
   3.8169844e-01  -9.4369374e-02
   3.8178648e-01  -9.4094204e-02
   3.8187451e-01  -9.3793690e-02
   3.8196255e-01  -9.3467940e-02
   3.8205058e-01  -9.3117073e-02
   3.8213861e-01  -9.2741213e-02
   3.8222665e-01  -9.2340494e-02
   3.8231468e-01  -9.1915052e-02
   3.8240271e-01  -9.1465035e-02
   3.8249075e-01  -9.0990595e-02
   3.8257878e-01  -9.0491892e-02
   3.8266682e-01  -8.9969090e-02
   3.8275485e-01  -8.9422364e-02
   3.8284288e-01  -8.8851893e-02
   3.8293092e-01  -8.8257862e-02
   3.8301895e-01  -8.7640464e-02
   3.8310698e-01  -8.6999898e-02
   3.8319502e-01  -8.6336368e-02
   3.8328305e-01  -8.5650085e-02
   3.8337109e-01  -8.4941267e-02
   3.8345912e-01  -8.4210136e-02
   3.8354715e-01  -8.3456923e-02
   3.8363519e-01  -8.2681861e-02
   3.8372322e-01  -8.1885191e-02
   3.8381125e-01  -8.1067160e-02
   3.8389929e-01  -8.0228019e-02
   3.8398732e-01  -7.9368026e-02
   3.8407535e-01  -7.8487443e-02
   3.8416339e-01  -7.7586538e-02
   3.8425142e-01  -7.6665585e-02
   3.8433946e-01  -7.5724860e-02
   3.8442749e-01  -7.4764646e-02
   3.8451552e-01  -7.3785233e-02
   3.8460356e-01  -7.2786912e-02
   3.8469159e-01  -7.1769979e-02
   3.8477962e-01  -7.0734738e-02
   3.8486766e-01  -6.9681493e-02
   3.8495569e-01  -6.8610556e-02
   3.8504373e-01  -6.7522239e-02
   3.8513176e-01  -6.6416862e-02
   3.8521979e-01  -6.5294748e-02
   3.8530783e-01  -6.4156221e-02
   3.8539586e-01  -6.3001613e-02
   3.8548389e-01  -6.1831257e-02
   3.8557193e-01  -6.0645489e-02
   3.8565996e-01  -5.9444649e-02
   3.8574800e-01  -5.8229082e-02
   3.8583603e-01  -5.6999134e-02
   3.8592406e-01  -5.5755154e-02
   3.8601210e-01  -5.4497494e-02
   3.8610013e-01  -5.3226510e-02
   3.8618816e-01  -5.1942560e-02
   3.8627620e-01  -5.0646003e-02
   3.8636423e-01  -4.9337203e-02
   3.8645227e-01  -4.8016523e-02
   3.8654030e-01  -4.6684331e-02
   3.8662833e-01  -4.5340996e-02
   3.8671637e-01  -4.3986889e-02
   3.8680440e-01  -4.2622381e-02
   3.8689243e-01  -4.1247847e-02
   3.8698047e-01  -3.9863663e-02
   3.8706850e-01  -3.8470205e-02
   3.8715654e-01  -3.7067852e-02
   3.8724457e-01  -3.5656982e-02
   3.8733260e-01  -3.4237976e-02
   3.8742064e-01  -3.2811215e-02
   3.8750867e-01  -3.1377082e-02
   3.8759670e-01  -2.9935957e-02
   3.8768474e-01  -2.8488224e-02
   3.8777277e-01  -2.7034267e-02
   3.8786080e-01  -2.5574469e-02
   3.8794884e-01  -2.4109213e-02
   3.8803687e-01  -2.2638884e-02
   3.8812491e-01  -2.1163864e-02
   3.8821294e-01  -1.9684536e-02
   3.8830097e-01  -1.8201284e-02
   3.8838901e-01  -1.6714491e-02
   3.8847704e-01  -1.5224537e-02
   3.8856507e-01  -1.3731803e-02
   3.8865311e-01  -1.2236671e-02
   3.8874114e-01  -1.0739518e-02
   3.8882918e-01  -9.2407243e-03
   3.8891721e-01  -7.7406654e-03
   3.8900524e-01  -6.2397173e-03
   3.8909328e-01  -4.7382542e-03
   3.8918131e-01  -3.2366490e-03
   3.8926934e-01  -1.7352725e-03
   3.8935738e-01  -2.3449412e-04
   3.8944541e-01   1.2653187e-03
   3.8953345e-01   2.7638005e-03
   3.8962148e-01   4.2605878e-03
   3.8970951e-01   5.7553194e-03
   3.8979755e-01   7.2476364e-03
   3.8988558e-01   8.7371821e-03
   3.8997361e-01   1.0223603e-02
   3.9006165e-01   1.1706546e-02
   3.9014968e-01   1.3185664e-02
   3.9023772e-01   1.4660610e-02
   3.9032575e-01   1.6131041e-02
   3.9041378e-01   1.7596617e-02
   3.9050182e-01   1.9057001e-02
   3.9058985e-01   2.0511859e-02
   3.9067788e-01   2.1960859e-02
   3.9076592e-01   2.3403674e-02
   3.9085395e-01   2.4839981e-02
   3.9094198e-01   2.6269459e-02
   3.9103002e-01   2.7691790e-02
   3.9111805e-01   2.9106662e-02
   3.9120609e-01   3.0513764e-02
   3.9129412e-01   3.1912792e-02
   3.9138215e-01   3.3303443e-02
   3.9147019e-01   3.4685419e-02
   3.9155822e-01   3.6058426e-02
   3.9164625e-01   3.7422175e-02
   3.9173429e-01   3.8776380e-02
   3.9182232e-01   4.0120759e-02
   3.9191036e-01   4.1455036e-02
   3.9199839e-01   4.2778938e-02
   3.9208642e-01   4.4092196e-02
   3.9217446e-01   4.5394547e-02
   3.9226249e-01   4.6685731e-02
   3.9235052e-01   4.7965494e-02
   3.9243856e-01   4.9233587e-02
   3.9252659e-01   5.0489763e-02
   3.9261463e-01   5.1733782e-02
   3.9270266e-01   5.2965408e-02
   3.9279069e-01   5.4184412e-02
   3.9287873e-01   5.5390566e-02
   3.9296676e-01   5.6583650e-02
   3.9305479e-01   5.7763448e-02
   3.9314283e-01   5.8929749e-02
   3.9323086e-01   6.0082346e-02
   3.9331890e-01   6.1221040e-02
   3.9340693e-01   6.2345634e-02
   3.9349496e-01   6.3455938e-02
   3.9358300e-01   6.4551767e-02
   3.9367103e-01   6.5632940e-02
   3.9375906e-01   6.6699283e-02
   3.9384710e-01   6.7750625e-02
   3.9393513e-01   6.8786803e-02
   3.9402317e-01   6.9807658e-02
   3.9411120e-01   7.0813035e-02
   3.9419923e-01   7.1802787e-02
   3.9428727e-01   7.2776770e-02
   3.9437530e-01   7.3734847e-02
   3.9446333e-01   7.4676885e-02
   3.9455137e-01   7.5602758e-02
   3.9463940e-01   7.6512344e-02
   3.9472743e-01   7.7405527e-02
   3.9481547e-01   7.8282196e-02
   3.9490350e-01   7.9142245e-02
   3.9499154e-01   7.9985576e-02
   3.9507957e-01   8.0812093e-02
   3.9516760e-01   8.1621706e-02
   3.9525564e-01   8.2414334e-02
   3.9534367e-01   8.3189896e-02
   3.9543170e-01   8.3948320e-02
   3.9551974e-01   8.4689539e-02
   3.9560777e-01   8.5413489e-02
   3.9569581e-01   8.6120114e-02
   3.9578384e-01   8.6809362e-02
   3.9587187e-01   8.7481188e-02
   3.9595991e-01   8.8135548e-02
   3.9604794e-01   8.8772409e-02
   3.9613597e-01   8.9391738e-02
   3.9622401e-01   8.9993511e-02
   3.9631204e-01   9.0577707e-02
   3.9640008e-01   9.1144312e-02
   3.9648811e-01   9.1693314e-02
   3.9657614e-01   9.2224710e-02
   3.9666418e-01   9.2738499e-02
   3.9675221e-01   9.3234687e-02
   3.9684024e-01   9.3713283e-02
   3.9692828e-01   9.4174303e-02
   3.9701631e-01   9.4617767e-02
   3.9710435e-01   9.5043699e-02
   3.9719238e-01   9.5452130e-02
   3.9728041e-01   9.5843094e-02
   3.9736845e-01   9.6216629e-02
   3.9745648e-01   9.6572781e-02
   3.9754451e-01   9.6911598e-02
   3.9763255e-01   9.7233133e-02
   3.9772058e-01   9.7537444e-02
   3.9780862e-01   9.7824593e-02
   3.9789665e-01   9.8094647e-02
   3.9798468e-01   9.8347678e-02
   3.9807272e-01   9.8583760e-02
   3.9816075e-01   9.8802975e-02
   3.9824878e-01   9.9005406e-02
   3.9833682e-01   9.9191141e-02
   3.9842485e-01   9.9360273e-02
   3.9851288e-01   9.9512899e-02
   3.9860092e-01   9.9649119e-02
   3.9868895e-01   9.9769038e-02
   3.9877699e-01   9.9872765e-02
   3.9886502e-01   9.9960412e-02
   3.9895305e-01   1.0003209e-01
   3.9904109e-01   1.0008793e-01
   3.9912912e-01   1.0012805e-01
   3.9921715e-01   1.0015258e-01
   3.9930519e-01   1.0016164e-01
   3.9939322e-01   1.0015538e-01
   3.9948126e-01   1.0013392e-01
   3.9956929e-01   1.0009742e-01
   3.9965732e-01   1.0004601e-01
   3.9974536e-01   9.9979845e-02
   3.9983339e-01   9.9899071e-02
   3.9992142e-01   9.9803845e-02
   4.0000946e-01   9.9694322e-02
   4.0009749e-01   9.9570663e-02
   4.0018553e-01   9.9433029e-02
   4.0027356e-01   9.9281587e-02
   4.0036159e-01   9.9116503e-02
   4.0044963e-01   9.8937950e-02
   4.0053766e-01   9.8746100e-02
   4.0062569e-01   9.8541129e-02
   4.0071373e-01   9.8323216e-02
   4.0080176e-01   9.8092541e-02
   4.0088980e-01   9.7849287e-02
   4.0097783e-01   9.7593639e-02
   4.0106586e-01   9.7325785e-02
   4.0115390e-01   9.7045914e-02
   4.0124193e-01   9.6754218e-02
   4.0132996e-01   9.6450890e-02
   4.0141800e-01   9.6136125e-02
   4.0150603e-01   9.5810121e-02
   4.0159407e-01   9.5473077e-02
   4.0168210e-01   9.5125192e-02
   4.0177013e-01   9.4766669e-02
   4.0185817e-01   9.4397712e-02
   4.0194620e-01   9.4018525e-02
   4.0203423e-01   9.3629315e-02
   4.0212227e-01   9.3230290e-02
   4.0221030e-01   9.2821659e-02
   4.0229833e-01   9.2403632e-02
   4.0238637e-01   9.1976419e-02
   4.0247440e-01   9.1540234e-02
   4.0256244e-01   9.1095289e-02
   4.0265047e-01   9.0641799e-02
   4.0273850e-01   9.0179978e-02
   4.0282654e-01   8.9710041e-02
   4.0291457e-01   8.9232206e-02
   4.0300260e-01   8.8746688e-02
   4.0309064e-01   8.8253706e-02
   4.0317867e-01   8.7753477e-02
   4.0326671e-01   8.7246219e-02
   4.0335474e-01   8.6732152e-02
   4.0344277e-01   8.6211493e-02
   4.0353081e-01   8.5684461e-02
   4.0361884e-01   8.5151277e-02
   4.0370687e-01   8.4612159e-02
   4.0379491e-01   8.4067326e-02
   4.0388294e-01   8.3516998e-02
   4.0397098e-01   8.2961394e-02
   4.0405901e-01   8.2400732e-02
   4.0414704e-01   8.1835231e-02
   4.0423508e-01   8.1265110e-02
   4.0432311e-01   8.0690586e-02
   4.0441114e-01   8.0111877e-02
   4.0449918e-01   7.9529200e-02
   4.0458721e-01   7.8942772e-02
   4.0467525e-01   7.8352807e-02
   4.0476328e-01   7.7759522e-02
   4.0485131e-01   7.7163131e-02
   4.0493935e-01   7.6563848e-02
   4.0502738e-01   7.5961885e-02
   4.0511541e-01   7.5357455e-02
   4.0520345e-01   7.4750769e-02
   4.0529148e-01   7.4142035e-02
   4.0537951e-01   7.3531465e-02
   4.0546755e-01   7.2919265e-02
   4.0555558e-01   7.2305643e-02
   4.0564362e-01   7.1690803e-02
   4.0573165e-01   7.1074951e-02
   4.0581968e-01   7.0458289e-02
   4.0590772e-01   6.9841019e-02
   4.0599575e-01   6.9223341e-02
   4.0608378e-01   6.8605454e-02
   4.0617182e-01   6.7987556e-02
   4.0625985e-01   6.7369842e-02
   4.0634789e-01   6.6752507e-02
   4.0643592e-01   6.6135744e-02
   4.0652395e-01   6.5519743e-02
   4.0661199e-01   6.4904693e-02
   4.0670002e-01   6.4290784e-02
   4.0678805e-01   6.3678200e-02
   4.0687609e-01   6.3067125e-02
   4.0696412e-01   6.2457742e-02
   4.0705216e-01   6.1850230e-02
   4.0714019e-01   6.1244770e-02
   4.0722822e-01   6.0641536e-02
   4.0731626e-01   6.0040704e-02
   4.0740429e-01   5.9442445e-02
   4.0749232e-01   5.8846932e-02
   4.0758036e-01   5.8254331e-02
   4.0766839e-01   5.7664808e-02
   4.0775643e-01   5.7078530e-02
   4.0784446e-01   5.6495656e-02
   4.0793249e-01   5.5916347e-02
   4.0802053e-01   5.5340761e-02
   4.0810856e-01   5.4769053e-02
   4.0819659e-01   5.4201375e-02
   4.0828463e-01   5.3637879e-02
   4.0837266e-01   5.3078713e-02
   4.0846070e-01   5.2524024e-02
   4.0854873e-01   5.1973955e-02
   4.0863676e-01   5.1428647e-02
   4.0872480e-01   5.0888239e-02
   4.0881283e-01   5.0352869e-02
   4.0890086e-01   4.9822669e-02
   4.0898890e-01   4.9297773e-02
   4.0907693e-01   4.8778309e-02
   4.0916496e-01   4.8264404e-02
   4.0925300e-01   4.7756182e-02
   4.0934103e-01   4.7253765e-02
   4.0942907e-01   4.6757272e-02
   4.0951710e-01   4.6266821e-02
   4.0960513e-01   4.5782524e-02
   4.0969317e-01   4.5304495e-02
   4.0978120e-01   4.4832842e-02
   4.0986923e-01   4.4367671e-02
   4.0995727e-01   4.3909087e-02
   4.1004530e-01   4.3457190e-02
   4.1013334e-01   4.3012081e-02
   4.1022137e-01   4.2573854e-02
   4.1030940e-01   4.2142604e-02
   4.1039744e-01   4.1718422e-02
   4.1048547e-01   4.1301396e-02
   4.1057350e-01   4.0891611e-02
   4.1066154e-01   4.0489152e-02
   4.1074957e-01   4.0094098e-02
   4.1083761e-01   3.9706528e-02
   4.1092564e-01   3.9326518e-02
   4.1101367e-01   3.8954139e-02
   4.1110171e-01   3.8589462e-02
   4.1118974e-01   3.8232555e-02
   4.1127777e-01   3.7883483e-02
   4.1136581e-01   3.7542309e-02
   4.1145384e-01   3.7209091e-02
   4.1154188e-01   3.6883888e-02
   4.1162991e-01   3.6566755e-02
   4.1171794e-01   3.6257742e-02
   4.1180598e-01   3.5956901e-02
   4.1189401e-01   3.5664277e-02
   4.1198204e-01   3.5379917e-02
   4.1207008e-01   3.5103861e-02
   4.1215811e-01   3.4836148e-02
   4.1224615e-01   3.4576817e-02
   4.1233418e-01   3.4325902e-02
   4.1242221e-01   3.4083434e-02
   4.1251025e-01   3.3849443e-02
   4.1259828e-01   3.3623956e-02
   4.1268631e-01   3.3406999e-02
   4.1277435e-01   3.3198592e-02
   4.1286238e-01   3.2998756e-02
   4.1295041e-01   3.2807508e-02
   4.1303845e-01   3.2624864e-02
   4.1312648e-01   3.2450835e-02
   4.1321452e-01   3.2285433e-02
   4.1330255e-01   3.2128665e-02
   4.1339058e-01   3.1980536e-02
   4.1347862e-01   3.1841051e-02
   4.1356665e-01   3.1710210e-02
   4.1365468e-01   3.1588012e-02
   4.1374272e-01   3.1474453e-02
   4.1383075e-01   3.1369528e-02
   4.1391879e-01   3.1273230e-02
   4.1400682e-01   3.1185547e-02
   4.1409485e-01   3.1106468e-02
   4.1418289e-01   3.1035979e-02
   4.1427092e-01   3.0974062e-02
   4.1435895e-01   3.0920700e-02
   4.1444699e-01   3.0875872e-02
   4.1453502e-01   3.0839554e-02
   4.1462306e-01   3.0811723e-02
   4.1471109e-01   3.0792352e-02
   4.1479912e-01   3.0781411e-02
   4.1488716e-01   3.0778870e-02
   4.1497519e-01   3.0784697e-02
   4.1506322e-01   3.0798857e-02
   4.1515126e-01   3.0821314e-02
   4.1523929e-01   3.0852028e-02
   4.1532733e-01   3.0890961e-02
   4.1541536e-01   3.0938070e-02
   4.1550339e-01   3.0993311e-02
   4.1559143e-01   3.1056640e-02
   4.1567946e-01   3.1128008e-02
   4.1576749e-01   3.1207366e-02
   4.1585553e-01   3.1294665e-02
   4.1594356e-01   3.1389851e-02
   4.1603160e-01   3.1492872e-02
   4.1611963e-01   3.1603670e-02
   4.1620766e-01   3.1722190e-02
   4.1629570e-01   3.1848372e-02
   4.1638373e-01   3.1982156e-02
   4.1647176e-01   3.2123480e-02
   4.1655980e-01   3.2272282e-02
   4.1664783e-01   3.2428497e-02
   4.1673586e-01   3.2592058e-02
   4.1682390e-01   3.2762898e-02
   4.1691193e-01   3.2940948e-02
   4.1699997e-01   3.3126138e-02
   4.1708800e-01   3.3318397e-02
   4.1717603e-01   3.3517651e-02
   4.1726407e-01   3.3723827e-02
   4.1735210e-01   3.3936850e-02
   4.1744013e-01   3.4156643e-02
   4.1752817e-01   3.4383127e-02
   4.1761620e-01   3.4616226e-02
   4.1770424e-01   3.4855858e-02
   4.1779227e-01   3.5101942e-02
   4.1788030e-01   3.5354397e-02
   4.1796834e-01   3.5613139e-02
   4.1805637e-01   3.5878084e-02
   4.1814440e-01   3.6149148e-02
   4.1823244e-01   3.6426243e-02
   4.1832047e-01   3.6709283e-02
   4.1840851e-01   3.6998181e-02
   4.1849654e-01   3.7292846e-02
   4.1858457e-01   3.7593190e-02
   4.1867261e-01   3.7899122e-02
   4.1876064e-01   3.8210551e-02
   4.1884867e-01   3.8527385e-02
   4.1893671e-01   3.8849530e-02
   4.1902474e-01   3.9176894e-02
   4.1911278e-01   3.9509382e-02
   4.1920081e-01   3.9846900e-02
   4.1928884e-01   4.0189351e-02
   4.1937688e-01   4.0536641e-02
   4.1946491e-01   4.0888671e-02
   4.1955294e-01   4.1245345e-02
   4.1964098e-01   4.1606565e-02
   4.1972901e-01   4.1972232e-02
   4.1981704e-01   4.2342249e-02
   4.1990508e-01   4.2716515e-02
   4.1999311e-01   4.3094930e-02
   4.2008115e-01   4.3477396e-02
   4.2016918e-01   4.3863811e-02
   4.2025721e-01   4.4254074e-02
   4.2034525e-01   4.4648084e-02
   4.2043328e-01   4.5045740e-02
   4.2052131e-01   4.5446940e-02
   4.2060935e-01   4.5851582e-02
   4.2069738e-01   4.6259563e-02
   4.2078542e-01   4.6670781e-02
   4.2087345e-01   4.7085133e-02
   4.2096148e-01   4.7502517e-02
   4.2104952e-01   4.7922828e-02
   4.2113755e-01   4.8345965e-02
   4.2122558e-01   4.8771823e-02
   4.2131362e-01   4.9200300e-02
   4.2140165e-01   4.9631292e-02
   4.2148969e-01   5.0064695e-02
   4.2157772e-01   5.0500406e-02
   4.2166575e-01   5.0938322e-02
   4.2175379e-01   5.1378339e-02
   4.2184182e-01   5.1820353e-02
   4.2192985e-01   5.2264261e-02
   4.2201789e-01   5.2709960e-02
   4.2210592e-01   5.3157347e-02
   4.2219396e-01   5.3606318e-02
   4.2228199e-01   5.4056772e-02
   4.2237002e-01   5.4508604e-02
   4.2245806e-01   5.4961712e-02
   4.2254609e-01   5.5415995e-02
   4.2263412e-01   5.5871350e-02
   4.2272216e-01   5.6327674e-02
   4.2281019e-01   5.6784867e-02
   4.2289823e-01   5.7242827e-02
   4.2298626e-01   5.7701453e-02
   4.2307429e-01   5.8160643e-02
   4.2316233e-01   5.8620299e-02
   4.2325036e-01   5.9080319e-02
   4.2333839e-01   5.9540604e-02
   4.2342643e-01   6.0001054e-02
   4.2351446e-01   6.0461571e-02
   4.2360249e-01   6.0922056e-02
   4.2369053e-01   6.1382411e-02
   4.2377856e-01   6.1842537e-02
   4.2386660e-01   6.2302339e-02
   4.2395463e-01   6.2761719e-02
   4.2404266e-01   6.3220580e-02
   4.2413070e-01   6.3678828e-02
   4.2421873e-01   6.4136367e-02
   4.2430676e-01   6.4593101e-02
   4.2439480e-01   6.5048938e-02
   4.2448283e-01   6.5503783e-02
   4.2457087e-01   6.5957543e-02
   4.2465890e-01   6.6410126e-02
   4.2474693e-01   6.6861439e-02
   4.2483497e-01   6.7311393e-02
   4.2492300e-01   6.7759895e-02
   4.2501103e-01   6.8206856e-02
   4.2509907e-01   6.8652188e-02
   4.2518710e-01   6.9095800e-02
   4.2527514e-01   6.9537605e-02
   4.2536317e-01   6.9977515e-02
   4.2545120e-01   7.0415445e-02
   4.2553924e-01   7.0851307e-02
   4.2562727e-01   7.1285017e-02
   4.2571530e-01   7.1716491e-02
   4.2580334e-01   7.2145644e-02
   4.2589137e-01   7.2572393e-02
   4.2597941e-01   7.2996657e-02
   4.2606744e-01   7.3418353e-02
   4.2615547e-01   7.3837402e-02
   4.2624351e-01   7.4253722e-02
   4.2633154e-01   7.4667235e-02
   4.2641957e-01   7.5077863e-02
   4.2650761e-01   7.5485528e-02
   4.2659564e-01   7.5890153e-02
   4.2668368e-01   7.6291663e-02
   4.2677171e-01   7.6689982e-02
   4.2685974e-01   7.7085036e-02
   4.2694778e-01   7.7476752e-02
   4.2703581e-01   7.7865057e-02
   4.2712384e-01   7.8249880e-02
   4.2721188e-01   7.8631150e-02
   4.2729991e-01   7.9008797e-02
   4.2738794e-01   7.9382752e-02
   4.2747598e-01   7.9752947e-02
   4.2756401e-01   8.0119315e-02
   4.2765205e-01   8.0481789e-02
   4.2774008e-01   8.0840304e-02
   4.2782811e-01   8.1194796e-02
   4.2791615e-01   8.1545201e-02
   4.2800418e-01   8.1891456e-02
   4.2809221e-01   8.2233500e-02
   4.2818025e-01   8.2571272e-02
   4.2826828e-01   8.2904713e-02
   4.2835632e-01   8.3233763e-02
   4.2844435e-01   8.3558364e-02
   4.2853238e-01   8.3878460e-02
   4.2862042e-01   8.4193994e-02
   4.2870845e-01   8.4504912e-02
   4.2879648e-01   8.4811159e-02
   4.2888452e-01   8.5112683e-02
   4.2897255e-01   8.5409432e-02
   4.2906059e-01   8.5701353e-02
   4.2914862e-01   8.5988398e-02
   4.2923665e-01   8.6270516e-02
   4.2932469e-01   8.6547661e-02
   4.2941272e-01   8.6819784e-02
   4.2950075e-01   8.7086840e-02
   4.2958879e-01   8.7348783e-02
   4.2967682e-01   8.7605569e-02
   4.2976486e-01   8.7857156e-02
   4.2985289e-01   8.8103500e-02
   4.2994092e-01   8.8344562e-02
   4.3002896e-01   8.8580300e-02
   4.3011699e-01   8.8810675e-02
   4.3020502e-01   8.9035650e-02
   4.3029306e-01   8.9255187e-02
   4.3038109e-01   8.9469251e-02
   4.3046913e-01   8.9677806e-02
   4.3055716e-01   8.9880818e-02
   4.3064519e-01   9.0078255e-02
   4.3073323e-01   9.0270083e-02
   4.3082126e-01   9.0456273e-02
   4.3090929e-01   9.0636795e-02
   4.3099733e-01   9.0811619e-02
   4.3108536e-01   9.0980717e-02
   4.3117339e-01   9.1144063e-02
   4.3126143e-01   9.1301631e-02
   4.3134946e-01   9.1453396e-02
   4.3143750e-01   9.1599334e-02
   4.3152553e-01   9.1739422e-02
   4.3161356e-01   9.1873640e-02
   4.3170160e-01   9.2001965e-02
   4.3178963e-01   9.2124378e-02
   4.3187766e-01   9.2240862e-02
   4.3196570e-01   9.2351397e-02
   4.3205373e-01   9.2455967e-02
   4.3214177e-01   9.2554557e-02
   4.3222980e-01   9.2647153e-02
   4.3231783e-01   9.2733740e-02
   4.3240587e-01   9.2814306e-02
   4.3249390e-01   9.2888839e-02
   4.3258193e-01   9.2957329e-02
   4.3266997e-01   9.3019767e-02
   4.3275800e-01   9.3076143e-02
   4.3284604e-01   9.3126451e-02
   4.3293407e-01   9.3170684e-02
   4.3302210e-01   9.3208837e-02
   4.3311014e-01   9.3240904e-02
   4.3319817e-01   9.3266883e-02
   4.3328620e-01   9.3286771e-02
   4.3337424e-01   9.3300566e-02
   4.3346227e-01   9.3308269e-02
   4.3355031e-01   9.3309878e-02
   4.3363834e-01   9.3305397e-02
   4.3372637e-01   9.3294827e-02
   4.3381441e-01   9.3278173e-02
   4.3390244e-01   9.3255437e-02
   4.3399047e-01   9.3226626e-02
   4.3407851e-01   9.3191746e-02
   4.3416654e-01   9.3150805e-02
   4.3425457e-01   9.3103810e-02
   4.3434261e-01   9.3050771e-02
   4.3443064e-01   9.2991699e-02
   4.3451868e-01   9.2926603e-02
   4.3460671e-01   9.2855497e-02
   4.3469474e-01   9.2778394e-02
   4.3478278e-01   9.2695307e-02
   4.3487081e-01   9.2606251e-02
   4.3495884e-01   9.2511242e-02
   4.3504688e-01   9.2410298e-02
   4.3513491e-01   9.2303435e-02
   4.3522295e-01   9.2190672e-02
   4.3531098e-01   9.2072029e-02
   4.3539901e-01   9.1947527e-02
   4.3548705e-01   9.1817185e-02
   4.3557508e-01   9.1681028e-02
   4.3566311e-01   9.1539077e-02
   4.3575115e-01   9.1391357e-02
   4.3583918e-01   9.1237893e-02
   4.3592722e-01   9.1078710e-02
   4.3601525e-01   9.0913835e-02
   4.3610328e-01   9.0743296e-02
   4.3619132e-01   9.0567119e-02
   4.3627935e-01   9.0385336e-02
   4.3636738e-01   9.0197975e-02
   4.3645542e-01   9.0005068e-02
   4.3654345e-01   8.9806646e-02
   4.3663149e-01   8.9602741e-02
   4.3671952e-01   8.9393387e-02
   4.3680755e-01   8.9178618e-02
   4.3689559e-01   8.8958468e-02
   4.3698362e-01   8.8732974e-02
   4.3707165e-01   8.8502170e-02
   4.3715969e-01   8.8266096e-02
   4.3724772e-01   8.8024788e-02
   4.3733576e-01   8.7778285e-02
   4.3742379e-01   8.7526627e-02
   4.3751182e-01   8.7269854e-02
   4.3759986e-01   8.7008006e-02
   4.3768789e-01   8.6741125e-02
   4.3777592e-01   8.6469253e-02
   4.3786396e-01   8.6192434e-02
   4.3795199e-01   8.5910710e-02
   4.3804002e-01   8.5624127e-02
   4.3812806e-01   8.5332730e-02
   4.3821609e-01   8.5036563e-02
   4.3830413e-01   8.4735673e-02
   4.3839216e-01   8.4430107e-02
   4.3848019e-01   8.4119914e-02
   4.3856823e-01   8.3805140e-02
   4.3865626e-01   8.3485834e-02
   4.3874429e-01   8.3162047e-02
   4.3883233e-01   8.2833827e-02
   4.3892036e-01   8.2501227e-02
   4.3900840e-01   8.2164295e-02
   4.3909643e-01   8.1823085e-02
   4.3918446e-01   8.1477649e-02
   4.3927250e-01   8.1128038e-02
   4.3936053e-01   8.0774307e-02
   4.3944856e-01   8.0416509e-02
   4.3953660e-01   8.0054699e-02
   4.3962463e-01   7.9688930e-02
   4.3971267e-01   7.9319258e-02
   4.3980070e-01   7.8945740e-02
   4.3988873e-01   7.8568430e-02
   4.3997677e-01   7.8187385e-02
   4.4006480e-01   7.7802663e-02
   4.4015283e-01   7.7414321e-02
   4.4024087e-01   7.7022415e-02
   4.4032890e-01   7.6627005e-02
   4.4041694e-01   7.6228149e-02
   4.4050497e-01   7.5825905e-02
   4.4059300e-01   7.5420333e-02
   4.4068104e-01   7.5011492e-02
   4.4076907e-01   7.4599443e-02
   4.4085710e-01   7.4184244e-02
   4.4094514e-01   7.3765956e-02
   4.4103317e-01   7.3344641e-02
   4.4112121e-01   7.2920358e-02
   4.4120924e-01   7.2493169e-02
   4.4129727e-01   7.2063135e-02
   4.4138531e-01   7.1630318e-02
   4.4147334e-01   7.1194780e-02
   4.4156137e-01   7.0756582e-02
   4.4164941e-01   7.0315787e-02
   4.4173744e-01   6.9872456e-02
   4.4182547e-01   6.9426653e-02
   4.4191351e-01   6.8978439e-02
   4.4200154e-01   6.8527877e-02
   4.4208958e-01   6.8075031e-02
   4.4217761e-01   6.7619962e-02
   4.4226564e-01   6.7162733e-02
   4.4235368e-01   6.6703408e-02
   4.4244171e-01   6.6242050e-02
   4.4252974e-01   6.5778721e-02
   4.4261778e-01   6.5313484e-02
   4.4270581e-01   6.4846402e-02
   4.4279385e-01   6.4377539e-02
   4.4288188e-01   6.3906957e-02
   4.4296991e-01   6.3434718e-02
   4.4305795e-01   6.2960886e-02
   4.4314598e-01   6.2485524e-02
   4.4323401e-01   6.2008693e-02
   4.4332205e-01   6.1530457e-02
   4.4341008e-01   6.1050877e-02
   4.4349812e-01   6.0570016e-02
   4.4358615e-01   6.0087936e-02
   4.4367418e-01   5.9604698e-02
   4.4376222e-01   5.9120365e-02
   4.4385025e-01   5.8634997e-02
   4.4393828e-01   5.8148657e-02
   4.4402632e-01   5.7661404e-02
   4.4411435e-01   5.7173300e-02
   4.4420239e-01   5.6684406e-02
   4.4429042e-01   5.6194780e-02
   4.4437845e-01   5.5704484e-02
   4.4446649e-01   5.5213577e-02
   4.4455452e-01   5.4722118e-02
   4.4464255e-01   5.4230166e-02
   4.4473059e-01   5.3737780e-02
   4.4481862e-01   5.3245018e-02
   4.4490666e-01   5.2751938e-02
   4.4499469e-01   5.2258598e-02
   4.4508272e-01   5.1765054e-02
   4.4517076e-01   5.1271363e-02
   4.4525879e-01   5.0777582e-02
   4.4534682e-01   5.0283766e-02
   4.4543486e-01   4.9789971e-02
   4.4552289e-01   4.9296252e-02
   4.4561092e-01   4.8802662e-02
   4.4569896e-01   4.8309257e-02
   4.4578699e-01   4.7816090e-02
   4.4587503e-01   4.7323213e-02
   4.4596306e-01   4.6830679e-02
   4.4605109e-01   4.6338540e-02
   4.4613913e-01   4.5846848e-02
   4.4622716e-01   4.5355653e-02
   4.4631519e-01   4.4865005e-02
   4.4640323e-01   4.4374955e-02
   4.4649126e-01   4.3885551e-02
   4.4657930e-01   4.3396842e-02
   4.4666733e-01   4.2908876e-02
   4.4675536e-01   4.2421700e-02
   4.4684340e-01   4.1935362e-02
   4.4693143e-01   4.1449907e-02
   4.4701946e-01   4.0965380e-02
   4.4710750e-01   4.0481828e-02
   4.4719553e-01   3.9999293e-02
   4.4728357e-01   3.9517820e-02
   4.4737160e-01   3.9037452e-02
   4.4745963e-01   3.8558230e-02
   4.4754767e-01   3.8080197e-02
   4.4763570e-01   3.7603393e-02
   4.4772373e-01   3.7127859e-02
   4.4781177e-01   3.6653635e-02
   4.4789980e-01   3.6180759e-02
   4.4798784e-01   3.5709270e-02
   4.4807587e-01   3.5239204e-02
   4.4816390e-01   3.4770601e-02
   4.4825194e-01   3.4303494e-02
   4.4833997e-01   3.3837920e-02
   4.4842800e-01   3.3373914e-02
   4.4851604e-01   3.2911510e-02
   4.4860407e-01   3.2450742e-02
   4.4869210e-01   3.1991641e-02
   4.4878014e-01   3.1534240e-02
   4.4886817e-01   3.1078571e-02
   4.4895621e-01   3.0624664e-02
   4.4904424e-01   3.0172550e-02
   4.4913227e-01   2.9722256e-02
   4.4922031e-01   2.9273813e-02
   4.4930834e-01   2.8827248e-02
   4.4939637e-01   2.8382588e-02
   4.4948441e-01   2.7939860e-02
   4.4957244e-01   2.7499089e-02
   4.4966048e-01   2.7060302e-02
   4.4974851e-01   2.6623522e-02
   4.4983654e-01   2.6188774e-02
   4.4992458e-01   2.5756081e-02
   4.5001261e-01   2.5325465e-02
   4.5010064e-01   2.4896948e-02
   4.5018868e-01   2.4470553e-02
   4.5027671e-01   2.4046299e-02
   4.5036475e-01   2.3624207e-02
   4.5045278e-01   2.3204296e-02
   4.5054081e-01   2.2786586e-02
   4.5062885e-01   2.2371095e-02
   4.5071688e-01   2.1957841e-02
   4.5080491e-01   2.1546840e-02
   4.5089295e-01   2.1138111e-02
   4.5098098e-01   2.0731668e-02
   4.5106902e-01   2.0327528e-02
   4.5115705e-01   1.9925706e-02
   4.5124508e-01   1.9526217e-02
   4.5133312e-01   1.9129075e-02
   4.5142115e-01   1.8734293e-02
   4.5150918e-01   1.8341885e-02
   4.5159722e-01   1.7951864e-02
   4.5168525e-01   1.7564242e-02
   4.5177329e-01   1.7179031e-02
   4.5186132e-01   1.6796244e-02
   4.5194935e-01   1.6415891e-02
   4.5203739e-01   1.6037983e-02
   4.5212542e-01   1.5662531e-02
   4.5221345e-01   1.5289545e-02
   4.5230149e-01   1.4919036e-02
   4.5238952e-01   1.4551013e-02
   4.5247755e-01   1.4185485e-02
   4.5256559e-01   1.3822462e-02
   4.5265362e-01   1.3461953e-02
   4.5274166e-01   1.3103966e-02
   4.5282969e-01   1.2748511e-02
   4.5291772e-01   1.2395596e-02
   4.5300576e-01   1.2045229e-02
   4.5309379e-01   1.1697419e-02
   4.5318182e-01   1.1352173e-02
   4.5326986e-01   1.1009501e-02
   4.5335789e-01   1.0669409e-02
   4.5344593e-01   1.0331907e-02
   4.5353396e-01   9.9970011e-03
   4.5362199e-01   9.6647009e-03
   4.5371003e-01   9.3350141e-03
   4.5379806e-01   9.0079490e-03
   4.5388609e-01   8.6835140e-03
   4.5397413e-01   8.3617175e-03
   4.5406216e-01   8.0425681e-03
   4.5415020e-01   7.7260746e-03
   4.5423823e-01   7.4122462e-03
   4.5432626e-01   7.1010919e-03
   4.5441430e-01   6.7926214e-03
   4.5450233e-01   6.4868444e-03
   4.5459036e-01   6.1837711e-03
   4.5467840e-01   5.8834117e-03
   4.5476643e-01   5.5857772e-03
   4.5485447e-01   5.2908787e-03
   4.5494250e-01   4.9987277e-03
   4.5503053e-01   4.7093364e-03
   4.5511857e-01   4.4227172e-03
   4.5520660e-01   4.1388830e-03
   4.5529463e-01   3.8578475e-03
   4.5538267e-01   3.5796247e-03
   4.5547070e-01   3.3042291e-03
   4.5555874e-01   3.0316760e-03
   4.5564677e-01   2.7619813e-03
   4.5573480e-01   2.4951614e-03
   4.5582284e-01   2.2312336e-03
   4.5591087e-01   1.9702158e-03
   4.5599890e-01   1.7121265e-03
   4.5608694e-01   1.4569851e-03
   4.5617497e-01   1.2048118e-03
   4.5626300e-01   9.5562759e-04
   4.5635104e-01   7.0945424e-04
   4.5643907e-01   4.6631443e-04
   4.5652711e-01   2.2623169e-04
   4.5661514e-01  -1.0769507e-05
   4.5670317e-01  -2.4466378e-04
   4.5679121e-01  -4.7542476e-04
   4.5687924e-01  -7.0302514e-04
   4.5696727e-01  -9.2743656e-04
   4.5705531e-01  -1.1486297e-03
   4.5714334e-01  -1.3665740e-03
   4.5723138e-01  -1.5812381e-03
   4.5731941e-01  -1.7925894e-03
   4.5740744e-01  -2.0005942e-03
   4.5749548e-01  -2.2052175e-03
   4.5758351e-01  -2.4064234e-03
   4.5767154e-01  -2.6041747e-03
   4.5775958e-01  -2.7984330e-03
   4.5784761e-01  -2.9891586e-03
   4.5793565e-01  -3.1763108e-03
   4.5802368e-01  -3.3598473e-03
   4.5811171e-01  -3.5397247e-03
   4.5819975e-01  -3.7158985e-03
   4.5828778e-01  -3.8883225e-03
   4.5837581e-01  -4.0569494e-03
   4.5846385e-01  -4.2217306e-03
   4.5855188e-01  -4.3826159e-03
   4.5863992e-01  -4.5395541e-03
   4.5872795e-01  -4.6924923e-03
   4.5881598e-01  -4.8413762e-03
   4.5890402e-01  -4.9861504e-03
   4.5899205e-01  -5.1267577e-03
   4.5908008e-01  -5.2631397e-03
   4.5916812e-01  -5.3952365e-03
   4.5925615e-01  -5.5229866e-03
   4.5934419e-01  -5.6463274e-03
   4.5943222e-01  -5.7651945e-03
   4.5952025e-01  -5.8795220e-03
   4.5960829e-01  -5.9892428e-03
   4.5969632e-01  -6.0942881e-03
   4.5978435e-01  -6.1945877e-03
   4.5987239e-01  -6.2900698e-03
   4.5996042e-01  -6.3806612e-03
   4.6004845e-01  -6.4662872e-03
   4.6013649e-01  -6.5468715e-03
   4.6022452e-01  -6.6223365e-03
   4.6031256e-01  -6.6926028e-03
   4.6040059e-01  -6.7575897e-03
   4.6048862e-01  -6.8172150e-03
   4.6057666e-01  -6.8713950e-03
   4.6066469e-01  -6.9200445e-03
   4.6075272e-01  -6.9630767e-03
   4.6084076e-01  -7.0004036e-03
   4.6092879e-01  -7.0319355e-03
   4.6101683e-01  -7.0575813e-03
   4.6110486e-01  -7.0772485e-03
   4.6119289e-01  -7.0908432e-03
   4.6128093e-01  -7.0982698e-03
   4.6136896e-01  -7.0994317e-03
   4.6145699e-01  -7.0942306e-03
   4.6154503e-01  -7.0825669e-03
   4.6163306e-01  -7.0643398e-03
   4.6172110e-01  -7.0394468e-03
   4.6180913e-01  -7.0077845e-03
   4.6189716e-01  -6.9692477e-03
   4.6198520e-01  -6.9237304e-03
   4.6207323e-01  -6.8711250e-03
   4.6216126e-01  -6.8113228e-03
   4.6224930e-01  -6.7442138e-03
   4.6233733e-01  -6.6696868e-03
   4.6242537e-01  -6.5876296e-03
   4.6251340e-01  -6.4979286e-03
   4.6260143e-01  -6.4004692e-03
   4.6268947e-01  -6.2951359e-03
   4.6277750e-01  -6.1818117e-03
   4.6286553e-01  -6.0603790e-03
   4.6295357e-01  -5.9307191e-03
   4.6304160e-01  -5.7927121e-03
   4.6312963e-01  -5.6462375e-03
   4.6321767e-01  -5.4911737e-03
   4.6330570e-01  -5.3273984e-03
   4.6339374e-01  -5.1547883e-03
   4.6348177e-01  -4.9732196e-03
   4.6356980e-01  -4.7825674e-03
   4.6365784e-01  -4.5827064e-03
   4.6374587e-01  -4.3735105e-03
   4.6383390e-01  -4.1548532e-03
   4.6392194e-01  -3.9266070e-03
   4.6400997e-01  -3.6886444e-03
   4.6409801e-01  -3.4408371e-03
   4.6418604e-01  -3.1830564e-03
   4.6427407e-01  -2.9151733e-03
   4.6436211e-01  -2.6370584e-03
   4.6445014e-01  -2.3485822e-03
   4.6453817e-01  -2.0496148e-03
   4.6462621e-01  -1.7400261e-03
   4.6471424e-01  -1.4196859e-03
   4.6480228e-01  -1.0884641e-03
   4.6489031e-01  -7.4623038e-04
   4.6497834e-01  -3.9285450e-04
   4.6506638e-01  -2.8206371e-05
   4.6515441e-01   3.4784397e-04
   4.6524244e-01   7.3542628e-04
   4.6533048e-01   1.1346700e-03
   4.6541851e-01   1.5457044e-03
   4.6550655e-01   1.9686581e-03
   4.6559458e-01   2.4036595e-03
   4.6568261e-01   2.8508364e-03
   4.6577065e-01   3.3103161e-03
   4.6585868e-01   3.7822250e-03
   4.6594671e-01   4.2666891e-03
   4.6603475e-01   4.7638336e-03
   4.6612278e-01   5.2737828e-03
   4.6621082e-01   5.7966599e-03
   4.6629885e-01   6.3325876e-03
   4.6638688e-01   6.8816872e-03
   4.6647492e-01   7.4440791e-03
   4.6656295e-01   8.0198823e-03
   4.6665098e-01   8.6092149e-03
   4.6673902e-01   9.2121935e-03
   4.6682705e-01   9.8289333e-03
   4.6691508e-01   1.0459548e-02
   4.6700312e-01   1.1104151e-02
   4.6709115e-01   1.1762851e-02
   4.6717919e-01   1.2435759e-02
   4.6726722e-01   1.3122981e-02
   4.6735525e-01   1.3824624e-02
   4.6744329e-01   1.4540791e-02
   4.6753132e-01   1.5271584e-02
   4.6761935e-01   1.6017102e-02
   4.6770739e-01   1.6777444e-02
   4.6779542e-01   1.7552705e-02
   4.6788346e-01   1.8342979e-02
   4.6797149e-01   1.9148357e-02
   4.6805952e-01   1.9968927e-02
   4.6814756e-01   2.0804775e-02
   4.6823559e-01   2.1655987e-02
   4.6832362e-01   2.2522643e-02
   4.6841166e-01   2.3404821e-02
   4.6849969e-01   2.4302598e-02
   4.6858773e-01   2.5216047e-02
   4.6867576e-01   2.6145238e-02
   4.6876379e-01   2.7090239e-02
   4.6885183e-01   2.8051114e-02
   4.6893986e-01   2.9027924e-02
   4.6902789e-01   3.0020728e-02
   4.6911593e-01   3.1029582e-02
   4.6920396e-01   3.2054536e-02
   4.6929200e-01   3.3095639e-02
   4.6938003e-01   3.4152937e-02
   4.6946806e-01   3.5226470e-02
   4.6955610e-01   3.6316278e-02
   4.6964413e-01   3.7422395e-02
   4.6973216e-01   3.8544852e-02
   4.6982020e-01   3.9683675e-02
   4.6990823e-01   4.0838889e-02
   4.6999627e-01   4.2010513e-02
   4.7008430e-01   4.3198563e-02
   4.7017233e-01   4.4403050e-02
   4.7026037e-01   4.5623982e-02
   4.7034840e-01   4.6861363e-02
   4.7043643e-01   4.8115193e-02
   4.7052447e-01   4.9385466e-02
   4.7061250e-01   5.0672175e-02
   4.7070053e-01   5.1975305e-02
   4.7078857e-01   5.3294839e-02
   4.7087660e-01   5.4630756e-02
   4.7096464e-01   5.5983028e-02
   4.7105267e-01   5.7351626e-02
   4.7114070e-01   5.8736514e-02
   4.7122874e-01   6.0137651e-02
   4.7131677e-01   6.1554993e-02
   4.7140480e-01   6.2988491e-02
   4.7149284e-01   6.4438091e-02
   4.7158087e-01   6.5903734e-02
   4.7166891e-01   6.7385356e-02
   4.7175694e-01   6.8882889e-02
   4.7184497e-01   7.0396260e-02
   4.7193301e-01   7.1925390e-02
   4.7202104e-01   7.3470196e-02
   4.7210907e-01   7.5030590e-02
   4.7219711e-01   7.6606479e-02
   4.7228514e-01   7.8197764e-02
   4.7237318e-01   7.9804342e-02
   4.7246121e-01   8.1426106e-02
   4.7254924e-01   8.3062941e-02
   4.7263728e-01   8.4714728e-02
   4.7272531e-01   8.6381345e-02
   4.7281334e-01   8.8062661e-02
   4.7290138e-01   8.9758543e-02
   4.7298941e-01   9.1468851e-02
   4.7307745e-01   9.3193440e-02
   4.7316548e-01   9.4932162e-02
   4.7325351e-01   9.6684860e-02
   4.7334155e-01   9.8451374e-02
   4.7342958e-01   1.0023154e-01
   4.7351761e-01   1.0202518e-01
   4.7360565e-01   1.0383213e-01
   4.7369368e-01   1.0565220e-01
   4.7378172e-01   1.0748521e-01
   4.7386975e-01   1.0933096e-01
   4.7395778e-01   1.1118925e-01
   4.7404582e-01   1.1305989e-01
   4.7413385e-01   1.1494266e-01
   4.7422188e-01   1.1683736e-01
   4.7430992e-01   1.1874376e-01
   4.7439795e-01   1.2066164e-01
   4.7448598e-01   1.2259078e-01
   4.7457402e-01   1.2453093e-01
   4.7466205e-01   1.2648187e-01
   4.7475009e-01   1.2844334e-01
   4.7483812e-01   1.3041510e-01
   4.7492615e-01   1.3239689e-01
   4.7501419e-01   1.3438845e-01
   4.7510222e-01   1.3638953e-01
   4.7519025e-01   1.3839984e-01
   4.7527829e-01   1.4041913e-01
   4.7536632e-01   1.4244710e-01
   4.7545436e-01   1.4448347e-01
   4.7554239e-01   1.4652796e-01
   4.7563042e-01   1.4858027e-01
   4.7571846e-01   1.5064010e-01
   4.7580649e-01   1.5270716e-01
   4.7589452e-01   1.5478113e-01
   4.7598256e-01   1.5686170e-01
   4.7607059e-01   1.5894856e-01
   4.7615863e-01   1.6104139e-01
   4.7624666e-01   1.6313985e-01
   4.7633469e-01   1.6524362e-01
   4.7642273e-01   1.6735237e-01
   4.7651076e-01   1.6946576e-01
   4.7659879e-01   1.7158345e-01
   4.7668683e-01   1.7370508e-01
   4.7677486e-01   1.7583032e-01
   4.7686290e-01   1.7795880e-01
   4.7695093e-01   1.8009017e-01
   4.7703896e-01   1.8222407e-01
   4.7712700e-01   1.8436013e-01
   4.7721503e-01   1.8649798e-01
   4.7730306e-01   1.8863726e-01
   4.7739110e-01   1.9077757e-01
   4.7747913e-01   1.9291856e-01
   4.7756716e-01   1.9505982e-01
   4.7765520e-01   1.9720098e-01
   4.7774323e-01   1.9934166e-01
   4.7783127e-01   2.0148145e-01
   4.7791930e-01   2.0361996e-01
   4.7800733e-01   2.0575679e-01
   4.7809537e-01   2.0789156e-01
   4.7818340e-01   2.1002384e-01
   4.7827143e-01   2.1215325e-01
   4.7835947e-01   2.1427936e-01
   4.7844750e-01   2.1640177e-01
   4.7853554e-01   2.1852008e-01
   4.7862357e-01   2.2063386e-01
   4.7871160e-01   2.2274269e-01
   4.7879964e-01   2.2484617e-01
   4.7888767e-01   2.2694388e-01
   4.7897570e-01   2.2903538e-01
   4.7906374e-01   2.3112026e-01
   4.7915177e-01   2.3319809e-01
   4.7923981e-01   2.3526846e-01
   4.7932784e-01   2.3733092e-01
   4.7941587e-01   2.3938507e-01
   4.7950391e-01   2.4143046e-01
   4.7959194e-01   2.4346667e-01
   4.7967997e-01   2.4549326e-01
   4.7976801e-01   2.4750981e-01
   4.7985604e-01   2.4951590e-01
   4.7994408e-01   2.5151107e-01
   4.8003211e-01   2.5349491e-01
   4.8012014e-01   2.5546699e-01
   4.8020818e-01   2.5742687e-01
   4.8029621e-01   2.5937412e-01
   4.8038424e-01   2.6130831e-01
   4.8047228e-01   2.6322901e-01
   4.8056031e-01   2.6513579e-01
   4.8064835e-01   2.6702822e-01
   4.8073638e-01   2.6890587e-01
   4.8082441e-01   2.7076833e-01
   4.8091245e-01   2.7261515e-01
   4.8100048e-01   2.7444592e-01
   4.8108851e-01   2.7626021e-01
   4.8117655e-01   2.7805760e-01
   4.8126458e-01   2.7983768e-01
   4.8135261e-01   2.8160001e-01
   4.8144065e-01   2.8334419e-01
   4.8152868e-01   2.8506980e-01
   4.8161672e-01   2.8677643e-01
   4.8170475e-01   2.8846367e-01
   4.8179278e-01   2.9013111e-01
   4.8188082e-01   2.9177834e-01
   4.8196885e-01   2.9340497e-01
   4.8205688e-01   2.9501059e-01
   4.8214492e-01   2.9659481e-01
   4.8223295e-01   2.9815723e-01
   4.8232099e-01   2.9969746e-01
   4.8240902e-01   3.0121512e-01
   4.8249705e-01   3.0270981e-01
   4.8258509e-01   3.0418118e-01
   4.8267312e-01   3.0562882e-01
   4.8276115e-01   3.0705238e-01
   4.8284919e-01   3.0845148e-01
   4.8293722e-01   3.0982576e-01
   4.8302526e-01   3.1117486e-01
   4.8311329e-01   3.1249843e-01
   4.8320132e-01   3.1379610e-01
   4.8328936e-01   3.1506754e-01
   4.8337739e-01   3.1631241e-01
   4.8346542e-01   3.1753035e-01
   4.8355346e-01   3.1872105e-01
   4.8364149e-01   3.1988418e-01
   4.8372953e-01   3.2101940e-01
   4.8381756e-01   3.2212641e-01
   4.8390559e-01   3.2320489e-01
   4.8399363e-01   3.2425454e-01
   4.8408166e-01   3.2527506e-01
   4.8416969e-01   3.2626615e-01
   4.8425773e-01   3.2722751e-01
   4.8434576e-01   3.2815888e-01
   4.8443380e-01   3.2905997e-01
   4.8452183e-01   3.2993050e-01
   4.8460986e-01   3.3077023e-01
   4.8469790e-01   3.3157887e-01
   4.8478593e-01   3.3235619e-01
   4.8487396e-01   3.3310194e-01
   4.8496200e-01   3.3381588e-01
   4.8505003e-01   3.3449777e-01
   4.8513806e-01   3.3514739e-01
   4.8522610e-01   3.3576452e-01
   4.8531413e-01   3.3634895e-01
   4.8540217e-01   3.3690047e-01
   4.8549020e-01   3.3741888e-01
   4.8557823e-01   3.3790400e-01
   4.8566627e-01   3.3835564e-01
   4.8575430e-01   3.3877363e-01
   4.8584233e-01   3.3915778e-01
   4.8593037e-01   3.3950796e-01
   4.8601840e-01   3.3982398e-01
   4.8610644e-01   3.4010573e-01
   4.8619447e-01   3.4035304e-01
   4.8628250e-01   3.4056580e-01
   4.8637054e-01   3.4074387e-01
   4.8645857e-01   3.4088715e-01
   4.8654660e-01   3.4099552e-01
   4.8663464e-01   3.4106888e-01
   4.8672267e-01   3.4110715e-01
   4.8681071e-01   3.4111024e-01
   4.8689874e-01   3.4107806e-01
   4.8698677e-01   3.4101056e-01
   4.8707481e-01   3.4090768e-01
   4.8716284e-01   3.4076935e-01
   4.8725087e-01   3.4059555e-01
   4.8733891e-01   3.4038622e-01
   4.8742694e-01   3.4014135e-01
   4.8751498e-01   3.3986092e-01
   4.8760301e-01   3.3954491e-01
   4.8769104e-01   3.3919332e-01
   4.8777908e-01   3.3880616e-01
   4.8786711e-01   3.3838344e-01
   4.8795514e-01   3.3792519e-01
   4.8804318e-01   3.3743143e-01
   4.8813121e-01   3.3690220e-01
   4.8821925e-01   3.3633754e-01
   4.8830728e-01   3.3573753e-01
   4.8839531e-01   3.3510221e-01
   4.8848335e-01   3.3443166e-01
   4.8857138e-01   3.3372596e-01
   4.8865941e-01   3.3298520e-01
   4.8874745e-01   3.3220947e-01
   4.8883548e-01   3.3139888e-01
   4.8892351e-01   3.3055355e-01
   4.8901155e-01   3.2967358e-01
   4.8909958e-01   3.2875912e-01
   4.8918762e-01   3.2781030e-01
   4.8927565e-01   3.2682726e-01
   4.8936368e-01   3.2581017e-01
   4.8945172e-01   3.2475917e-01
   4.8953975e-01   3.2367444e-01
   4.8962778e-01   3.2255615e-01
   4.8971582e-01   3.2140450e-01
   4.8980385e-01   3.2021967e-01
   4.8989189e-01   3.1900186e-01
   4.8997992e-01   3.1775129e-01
   4.9006795e-01   3.1646816e-01
   4.9015599e-01   3.1515271e-01
   4.9024402e-01   3.1380516e-01
   4.9033205e-01   3.1242575e-01
   4.9042009e-01   3.1101473e-01
   4.9050812e-01   3.0957235e-01
   4.9059616e-01   3.0809887e-01
   4.9068419e-01   3.0659456e-01
   4.9077222e-01   3.0505969e-01
   4.9086026e-01   3.0349455e-01
   4.9094829e-01   3.0189942e-01
   4.9103632e-01   3.0027460e-01
   4.9112436e-01   2.9862039e-01
   4.9121239e-01   2.9693710e-01
   4.9130043e-01   2.9522505e-01
   4.9138846e-01   2.9348455e-01
   4.9147649e-01   2.9171594e-01
   4.9156453e-01   2.8991955e-01
   4.9165256e-01   2.8809572e-01
   4.9174059e-01   2.8624480e-01
   4.9182863e-01   2.8436714e-01
   4.9191666e-01   2.8246310e-01
   4.9200469e-01   2.8053304e-01
   4.9209273e-01   2.7857733e-01
   4.9218076e-01   2.7659636e-01
   4.9226880e-01   2.7459050e-01
   4.9235683e-01   2.7256013e-01
   4.9244486e-01   2.7050565e-01
   4.9253290e-01   2.6842746e-01
   4.9262093e-01   2.6632595e-01
   4.9270896e-01   2.6420154e-01
   4.9279700e-01   2.6205464e-01
   4.9288503e-01   2.5988565e-01
   4.9297307e-01   2.5769501e-01
   4.9306110e-01   2.5548313e-01
   4.9314913e-01   2.5325044e-01
   4.9323717e-01   2.5099739e-01
   4.9332520e-01   2.4872440e-01
   4.9341323e-01   2.4643191e-01
   4.9350127e-01   2.4412037e-01
   4.9358930e-01   2.4179024e-01
   4.9367734e-01   2.3944195e-01
   4.9376537e-01   2.3707596e-01
   4.9385340e-01   2.3469274e-01
   4.9394144e-01   2.3229274e-01
   4.9402947e-01   2.2987642e-01
   4.9411750e-01   2.2744426e-01
   4.9420554e-01   2.2499672e-01
   4.9429357e-01   2.2253428e-01
   4.9438161e-01   2.2005740e-01
   4.9446964e-01   2.1756656e-01
   4.9455767e-01   2.1506225e-01
   4.9464571e-01   2.1254493e-01
   4.9473374e-01   2.1001510e-01
   4.9482177e-01   2.0747323e-01
   4.9490981e-01   2.0491982e-01
   4.9499784e-01   2.0235534e-01
   4.9508588e-01   1.9978028e-01
   4.9517391e-01   1.9719514e-01
   4.9526194e-01   1.9460040e-01
   4.9534998e-01   1.9199654e-01
   4.9543801e-01   1.8938407e-01
   4.9552604e-01   1.8676347e-01
   4.9561408e-01   1.8413523e-01
   4.9570211e-01   1.8149985e-01
   4.9579014e-01   1.7885781e-01
   4.9587818e-01   1.7620960e-01
   4.9596621e-01   1.7355572e-01
   4.9605425e-01   1.7089666e-01
   4.9614228e-01   1.6823291e-01
   4.9623031e-01   1.6556495e-01
   4.9631835e-01   1.6289327e-01
   4.9640638e-01   1.6021837e-01
   4.9649441e-01   1.5754072e-01
   4.9658245e-01   1.5486082e-01
   4.9667048e-01   1.5217914e-01
   4.9675852e-01   1.4949617e-01
   4.9684655e-01   1.4681239e-01
   4.9693458e-01   1.4412827e-01
   4.9702262e-01   1.4144430e-01
   4.9711065e-01   1.3876094e-01
   4.9719868e-01   1.3607867e-01
   4.9728672e-01   1.3339796e-01
   4.9737475e-01   1.3071928e-01
   4.9746279e-01   1.2804309e-01
   4.9755082e-01   1.2536985e-01
   4.9763885e-01   1.2270003e-01
   4.9772689e-01   1.2003407e-01
   4.9781492e-01   1.1737244e-01
   4.9790295e-01   1.1471557e-01
   4.9799099e-01   1.1206393e-01
   4.9807902e-01   1.0941794e-01
   4.9816706e-01   1.0677806e-01
   4.9825509e-01   1.0414471e-01
   4.9834312e-01   1.0151833e-01
   4.9843116e-01   9.8899341e-02
   4.9851919e-01   9.6288176e-02
   4.9860722e-01   9.3685251e-02
   4.9869526e-01   9.1090982e-02
   4.9878329e-01   8.8505778e-02
   4.9887133e-01   8.5930048e-02
   4.9895936e-01   8.3364194e-02
   4.9904739e-01   8.0808612e-02
   4.9913543e-01   7.8263696e-02
   4.9922346e-01   7.5729833e-02
   4.9931149e-01   7.3207407e-02
   4.9939953e-01   7.0696795e-02
   4.9948756e-01   6.8198370e-02
   4.9957559e-01   6.5712500e-02
   4.9966363e-01   6.3239546e-02
   4.9975166e-01   6.0779866e-02
   4.9983970e-01   5.8333811e-02
   4.9992773e-01   5.5901726e-02
   5.0001576e-01   5.3483953e-02
   5.0010380e-01   5.1080825e-02
   5.0019183e-01   4.8692671e-02
   5.0027986e-01   4.6319813e-02
   5.0036790e-01   4.3962570e-02
   5.0045593e-01   4.1621251e-02
   5.0054397e-01   3.9296162e-02
   5.0063200e-01   3.6987601e-02
   5.0072003e-01   3.4695862e-02
   5.0080807e-01   3.2421230e-02
   5.0089610e-01   3.0163986e-02
   5.0098413e-01   2.7924403e-02
   5.0107217e-01   2.5702750e-02
   5.0116020e-01   2.3499286e-02
   5.0124824e-01   2.1314267e-02
   5.0133627e-01   1.9147941e-02
   5.0142430e-01   1.7000549e-02
   5.0151234e-01   1.4872327e-02
   5.0160037e-01   1.2763502e-02
   5.0168840e-01   1.0674296e-02
   5.0177644e-01   8.6049252e-03
   5.0186447e-01   6.5555967e-03
   5.0195251e-01   4.5265125e-03
   5.0204054e-01   2.5178674e-03
   5.0212857e-01   5.2984955e-04
   5.0221661e-01  -1.4373597e-03
   5.0230464e-01  -3.3835860e-03
   5.0239267e-01  -5.3086615e-03
   5.0248071e-01  -7.2124254e-03
   5.0256874e-01  -9.0947237e-03
   5.0265678e-01  -1.0955409e-02
   5.0274481e-01  -1.2794341e-02
   5.0283284e-01  -1.4611387e-02
   5.0292088e-01  -1.6406419e-02
   5.0300891e-01  -1.8179318e-02
   5.0309694e-01  -1.9929970e-02
   5.0318498e-01  -2.1658271e-02
   5.0327301e-01  -2.3364119e-02
   5.0336104e-01  -2.5047423e-02
   5.0344908e-01  -2.6708096e-02
   5.0353711e-01  -2.8346060e-02
   5.0362515e-01  -2.9961243e-02
   5.0371318e-01  -3.1553578e-02
   5.0380121e-01  -3.3123007e-02
   5.0388925e-01  -3.4669478e-02
   5.0397728e-01  -3.6192944e-02
   5.0406531e-01  -3.7693368e-02
   5.0415335e-01  -3.9170716e-02
   5.0424138e-01  -4.0624962e-02
   5.0432942e-01  -4.2056088e-02
   5.0441745e-01  -4.3464080e-02
   5.0450548e-01  -4.4848932e-02
   5.0459352e-01  -4.6210643e-02
   5.0468155e-01  -4.7549221e-02
   5.0476958e-01  -4.8864676e-02
   5.0485762e-01  -5.0157029e-02
   5.0494565e-01  -5.1426303e-02
   5.0503369e-01  -5.2672530e-02
   5.0512172e-01  -5.3895747e-02
   5.0520975e-01  -5.5095998e-02
   5.0529779e-01  -5.6273330e-02
   5.0538582e-01  -5.7427800e-02
   5.0547385e-01  -5.8559468e-02
   5.0556189e-01  -5.9668400e-02
   5.0564992e-01  -6.0754669e-02
   5.0573796e-01  -6.1818353e-02
   5.0582599e-01  -6.2859535e-02
   5.0591402e-01  -6.3878304e-02
   5.0600206e-01  -6.4874756e-02
   5.0609009e-01  -6.5848989e-02
   5.0617812e-01  -6.6801108e-02
   5.0626616e-01  -6.7731225e-02
   5.0635419e-01  -6.8639454e-02
   5.0644222e-01  -6.9525916e-02
   5.0653026e-01  -7.0390737e-02
   5.0661829e-01  -7.1234047e-02
   5.0670633e-01  -7.2055981e-02
   5.0679436e-01  -7.2856680e-02
   5.0688239e-01  -7.3636287e-02
   5.0697043e-01  -7.4394952e-02
   5.0705846e-01  -7.5132828e-02
   5.0714649e-01  -7.5850075e-02
   5.0723453e-01  -7.6546853e-02
   5.0732256e-01  -7.7223330e-02
   5.0741060e-01  -7.7879677e-02
   5.0749863e-01  -7.8516067e-02
   5.0758666e-01  -7.9132681e-02
   5.0767470e-01  -7.9729700e-02
   5.0776273e-01  -8.0307311e-02
   5.0785076e-01  -8.0865704e-02
   5.0793880e-01  -8.1405072e-02
   5.0802683e-01  -8.1925612e-02
   5.0811487e-01  -8.2427526e-02
   5.0820290e-01  -8.2911016e-02
   5.0829093e-01  -8.3376290e-02
   5.0837897e-01  -8.3823557e-02
   5.0846700e-01  -8.4253031e-02
   5.0855503e-01  -8.4664928e-02
   5.0864307e-01  -8.5059467e-02
   5.0873110e-01  -8.5436868e-02
   5.0881914e-01  -8.5797357e-02
   5.0890717e-01  -8.6141160e-02
   5.0899520e-01  -8.6468505e-02
   5.0908324e-01  -8.6779624e-02
   5.0917127e-01  -8.7074752e-02
   5.0925930e-01  -8.7354122e-02
   5.0934734e-01  -8.7617974e-02
   5.0943537e-01  -8.7866548e-02
   5.0952341e-01  -8.8100083e-02
   5.0961144e-01  -8.8318825e-02
   5.0969947e-01  -8.8523017e-02
   5.0978751e-01  -8.8712906e-02
   5.0987554e-01  -8.8888740e-02
   5.0996357e-01  -8.9050768e-02
   5.1005161e-01  -8.9199241e-02
   5.1013964e-01  -8.9334410e-02
   5.1022767e-01  -8.9456529e-02
   5.1031571e-01  -8.9565849e-02
   5.1040374e-01  -8.9662627e-02
   5.1049178e-01  -8.9747118e-02
   5.1057981e-01  -8.9819576e-02
   5.1066784e-01  -8.9880260e-02
   5.1075588e-01  -8.9929425e-02
   5.1084391e-01  -8.9967330e-02
   5.1093194e-01  -8.9994232e-02
   5.1101998e-01  -9.0010389e-02
   5.1110801e-01  -9.0016059e-02
   5.1119605e-01  -9.0011500e-02
   5.1128408e-01  -8.9996970e-02
   5.1137211e-01  -8.9972728e-02
   5.1146015e-01  -8.9939030e-02
   5.1154818e-01  -8.9896135e-02
   5.1163621e-01  -8.9844299e-02
   5.1172425e-01  -8.9783778e-02
   5.1181228e-01  -8.9714829e-02
   5.1190032e-01  -8.9637707e-02
   5.1198835e-01  -8.9552666e-02
   5.1207638e-01  -8.9459960e-02
   5.1216442e-01  -8.9359842e-02
   5.1225245e-01  -8.9252563e-02
   5.1234048e-01  -8.9138375e-02
   5.1242852e-01  -8.9017527e-02
   5.1251655e-01  -8.8890268e-02
   5.1260459e-01  -8.8756844e-02
   5.1269262e-01  -8.8617502e-02
   5.1278065e-01  -8.8472485e-02
   5.1286869e-01  -8.8322038e-02
   5.1295672e-01  -8.8166400e-02
   5.1304475e-01  -8.8005812e-02
   5.1313279e-01  -8.7840512e-02
   5.1322082e-01  -8.7670735e-02
   5.1330886e-01  -8.7496717e-02
   5.1339689e-01  -8.7318690e-02
   5.1348492e-01  -8.7136883e-02
   5.1357296e-01  -8.6951526e-02
   5.1366099e-01  -8.6762846e-02
   5.1374902e-01  -8.6571066e-02
   5.1383706e-01  -8.6376407e-02
   5.1392509e-01  -8.6179092e-02
   5.1401312e-01  -8.5979335e-02
   5.1410116e-01  -8.5777354e-02
   5.1418919e-01  -8.5573359e-02
   5.1427723e-01  -8.5367563e-02
   5.1436526e-01  -8.5160171e-02
   5.1445329e-01  -8.4951390e-02
   5.1454133e-01  -8.4741422e-02
   5.1462936e-01  -8.4530467e-02
   5.1471739e-01  -8.4318721e-02
   5.1480543e-01  -8.4106380e-02
   5.1489346e-01  -8.3893635e-02
   5.1498150e-01  -8.3680675e-02
   5.1506953e-01  -8.3467685e-02
   5.1515756e-01  -8.3254849e-02
   5.1524560e-01  -8.3042347e-02
   5.1533363e-01  -8.2830356e-02
   5.1542166e-01  -8.2619050e-02
   5.1550970e-01  -8.2408600e-02
   5.1559773e-01  -8.2199173e-02
   5.1568577e-01  -8.1990936e-02
   5.1577380e-01  -8.1784050e-02
   5.1586183e-01  -8.1578673e-02
   5.1594987e-01  -8.1374961e-02
   5.1603790e-01  -8.1173065e-02
   5.1612593e-01  -8.0973136e-02
   5.1621397e-01  -8.0775319e-02
   5.1630200e-01  -8.0579756e-02
   5.1639004e-01  -8.0386587e-02
   5.1647807e-01  -8.0195947e-02
   5.1656610e-01  -8.0007970e-02
   5.1665414e-01  -7.9822784e-02
   5.1674217e-01  -7.9640515e-02
   5.1683020e-01  -7.9461287e-02
   5.1691824e-01  -7.9285218e-02
   5.1700627e-01  -7.9112424e-02
   5.1709431e-01  -7.8943018e-02
   5.1718234e-01  -7.8777109e-02
   5.1727037e-01  -7.8614803e-02
   5.1735841e-01  -7.8456202e-02
   5.1744644e-01  -7.8301404e-02
   5.1753447e-01  -7.8150506e-02
   5.1762251e-01  -7.8003600e-02
   5.1771054e-01  -7.7860774e-02
   5.1779857e-01  -7.7722114e-02
   5.1788661e-01  -7.7587702e-02
   5.1797464e-01  -7.7457616e-02
   5.1806268e-01  -7.7331931e-02
   5.1815071e-01  -7.7210720e-02
   5.1823874e-01  -7.7094051e-02
   5.1832678e-01  -7.6981989e-02
   5.1841481e-01  -7.6874595e-02
   5.1850284e-01  -7.6771928e-02
   5.1859088e-01  -7.6674044e-02
   5.1867891e-01  -7.6580994e-02
   5.1876695e-01  -7.6492826e-02
   5.1885498e-01  -7.6409586e-02
   5.1894301e-01  -7.6331315e-02
   5.1903105e-01  -7.6258052e-02
   5.1911908e-01  -7.6189833e-02
   5.1920711e-01  -7.6126690e-02
   5.1929515e-01  -7.6068652e-02
   5.1938318e-01  -7.6015745e-02
   5.1947122e-01  -7.5967990e-02
   5.1955925e-01  -7.5925409e-02
   5.1964728e-01  -7.5888017e-02
   5.1973532e-01  -7.5855828e-02
   5.1982335e-01  -7.5828852e-02
   5.1991138e-01  -7.5807096e-02
   5.1999942e-01  -7.5790565e-02
   5.2008745e-01  -7.5779259e-02
   5.2017549e-01  -7.5773178e-02
   5.2026352e-01  -7.5772316e-02
   5.2035155e-01  -7.5776665e-02
   5.2043959e-01  -7.5786216e-02
   5.2052762e-01  -7.5800956e-02
   5.2061565e-01  -7.5820867e-02
   5.2070369e-01  -7.5845932e-02
   5.2079172e-01  -7.5876129e-02
   5.2087975e-01  -7.5911433e-02
   5.2096779e-01  -7.5951818e-02
   5.2105582e-01  -7.5997253e-02
   5.2114386e-01  -7.6047708e-02
   5.2123189e-01  -7.6103146e-02
   5.2131992e-01  -7.6163530e-02
   5.2140796e-01  -7.6228822e-02
   5.2149599e-01  -7.6298977e-02
   5.2158402e-01  -7.6373952e-02
   5.2167206e-01  -7.6453700e-02
   5.2176009e-01  -7.6538170e-02
   5.2184813e-01  -7.6627311e-02
   5.2193616e-01  -7.6721069e-02
   5.2202419e-01  -7.6819388e-02
   5.2211223e-01  -7.6922209e-02
   5.2220026e-01  -7.7029470e-02
   5.2228829e-01  -7.7141110e-02
   5.2237633e-01  -7.7257064e-02
   5.2246436e-01  -7.7377264e-02
   5.2255240e-01  -7.7501641e-02
   5.2264043e-01  -7.7630124e-02
   5.2272846e-01  -7.7762641e-02
   5.2281650e-01  -7.7899116e-02
   5.2290453e-01  -7.8039473e-02
   5.2299256e-01  -7.8183634e-02
   5.2308060e-01  -7.8331518e-02
   5.2316863e-01  -7.8483043e-02
   5.2325667e-01  -7.8638126e-02
   5.2334470e-01  -7.8796681e-02
   5.2343273e-01  -7.8958622e-02
   5.2352077e-01  -7.9123860e-02
   5.2360880e-01  -7.9292305e-02
   5.2369683e-01  -7.9463866e-02
   5.2378487e-01  -7.9638450e-02
   5.2387290e-01  -7.9815963e-02
   5.2396094e-01  -7.9996310e-02
   5.2404897e-01  -8.0179392e-02
   5.2413700e-01  -8.0365114e-02
   5.2422504e-01  -8.0553374e-02
   5.2431307e-01  -8.0744072e-02
   5.2440110e-01  -8.0937108e-02
   5.2448914e-01  -8.1132377e-02
   5.2457717e-01  -8.1329777e-02
   5.2466520e-01  -8.1529203e-02
   5.2475324e-01  -8.1730549e-02
   5.2484127e-01  -8.1933708e-02
   5.2492931e-01  -8.2138572e-02
   5.2501734e-01  -8.2345034e-02
   5.2510537e-01  -8.2552985e-02
   5.2519341e-01  -8.2762313e-02
   5.2528144e-01  -8.2972909e-02
   5.2536947e-01  -8.3184662e-02
   5.2545751e-01  -8.3397459e-02
   5.2554554e-01  -8.3611187e-02
   5.2563358e-01  -8.3825735e-02
   5.2572161e-01  -8.4040988e-02
   5.2580964e-01  -8.4256831e-02
   5.2589768e-01  -8.4473152e-02
   5.2598571e-01  -8.4689835e-02
   5.2607374e-01  -8.4906764e-02
   5.2616178e-01  -8.5123824e-02
   5.2624981e-01  -8.5340899e-02
   5.2633785e-01  -8.5557874e-02
   5.2642588e-01  -8.5774631e-02
   5.2651391e-01  -8.5991056e-02
   5.2660195e-01  -8.6207030e-02
   5.2668998e-01  -8.6422438e-02
   5.2677801e-01  -8.6637164e-02
   5.2686605e-01  -8.6851089e-02
   5.2695408e-01  -8.7064099e-02
   5.2704212e-01  -8.7276076e-02
   5.2713015e-01  -8.7486904e-02
   5.2721818e-01  -8.7696467e-02
   5.2730622e-01  -8.7904649e-02
   5.2739425e-01  -8.8111334e-02
   5.2748228e-01  -8.8316406e-02
   5.2757032e-01  -8.8519751e-02
   5.2765835e-01  -8.8721252e-02
   5.2774639e-01  -8.8920797e-02
   5.2783442e-01  -8.9118270e-02
   5.2792245e-01  -8.9313558e-02
   5.2801049e-01  -8.9506548e-02
   5.2809852e-01  -8.9697126e-02
   5.2818655e-01  -8.9885181e-02
   5.2827459e-01  -9.0070601e-02
   5.2836262e-01  -9.0253275e-02
   5.2845065e-01  -9.0433092e-02
   5.2853869e-01  -9.0609943e-02
   5.2862672e-01  -9.0783719e-02
   5.2871476e-01  -9.0954311e-02
   5.2880279e-01  -9.1121611e-02
   5.2889082e-01  -9.1285514e-02
   5.2897886e-01  -9.1445913e-02
   5.2906689e-01  -9.1602702e-02
   5.2915492e-01  -9.1755779e-02
   5.2924296e-01  -9.1905039e-02
   5.2933099e-01  -9.2050380e-02
   5.2941903e-01  -9.2191700e-02
   5.2950706e-01  -9.2328900e-02
   5.2959509e-01  -9.2461880e-02
   5.2968313e-01  -9.2590542e-02
   5.2977116e-01  -9.2714788e-02
   5.2985919e-01  -9.2834522e-02
   5.2994723e-01  -9.2949650e-02
   5.3003526e-01  -9.3060078e-02
   5.3012330e-01  -9.3165712e-02
   5.3021133e-01  -9.3266462e-02
   5.3029936e-01  -9.3362238e-02
   5.3038740e-01  -9.3452950e-02
   5.3047543e-01  -9.3538512e-02
   5.3056346e-01  -9.3618836e-02
   5.3065150e-01  -9.3693838e-02
   5.3073953e-01  -9.3763435e-02
   5.3082757e-01  -9.3827544e-02
   5.3091560e-01  -9.3886084e-02
   5.3100363e-01  -9.3938977e-02
   5.3109167e-01  -9.3986144e-02
   5.3117970e-01  -9.4027509e-02
   5.3126773e-01  -9.4062997e-02
   5.3135577e-01  -9.4092535e-02
   5.3144380e-01  -9.4116051e-02
   5.3153184e-01  -9.4133476e-02
   5.3161987e-01  -9.4144739e-02
   5.3170790e-01  -9.4149775e-02
   5.3179594e-01  -9.4148518e-02
   5.3188397e-01  -9.4140904e-02
   5.3197200e-01  -9.4126871e-02
   5.3206004e-01  -9.4106359e-02
   5.3214807e-01  -9.4079309e-02
   5.3223610e-01  -9.4045664e-02
   5.3232414e-01  -9.4005369e-02
   5.3241217e-01  -9.3958370e-02
   5.3250021e-01  -9.3904617e-02
   5.3258824e-01  -9.3844058e-02
   5.3267627e-01  -9.3776646e-02
   5.3276431e-01  -9.3702334e-02
   5.3285234e-01  -9.3621079e-02
   5.3294037e-01  -9.3532837e-02
   5.3302841e-01  -9.3437568e-02
   5.3311644e-01  -9.3335232e-02
   5.3320448e-01  -9.3225794e-02
   5.3329251e-01  -9.3109217e-02
   5.3338054e-01  -9.2985470e-02
   5.3346858e-01  -9.2854519e-02
   5.3355661e-01  -9.2716338e-02
   5.3364464e-01  -9.2570897e-02
   5.3373268e-01  -9.2418171e-02
   5.3382071e-01  -9.2258138e-02
   5.3390875e-01  -9.2090776e-02
   5.3399678e-01  -9.1916065e-02
   5.3408481e-01  -9.1733988e-02
   5.3417285e-01  -9.1544530e-02
   5.3426088e-01  -9.1347678e-02
   5.3434891e-01  -9.1143419e-02
   5.3443695e-01  -9.0931745e-02
   5.3452498e-01  -9.0712648e-02
   5.3461302e-01  -9.0486124e-02
   5.3470105e-01  -9.0252169e-02
   5.3478908e-01  -9.0010782e-02
   5.3487712e-01  -8.9761964e-02
   5.3496515e-01  -8.9505718e-02
   5.3505318e-01  -8.9242049e-02
   5.3514122e-01  -8.8970964e-02
   5.3522925e-01  -8.8692473e-02
   5.3531728e-01  -8.8406588e-02
   5.3540532e-01  -8.8113320e-02
   5.3549335e-01  -8.7812687e-02
   5.3558139e-01  -8.7504706e-02
   5.3566942e-01  -8.7189396e-02
   5.3575745e-01  -8.6866780e-02
   5.3584549e-01  -8.6536881e-02
   5.3593352e-01  -8.6199725e-02
   5.3602155e-01  -8.5855341e-02
   5.3610959e-01  -8.5503759e-02
   5.3619762e-01  -8.5145010e-02
   5.3628566e-01  -8.4779130e-02
   5.3637369e-01  -8.4406154e-02
   5.3646172e-01  -8.4026122e-02
   5.3654976e-01  -8.3639074e-02
   5.3663779e-01  -8.3245053e-02
   5.3672582e-01  -8.2844103e-02
   5.3681386e-01  -8.2436271e-02
   5.3690189e-01  -8.2021606e-02
   5.3698993e-01  -8.1600159e-02
   5.3707796e-01  -8.1171983e-02
   5.3716599e-01  -8.0737133e-02
   5.3725403e-01  -8.0295666e-02
   5.3734206e-01  -7.9847640e-02
   5.3743009e-01  -7.9393118e-02
   5.3751813e-01  -7.8932161e-02
   5.3760616e-01  -7.8464835e-02
   5.3769420e-01  -7.7991207e-02
   5.3778223e-01  -7.7511345e-02
   5.3787026e-01  -7.7025321e-02
   5.3795830e-01  -7.6533207e-02
   5.3804633e-01  -7.6035077e-02
   5.3813436e-01  -7.5531010e-02
   5.3822240e-01  -7.5021081e-02
   5.3831043e-01  -7.4505374e-02
   5.3839847e-01  -7.3983968e-02
   5.3848650e-01  -7.3456949e-02
   5.3857453e-01  -7.2924402e-02
   5.3866257e-01  -7.2386415e-02
   5.3875060e-01  -7.1843077e-02
   5.3883863e-01  -7.1294479e-02
   5.3892667e-01  -7.0740715e-02
   5.3901470e-01  -7.0181879e-02
   5.3910273e-01  -6.9618066e-02
   5.3919077e-01  -6.9049377e-02
   5.3927880e-01  -6.8475909e-02
   5.3936684e-01  -6.7897764e-02
   5.3945487e-01  -6.7315045e-02
   5.3954290e-01  -6.6727858e-02
   5.3963094e-01  -6.6136306e-02
   5.3971897e-01  -6.5540499e-02
   5.3980700e-01  -6.4940546e-02
   5.3989504e-01  -6.4336556e-02
   5.3998307e-01  -6.3728642e-02
   5.4007111e-01  -6.3116918e-02
   5.4015914e-01  -6.2501498e-02
   5.4024717e-01  -6.1882499e-02
   5.4033521e-01  -6.1260037e-02
   5.4042324e-01  -6.0634233e-02
   5.4051127e-01  -6.0005206e-02
   5.4059931e-01  -5.9373077e-02
   5.4068734e-01  -5.8737969e-02
   5.4077538e-01  -5.8100006e-02
   5.4086341e-01  -5.7459313e-02
   5.4095144e-01  -5.6816016e-02
   5.4103948e-01  -5.6170242e-02
   5.4112751e-01  -5.5522119e-02
   5.4121554e-01  -5.4871777e-02
   5.4130358e-01  -5.4219346e-02
   5.4139161e-01  -5.3564956e-02
   5.4147965e-01  -5.2908740e-02
   5.4156768e-01  -5.2250830e-02
   5.4165571e-01  -5.1591361e-02
   5.4174375e-01  -5.0930467e-02
   5.4183178e-01  -5.0268284e-02
   5.4191981e-01  -4.9604946e-02
   5.4200785e-01  -4.8940591e-02
   5.4209588e-01  -4.8275356e-02
   5.4218392e-01  -4.7609380e-02
   5.4227195e-01  -4.6942799e-02
   5.4235998e-01  -4.6275754e-02
   5.4244802e-01  -4.5608383e-02
   5.4253605e-01  -4.4940827e-02
   5.4262408e-01  -4.4273226e-02
   5.4271212e-01  -4.3605720e-02
   5.4280015e-01  -4.2938449e-02
   5.4288818e-01  -4.2271556e-02
   5.4297622e-01  -4.1605181e-02
   5.4306425e-01  -4.0939467e-02
   5.4315229e-01  -4.0274553e-02
   5.4324032e-01  -3.9610582e-02
   5.4332835e-01  -3.8947696e-02
   5.4341639e-01  -3.8286036e-02
   5.4350442e-01  -3.7625744e-02
   5.4359245e-01  -3.6966961e-02
   5.4368049e-01  -3.6309829e-02
   5.4376852e-01  -3.5654488e-02
   5.4385656e-01  -3.5001079e-02
   5.4394459e-01  -3.4349744e-02
   5.4403262e-01  -3.3700621e-02
   5.4412066e-01  -3.3053851e-02
   5.4420869e-01  -3.2409573e-02
   5.4429672e-01  -3.1767926e-02
   5.4438476e-01  -3.1129047e-02
   5.4447279e-01  -3.0493076e-02
   5.4456083e-01  -2.9860148e-02
   5.4464886e-01  -2.9230400e-02
   5.4473689e-01  -2.8603968e-02
   5.4482493e-01  -2.7980987e-02
   5.4491296e-01  -2.7361589e-02
   5.4500099e-01  -2.6745909e-02
   5.4508903e-01  -2.6134079e-02
   5.4517706e-01  -2.5526229e-02
   5.4526510e-01  -2.4922490e-02
   5.4535313e-01  -2.4322991e-02
   5.4544116e-01  -2.3727859e-02
   5.4552920e-01  -2.3137222e-02
   5.4561723e-01  -2.2551204e-02
   5.4570526e-01  -2.1969931e-02
   5.4579330e-01  -2.1393524e-02
   5.4588133e-01  -2.0822106e-02
   5.4596937e-01  -2.0255796e-02
   5.4605740e-01  -1.9694713e-02
   5.4614543e-01  -1.9138974e-02
   5.4623347e-01  -1.8588694e-02
   5.4632150e-01  -1.8043988e-02
   5.4640953e-01  -1.7504967e-02
   5.4649757e-01  -1.6971743e-02
   5.4658560e-01  -1.6444423e-02
   5.4667363e-01  -1.5923115e-02
   5.4676167e-01  -1.5407924e-02
   5.4684970e-01  -1.4898953e-02
   5.4693774e-01  -1.4396304e-02
   5.4702577e-01  -1.3900074e-02
   5.4711380e-01  -1.3410363e-02
   5.4720184e-01  -1.2927265e-02
   5.4728987e-01  -1.2450873e-02
   5.4737790e-01  -1.1981278e-02
   5.4746594e-01  -1.1518569e-02
   5.4755397e-01  -1.1062832e-02
   5.4764201e-01  -1.0614151e-02
   5.4773004e-01  -1.0172609e-02
   5.4781807e-01  -9.7382842e-03
   5.4790611e-01  -9.3112545e-03
   5.4799414e-01  -8.8915945e-03
   5.4808217e-01  -8.4793762e-03
   5.4817021e-01  -8.0746694e-03
   5.4825824e-01  -7.6775411e-03
   5.4834628e-01  -7.2880560e-03
   5.4843431e-01  -6.9062759e-03
   5.4852234e-01  -6.5322600e-03
   5.4861038e-01  -6.1660651e-03
   5.4869841e-01  -5.8077448e-03
   5.4878644e-01  -5.4573503e-03
   5.4887448e-01  -5.1149299e-03
   5.4896251e-01  -4.7805290e-03
   5.4905055e-01  -4.4541904e-03
   5.4913858e-01  -4.1359537e-03
   5.4922661e-01  -3.8258557e-03
   5.4931465e-01  -3.5239305e-03
   5.4940268e-01  -3.2302090e-03
   5.4949071e-01  -2.9447192e-03
   5.4957875e-01  -2.6674859e-03
   5.4966678e-01  -2.3985313e-03
   5.4975481e-01  -2.1378741e-03
   5.4984285e-01  -1.8855302e-03
   5.4993088e-01  -1.6415122e-03
   5.5001892e-01  -1.4058299e-03
   5.5010695e-01  -1.1784897e-03
   5.5019498e-01  -9.5949493e-04
   5.5028302e-01  -7.4884573e-04
   5.5037105e-01  -5.4653910e-04
   5.5045908e-01  -3.5256884e-04
   5.5054712e-01  -1.6692554e-04
   5.5063515e-01   1.0403428e-05
   5.5072319e-01   1.7943392e-04
   5.5081122e-01   3.4018503e-04
   5.5089925e-01   4.9267909e-04
   5.5098729e-01   6.3694170e-04
   5.5107532e-01   7.7300169e-04
   5.5116335e-01   9.0089119e-04
   5.5125139e-01   1.0206456e-03
   5.5133942e-01   1.1323035e-03
   5.5142746e-01   1.2359068e-03
   5.5151549e-01   1.3315007e-03
   5.5160352e-01   1.4191337e-03
   5.5169156e-01   1.4988575e-03
   5.5177959e-01   1.5707270e-03
   5.5186762e-01   1.6348006e-03
   5.5195566e-01   1.6911396e-03
   5.5204369e-01   1.7398087e-03
   5.5213173e-01   1.7808761e-03
   5.5221976e-01   1.8144127e-03
   5.5230779e-01   1.8404931e-03
   5.5239583e-01   1.8591947e-03
   5.5248386e-01   1.8705985e-03
   5.5257189e-01   1.8747882e-03
   5.5265993e-01   1.8718511e-03
   5.5274796e-01   1.8618773e-03
   5.5283600e-01   1.8449602e-03
   5.5292403e-01   1.8211962e-03
   5.5301206e-01   1.7906849e-03
   5.5310010e-01   1.7535288e-03
   5.5318813e-01   1.7098335e-03
   5.5327616e-01   1.6597076e-03
   5.5336420e-01   1.6032627e-03
   5.5345223e-01   1.5406133e-03
   5.5354026e-01   1.4718769e-03
   5.5362830e-01   1.3971737e-03
   5.5371633e-01   1.3166270e-03
   5.5380437e-01   1.2303627e-03
   5.5389240e-01   1.1385096e-03
   5.5398043e-01   1.0411993e-03
   5.5406847e-01   9.3856612e-04
   5.5415650e-01   8.3074691e-04
   5.5424453e-01   7.1788127e-04
   5.5433257e-01   6.0011139e-04
   5.5442060e-01   4.7758202e-04
   5.5450864e-01   3.5044041e-04
   5.5459667e-01   2.1883629e-04
   5.5468470e-01   8.2921822e-05
   5.5477274e-01  -5.7148451e-05
   5.5486077e-01  -2.0121766e-04
   5.5494880e-01  -3.4912663e-04
   5.5503684e-01  -5.0071397e-04
   5.5512487e-01  -6.5581610e-04
   5.5521291e-01  -8.1426729e-04
   5.5530094e-01  -9.7589973e-04
   5.5538897e-01  -1.1405436e-03
   5.5547701e-01  -1.3080270e-03
   5.5556504e-01  -1.4781764e-03
   5.5565307e-01  -1.6508160e-03
   5.5574111e-01  -1.8257685e-03
   5.5582914e-01  -2.0028547e-03
   5.5591718e-01  -2.1818938e-03
   5.5600521e-01  -2.3627034e-03
   5.5609324e-01  -2.5450993e-03
   5.5618128e-01  -2.7288961e-03
   5.5626931e-01  -2.9139068e-03
   5.5635734e-01  -3.0999430e-03
   5.5644538e-01  -3.2868150e-03
   5.5653341e-01  -3.4743319e-03
   5.5662145e-01  -3.6623016e-03
   5.5670948e-01  -3.8505309e-03
   5.5679751e-01  -4.0388255e-03
   5.5688555e-01  -4.2269901e-03
   5.5697358e-01  -4.4148286e-03
   5.5706161e-01  -4.6021440e-03
   5.5714965e-01  -4.7887384e-03
   5.5723768e-01  -4.9744134e-03
   5.5732571e-01  -5.1589698e-03
   5.5741375e-01  -5.3422080e-03
   5.5750178e-01  -5.5239278e-03
   5.5758982e-01  -5.7039285e-03
   5.5767785e-01  -5.8820093e-03
   5.5776588e-01  -6.0579690e-03
   5.5785392e-01  -6.2316060e-03
   5.5794195e-01  -6.4027190e-03
   5.5802998e-01  -6.5711064e-03
   5.5811802e-01  -6.7365665e-03
   5.5820605e-01  -6.8988980e-03
   5.5829409e-01  -7.0578996e-03
   5.5838212e-01  -7.2133702e-03
   5.5847015e-01  -7.3651092e-03
   5.5855819e-01  -7.5129163e-03
   5.5864622e-01  -7.6565917e-03
   5.5873425e-01  -7.7959362e-03
   5.5882229e-01  -7.9307511e-03
   5.5891032e-01  -8.0608385e-03
   5.5899836e-01  -8.1860013e-03
   5.5908639e-01  -8.3060433e-03
   5.5917442e-01  -8.4207690e-03
   5.5926246e-01  -8.5299843e-03
   5.5935049e-01  -8.6334959e-03
   5.5943852e-01  -8.7311118e-03
   5.5952656e-01  -8.8226410e-03
   5.5961459e-01  -8.9078942e-03
   5.5970263e-01  -8.9866831e-03
   5.5979066e-01  -9.0588212e-03
   5.5987869e-01  -9.1241234e-03
   5.5996673e-01  -9.1824061e-03
   5.6005476e-01  -9.2334876e-03
   5.6014279e-01  -9.2771877e-03
   5.6023083e-01  -9.3133284e-03
   5.6031886e-01  -9.3417333e-03
   5.6040690e-01  -9.3622280e-03
   5.6049493e-01  -9.3746404e-03
   5.6058296e-01  -9.3788001e-03
   5.6067100e-01  -9.3745394e-03
   5.6075903e-01  -9.3616925e-03
   5.6084706e-01  -9.3400959e-03
   5.6093510e-01  -9.3095888e-03
   5.6102313e-01  -9.2700127e-03
   5.6111116e-01  -9.2212115e-03
   5.6119920e-01  -9.1630319e-03
   5.6128723e-01  -9.0953232e-03
   5.6137527e-01  -9.0179374e-03
   5.6146330e-01  -8.9307293e-03
   5.6155133e-01  -8.8335566e-03
   5.6163937e-01  -8.7262800e-03
   5.6172740e-01  -8.6087629e-03
   5.6181543e-01  -8.4808720e-03
   5.6190347e-01  -8.3424769e-03
   5.6199150e-01  -8.1934507e-03
   5.6207954e-01  -8.0336693e-03
   5.6216757e-01  -7.8630120e-03
   5.6225560e-01  -7.6813617e-03
   5.6234364e-01  -7.4886043e-03
   5.6243167e-01  -7.2846293e-03
   5.6251970e-01  -7.0693296e-03
   5.6260774e-01  -6.8426019e-03
   5.6269577e-01  -6.6043461e-03
   5.6278381e-01  -6.3544660e-03
   5.6287184e-01  -6.0928690e-03
   5.6295987e-01  -5.8194662e-03
   5.6304791e-01  -5.5341724e-03
   5.6313594e-01  -5.2369064e-03
   5.6322397e-01  -4.9275908e-03
   5.6331201e-01  -4.6061518e-03
   5.6340004e-01  -4.2725199e-03
   5.6348808e-01  -3.9266295e-03
   5.6357611e-01  -3.5684188e-03
   5.6366414e-01  -3.1978301e-03
   5.6375218e-01  -2.8148101e-03
   5.6384021e-01  -2.4193090e-03
   5.6392824e-01  -2.0112817e-03
   5.6401628e-01  -1.5906870e-03
   5.6410431e-01  -1.1574878e-03
   5.6419234e-01  -7.1165136e-04
   5.6428038e-01  -2.5314916e-04
   5.6436841e-01   2.1804311e-04
   5.6445645e-01   7.0194544e-04
   5.6454448e-01   1.1985736e-03
   5.6463251e-01   1.7079389e-03
   5.6472055e-01   2.2300484e-03
   5.6480858e-01   2.7649050e-03
   5.6489661e-01   3.3125068e-03
   5.6498465e-01   3.8728480e-03
   5.6507268e-01   4.4459182e-03
   5.6516072e-01   5.0317025e-03
   5.6524875e-01   5.6301818e-03
   5.6533678e-01   6.2413326e-03
   5.6542482e-01   6.8651269e-03
   5.6551285e-01   7.5015323e-03
   5.6560088e-01   8.1505120e-03
   5.6568892e-01   8.8120250e-03
   5.6577695e-01   9.4860256e-03
   5.6586499e-01   1.0172464e-02
   5.6595302e-01   1.0871285e-02
   5.6604105e-01   1.1582432e-02
   5.6612909e-01   1.2305840e-02
   5.6621712e-01   1.3041442e-02
   5.6630515e-01   1.3789166e-02
   5.6639319e-01   1.4548937e-02
   5.6648122e-01   1.5320674e-02
   5.6656926e-01   1.6104292e-02
   5.6665729e-01   1.6899702e-02
   5.6674532e-01   1.7706811e-02
   5.6683336e-01   1.8525522e-02
   5.6692139e-01   1.9355734e-02
   5.6700942e-01   2.0197339e-02
   5.6709746e-01   2.1050230e-02
   5.6718549e-01   2.1914290e-02
   5.6727353e-01   2.2789403e-02
   5.6736156e-01   2.3675447e-02
   5.6744959e-01   2.4572294e-02
   5.6753763e-01   2.5479815e-02
   5.6762566e-01   2.6397877e-02
   5.6771369e-01   2.7326340e-02
   5.6780173e-01   2.8265063e-02
   5.6788976e-01   2.9213901e-02
   5.6797779e-01   3.0172704e-02
   5.6806583e-01   3.1141320e-02
   5.6815386e-01   3.2119590e-02
   5.6824190e-01   3.3107355e-02
   5.6832993e-01   3.4104452e-02
   5.6841796e-01   3.5110711e-02
   5.6850600e-01   3.6125963e-02
   5.6859403e-01   3.7150033e-02
   5.6868206e-01   3.8182743e-02
   5.6877010e-01   3.9223912e-02
   5.6885813e-01   4.0273356e-02
   5.6894617e-01   4.1330888e-02
   5.6903420e-01   4.2396316e-02
   5.6912223e-01   4.3469446e-02
   5.6921027e-01   4.4550083e-02
   5.6929830e-01   4.5638027e-02
   5.6938633e-01   4.6733074e-02
   5.6947437e-01   4.7835020e-02
   5.6956240e-01   4.8943657e-02
   5.6965044e-01   5.0058773e-02
   5.6973847e-01   5.1180155e-02
   5.6982650e-01   5.2307588e-02
   5.6991454e-01   5.3440853e-02
   5.7000257e-01   5.4579730e-02
   5.7009060e-01   5.5723994e-02
   5.7017864e-01   5.6873421e-02
   5.7026667e-01   5.8027784e-02
   5.7035471e-01   5.9186852e-02
   5.7044274e-01   6.0350394e-02
   5.7053077e-01   6.1518177e-02
   5.7061881e-01   6.2689965e-02
   5.7070684e-01   6.3865521e-02
   5.7079487e-01   6.5044606e-02
   5.7088291e-01   6.6226979e-02
   5.7097094e-01   6.7412399e-02
   5.7105898e-01   6.8600622e-02
   5.7114701e-01   6.9791403e-02
   5.7123504e-01   7.0984496e-02
   5.7132308e-01   7.2179653e-02
   5.7141111e-01   7.3376626e-02
   5.7149914e-01   7.4575166e-02
   5.7158718e-01   7.5775022e-02
   5.7167521e-01   7.6975942e-02
   5.7176324e-01   7.8177674e-02
   5.7185128e-01   7.9379966e-02
   5.7193931e-01   8.0582563e-02
   5.7202735e-01   8.1785213e-02
   5.7211538e-01   8.2987660e-02
   5.7220341e-01   8.4189649e-02
   5.7229145e-01   8.5390926e-02
   5.7237948e-01   8.6591235e-02
   5.7246751e-01   8.7790321e-02
   5.7255555e-01   8.8987928e-02
   5.7264358e-01   9.0183801e-02
   5.7273162e-01   9.1377685e-02
   5.7281965e-01   9.2569325e-02
   5.7290768e-01   9.3758466e-02
   5.7299572e-01   9.4944854e-02
   5.7308375e-01   9.6128235e-02
   5.7317178e-01   9.7308357e-02
   5.7325982e-01   9.8484966e-02
   5.7334785e-01   9.9657812e-02
   5.7343589e-01   1.0082664e-01
   5.7352392e-01   1.0199121e-01
   5.7361195e-01   1.0315126e-01
   5.7369999e-01   1.0430656e-01
   5.7378802e-01   1.0545684e-01
   5.7387605e-01   1.0660187e-01
   5.7396409e-01   1.0774141e-01
   5.7405212e-01   1.0887520e-01
   5.7414016e-01   1.1000301e-01
   5.7422819e-01   1.1112461e-01
   5.7431622e-01   1.1223974e-01
   5.7440426e-01   1.1334818e-01
   5.7449229e-01   1.1444970e-01
   5.7458032e-01   1.1554405e-01
   5.7466836e-01   1.1663101e-01
   5.7475639e-01   1.1771035e-01
   5.7484443e-01   1.1878185e-01
   5.7493246e-01   1.1984527e-01
   5.7502049e-01   1.2090040e-01
   5.7510853e-01   1.2194703e-01
   5.7519656e-01   1.2298492e-01
   5.7528459e-01   1.2401388e-01
   5.7537263e-01   1.2503367e-01
   5.7546066e-01   1.2604411e-01
   5.7554869e-01   1.2704497e-01
   5.7563673e-01   1.2803606e-01
   5.7572476e-01   1.2901718e-01
   5.7581280e-01   1.2998812e-01
   5.7590083e-01   1.3094869e-01
   5.7598886e-01   1.3189870e-01
   5.7607690e-01   1.3283796e-01
   5.7616493e-01   1.3376629e-01
   5.7625296e-01   1.3468349e-01
   5.7634100e-01   1.3558940e-01
   5.7642903e-01   1.3648383e-01
   5.7651707e-01   1.3736661e-01
   5.7660510e-01   1.3823758e-01
   5.7669313e-01   1.3909656e-01
   5.7678117e-01   1.3994339e-01
   5.7686920e-01   1.4077792e-01
   5.7695723e-01   1.4159999e-01
   5.7704527e-01   1.4240944e-01
   5.7713330e-01   1.4320614e-01
   5.7722134e-01   1.4398993e-01
   5.7730937e-01   1.4476067e-01
   5.7739740e-01   1.4551822e-01
   5.7748544e-01   1.4626247e-01
   5.7757347e-01   1.4699326e-01
   5.7766150e-01   1.4771049e-01
   5.7774954e-01   1.4841402e-01
   5.7783757e-01   1.4910374e-01
   5.7792561e-01   1.4977954e-01
   5.7801364e-01   1.5044131e-01
   5.7810167e-01   1.5108894e-01
   5.7818971e-01   1.5172234e-01
   5.7827774e-01   1.5234139e-01
   5.7836577e-01   1.5294602e-01
   5.7845381e-01   1.5353613e-01
   5.7854184e-01   1.5411164e-01
   5.7862987e-01   1.5467247e-01
   5.7871791e-01   1.5521853e-01
   5.7880594e-01   1.5574977e-01
   5.7889398e-01   1.5626611e-01
   5.7898201e-01   1.5676749e-01
   5.7907004e-01   1.5725385e-01
   5.7915808e-01   1.5772513e-01
   5.7924611e-01   1.5818128e-01
   5.7933414e-01   1.5862226e-01
   5.7942218e-01   1.5904803e-01
   5.7951021e-01   1.5945854e-01
   5.7959825e-01   1.5985377e-01
   5.7968628e-01   1.6023368e-01
   5.7977431e-01   1.6059825e-01
   5.7986235e-01   1.6094746e-01
   5.7995038e-01   1.6128129e-01
   5.8003841e-01   1.6159973e-01
   5.8012645e-01   1.6190277e-01
   5.8021448e-01   1.6219041e-01
   5.8030252e-01   1.6246264e-01
   5.8039055e-01   1.6271948e-01
   5.8047858e-01   1.6296093e-01
   5.8056662e-01   1.6318700e-01
   5.8065465e-01   1.6339772e-01
   5.8074268e-01   1.6359309e-01
   5.8083072e-01   1.6377316e-01
   5.8091875e-01   1.6393794e-01
   5.8100679e-01   1.6408747e-01
   5.8109482e-01   1.6422179e-01
   5.8118285e-01   1.6434094e-01
   5.8127089e-01   1.6444496e-01
   5.8135892e-01   1.6453391e-01
   5.8144695e-01   1.6460784e-01
   5.8153499e-01   1.6466680e-01
   5.8162302e-01   1.6471086e-01
   5.8171106e-01   1.6474007e-01
   5.8179909e-01   1.6475452e-01
   5.8188712e-01   1.6475427e-01
   5.8197516e-01   1.6473939e-01
   5.8206319e-01   1.6470998e-01
   5.8215122e-01   1.6466610e-01
   5.8223926e-01   1.6460785e-01
   5.8232729e-01   1.6453532e-01
   5.8241532e-01   1.6444860e-01
   5.8250336e-01   1.6434779e-01
   5.8259139e-01   1.6423298e-01
   5.8267943e-01   1.6410429e-01
   5.8276746e-01   1.6396183e-01
   5.8285549e-01   1.6380569e-01
   5.8294353e-01   1.6363599e-01
   5.8303156e-01   1.6345286e-01
   5.8311959e-01   1.6325641e-01
   5.8320763e-01   1.6304677e-01
   5.8329566e-01   1.6282405e-01
   5.8338370e-01   1.6258839e-01
   5.8347173e-01   1.6233992e-01
   5.8355976e-01   1.6207878e-01
   5.8364780e-01   1.6180510e-01
   5.8373583e-01   1.6151901e-01
   5.8382386e-01   1.6122068e-01
   5.8391190e-01   1.6091023e-01
   5.8399993e-01   1.6058781e-01
   5.8408797e-01   1.6025359e-01
   5.8417600e-01   1.5990770e-01
   5.8426403e-01   1.5955030e-01
   5.8435207e-01   1.5918155e-01
   5.8444010e-01   1.5880161e-01
   5.8452813e-01   1.5841063e-01
   5.8461617e-01   1.5800879e-01
   5.8470420e-01   1.5759625e-01
   5.8479224e-01   1.5717317e-01
   5.8488027e-01   1.5673972e-01
   5.8496830e-01   1.5629607e-01
   5.8505634e-01   1.5584240e-01
   5.8514437e-01   1.5537887e-01
   5.8523240e-01   1.5490568e-01
   5.8532044e-01   1.5442298e-01
   5.8540847e-01   1.5393096e-01
   5.8549651e-01   1.5342980e-01
   5.8558454e-01   1.5291967e-01
   5.8567257e-01   1.5240078e-01
   5.8576061e-01   1.5187328e-01
   5.8584864e-01   1.5133738e-01
   5.8593667e-01   1.5079325e-01
   5.8602471e-01   1.5024108e-01
   5.8611274e-01   1.4968106e-01
   5.8620077e-01   1.4911338e-01
   5.8628881e-01   1.4853822e-01
   5.8637684e-01   1.4795578e-01
   5.8646488e-01   1.4736625e-01
   5.8655291e-01   1.4676981e-01
   5.8664094e-01   1.4616665e-01
   5.8672898e-01   1.4555698e-01
   5.8681701e-01   1.4494098e-01
   5.8690504e-01   1.4431884e-01
   5.8699308e-01   1.4369075e-01
   5.8708111e-01   1.4305691e-01
   5.8716915e-01   1.4241752e-01
   5.8725718e-01   1.4177275e-01
   5.8734521e-01   1.4112281e-01
   5.8743325e-01   1.4046789e-01
   5.8752128e-01   1.3980818e-01
   5.8760931e-01   1.3914387e-01
   5.8769735e-01   1.3847516e-01
   5.8778538e-01   1.3780223e-01
   5.8787342e-01   1.3712527e-01
   5.8796145e-01   1.3644448e-01
   5.8804948e-01   1.3576005e-01
   5.8813752e-01   1.3507217e-01
   5.8822555e-01   1.3438101e-01
   5.8831358e-01   1.3368678e-01
   5.8840162e-01   1.3298966e-01
   5.8848965e-01   1.3228984e-01
   5.8857769e-01   1.3158749e-01
   5.8866572e-01   1.3088281e-01
   5.8875375e-01   1.3017598e-01
   5.8884179e-01   1.2946717e-01
   5.8892982e-01   1.2875658e-01
   5.8901785e-01   1.2804438e-01
   5.8910589e-01   1.2733075e-01
   5.8919392e-01   1.2661587e-01
   5.8928196e-01   1.2589991e-01
   5.8936999e-01   1.2518305e-01
   5.8945802e-01   1.2446546e-01
   5.8954606e-01   1.2374732e-01
   5.8963409e-01   1.2302879e-01
   5.8972212e-01   1.2231004e-01
   5.8981016e-01   1.2159125e-01
   5.8989819e-01   1.2087257e-01
   5.8998622e-01   1.2015417e-01
   5.9007426e-01   1.1943622e-01
   5.9016229e-01   1.1871886e-01
   5.9025033e-01   1.1800227e-01
   5.9033836e-01   1.1728660e-01
   5.9042639e-01   1.1657201e-01
   5.9051443e-01   1.1585863e-01
   5.9060246e-01   1.1514664e-01
   5.9069049e-01   1.1443618e-01
   5.9077853e-01   1.1372739e-01
   5.9086656e-01   1.1302042e-01
   5.9095460e-01   1.1231541e-01
   5.9104263e-01   1.1161251e-01
   5.9113066e-01   1.1091185e-01
   5.9121870e-01   1.1021357e-01
   5.9130673e-01   1.0951781e-01
   5.9139476e-01   1.0882469e-01
   5.9148280e-01   1.0813435e-01
   5.9157083e-01   1.0744692e-01
   5.9165887e-01   1.0676252e-01
   5.9174690e-01   1.0608127e-01
   5.9183493e-01   1.0540330e-01
   5.9192297e-01   1.0472872e-01
   5.9201100e-01   1.0405766e-01
   5.9209903e-01   1.0339022e-01
   5.9218707e-01   1.0272652e-01
   5.9227510e-01   1.0206667e-01
   5.9236314e-01   1.0141077e-01
   5.9245117e-01   1.0075894e-01
   5.9253920e-01   1.0011126e-01
   5.9262724e-01   9.9467848e-02
   5.9271527e-01   9.8828795e-02
   5.9280330e-01   9.8194198e-02
   5.9289134e-01   9.7564148e-02
   5.9297937e-01   9.6938737e-02
   5.9306740e-01   9.6318052e-02
   5.9315544e-01   9.5702179e-02
   5.9324347e-01   9.5091201e-02
   5.9333151e-01   9.4485198e-02
   5.9341954e-01   9.3884250e-02
   5.9350757e-01   9.3288432e-02
   5.9359561e-01   9.2697818e-02
   5.9368364e-01   9.2112478e-02
   5.9377167e-01   9.1532481e-02
   5.9385971e-01   9.0957894e-02
   5.9394774e-01   9.0388780e-02
   5.9403578e-01   8.9825201e-02
   5.9412381e-01   8.9267216e-02
   5.9421184e-01   8.8714882e-02
   5.9429988e-01   8.8168253e-02
   5.9438791e-01   8.7627381e-02
   5.9447594e-01   8.7092317e-02
   5.9456398e-01   8.6563107e-02
   5.9465201e-01   8.6039797e-02
   5.9474005e-01   8.5522430e-02
   5.9482808e-01   8.5011047e-02
   5.9491611e-01   8.4505685e-02
   5.9500415e-01   8.4006381e-02
   5.9509218e-01   8.3513169e-02
   5.9518021e-01   8.3026080e-02
   5.9526825e-01   8.2545146e-02
   5.9535628e-01   8.2070392e-02
   5.9544432e-01   8.1601844e-02
   5.9553235e-01   8.1139526e-02
   5.9562038e-01   8.0683458e-02
   5.9570842e-01   8.0233661e-02
   5.9579645e-01   7.9790150e-02
   5.9588448e-01   7.9352942e-02
   5.9597252e-01   7.8922048e-02
   5.9606055e-01   7.8497482e-02
   5.9614859e-01   7.8079250e-02
   5.9623662e-01   7.7667362e-02
   5.9632465e-01   7.7261823e-02
   5.9641269e-01   7.6862635e-02
   5.9650072e-01   7.6469802e-02
   5.9658875e-01   7.6083323e-02
   5.9667679e-01   7.5703196e-02
   5.9676482e-01   7.5329418e-02
   5.9685285e-01   7.4961985e-02
   5.9694089e-01   7.4600888e-02
   5.9702892e-01   7.4246120e-02
   5.9711696e-01   7.3897671e-02
   5.9720499e-01   7.3555529e-02
   5.9729302e-01   7.3219681e-02
   5.9738106e-01   7.2890113e-02
   5.9746909e-01   7.2566808e-02
   5.9755712e-01   7.2249748e-02
   5.9764516e-01   7.1938916e-02
   5.9773319e-01   7.1634291e-02
   5.9782123e-01   7.1335851e-02
   5.9790926e-01   7.1043572e-02
   5.9799729e-01   7.0757432e-02
   5.9808533e-01   7.0477404e-02
   5.9817336e-01   7.0203462e-02
   5.9826139e-01   6.9935577e-02
   5.9834943e-01   6.9673722e-02
   5.9843746e-01   6.9417866e-02
   5.9852550e-01   6.9167977e-02
   5.9861353e-01   6.8924024e-02
   5.9870156e-01   6.8685973e-02
   5.9878960e-01   6.8453791e-02
   5.9887763e-01   6.8227441e-02
   5.9896566e-01   6.8006889e-02
   5.9905370e-01   6.7792097e-02
   5.9914173e-01   6.7583027e-02
   5.9922977e-01   6.7379642e-02
   5.9931780e-01   6.7181901e-02
   5.9940583e-01   6.6989765e-02
   5.9949387e-01   6.6803193e-02
   5.9958190e-01   6.6622143e-02
   5.9966993e-01   6.6446575e-02
   5.9975797e-01   6.6276443e-02
   5.9984600e-01   6.6111707e-02
   5.9993404e-01   6.5952322e-02
   6.0002207e-01   6.5798243e-02
   6.0011010e-01   6.5649426e-02
   6.0019814e-01   6.5505825e-02
   6.0028617e-01   6.5367395e-02
   6.0037420e-01   6.5234091e-02
   6.0046224e-01   6.5105864e-02
   6.0055027e-01   6.4982670e-02
   6.0063830e-01   6.4864460e-02
   6.0072634e-01   6.4751187e-02
   6.0081437e-01   6.4642804e-02
   6.0090241e-01   6.4539263e-02
   6.0099044e-01   6.4440516e-02
   6.0107847e-01   6.4346514e-02
   6.0116651e-01   6.4257210e-02
   6.0125454e-01   6.4172555e-02
   6.0134257e-01   6.4092500e-02
   6.0143061e-01   6.4016997e-02
   6.0151864e-01   6.3945997e-02
   6.0160668e-01   6.3879452e-02
   6.0169471e-01   6.3817312e-02
   6.0178274e-01   6.3759530e-02
   6.0187078e-01   6.3706056e-02
   6.0195881e-01   6.3656842e-02
   6.0204684e-01   6.3611840e-02
   6.0213488e-01   6.3571001e-02
   6.0222291e-01   6.3534277e-02
   6.0231095e-01   6.3501620e-02
   6.0239898e-01   6.3472983e-02
   6.0248701e-01   6.3448317e-02
   6.0257505e-01   6.3427575e-02
   6.0266308e-01   6.3410711e-02
   6.0275111e-01   6.3397676e-02
   6.0283915e-01   6.3388425e-02
   6.0292718e-01   6.3382910e-02
   6.0301522e-01   6.3381086e-02
   6.0310325e-01   6.3382907e-02
   6.0319128e-01   6.3388327e-02
   6.0327932e-01   6.3397301e-02
   6.0336735e-01   6.3409785e-02
   6.0345538e-01   6.3425733e-02
   6.0354342e-01   6.3445102e-02
   6.0363145e-01   6.3467849e-02
   6.0371949e-01   6.3493929e-02
   6.0380752e-01   6.3523300e-02
   6.0389555e-01   6.3555919e-02
   6.0398359e-01   6.3591745e-02
   6.0407162e-01   6.3630735e-02
   6.0415965e-01   6.3672850e-02
   6.0424769e-01   6.3718047e-02
   6.0433572e-01   6.3766286e-02
   6.0442375e-01   6.3817529e-02
   6.0451179e-01   6.3871735e-02
   6.0459982e-01   6.3928866e-02
   6.0468786e-01   6.3988884e-02
   6.0477589e-01   6.4051750e-02
   6.0486392e-01   6.4117427e-02
   6.0495196e-01   6.4185879e-02
   6.0503999e-01   6.4257069e-02
   6.0512802e-01   6.4330962e-02
   6.0521606e-01   6.4407522e-02
   6.0530409e-01   6.4486714e-02
   6.0539213e-01   6.4568504e-02
   6.0548016e-01   6.4652859e-02
   6.0556819e-01   6.4739744e-02
   6.0565623e-01   6.4829128e-02
   6.0574426e-01   6.4920979e-02
   6.0583229e-01   6.5015264e-02
   6.0592033e-01   6.5111952e-02
   6.0600836e-01   6.5211013e-02
   6.0609640e-01   6.5312417e-02
   6.0618443e-01   6.5416135e-02
   6.0627246e-01   6.5522136e-02
   6.0636050e-01   6.5630393e-02
   6.0644853e-01   6.5740878e-02
   6.0653656e-01   6.5853563e-02
   6.0662460e-01   6.5968421e-02
   6.0671263e-01   6.6085426e-02
   6.0680067e-01   6.6204551e-02
   6.0688870e-01   6.6325772e-02
   6.0697673e-01   6.6449063e-02
   6.0706477e-01   6.6574400e-02
   6.0715280e-01   6.6701758e-02
   6.0724083e-01   6.6831114e-02
   6.0732887e-01   6.6962446e-02
   6.0741690e-01   6.7095730e-02
   6.0750493e-01   6.7230945e-02
   6.0759297e-01   6.7368068e-02
   6.0768100e-01   6.7507080e-02
   6.0776904e-01   6.7647958e-02
   6.0785707e-01   6.7790682e-02
   6.0794510e-01   6.7935234e-02
   6.0803314e-01   6.8081593e-02
   6.0812117e-01   6.8229740e-02
   6.0820920e-01   6.8379658e-02
   6.0829724e-01   6.8531327e-02
   6.0838527e-01   6.8684730e-02
   6.0847331e-01   6.8839850e-02
   6.0856134e-01   6.8996670e-02
   6.0864937e-01   6.9155174e-02
   6.0873741e-01   6.9315345e-02
   6.0882544e-01   6.9477167e-02
   6.0891347e-01   6.9640626e-02
   6.0900151e-01   6.9805707e-02
   6.0908954e-01   6.9972394e-02
   6.0917758e-01   7.0140673e-02
   6.0926561e-01   7.0310532e-02
   6.0935364e-01   7.0481955e-02
   6.0944168e-01   7.0654931e-02
   6.0952971e-01   7.0829445e-02
   6.0961774e-01   7.1005487e-02
   6.0970578e-01   7.1183043e-02
   6.0979381e-01   7.1362101e-02
   6.0988185e-01   7.1542651e-02
   6.0996988e-01   7.1724681e-02
   6.1005791e-01   7.1908181e-02
   6.1014595e-01   7.2093139e-02
   6.1023398e-01   7.2279545e-02
   6.1032201e-01   7.2467389e-02
   6.1041005e-01   7.2656663e-02
   6.1049808e-01   7.2847355e-02
   6.1058612e-01   7.3039458e-02
   6.1067415e-01   7.3232963e-02
   6.1076218e-01   7.3427861e-02
   6.1085022e-01   7.3624143e-02
   6.1093825e-01   7.3821802e-02
   6.1102628e-01   7.4020830e-02
   6.1111432e-01   7.4221220e-02
   6.1120235e-01   7.4422965e-02
   6.1129038e-01   7.4626058e-02
   6.1137842e-01   7.4830492e-02
   6.1146645e-01   7.5036261e-02
   6.1155449e-01   7.5243358e-02
   6.1164252e-01   7.5451779e-02
   6.1173055e-01   7.5661518e-02
   6.1181859e-01   7.5872568e-02
   6.1190662e-01   7.6084927e-02
   6.1199465e-01   7.6298588e-02
   6.1208269e-01   7.6513547e-02
   6.1217072e-01   7.6729801e-02
   6.1225876e-01   7.6947345e-02
   6.1234679e-01   7.7166175e-02
   6.1243482e-01   7.7386289e-02
   6.1252286e-01   7.7607683e-02
   6.1261089e-01   7.7830355e-02
   6.1269892e-01   7.8054302e-02
   6.1278696e-01   7.8279521e-02
   6.1287499e-01   7.8506012e-02
   6.1296303e-01   7.8733771e-02
   6.1305106e-01   7.8962799e-02
   6.1313909e-01   7.9193094e-02
   6.1322713e-01   7.9424655e-02
   6.1331516e-01   7.9657482e-02
   6.1340319e-01   7.9891574e-02
   6.1349123e-01   8.0126933e-02
   6.1357926e-01   8.0363558e-02
   6.1366730e-01   8.0601451e-02
   6.1375533e-01   8.0840612e-02
   6.1384336e-01   8.1081043e-02
   6.1393140e-01   8.1322747e-02
   6.1401943e-01   8.1565725e-02
   6.1410746e-01   8.1809980e-02
   6.1419550e-01   8.2055515e-02
   6.1428353e-01   8.2302333e-02
   6.1437157e-01   8.2550439e-02
   6.1445960e-01   8.2799836e-02
   6.1454763e-01   8.3050528e-02
   6.1463567e-01   8.3302522e-02
   6.1472370e-01   8.3555822e-02
   6.1481173e-01   8.3810433e-02
   6.1489977e-01   8.4066363e-02
   6.1498780e-01   8.4323618e-02
   6.1507583e-01   8.4582204e-02
   6.1516387e-01   8.4842130e-02
   6.1525190e-01   8.5103404e-02
   6.1533994e-01   8.5366033e-02
   6.1542797e-01   8.5630027e-02
   6.1551600e-01   8.5895396e-02
   6.1560404e-01   8.6162149e-02
   6.1569207e-01   8.6430296e-02
   6.1578010e-01   8.6699849e-02
   6.1586814e-01   8.6970820e-02
   6.1595617e-01   8.7243219e-02
   6.1604421e-01   8.7517060e-02
   6.1613224e-01   8.7792356e-02
   6.1622027e-01   8.8069121e-02
   6.1630831e-01   8.8347368e-02
   6.1639634e-01   8.8627112e-02
   6.1648437e-01   8.8908370e-02
   6.1657241e-01   8.9191156e-02
   6.1666044e-01   8.9475487e-02
   6.1674848e-01   8.9761381e-02
   6.1683651e-01   9.0048855e-02
   6.1692454e-01   9.0337928e-02
   6.1701258e-01   9.0628619e-02
   6.1710061e-01   9.0920947e-02
   6.1718864e-01   9.1214932e-02
   6.1727668e-01   9.1510596e-02
   6.1736471e-01   9.1807961e-02
   6.1745275e-01   9.2107048e-02
   6.1754078e-01   9.2407880e-02
   6.1762881e-01   9.2710482e-02
   6.1771685e-01   9.3014877e-02
   6.1780488e-01   9.3321090e-02
   6.1789291e-01   9.3629148e-02
   6.1798095e-01   9.3939076e-02
   6.1806898e-01   9.4250901e-02
   6.1815702e-01   9.4564652e-02
   6.1824505e-01   9.4880356e-02
   6.1833308e-01   9.5198044e-02
   6.1842112e-01   9.5517744e-02
   6.1850915e-01   9.5839488e-02
   6.1859718e-01   9.6163307e-02
   6.1868522e-01   9.6489233e-02
   6.1877325e-01   9.6817299e-02
   6.1886128e-01   9.7147538e-02
   6.1894932e-01   9.7479985e-02
   6.1903735e-01   9.7814674e-02
   6.1912539e-01   9.8151642e-02
   6.1921342e-01   9.8490924e-02
   6.1930145e-01   9.8832558e-02
   6.1938949e-01   9.9176582e-02
   6.1947752e-01   9.9523034e-02
   6.1956555e-01   9.9871954e-02
   6.1965359e-01   1.0022338e-01
   6.1974162e-01   1.0057736e-01
   6.1982966e-01   1.0093392e-01
   6.1991769e-01   1.0129312e-01
   6.2000572e-01   1.0165499e-01
   6.2009376e-01   1.0201958e-01
   6.2018179e-01   1.0238693e-01
   6.2026982e-01   1.0275709e-01
   6.2035786e-01   1.0313010e-01
   6.2044589e-01   1.0350601e-01
   6.2053393e-01   1.0388486e-01
   6.2062196e-01   1.0426671e-01
   6.2070999e-01   1.0465160e-01
   6.2079803e-01   1.0503957e-01
   6.2088606e-01   1.0543069e-01
   6.2097409e-01   1.0582499e-01
   6.2106213e-01   1.0622253e-01
   6.2115016e-01   1.0662337e-01
   6.2123820e-01   1.0702754e-01
   6.2132623e-01   1.0743510e-01
   6.2141426e-01   1.0784612e-01
   6.2150230e-01   1.0826062e-01
   6.2159033e-01   1.0867868e-01
   6.2167836e-01   1.0910035e-01
   6.2176640e-01   1.0952568e-01
   6.2185443e-01   1.0995472e-01
   6.2194246e-01   1.1038753e-01
   6.2203050e-01   1.1082417e-01
   6.2211853e-01   1.1126468e-01
   6.2220657e-01   1.1170914e-01
   6.2229460e-01   1.1215759e-01
   6.2238263e-01   1.1261008e-01
   6.2247067e-01   1.1306669e-01
   6.2255870e-01   1.1352746e-01
   6.2264673e-01   1.1399245e-01
   6.2273477e-01   1.1446173e-01
   6.2282280e-01   1.1493534e-01
   6.2291084e-01   1.1541334e-01
   6.2299887e-01   1.1589580e-01
   6.2308690e-01   1.1638277e-01
   6.2317494e-01   1.1687431e-01
   6.2326297e-01   1.1737048e-01
   6.2335100e-01   1.1787134e-01
   6.2343904e-01   1.1837693e-01
   6.2352707e-01   1.1888733e-01
   6.2361511e-01   1.1940259e-01
   6.2370314e-01   1.1992277e-01
   6.2379117e-01   1.2044792e-01
   6.2387921e-01   1.2097810e-01
   6.2396724e-01   1.2151337e-01
   6.2405527e-01   1.2205379e-01
   6.2414331e-01   1.2259940e-01
   6.2423134e-01   1.2315028e-01
   6.2431938e-01   1.2370647e-01
   6.2440741e-01   1.2426802e-01
   6.2449544e-01   1.2483500e-01
   6.2458348e-01   1.2540746e-01
   6.2467151e-01   1.2598544e-01
   6.2475954e-01   1.2656901e-01
   6.2484758e-01   1.2715822e-01
   6.2493561e-01   1.2775311e-01
   6.2502365e-01   1.2835374e-01
   6.2511168e-01   1.2896016e-01
   6.2519971e-01   1.2957242e-01
   6.2528775e-01   1.3019056e-01
   6.2537578e-01   1.3081464e-01
   6.2546381e-01   1.3144469e-01
   6.2555185e-01   1.3208077e-01
   6.2563988e-01   1.3272293e-01
   6.2572791e-01   1.3337119e-01
   6.2581595e-01   1.3402561e-01
   6.2590398e-01   1.3468623e-01
   6.2599202e-01   1.3535309e-01
   6.2608005e-01   1.3602623e-01
   6.2616808e-01   1.3670568e-01
   6.2625612e-01   1.3739147e-01
   6.2634415e-01   1.3808366e-01
   6.2643218e-01   1.3878226e-01
   6.2652022e-01   1.3948732e-01
   6.2660825e-01   1.4019885e-01
   6.2669629e-01   1.4091690e-01
   6.2678432e-01   1.4164148e-01
   6.2687235e-01   1.4237263e-01
   6.2696039e-01   1.4311037e-01
   6.2704842e-01   1.4385471e-01
   6.2713645e-01   1.4460569e-01
   6.2722449e-01   1.4536332e-01
   6.2731252e-01   1.4612761e-01
   6.2740056e-01   1.4689858e-01
   6.2748859e-01   1.4767625e-01
   6.2757662e-01   1.4846062e-01
   6.2766466e-01   1.4925171e-01
   6.2775269e-01   1.5004952e-01
   6.2784072e-01   1.5085406e-01
   6.2792876e-01   1.5166532e-01
   6.2801679e-01   1.5248332e-01
   6.2810483e-01   1.5330804e-01
   6.2819286e-01   1.5413949e-01
   6.2828089e-01   1.5497765e-01
   6.2836893e-01   1.5582253e-01
   6.2845696e-01   1.5667410e-01
   6.2854499e-01   1.5753236e-01
   6.2863303e-01   1.5839728e-01
   6.2872106e-01   1.5926886e-01
   6.2880910e-01   1.6014707e-01
   6.2889713e-01   1.6103188e-01
   6.2898516e-01   1.6192327e-01
   6.2907320e-01   1.6282121e-01
   6.2916123e-01   1.6372567e-01
   6.2924926e-01   1.6463662e-01
   6.2933730e-01   1.6555401e-01
   6.2942533e-01   1.6647782e-01
   6.2951336e-01   1.6740799e-01
   6.2960140e-01   1.6834448e-01
   6.2968943e-01   1.6928724e-01
   6.2977747e-01   1.7023622e-01
   6.2986550e-01   1.7119137e-01
   6.2995353e-01   1.7215263e-01
   6.3004157e-01   1.7311994e-01
   6.3012960e-01   1.7409324e-01
   6.3021763e-01   1.7507246e-01
   6.3030567e-01   1.7605753e-01
   6.3039370e-01   1.7704839e-01
   6.3048174e-01   1.7804494e-01
   6.3056977e-01   1.7904713e-01
   6.3065780e-01   1.8005485e-01
   6.3074584e-01   1.8106804e-01
   6.3083387e-01   1.8208661e-01
   6.3092190e-01   1.8311045e-01
   6.3100994e-01   1.8413948e-01
   6.3109797e-01   1.8517361e-01
   6.3118601e-01   1.8621272e-01
   6.3127404e-01   1.8725672e-01
   6.3136207e-01   1.8830550e-01
   6.3145011e-01   1.8935895e-01
   6.3153814e-01   1.9041696e-01
   6.3162617e-01   1.9147941e-01
   6.3171421e-01   1.9254618e-01
   6.3180224e-01   1.9361714e-01
   6.3189028e-01   1.9469218e-01
   6.3197831e-01   1.9577116e-01
   6.3206634e-01   1.9685394e-01
   6.3215438e-01   1.9794040e-01
   6.3224241e-01   1.9903039e-01
   6.3233044e-01   2.0012378e-01
   6.3241848e-01   2.0122041e-01
   6.3250651e-01   2.0232013e-01
   6.3259455e-01   2.0342280e-01
   6.3268258e-01   2.0452826e-01
   6.3277061e-01   2.0563635e-01
   6.3285865e-01   2.0674691e-01
   6.3294668e-01   2.0785978e-01
   6.3303471e-01   2.0897478e-01
   6.3312275e-01   2.1009175e-01
   6.3321078e-01   2.1121051e-01
   6.3329881e-01   2.1233089e-01
   6.3338685e-01   2.1345270e-01
   6.3347488e-01   2.1457576e-01
   6.3356292e-01   2.1569989e-01
   6.3365095e-01   2.1682489e-01
   6.3373898e-01   2.1795058e-01
   6.3382702e-01   2.1907676e-01
   6.3391505e-01   2.2020324e-01
   6.3400308e-01   2.2132980e-01
   6.3409112e-01   2.2245626e-01
   6.3417915e-01   2.2358240e-01
   6.3426719e-01   2.2470801e-01
   6.3435522e-01   2.2583288e-01
   6.3444325e-01   2.2695681e-01
   6.3453129e-01   2.2807956e-01
   6.3461932e-01   2.2920093e-01
   6.3470735e-01   2.3032069e-01
   6.3479539e-01   2.3143862e-01
   6.3488342e-01   2.3255449e-01
   6.3497146e-01   2.3366807e-01
   6.3505949e-01   2.3477914e-01
   6.3514752e-01   2.3588745e-01
   6.3523556e-01   2.3699277e-01
   6.3532359e-01   2.3809487e-01
   6.3541162e-01   2.3919350e-01
   6.3549966e-01   2.4028843e-01
   6.3558769e-01   2.4137940e-01
   6.3567573e-01   2.4246618e-01
   6.3576376e-01   2.4354852e-01
   6.3585179e-01   2.4462616e-01
   6.3593983e-01   2.4569886e-01
   6.3602786e-01   2.4676637e-01
   6.3611589e-01   2.4782842e-01
   6.3620393e-01   2.4888477e-01
   6.3629196e-01   2.4993515e-01
   6.3637999e-01   2.5097932e-01
   6.3646803e-01   2.5201700e-01
   6.3655606e-01   2.5304794e-01
   6.3664410e-01   2.5407187e-01
   6.3673213e-01   2.5508854e-01
   6.3682016e-01   2.5609768e-01
   6.3690820e-01   2.5709902e-01
   6.3699623e-01   2.5809229e-01
   6.3708426e-01   2.5907724e-01
   6.3717230e-01   2.6005359e-01
   6.3726033e-01   2.6102107e-01
   6.3734837e-01   2.6197942e-01
   6.3743640e-01   2.6292837e-01
   6.3752443e-01   2.6386765e-01
   6.3761247e-01   2.6479698e-01
   6.3770050e-01   2.6571611e-01
   6.3778853e-01   2.6662475e-01
   6.3787657e-01   2.6752264e-01
   6.3796460e-01   2.6840950e-01
   6.3805264e-01   2.6928508e-01
   6.3814067e-01   2.7014910e-01
   6.3822870e-01   2.7100128e-01
   6.3831674e-01   2.7184137e-01
   6.3840477e-01   2.7266909e-01
   6.3849280e-01   2.7348417e-01
   6.3858084e-01   2.7428635e-01
   6.3866887e-01   2.7507536e-01
   6.3875691e-01   2.7585094e-01
   6.3884494e-01   2.7661282e-01
   6.3893297e-01   2.7736073e-01
   6.3902101e-01   2.7809442e-01
   6.3910904e-01   2.7881362e-01
   6.3919707e-01   2.7951808e-01
   6.3928511e-01   2.8020753e-01
   6.3937314e-01   2.8088172e-01
   6.3946118e-01   2.8154039e-01
   6.3954921e-01   2.8218330e-01
   6.3963724e-01   2.8281017e-01
   6.3972528e-01   2.8342077e-01
   6.3981331e-01   2.8401485e-01
   6.3990134e-01   2.8459216e-01
   6.3998938e-01   2.8515246e-01
   6.4007741e-01   2.8569550e-01
   6.4016544e-01   2.8622105e-01
   6.4025348e-01   2.8672887e-01
   6.4034151e-01   2.8721871e-01
   6.4042955e-01   2.8769036e-01
   6.4051758e-01   2.8814358e-01
   6.4060561e-01   2.8857814e-01
   6.4069365e-01   2.8899382e-01
   6.4078168e-01   2.8939040e-01
   6.4086971e-01   2.8976766e-01
   6.4095775e-01   2.9012538e-01
   6.4104578e-01   2.9046335e-01
   6.4113382e-01   2.9078136e-01
   6.4122185e-01   2.9107922e-01
   6.4130988e-01   2.9135670e-01
   6.4139792e-01   2.9161363e-01
   6.4148595e-01   2.9184979e-01
   6.4157398e-01   2.9206500e-01
   6.4166202e-01   2.9225908e-01
   6.4175005e-01   2.9243183e-01
   6.4183809e-01   2.9258307e-01
   6.4192612e-01   2.9271264e-01
   6.4201415e-01   2.9282036e-01
   6.4210219e-01   2.9290605e-01
   6.4219022e-01   2.9296956e-01
   6.4227825e-01   2.9301073e-01
   6.4236629e-01   2.9302939e-01
   6.4245432e-01   2.9302541e-01
   6.4254236e-01   2.9299863e-01
   6.4263039e-01   2.9294890e-01
   6.4271842e-01   2.9287610e-01
   6.4280646e-01   2.9278009e-01
   6.4289449e-01   2.9266073e-01
   6.4298252e-01   2.9251791e-01
   6.4307056e-01   2.9235151e-01
   6.4315859e-01   2.9216141e-01
   6.4324663e-01   2.9194751e-01
   6.4333466e-01   2.9170969e-01
   6.4342269e-01   2.9144787e-01
   6.4351073e-01   2.9116193e-01
   6.4359876e-01   2.9085181e-01
   6.4368679e-01   2.9051741e-01
   6.4377483e-01   2.9015865e-01
   6.4386286e-01   2.8977546e-01
   6.4395089e-01   2.8936777e-01
   6.4403893e-01   2.8893552e-01
   6.4412696e-01   2.8847865e-01
   6.4421500e-01   2.8799711e-01
   6.4430303e-01   2.8749084e-01
   6.4439106e-01   2.8695982e-01
   6.4447910e-01   2.8640401e-01
   6.4456713e-01   2.8582336e-01
   6.4465516e-01   2.8521787e-01
   6.4474320e-01   2.8458750e-01
   6.4483123e-01   2.8393225e-01
   6.4491927e-01   2.8325210e-01
   6.4500730e-01   2.8254706e-01
   6.4509533e-01   2.8181713e-01
   6.4518337e-01   2.8106232e-01
   6.4527140e-01   2.8028263e-01
   6.4535943e-01   2.7947810e-01
   6.4544747e-01   2.7864874e-01
   6.4553550e-01   2.7779460e-01
   6.4562354e-01   2.7691569e-01
   6.4571157e-01   2.7601208e-01
   6.4579960e-01   2.7508381e-01
   6.4588764e-01   2.7413092e-01
   6.4597567e-01   2.7315349e-01
   6.4606370e-01   2.7215157e-01
   6.4615174e-01   2.7112525e-01
   6.4623977e-01   2.7007459e-01
   6.4632781e-01   2.6899968e-01
   6.4641584e-01   2.6790061e-01
   6.4650387e-01   2.6677747e-01
   6.4659191e-01   2.6563036e-01
   6.4667994e-01   2.6445939e-01
   6.4676797e-01   2.6326467e-01
   6.4685601e-01   2.6204631e-01
   6.4694404e-01   2.6080444e-01
   6.4703208e-01   2.5953919e-01
   6.4712011e-01   2.5825068e-01
   6.4720814e-01   2.5693906e-01
   6.4729618e-01   2.5560447e-01
   6.4738421e-01   2.5424706e-01
   6.4747224e-01   2.5286699e-01
   6.4756028e-01   2.5146441e-01
   6.4764831e-01   2.5003949e-01
   6.4773634e-01   2.4859241e-01
   6.4782438e-01   2.4712333e-01
   6.4791241e-01   2.4563244e-01
   6.4800045e-01   2.4411993e-01
   6.4808848e-01   2.4258598e-01
   6.4817651e-01   2.4103079e-01
   6.4826455e-01   2.3945457e-01
   6.4835258e-01   2.3785752e-01
   6.4844061e-01   2.3623985e-01
   6.4852865e-01   2.3460178e-01
   6.4861668e-01   2.3294352e-01
   6.4870472e-01   2.3126530e-01
   6.4879275e-01   2.2956736e-01
   6.4888078e-01   2.2784993e-01
   6.4896882e-01   2.2611323e-01
   6.4905685e-01   2.2435753e-01
   6.4914488e-01   2.2258307e-01
   6.4923292e-01   2.2079009e-01
   6.4932095e-01   2.1897885e-01
   6.4940899e-01   2.1714962e-01
   6.4949702e-01   2.1530266e-01
   6.4958505e-01   2.1343824e-01
   6.4967309e-01   2.1155662e-01
   6.4976112e-01   2.0965809e-01
   6.4984915e-01   2.0774292e-01
   6.4993719e-01   2.0581140e-01
   6.5002522e-01   2.0386381e-01
   6.5011326e-01   2.0190045e-01
   6.5020129e-01   1.9992161e-01
   6.5028932e-01   1.9792759e-01
   6.5037736e-01   1.9591868e-01
   6.5046539e-01   1.9389519e-01
   6.5055342e-01   1.9185743e-01
   6.5064146e-01   1.8980570e-01
   6.5072949e-01   1.8774032e-01
   6.5081752e-01   1.8566161e-01
   6.5090556e-01   1.8356987e-01
   6.5099359e-01   1.8146544e-01
   6.5108163e-01   1.7934864e-01
   6.5116966e-01   1.7721978e-01
   6.5125769e-01   1.7507921e-01
   6.5134573e-01   1.7292724e-01
   6.5143376e-01   1.7076422e-01
   6.5152179e-01   1.6859047e-01
   6.5160983e-01   1.6640633e-01
   6.5169786e-01   1.6421214e-01
   6.5178590e-01   1.6200824e-01
   6.5187393e-01   1.5979498e-01
   6.5196196e-01   1.5757268e-01
   6.5205000e-01   1.5534171e-01
   6.5213803e-01   1.5310239e-01
   6.5222606e-01   1.5085509e-01
   6.5231410e-01   1.4860015e-01
   6.5240213e-01   1.4633792e-01
   6.5249017e-01   1.4406874e-01
   6.5257820e-01   1.4179298e-01
   6.5266623e-01   1.3951097e-01
   6.5275427e-01   1.3722308e-01
   6.5284230e-01   1.3492966e-01
   6.5293033e-01   1.3263105e-01
   6.5301837e-01   1.3032762e-01
   6.5310640e-01   1.2801972e-01
   6.5319444e-01   1.2570769e-01
   6.5328247e-01   1.2339191e-01
   6.5337050e-01   1.2107271e-01
   6.5345854e-01   1.1875046e-01
   6.5354657e-01   1.1642550e-01
   6.5363460e-01   1.1409820e-01
   6.5372264e-01   1.1176890e-01
   6.5381067e-01   1.0943795e-01
   6.5389871e-01   1.0710572e-01
   6.5398674e-01   1.0477254e-01
   6.5407477e-01   1.0243877e-01
   6.5416281e-01   1.0010476e-01
   6.5425084e-01   9.7770855e-02
   6.5433887e-01   9.5437404e-02
   6.5442691e-01   9.3104752e-02
   6.5451494e-01   9.0773243e-02
   6.5460297e-01   8.8443222e-02
   6.5469101e-01   8.6115029e-02
   6.5477904e-01   8.3789006e-02
   6.5486708e-01   8.1465489e-02
   6.5495511e-01   7.9144816e-02
   6.5504314e-01   7.6827322e-02
   6.5513118e-01   7.4513339e-02
   6.5521921e-01   7.2203199e-02
   6.5530724e-01   6.9897231e-02
   6.5539528e-01   6.7595761e-02
   6.5548331e-01   6.5299113e-02
   6.5557135e-01   6.3007611e-02
   6.5565938e-01   6.0721572e-02
   6.5574741e-01   5.8441315e-02
   6.5583545e-01   5.6167155e-02
   6.5592348e-01   5.3899402e-02
   6.5601151e-01   5.1638367e-02
   6.5609955e-01   4.9384357e-02
   6.5618758e-01   4.7137673e-02
   6.5627562e-01   4.4898619e-02
   6.5636365e-01   4.2667490e-02
   6.5645168e-01   4.0444582e-02
   6.5653972e-01   3.8230186e-02
   6.5662775e-01   3.6024591e-02
   6.5671578e-01   3.3828081e-02
   6.5680382e-01   3.1640939e-02
   6.5689185e-01   2.9463443e-02
   6.5697989e-01   2.7295867e-02
   6.5706792e-01   2.5138484e-02
   6.5715595e-01   2.2991561e-02
   6.5724399e-01   2.0855362e-02
   6.5733202e-01   1.8730148e-02
   6.5742005e-01   1.6616176e-02
   6.5750809e-01   1.4513700e-02
   6.5759612e-01   1.2422968e-02
   6.5768416e-01   1.0344227e-02
   6.5777219e-01   8.2777177e-03
   6.5786022e-01   6.2236781e-03
   6.5794826e-01   4.1823420e-03
   6.5803629e-01   2.1539393e-03
   6.5812432e-01   1.3869562e-04
   6.5821236e-01  -1.8631673e-03
   6.5830039e-01  -3.8514318e-03
   6.5838842e-01  -5.8258846e-03
   6.5847646e-01  -7.7863165e-03
   6.5856449e-01  -9.7325223e-03
   6.5865253e-01  -1.1664301e-02
   6.5874056e-01  -1.3581457e-02
   6.5882859e-01  -1.5483797e-02
   6.5891663e-01  -1.7371133e-02
   6.5900466e-01  -1.9243282e-02
   6.5909269e-01  -2.1100064e-02
   6.5918073e-01  -2.2941305e-02
   6.5926876e-01  -2.4766834e-02
   6.5935680e-01  -2.6576484e-02
   6.5944483e-01  -2.8370094e-02
   6.5953286e-01  -3.0147506e-02
   6.5962090e-01  -3.1908568e-02
   6.5970893e-01  -3.3653130e-02
   6.5979696e-01  -3.5381049e-02
   6.5988500e-01  -3.7092184e-02
   6.5997303e-01  -3.8786401e-02
   6.6006107e-01  -4.0463569e-02
   6.6014910e-01  -4.2123561e-02
   6.6023713e-01  -4.3766255e-02
   6.6032517e-01  -4.5391533e-02
   6.6041320e-01  -4.6999283e-02
   6.6050123e-01  -4.8589395e-02
   6.6058927e-01  -5.0161765e-02
   6.6067730e-01  -5.1716293e-02
   6.6076534e-01  -5.3252883e-02
   6.6085337e-01  -5.4771444e-02
   6.6094140e-01  -5.6271890e-02
   6.6102944e-01  -5.7754137e-02
   6.6111747e-01  -5.9218107e-02
   6.6120550e-01  -6.0663725e-02
   6.6129354e-01  -6.2090923e-02
   6.6138157e-01  -6.3499635e-02
   6.6146961e-01  -6.4889799e-02
   6.6155764e-01  -6.6261358e-02
   6.6164567e-01  -6.7614260e-02
   6.6173371e-01  -6.8948454e-02
   6.6182174e-01  -7.0263898e-02
   6.6190977e-01  -7.1560549e-02
   6.6199781e-01  -7.2838372e-02
   6.6208584e-01  -7.4097333e-02
   6.6217387e-01  -7.5337405e-02
   6.6226191e-01  -7.6558562e-02
   6.6234994e-01  -7.7760784e-02
   6.6243798e-01  -7.8944054e-02
   6.6252601e-01  -8.0108358e-02
   6.6261404e-01  -8.1253688e-02
   6.6270208e-01  -8.2380039e-02
   6.6279011e-01  -8.3487407e-02
   6.6287814e-01  -8.4575796e-02
   6.6296618e-01  -8.5645210e-02
   6.6305421e-01  -8.6695659e-02
   6.6314225e-01  -8.7727156e-02
   6.6323028e-01  -8.8739716e-02
   6.6331831e-01  -8.9733359e-02
   6.6340635e-01  -9.0708108e-02
   6.6349438e-01  -9.1663990e-02
   6.6358241e-01  -9.2601034e-02
   6.6367045e-01  -9.3519272e-02
   6.6375848e-01  -9.4418742e-02
   6.6384652e-01  -9.5299481e-02
   6.6393455e-01  -9.6161534e-02
   6.6402258e-01  -9.7004944e-02
   6.6411062e-01  -9.7829761e-02
   6.6419865e-01  -9.8636035e-02
   6.6428668e-01  -9.9423821e-02
   6.6437472e-01  -1.0019318e-01
   6.6446275e-01  -1.0094416e-01
   6.6455079e-01  -1.0167684e-01
   6.6463882e-01  -1.0239127e-01
   6.6472685e-01  -1.0308752e-01
   6.6481489e-01  -1.0376568e-01
   6.6490292e-01  -1.0442580e-01
   6.6499095e-01  -1.0506796e-01
   6.6507899e-01  -1.0569224e-01
   6.6516702e-01  -1.0629873e-01
   6.6525505e-01  -1.0688750e-01
   6.6534309e-01  -1.0745864e-01
   6.6543112e-01  -1.0801223e-01
   6.6551916e-01  -1.0854837e-01
   6.6560719e-01  -1.0906714e-01
   6.6569522e-01  -1.0956864e-01
   6.6578326e-01  -1.1005297e-01
   6.6587129e-01  -1.1052021e-01
   6.6595932e-01  -1.1097047e-01
   6.6604736e-01  -1.1140386e-01
   6.6613539e-01  -1.1182046e-01
   6.6622343e-01  -1.1222039e-01
   6.6631146e-01  -1.1260375e-01
   6.6639949e-01  -1.1297065e-01
   6.6648753e-01  -1.1332120e-01
   6.6657556e-01  -1.1365550e-01
   6.6666359e-01  -1.1397368e-01
   6.6675163e-01  -1.1427583e-01
   6.6683966e-01  -1.1456208e-01
   6.6692770e-01  -1.1483253e-01
   6.6701573e-01  -1.1508732e-01
   6.6710376e-01  -1.1532655e-01
   6.6719180e-01  -1.1555034e-01
   6.6727983e-01  -1.1575882e-01
   6.6736786e-01  -1.1595210e-01
   6.6745590e-01  -1.1613031e-01
   6.6754393e-01  -1.1629356e-01
   6.6763197e-01  -1.1644198e-01
   6.6772000e-01  -1.1657571e-01
   6.6780803e-01  -1.1669485e-01
   6.6789607e-01  -1.1679953e-01
   6.6798410e-01  -1.1688989e-01
   6.6807213e-01  -1.1696605e-01
   6.6816017e-01  -1.1702814e-01
   6.6824820e-01  -1.1707628e-01
   6.6833624e-01  -1.1711060e-01
   6.6842427e-01  -1.1713124e-01
   6.6851230e-01  -1.1713832e-01
   6.6860034e-01  -1.1713196e-01
   6.6868837e-01  -1.1711231e-01
   6.6877640e-01  -1.1707949e-01
   6.6886444e-01  -1.1703363e-01
   6.6895247e-01  -1.1697486e-01
   6.6904050e-01  -1.1690331e-01
   6.6912854e-01  -1.1681912e-01
   6.6921657e-01  -1.1672240e-01
   6.6930461e-01  -1.1661331e-01
   6.6939264e-01  -1.1649196e-01
   6.6948067e-01  -1.1635848e-01
   6.6956871e-01  -1.1621302e-01
   6.6965674e-01  -1.1605569e-01
   6.6974477e-01  -1.1588663e-01
   6.6983281e-01  -1.1570597e-01
   6.6992084e-01  -1.1551384e-01
   6.7000888e-01  -1.1531037e-01
   6.7009691e-01  -1.1509569e-01
   6.7018494e-01  -1.1486992e-01
   6.7027298e-01  -1.1463321e-01
   6.7036101e-01  -1.1438568e-01
   6.7044904e-01  -1.1412745e-01
   6.7053708e-01  -1.1385866e-01
   6.7062511e-01  -1.1357943e-01
   6.7071315e-01  -1.1328989e-01
   6.7080118e-01  -1.1299017e-01
   6.7088921e-01  -1.1268039e-01
   6.7097725e-01  -1.1236069e-01
   6.7106528e-01  -1.1203118e-01
   6.7115331e-01  -1.1169200e-01
   6.7124135e-01  -1.1134326e-01
   6.7132938e-01  -1.1098510e-01
   6.7141742e-01  -1.1061763e-01
   6.7150545e-01  -1.1024099e-01
   6.7159348e-01  -1.0985528e-01
   6.7168152e-01  -1.0946065e-01
   6.7176955e-01  -1.0905720e-01
   6.7185758e-01  -1.0864505e-01
   6.7194562e-01  -1.0822434e-01
   6.7203365e-01  -1.0779518e-01
   6.7212169e-01  -1.0735769e-01
   6.7220972e-01  -1.0691199e-01
   6.7229775e-01  -1.0645819e-01
   6.7238579e-01  -1.0599642e-01
   6.7247382e-01  -1.0552679e-01
   6.7256185e-01  -1.0504942e-01
   6.7264989e-01  -1.0456442e-01
   6.7273792e-01  -1.0407191e-01
   6.7282595e-01  -1.0357201e-01
   6.7291399e-01  -1.0306483e-01
   6.7300202e-01  -1.0255048e-01
   6.7309006e-01  -1.0202908e-01
   6.7317809e-01  -1.0150074e-01
   6.7326612e-01  -1.0096557e-01
   6.7335416e-01  -1.0042368e-01
   6.7344219e-01  -9.9875187e-02
   6.7353022e-01  -9.9320196e-02
   6.7361826e-01  -9.8758817e-02
   6.7370629e-01  -9.8191161e-02
   6.7379433e-01  -9.7617337e-02
   6.7388236e-01  -9.7037451e-02
   6.7397039e-01  -9.6451612e-02
   6.7405843e-01  -9.5859927e-02
   6.7414646e-01  -9.5262503e-02
   6.7423449e-01  -9.4659445e-02
   6.7432253e-01  -9.4050858e-02
   6.7441056e-01  -9.3436849e-02
   6.7449860e-01  -9.2817521e-02
   6.7458663e-01  -9.2192980e-02
   6.7467466e-01  -9.1563328e-02
   6.7476270e-01  -9.0928668e-02
   6.7485073e-01  -9.0289105e-02
   6.7493876e-01  -8.9644740e-02
   6.7502680e-01  -8.8995675e-02
   6.7511483e-01  -8.8342012e-02
   6.7520287e-01  -8.7683852e-02
   6.7529090e-01  -8.7021298e-02
   6.7537893e-01  -8.6354448e-02
   6.7546697e-01  -8.5683404e-02
   6.7555500e-01  -8.5008265e-02
   6.7564303e-01  -8.4329132e-02
   6.7573107e-01  -8.3646103e-02
   6.7581910e-01  -8.2959279e-02
   6.7590714e-01  -8.2268758e-02
   6.7599517e-01  -8.1574639e-02
   6.7608320e-01  -8.0877020e-02
   6.7617124e-01  -8.0176000e-02
   6.7625927e-01  -7.9471677e-02
   6.7634730e-01  -7.8764150e-02
   6.7643534e-01  -7.8053515e-02
   6.7652337e-01  -7.7339870e-02
   6.7661140e-01  -7.6623314e-02
   6.7669944e-01  -7.5903944e-02
   6.7678747e-01  -7.5181857e-02
   6.7687551e-01  -7.4457150e-02
   6.7696354e-01  -7.3729921e-02
   6.7705157e-01  -7.3000267e-02
   6.7713961e-01  -7.2268285e-02
   6.7722764e-01  -7.1534072e-02
   6.7731567e-01  -7.0797726e-02
   6.7740371e-01  -7.0059343e-02
   6.7749174e-01  -6.9319021e-02
   6.7757978e-01  -6.8576858e-02
   6.7766781e-01  -6.7832949e-02
   6.7775584e-01  -6.7087393e-02
   6.7784388e-01  -6.6340287e-02
   6.7793191e-01  -6.5591728e-02
   6.7801994e-01  -6.4841814e-02
   6.7810798e-01  -6.4090643e-02
   6.7819601e-01  -6.3338312e-02
   6.7828405e-01  -6.2584919e-02
   6.7837208e-01  -6.1830563e-02
   6.7846011e-01  -6.1075341e-02
   6.7854815e-01  -6.0319351e-02
   6.7863618e-01  -5.9562694e-02
   6.7872421e-01  -5.8805466e-02
   6.7881225e-01  -5.8047766e-02
   6.7890028e-01  -5.7289695e-02
   6.7898832e-01  -5.6531350e-02
   6.7907635e-01  -5.5772831e-02
   6.7916438e-01  -5.5014239e-02
   6.7925242e-01  -5.4255672e-02
   6.7934045e-01  -5.3497231e-02
   6.7942848e-01  -5.2739015e-02
   6.7951652e-01  -5.1981126e-02
   6.7960455e-01  -5.1223663e-02
   6.7969258e-01  -5.0466729e-02
   6.7978062e-01  -4.9710423e-02
   6.7986865e-01  -4.8954847e-02
   6.7995669e-01  -4.8200103e-02
   6.8004472e-01  -4.7446293e-02
   6.8013275e-01  -4.6693517e-02
   6.8022079e-01  -4.5941880e-02
   6.8030882e-01  -4.5191482e-02
   6.8039685e-01  -4.4442426e-02
   6.8048489e-01  -4.3694816e-02
   6.8057292e-01  -4.2948755e-02
   6.8066096e-01  -4.2204345e-02
   6.8074899e-01  -4.1461690e-02
   6.8083702e-01  -4.0720894e-02
   6.8092506e-01  -3.9982060e-02
   6.8101309e-01  -3.9245293e-02
   6.8110112e-01  -3.8510696e-02
   6.8118916e-01  -3.7778374e-02
   6.8127719e-01  -3.7048432e-02
   6.8136523e-01  -3.6320974e-02
   6.8145326e-01  -3.5596104e-02
   6.8154129e-01  -3.4873928e-02
   6.8162933e-01  -3.4154551e-02
   6.8171736e-01  -3.3438078e-02
   6.8180539e-01  -3.2724613e-02
   6.8189343e-01  -3.2014262e-02
   6.8198146e-01  -3.1307131e-02
   6.8206950e-01  -3.0603325e-02
   6.8215753e-01  -2.9902948e-02
   6.8224556e-01  -2.9206107e-02
   6.8233360e-01  -2.8512907e-02
   6.8242163e-01  -2.7823453e-02
   6.8250966e-01  -2.7137851e-02
   6.8259770e-01  -2.6456206e-02
   6.8268573e-01  -2.5778622e-02
   6.8277377e-01  -2.5105206e-02
   6.8286180e-01  -2.4436062e-02
   6.8294983e-01  -2.3771295e-02
   6.8303787e-01  -2.3111009e-02
   6.8312590e-01  -2.2455310e-02
   6.8321393e-01  -2.1804302e-02
   6.8330197e-01  -2.1158089e-02
   6.8339000e-01  -2.0516774e-02
   6.8347803e-01  -1.9880462e-02
   6.8356607e-01  -1.9249255e-02
   6.8365410e-01  -1.8623257e-02
   6.8374214e-01  -1.8002571e-02
   6.8383017e-01  -1.7387299e-02
   6.8391820e-01  -1.6777543e-02
   6.8400624e-01  -1.6173405e-02
   6.8409427e-01  -1.5574986e-02
   6.8418230e-01  -1.4982386e-02
   6.8427034e-01  -1.4395706e-02
   6.8435837e-01  -1.3815045e-02
   6.8444641e-01  -1.3240504e-02
   6.8453444e-01  -1.2672180e-02
   6.8462247e-01  -1.2110172e-02
   6.8471051e-01  -1.1554577e-02
   6.8479854e-01  -1.1005492e-02
   6.8488657e-01  -1.0463013e-02
   6.8497461e-01  -9.9272356e-03
   6.8506264e-01  -9.3982549e-03
   6.8515068e-01  -8.8761647e-03
   6.8523871e-01  -8.3610583e-03
   6.8532674e-01  -7.8530281e-03
   6.8541478e-01  -7.3521658e-03
   6.8550281e-01  -6.8585621e-03
   6.8559084e-01  -6.3723069e-03
   6.8567888e-01  -5.8934892e-03
   6.8576691e-01  -5.4221969e-03
   6.8585495e-01  -4.9585172e-03
   6.8594298e-01  -4.5025361e-03
   6.8603101e-01  -4.0543386e-03
   6.8611905e-01  -3.6140086e-03
   6.8620708e-01  -3.1816291e-03
   6.8629511e-01  -2.7572818e-03
   6.8638315e-01  -2.3410473e-03
   6.8647118e-01  -1.9330051e-03
   6.8655922e-01  -1.5332334e-03
   6.8664725e-01  -1.1418094e-03
   6.8673528e-01  -7.5880865e-04
   6.8682332e-01  -3.8430582e-04
   6.8691135e-01  -1.8374066e-05
   6.8699938e-01   3.3891474e-04
   6.8708742e-01   6.8749009e-04
   6.8717545e-01   1.0272828e-03
   6.8726348e-01   1.3582253e-03
   6.8735152e-01   1.6802511e-03
   6.8743955e-01   1.9932956e-03
   6.8752759e-01   2.2972952e-03
   6.8761562e-01   2.5921883e-03
   6.8770365e-01   2.8779145e-03
   6.8779169e-01   3.1544150e-03
   6.8787972e-01   3.4216328e-03
   6.8796775e-01   3.6795122e-03
   6.8805579e-01   3.9279994e-03
   6.8814382e-01   4.1670420e-03
   6.8823186e-01   4.3965894e-03
   6.8831989e-01   4.6165928e-03
   6.8840792e-01   4.8270048e-03
   6.8849596e-01   5.0277801e-03
   6.8858399e-01   5.2188749e-03
   6.8867202e-01   5.4002472e-03
   6.8876006e-01   5.5718569e-03
   6.8884809e-01   5.7336656e-03
   6.8893613e-01   5.8856367e-03
   6.8902416e-01   6.0277357e-03
   6.8911219e-01   6.1599296e-03
   6.8920023e-01   6.2821874e-03
   6.8928826e-01   6.3944802e-03
   6.8937629e-01   6.4967806e-03
   6.8946433e-01   6.5890635e-03
   6.8955236e-01   6.6713055e-03
   6.8964040e-01   6.7434853e-03
   6.8972843e-01   6.8055833e-03
   6.8981646e-01   6.8575822e-03
   6.8990450e-01   6.8994663e-03
   6.8999253e-01   6.9312223e-03
   6.9008056e-01   6.9528385e-03


==> QmR_real.dat <==
   2.5000000e-01   7.1437371e-02
   2.5008803e-01   7.1894917e-02
   2.5017607e-01   7.2343089e-02
   2.5026410e-01   7.2781780e-02
   2.5035213e-01   7.3210885e-02
   2.5044017e-01   7.3630302e-02
   2.5052820e-01   7.4039925e-02
   2.5061624e-01   7.4439653e-02
   2.5070427e-01   7.4829383e-02
   2.5079230e-01   7.5209014e-02
   2.5088034e-01   7.5578445e-02
   2.5096837e-01   7.5937576e-02
   2.5105640e-01   7.6286310e-02
   2.5114444e-01   7.6624547e-02
   2.5123247e-01   7.6952191e-02
   2.5132051e-01   7.7269147e-02
   2.5140854e-01   7.7575318e-02
   2.5149657e-01   7.7870612e-02
   2.5158461e-01   7.8154935e-02
   2.5167264e-01   7.8428196e-02
   2.5176067e-01   7.8690306e-02
   2.5184871e-01   7.8941173e-02
   2.5193674e-01   7.9180712e-02
   2.5202478e-01   7.9408836e-02
   2.5211281e-01   7.9625460e-02
   2.5220084e-01   7.9830500e-02
   2.5228888e-01   8.0023875e-02
   2.5237691e-01   8.0205505e-02
   2.5246494e-01   8.0375311e-02
   2.5255298e-01   8.0533216e-02
   2.5264101e-01   8.0679145e-02
   2.5272905e-01   8.0813025e-02
   2.5281708e-01   8.0934786e-02
   2.5290511e-01   8.1044356e-02
   2.5299315e-01   8.1141671e-02
   2.5308118e-01   8.1226663e-02
   2.5316921e-01   8.1299270e-02
   2.5325725e-01   8.1359433e-02
   2.5334528e-01   8.1407091e-02
   2.5343332e-01   8.1442190e-02
   2.5352135e-01   8.1464675e-02
   2.5360938e-01   8.1474496e-02
   2.5369742e-01   8.1471604e-02
   2.5378545e-01   8.1455954e-02
   2.5387348e-01   8.1427502e-02
   2.5396152e-01   8.1386209e-02
   2.5404955e-01   8.1332037e-02
   2.5413758e-01   8.1264952e-02
   2.5422562e-01   8.1184923e-02
   2.5431365e-01   8.1091921e-02
   2.5440169e-01   8.0985923e-02
   2.5448972e-01   8.0866905e-02
   2.5457775e-01   8.0734851e-02
   2.5466579e-01   8.0589745e-02
   2.5475382e-01   8.0431576e-02
   2.5484185e-01   8.0260337e-02
   2.5492989e-01   8.0076024e-02
   2.5501792e-01   7.9878635e-02
   2.5510596e-01   7.9668177e-02
   2.5519399e-01   7.9444655e-02
   2.5528202e-01   7.9208081e-02
   2.5537006e-01   7.8958472e-02
   2.5545809e-01   7.8695847e-02
   2.5554612e-01   7.8420230e-02
   2.5563416e-01   7.8131650e-02
   2.5572219e-01   7.7830140e-02
   2.5581023e-01   7.7515737e-02
   2.5589826e-01   7.7188483e-02
   2.5598629e-01   7.6848425e-02
   2.5607433e-01   7.6495614e-02
   2.5616236e-01   7.6130107e-02
   2.5625039e-01   7.5751964e-02
   2.5633843e-01   7.5361252e-02
   2.5642646e-01   7.4958041e-02
   2.5651450e-01   7.4542408e-02
   2.5660253e-01   7.4114434e-02
   2.5669056e-01   7.3674205e-02
   2.5677860e-01   7.3221815e-02
   2.5686663e-01   7.2757360e-02
   2.5695466e-01   7.2280942e-02
   2.5704270e-01   7.1792671e-02
   2.5713073e-01   7.1292660e-02
   2.5721877e-01   7.0781029e-02
   2.5730680e-01   7.0257904e-02
   2.5739483e-01   6.9723415e-02
   2.5748287e-01   6.9177700e-02
   2.5757090e-01   6.8620902e-02
   2.5765893e-01   6.8053170e-02
   2.5774697e-01   6.7474659e-02
   2.5783500e-01   6.6885530e-02
   2.5792303e-01   6.6285951e-02
   2.5801107e-01   6.5676095e-02
   2.5809910e-01   6.5056142e-02
   2.5818714e-01   6.4426278e-02
   2.5827517e-01   6.3786695e-02
   2.5836320e-01   6.3137594e-02
   2.5845124e-01   6.2479178e-02
   2.5853927e-01   6.1811660e-02
   2.5862730e-01   6.1135258e-02
   2.5871534e-01   6.0450197e-02
   2.5880337e-01   5.9756709e-02
   2.5889141e-01   5.9055032e-02
   2.5897944e-01   5.8345411e-02
   2.5906747e-01   5.7628097e-02
   2.5915551e-01   5.6903349e-02
   2.5924354e-01   5.6171431e-02
   2.5933157e-01   5.5432615e-02
   2.5941961e-01   5.4687179e-02
   2.5950764e-01   5.3935410e-02
   2.5959568e-01   5.3177598e-02
   2.5968371e-01   5.2414043e-02
   2.5977174e-01   5.1645051e-02
   2.5985978e-01   5.0870933e-02
   2.5994781e-01   5.0092009e-02
   2.6003584e-01   4.9308605e-02
   2.6012388e-01   4.8521054e-02
   2.6021191e-01   4.7729695e-02
   2.6029995e-01   4.6934875e-02
   2.6038798e-01   4.6136946e-02
   2.6047601e-01   4.5336269e-02
   2.6056405e-01   4.4533210e-02
   2.6065208e-01   4.3728143e-02
   2.6074011e-01   4.2921446e-02
   2.6082815e-01   4.2113506e-02
   2.6091618e-01   4.1304717e-02
   2.6100421e-01   4.0495477e-02
   2.6109225e-01   3.9686193e-02
   2.6118028e-01   3.8877278e-02
   2.6126832e-01   3.8069149e-02
   2.6135635e-01   3.7262233e-02
   2.6144438e-01   3.6456960e-02
   2.6153242e-01   3.5653768e-02
   2.6162045e-01   3.4853101e-02
   2.6170848e-01   3.4055409e-02
   2.6179652e-01   3.3261147e-02
   2.6188455e-01   3.2470777e-02
   2.6197259e-01   3.1684767e-02
   2.6206062e-01   3.0903591e-02
   2.6214865e-01   3.0127726e-02
   2.6223669e-01   2.9357658e-02
   2.6232472e-01   2.8593877e-02
   2.6241275e-01   2.7836878e-02
   2.6250079e-01   2.7087163e-02
   2.6258882e-01   2.6345236e-02
   2.6267686e-01   2.5611609e-02
   2.6276489e-01   2.4886798e-02
   2.6285292e-01   2.4171324e-02
   2.6294096e-01   2.3465712e-02
   2.6302899e-01   2.2770492e-02
   2.6311702e-01   2.2086199e-02
   2.6320506e-01   2.1413371e-02
   2.6329309e-01   2.0752552e-02
   2.6338113e-01   2.0104289e-02
   2.6346916e-01   1.9469133e-02
   2.6355719e-01   1.8847639e-02
   2.6364523e-01   1.8240365e-02
   2.6373326e-01   1.7647872e-02
   2.6382129e-01   1.7070727e-02
   2.6390933e-01   1.6509498e-02
   2.6399736e-01   1.5964756e-02
   2.6408540e-01   1.5437074e-02
   2.6417343e-01   1.4927031e-02
   2.6426146e-01   1.4435205e-02
   2.6434950e-01   1.3962178e-02
   2.6443753e-01   1.3508533e-02
   2.6452556e-01   1.3074856e-02
   2.6461360e-01   1.2661735e-02
   2.6470163e-01   1.2269759e-02
   2.6478966e-01   1.1899518e-02
   2.6487770e-01   1.1551603e-02
   2.6496573e-01   1.1226607e-02
   2.6505377e-01   1.0925124e-02
   2.6514180e-01   1.0647747e-02
   2.6522983e-01   1.0395071e-02
   2.6531787e-01   1.0167689e-02
   2.6540590e-01   9.9661969e-03
   2.6549393e-01   9.7911883e-03
   2.6558197e-01   9.6432568e-03
   2.6567000e-01   9.5229955e-03
   2.6575804e-01   9.4309965e-03
   2.6584607e-01   9.3678507e-03
   2.6593410e-01   9.3341478e-03
   2.6602214e-01   9.3304757e-03
   2.6611017e-01   9.3574206e-03
   2.6619820e-01   9.4155668e-03
   2.6628624e-01   9.5054962e-03
   2.6637427e-01   9.6277882e-03
   2.6646231e-01   9.7830196e-03
   2.6655034e-01   9.9717639e-03
   2.6663837e-01   1.0194592e-02
   2.6672641e-01   1.0452070e-02
   2.6681444e-01   1.0744763e-02
   2.6690247e-01   1.1073229e-02
   2.6699051e-01   1.1438023e-02
   2.6707854e-01   1.1839698e-02
   2.6716658e-01   1.2278798e-02
   2.6725461e-01   1.2755865e-02
   2.6734264e-01   1.3271436e-02
   2.6743068e-01   1.3826041e-02
   2.6751871e-01   1.4420205e-02
   2.6760674e-01   1.5054448e-02
   2.6769478e-01   1.5729283e-02
   2.6778281e-01   1.6445217e-02
   2.6787085e-01   1.7202749e-02
   2.6795888e-01   1.8002373e-02
   2.6804691e-01   1.8844576e-02
   2.6813495e-01   1.9729836e-02
   2.6822298e-01   2.0658625e-02
   2.6831101e-01   2.1631405e-02
   2.6839905e-01   2.2648633e-02
   2.6848708e-01   2.3710754e-02
   2.6857511e-01   2.4818209e-02
   2.6866315e-01   2.5971425e-02
   2.6875118e-01   2.7170825e-02
   2.6883922e-01   2.8416818e-02
   2.6892725e-01   2.9709808e-02
   2.6901528e-01   3.1050185e-02
   2.6910332e-01   3.2438332e-02
   2.6919135e-01   3.3874620e-02
   2.6927938e-01   3.5359412e-02
   2.6936742e-01   3.6893057e-02
   2.6945545e-01   3.8475895e-02
   2.6954349e-01   4.0108255e-02
   2.6963152e-01   4.1790453e-02
   2.6971955e-01   4.3522797e-02
   2.6980759e-01   4.5305579e-02
   2.6989562e-01   4.7139081e-02
   2.6998365e-01   4.9023573e-02
   2.7007169e-01   5.0959313e-02
   2.7015972e-01   5.2946543e-02
   2.7024776e-01   5.4985498e-02
   2.7033579e-01   5.7076394e-02
   2.7042382e-01   5.9219438e-02
   2.7051186e-01   6.1414822e-02
   2.7059989e-01   6.3662724e-02
   2.7068792e-01   6.5963308e-02
   2.7077596e-01   6.8316726e-02
   2.7086399e-01   7.0723113e-02
   2.7095203e-01   7.3182593e-02
   2.7104006e-01   7.5695272e-02
   2.7112809e-01   7.8261244e-02
   2.7121613e-01   8.0880587e-02
   2.7130416e-01   8.3553365e-02
   2.7139219e-01   8.6279624e-02
   2.7148023e-01   8.9059399e-02
   2.7156826e-01   9.1892706e-02
   2.7165630e-01   9.4779548e-02
   2.7174433e-01   9.7719911e-02
   2.7183236e-01   1.0071376e-01
   2.7192040e-01   1.0376106e-01
   2.7200843e-01   1.0686174e-01
   2.7209646e-01   1.1001573e-01
   2.7218450e-01   1.1322293e-01
   2.7227253e-01   1.1648323e-01
   2.7236056e-01   1.1979651e-01
   2.7244860e-01   1.2316261e-01
   2.7253663e-01   1.2658139e-01
   2.7262467e-01   1.3005266e-01
   2.7271270e-01   1.3357623e-01
   2.7280073e-01   1.3715189e-01
   2.7288877e-01   1.4077941e-01
   2.7297680e-01   1.4445854e-01
   2.7306483e-01   1.4818904e-01
   2.7315287e-01   1.5197060e-01
   2.7324090e-01   1.5580295e-01
   2.7332894e-01   1.5968577e-01
   2.7341697e-01   1.6361873e-01
   2.7350500e-01   1.6760147e-01
   2.7359304e-01   1.7163364e-01
   2.7368107e-01   1.7571486e-01
   2.7376910e-01   1.7984472e-01
   2.7385714e-01   1.8402280e-01
   2.7394517e-01   1.8824869e-01
   2.7403321e-01   1.9252191e-01
   2.7412124e-01   1.9684201e-01
   2.7420927e-01   2.0120851e-01
   2.7429731e-01   2.0562089e-01
   2.7438534e-01   2.1007864e-01
   2.7447337e-01   2.1458123e-01
   2.7456141e-01   2.1912810e-01
   2.7464944e-01   2.2371868e-01
   2.7473748e-01   2.2835238e-01
   2.7482551e-01   2.3302860e-01
   2.7491354e-01   2.3774673e-01
   2.7500158e-01   2.4250611e-01
   2.7508961e-01   2.4730611e-01
   2.7517764e-01   2.5214605e-01
   2.7526568e-01   2.5702524e-01
   2.7535371e-01   2.6194299e-01
   2.7544174e-01   2.6689858e-01
   2.7552978e-01   2.7189126e-01
   2.7561781e-01   2.7692030e-01
   2.7570585e-01   2.8198493e-01
   2.7579388e-01   2.8708437e-01
   2.7588191e-01   2.9221781e-01
   2.7596995e-01   2.9738446e-01
   2.7605798e-01   3.0258349e-01
   2.7614601e-01   3.0781405e-01
   2.7623405e-01   3.1307529e-01
   2.7632208e-01   3.1836634e-01
   2.7641012e-01   3.2368632e-01
   2.7649815e-01   3.2903434e-01
   2.7658618e-01   3.3440947e-01
   2.7667422e-01   3.3981079e-01
   2.7676225e-01   3.4523738e-01
   2.7685028e-01   3.5068827e-01
   2.7693832e-01   3.5616250e-01
   2.7702635e-01   3.6165909e-01
   2.7711439e-01   3.6717706e-01
   2.7720242e-01   3.7271541e-01
   2.7729045e-01   3.7827312e-01
   2.7737849e-01   3.8384917e-01
   2.7746652e-01   3.8944252e-01
   2.7755455e-01   3.9505212e-01
   2.7764259e-01   4.0067692e-01
   2.7773062e-01   4.0631585e-01
   2.7781866e-01   4.1196783e-01
   2.7790669e-01   4.1763178e-01
   2.7799472e-01   4.2330659e-01
   2.7808276e-01   4.2899115e-01
   2.7817079e-01   4.3468436e-01
   2.7825882e-01   4.4038508e-01
   2.7834686e-01   4.4609219e-01
   2.7843489e-01   4.5180454e-01
   2.7852293e-01   4.5752098e-01
   2.7861096e-01   4.6324036e-01
   2.7869899e-01   4.6896150e-01
   2.7878703e-01   4.7468326e-01
   2.7887506e-01   4.8040444e-01
   2.7896309e-01   4.8612386e-01
   2.7905113e-01   4.9184034e-01
   2.7913916e-01   4.9755268e-01
   2.7922719e-01   5.0325968e-01
   2.7931523e-01   5.0896014e-01
   2.7940326e-01   5.1465286e-01
   2.7949130e-01   5.2033662e-01
   2.7957933e-01   5.2601020e-01
   2.7966736e-01   5.3167239e-01
   2.7975540e-01   5.3732198e-01
   2.7984343e-01   5.4295773e-01
   2.7993146e-01   5.4857842e-01
   2.8001950e-01   5.5418282e-01
   2.8010753e-01   5.5976971e-01
   2.8019557e-01   5.6533786e-01
   2.8028360e-01   5.7088604e-01
   2.8037163e-01   5.7641301e-01
   2.8045967e-01   5.8191756e-01
   2.8054770e-01   5.8739845e-01
   2.8063573e-01   5.9285446e-01
   2.8072377e-01   5.9828436e-01
   2.8081180e-01   6.0368692e-01
   2.8089984e-01   6.0906093e-01
   2.8098787e-01   6.1440516e-01
   2.8107590e-01   6.1971841e-01
   2.8116394e-01   6.2499945e-01
   2.8125197e-01   6.3024709e-01
   2.8134000e-01   6.3546011e-01
   2.8142804e-01   6.4063732e-01
   2.8151607e-01   6.4577752e-01
   2.8160411e-01   6.5087952e-01
   2.8169214e-01   6.5594215e-01
   2.8178017e-01   6.6096422e-01
   2.8186821e-01   6.6594456e-01
   2.8195624e-01   6.7088201e-01
   2.8204427e-01   6.7577542e-01
   2.8213231e-01   6.8062363e-01
   2.8222034e-01   6.8542551e-01
   2.8230838e-01   6.9017992e-01
   2.8239641e-01   6.9488575e-01
   2.8248444e-01   6.9954187e-01
   2.8257248e-01   7.0414719e-01
   2.8266051e-01   7.0870061e-01
   2.8274854e-01   7.1320105e-01
   2.8283658e-01   7.1764743e-01
   2.8292461e-01   7.2203870e-01
   2.8301264e-01   7.2637380e-01
   2.8310068e-01   7.3065170e-01
   2.8318871e-01   7.3487137e-01
   2.8327675e-01   7.3903179e-01
   2.8336478e-01   7.4313198e-01
   2.8345281e-01   7.4717093e-01
   2.8354085e-01   7.5114768e-01
   2.8362888e-01   7.5506126e-01
   2.8371691e-01   7.5891074e-01
   2.8380495e-01   7.6269517e-01
   2.8389298e-01   7.6641365e-01
   2.8398102e-01   7.7006527e-01
   2.8406905e-01   7.7364915e-01
   2.8415708e-01   7.7716442e-01
   2.8424512e-01   7.8061022e-01
   2.8433315e-01   7.8398572e-01
   2.8442118e-01   7.8729010e-01
   2.8450922e-01   7.9052255e-01
   2.8459725e-01   7.9368229e-01
   2.8468529e-01   7.9676855e-01
   2.8477332e-01   7.9978057e-01
   2.8486135e-01   8.0271763e-01
   2.8494939e-01   8.0557901e-01
   2.8503742e-01   8.0836401e-01
   2.8512545e-01   8.1107196e-01
   2.8521349e-01   8.1370220e-01
   2.8530152e-01   8.1625409e-01
   2.8538956e-01   8.1872701e-01
   2.8547759e-01   8.2112035e-01
   2.8556562e-01   8.2343355e-01
   2.8565366e-01   8.2566604e-01
   2.8574169e-01   8.2781727e-01
   2.8582972e-01   8.2988674e-01
   2.8591776e-01   8.3187394e-01
   2.8600579e-01   8.3377839e-01
   2.8609383e-01   8.3559964e-01
   2.8618186e-01   8.3733726e-01
   2.8626989e-01   8.3899082e-01
   2.8635793e-01   8.4055993e-01
   2.8644596e-01   8.4204422e-01
   2.8653399e-01   8.4344335e-01
   2.8662203e-01   8.4475698e-01
   2.8671006e-01   8.4598482e-01
   2.8679809e-01   8.4712656e-01
   2.8688613e-01   8.4818196e-01
   2.8697416e-01   8.4915076e-01
   2.8706220e-01   8.5003277e-01
   2.8715023e-01   8.5082777e-01
   2.8723826e-01   8.5153560e-01
   2.8732630e-01   8.5215610e-01
   2.8741433e-01   8.5268915e-01
   2.8750236e-01   8.5313464e-01
   2.8759040e-01   8.5349249e-01
   2.8767843e-01   8.5376264e-01
   2.8776647e-01   8.5394506e-01
   2.8785450e-01   8.5403971e-01
   2.8794253e-01   8.5404662e-01
   2.8803057e-01   8.5396582e-01
   2.8811860e-01   8.5379735e-01
   2.8820663e-01   8.5354129e-01
   2.8829467e-01   8.5319774e-01
   2.8838270e-01   8.5276681e-01
   2.8847074e-01   8.5224866e-01
   2.8855877e-01   8.5164345e-01
   2.8864680e-01   8.5095135e-01
   2.8873484e-01   8.5017259e-01
   2.8882287e-01   8.4930740e-01
   2.8891090e-01   8.4835602e-01
   2.8899894e-01   8.4731873e-01
   2.8908697e-01   8.4619583e-01
   2.8917501e-01   8.4498764e-01
   2.8926304e-01   8.4369450e-01
   2.8935107e-01   8.4231677e-01
   2.8943911e-01   8.4085484e-01
   2.8952714e-01   8.3930910e-01
   2.8961517e-01   8.3767998e-01
   2.8970321e-01   8.3596794e-01
   2.8979124e-01   8.3417343e-01
   2.8987927e-01   8.3229695e-01
   2.8996731e-01   8.3033899e-01
   2.9005534e-01   8.2830010e-01
   2.9014338e-01   8.2618081e-01
   2.9023141e-01   8.2398170e-01
   2.9031944e-01   8.2170334e-01
   2.9040748e-01   8.1934636e-01
   2.9049551e-01   8.1691136e-01
   2.9058354e-01   8.1439901e-01
   2.9067158e-01   8.1180995e-01
   2.9075961e-01   8.0914487e-01
   2.9084765e-01   8.0640447e-01
   2.9093568e-01   8.0358946e-01
   2.9102371e-01   8.0070058e-01
   2.9111175e-01   7.9773859e-01
   2.9119978e-01   7.9470424e-01
   2.9128781e-01   7.9159833e-01
   2.9137585e-01   7.8842166e-01
   2.9146388e-01   7.8517505e-01
   2.9155192e-01   7.8185932e-01
   2.9163995e-01   7.7847533e-01
   2.9172798e-01   7.7502394e-01
   2.9181602e-01   7.7150604e-01
   2.9190405e-01   7.6792251e-01
   2.9199208e-01   7.6427427e-01
   2.9208012e-01   7.6056224e-01
   2.9216815e-01   7.5678734e-01
   2.9225619e-01   7.5295054e-01
   2.9234422e-01   7.4905280e-01
   2.9243225e-01   7.4509509e-01
   2.9252029e-01   7.4107839e-01
   2.9260832e-01   7.3700370e-01
   2.9269635e-01   7.3287205e-01
   2.9278439e-01   7.2868444e-01
   2.9287242e-01   7.2444191e-01
   2.9296046e-01   7.2014550e-01
   2.9304849e-01   7.1579627e-01
   2.9313652e-01   7.1139527e-01
   2.9322456e-01   7.0694359e-01
   2.9331259e-01   7.0244230e-01
   2.9340062e-01   6.9789248e-01
   2.9348866e-01   6.9329525e-01
   2.9357669e-01   6.8865170e-01
   2.9366472e-01   6.8396294e-01
   2.9375276e-01   6.7923010e-01
   2.9384079e-01   6.7445431e-01
   2.9392883e-01   6.6963669e-01
   2.9401686e-01   6.6477838e-01
   2.9410489e-01   6.5988053e-01
   2.9419293e-01   6.5494429e-01
   2.9428096e-01   6.4997081e-01
   2.9436899e-01   6.4496124e-01
   2.9445703e-01   6.3991676e-01
   2.9454506e-01   6.3483853e-01
   2.9463310e-01   6.2972771e-01
   2.9472113e-01   6.2458548e-01
   2.9480916e-01   6.1941301e-01
   2.9489720e-01   6.1421147e-01
   2.9498523e-01   6.0898205e-01
   2.9507326e-01   6.0372592e-01
   2.9516130e-01   5.9844426e-01
   2.9524933e-01   5.9313824e-01
   2.9533737e-01   5.8780906e-01
   2.9542540e-01   5.8245789e-01
   2.9551343e-01   5.7708590e-01
   2.9560147e-01   5.7169427e-01
   2.9568950e-01   5.6628418e-01
   2.9577753e-01   5.6085680e-01
   2.9586557e-01   5.5541330e-01
   2.9595360e-01   5.4995485e-01
   2.9604164e-01   5.4448262e-01
   2.9612967e-01   5.3899776e-01
   2.9621770e-01   5.3350144e-01
   2.9630574e-01   5.2799481e-01
   2.9639377e-01   5.2247902e-01
   2.9648180e-01   5.1695521e-01
   2.9656984e-01   5.1142451e-01
   2.9665787e-01   5.0588808e-01
   2.9674591e-01   5.0034702e-01
   2.9683394e-01   4.9480247e-01
   2.9692197e-01   4.8925554e-01
   2.9701001e-01   4.8370733e-01
   2.9709804e-01   4.7815894e-01
   2.9718607e-01   4.7261147e-01
   2.9727411e-01   4.6706601e-01
   2.9736214e-01   4.6152362e-01
   2.9745017e-01   4.5598538e-01
   2.9753821e-01   4.5045234e-01
   2.9762624e-01   4.4492556e-01
   2.9771428e-01   4.3940608e-01
   2.9780231e-01   4.3389491e-01
   2.9789034e-01   4.2839310e-01
   2.9797838e-01   4.2290164e-01
   2.9806641e-01   4.1742153e-01
   2.9815444e-01   4.1195376e-01
   2.9824248e-01   4.0649932e-01
   2.9833051e-01   4.0105915e-01
   2.9841855e-01   3.9563423e-01
   2.9850658e-01   3.9022549e-01
   2.9859461e-01   3.8483386e-01
   2.9868265e-01   3.7946026e-01
   2.9877068e-01   3.7410559e-01
   2.9885871e-01   3.6877074e-01
   2.9894675e-01   3.6345660e-01
   2.9903478e-01   3.5816403e-01
   2.9912282e-01   3.5289388e-01
   2.9921085e-01   3.4764698e-01
   2.9929888e-01   3.4242417e-01
   2.9938692e-01   3.3722626e-01
   2.9947495e-01   3.3205403e-01
   2.9956298e-01   3.2690827e-01
   2.9965102e-01   3.2178975e-01
   2.9973905e-01   3.1669921e-01
   2.9982709e-01   3.1163741e-01
   2.9991512e-01   3.0660505e-01
   3.0000315e-01   3.0160285e-01
   3.0009119e-01   2.9663149e-01
   3.0017922e-01   2.9169165e-01
   3.0026725e-01   2.8678400e-01
   3.0035529e-01   2.8190918e-01
   3.0044332e-01   2.7706781e-01
   3.0053136e-01   2.7226051e-01
   3.0061939e-01   2.6748787e-01
   3.0070742e-01   2.6275049e-01
   3.0079546e-01   2.5804891e-01
   3.0088349e-01   2.5338370e-01
   3.0097152e-01   2.4875537e-01
   3.0105956e-01   2.4416446e-01
   3.0114759e-01   2.3961145e-01
   3.0123562e-01   2.3509684e-01
   3.0132366e-01   2.3062108e-01
   3.0141169e-01   2.2618463e-01
   3.0149973e-01   2.2178792e-01
   3.0158776e-01   2.1743137e-01
   3.0167579e-01   2.1311538e-01
   3.0176383e-01   2.0884033e-01
   3.0185186e-01   2.0460659e-01
   3.0193989e-01   2.0041452e-01
   3.0202793e-01   1.9626443e-01
   3.0211596e-01   1.9215667e-01
   3.0220400e-01   1.8809152e-01
   3.0229203e-01   1.8406927e-01
   3.0238006e-01   1.8009019e-01
   3.0246810e-01   1.7615453e-01
   3.0255613e-01   1.7226253e-01
   3.0264416e-01   1.6841441e-01
   3.0273220e-01   1.6461038e-01
   3.0282023e-01   1.6085061e-01
   3.0290827e-01   1.5713529e-01
   3.0299630e-01   1.5346457e-01
   3.0308433e-01   1.4983858e-01
   3.0317237e-01   1.4625747e-01
   3.0326040e-01   1.4272132e-01
   3.0334843e-01   1.3923025e-01
   3.0343647e-01   1.3578432e-01
   3.0352450e-01   1.3238361e-01
   3.0361254e-01   1.2902815e-01
   3.0370057e-01   1.2571798e-01
   3.0378860e-01   1.2245313e-01
   3.0387664e-01   1.1923359e-01
   3.0396467e-01   1.1605936e-01
   3.0405270e-01   1.1293040e-01
   3.0414074e-01   1.0984669e-01
   3.0422877e-01   1.0680816e-01
   3.0431680e-01   1.0381476e-01
   3.0440484e-01   1.0086640e-01
   3.0449287e-01   9.7962978e-02
   3.0458091e-01   9.5104400e-02
   3.0466894e-01   9.2290541e-02
   3.0475697e-01   8.9521267e-02
   3.0484501e-01   8.6796433e-02
   3.0493304e-01   8.4115880e-02
   3.0502107e-01   8.1479438e-02
   3.0510911e-01   7.8886921e-02
   3.0519714e-01   7.6338137e-02
   3.0528518e-01   7.3832878e-02
   3.0537321e-01   7.1370926e-02
   3.0546124e-01   6.8952052e-02
   3.0554928e-01   6.6576014e-02
   3.0563731e-01   6.4242561e-02
   3.0572534e-01   6.1951432e-02
   3.0581338e-01   5.9702354e-02
   3.0590141e-01   5.7495044e-02
   3.0598945e-01   5.5329210e-02
   3.0607748e-01   5.3204550e-02
   3.0616551e-01   5.1120752e-02
   3.0625355e-01   4.9077496e-02
   3.0634158e-01   4.7074451e-02
   3.0642961e-01   4.5111279e-02
   3.0651765e-01   4.3187633e-02
   3.0660568e-01   4.1303158e-02
   3.0669372e-01   3.9457490e-02
   3.0678175e-01   3.7650260e-02
   3.0686978e-01   3.5881088e-02
   3.0695782e-01   3.4149588e-02
   3.0704585e-01   3.2455369e-02
   3.0713388e-01   3.0798030e-02
   3.0722192e-01   2.9177166e-02
   3.0730995e-01   2.7592366e-02
   3.0739799e-01   2.6043209e-02
   3.0748602e-01   2.4529274e-02
   3.0757405e-01   2.3050131e-02
   3.0766209e-01   2.1605345e-02
   3.0775012e-01   2.0194477e-02
   3.0783815e-01   1.8817082e-02
   3.0792619e-01   1.7472713e-02
   3.0801422e-01   1.6160916e-02
   3.0810225e-01   1.4881234e-02
   3.0819029e-01   1.3633208e-02
   3.0827832e-01   1.2416373e-02
   3.0836636e-01   1.1230262e-02
   3.0845439e-01   1.0074404e-02
   3.0854242e-01   8.9483281e-03
   3.0863046e-01   7.8515574e-03
   3.0871849e-01   6.7836146e-03
   3.0880652e-01   5.7440204e-03
   3.0889456e-01   4.7322932e-03
   3.0898259e-01   3.7479501e-03
   3.0907063e-01   2.7905072e-03
   3.0915866e-01   1.8594789e-03
   3.0924669e-01   9.5437939e-04
   3.0933473e-01   7.4721859e-05
   3.0942276e-01  -7.7998072e-04
   3.0951079e-01  -1.6102156e-03
   3.0959883e-01  -2.4164698e-03
   3.0968686e-01  -3.1992304e-03
   3.0977490e-01  -3.9589836e-03
   3.0986293e-01  -4.6962151e-03
   3.0995096e-01  -5.4114097e-03
   3.1003900e-01  -6.1050510e-03
   3.1012703e-01  -6.7776213e-03
   3.1021506e-01  -7.4296013e-03
   3.1030310e-01  -8.0614702e-03
   3.1039113e-01  -8.6737049e-03
   3.1047917e-01  -9.2667807e-03
   3.1056720e-01  -9.8411701e-03
   3.1065523e-01  -1.0397343e-02
   3.1074327e-01  -1.0935768e-02
   3.1083130e-01  -1.1456909e-02
   3.1091933e-01  -1.1961228e-02
   3.1100737e-01  -1.2449184e-02
   3.1109540e-01  -1.2921231e-02
   3.1118344e-01  -1.3377822e-02
   3.1127147e-01  -1.3819405e-02
   3.1135950e-01  -1.4246423e-02
   3.1144754e-01  -1.4659318e-02
   3.1153557e-01  -1.5058525e-02
   3.1162360e-01  -1.5444476e-02
   3.1171164e-01  -1.5817599e-02
   3.1179967e-01  -1.6178317e-02
   3.1188770e-01  -1.6527048e-02
   3.1197574e-01  -1.6864205e-02
   3.1206377e-01  -1.7190199e-02
   3.1215181e-01  -1.7505432e-02
   3.1223984e-01  -1.7810302e-02
   3.1232787e-01  -1.8105204e-02
   3.1241591e-01  -1.8390525e-02
   3.1250394e-01  -1.8666647e-02
   3.1259197e-01  -1.8933949e-02
   3.1268001e-01  -1.9192800e-02
   3.1276804e-01  -1.9443568e-02
   3.1285608e-01  -1.9686611e-02
   3.1294411e-01  -1.9922284e-02
   3.1303214e-01  -2.0150935e-02
   3.1312018e-01  -2.0372907e-02
   3.1320821e-01  -2.0588534e-02
   3.1329624e-01  -2.0798147e-02
   3.1338428e-01  -2.1002070e-02
   3.1347231e-01  -2.1200620e-02
   3.1356035e-01  -2.1394108e-02
   3.1364838e-01  -2.1582839e-02
   3.1373641e-01  -2.1767111e-02
   3.1382445e-01  -2.1947216e-02
   3.1391248e-01  -2.2123440e-02
   3.1400051e-01  -2.2296062e-02
   3.1408855e-01  -2.2465354e-02
   3.1417658e-01  -2.2631583e-02
   3.1426462e-01  -2.2795007e-02
   3.1435265e-01  -2.2955880e-02
   3.1444068e-01  -2.3114448e-02
   3.1452872e-01  -2.3270951e-02
   3.1461675e-01  -2.3425621e-02
   3.1470478e-01  -2.3578686e-02
   3.1479282e-01  -2.3730366e-02
   3.1488085e-01  -2.3880874e-02
   3.1496889e-01  -2.4030418e-02
   3.1505692e-01  -2.4179197e-02
   3.1514495e-01  -2.4327405e-02
   3.1523299e-01  -2.4475231e-02
   3.1532102e-01  -2.4622856e-02
   3.1540905e-01  -2.4770453e-02
   3.1549709e-01  -2.4918191e-02
   3.1558512e-01  -2.5066233e-02
   3.1567315e-01  -2.5214734e-02
   3.1576119e-01  -2.5363842e-02
   3.1584922e-01  -2.5513703e-02
   3.1593726e-01  -2.5664451e-02
   3.1602529e-01  -2.5816220e-02
   3.1611332e-01  -2.5969132e-02
   3.1620136e-01  -2.6123308e-02
   3.1628939e-01  -2.6278860e-02
   3.1637742e-01  -2.6435895e-02
   3.1646546e-01  -2.6594515e-02
   3.1655349e-01  -2.6754815e-02
   3.1664153e-01  -2.6916884e-02
   3.1672956e-01  -2.7080809e-02
   3.1681759e-01  -2.7246666e-02
   3.1690563e-01  -2.7414529e-02
   3.1699366e-01  -2.7584468e-02
   3.1708169e-01  -2.7756543e-02
   3.1716973e-01  -2.7930813e-02
   3.1725776e-01  -2.8107329e-02
   3.1734580e-01  -2.8286141e-02
   3.1743383e-01  -2.8467289e-02
   3.1752186e-01  -2.8650811e-02
   3.1760990e-01  -2.8836741e-02
   3.1769793e-01  -2.9025106e-02
   3.1778596e-01  -2.9215931e-02
   3.1787400e-01  -2.9409233e-02
   3.1796203e-01  -2.9605028e-02
   3.1805007e-01  -2.9803327e-02
   3.1813810e-01  -3.0004135e-02
   3.1822613e-01  -3.0207454e-02
   3.1831417e-01  -3.0413284e-02
   3.1840220e-01  -3.0621618e-02
   3.1849023e-01  -3.0832446e-02
   3.1857827e-01  -3.1045756e-02
   3.1866630e-01  -3.1261531e-02
   3.1875433e-01  -3.1479750e-02
   3.1884237e-01  -3.1700390e-02
   3.1893040e-01  -3.1923423e-02
   3.1901844e-01  -3.2148821e-02
   3.1910647e-01  -3.2376549e-02
   3.1919450e-01  -3.2606571e-02
   3.1928254e-01  -3.2838849e-02
   3.1937057e-01  -3.3073340e-02
   3.1945860e-01  -3.3310000e-02
   3.1954664e-01  -3.3548783e-02
   3.1963467e-01  -3.3789638e-02
   3.1972271e-01  -3.4032513e-02
   3.1981074e-01  -3.4277356e-02
   3.1989877e-01  -3.4524108e-02
   3.1998681e-01  -3.4772713e-02
   3.2007484e-01  -3.5023109e-02
   3.2016287e-01  -3.5275235e-02
   3.2025091e-01  -3.5529026e-02
   3.2033894e-01  -3.5784417e-02
   3.2042698e-01  -3.6041341e-02
   3.2051501e-01  -3.6299729e-02
   3.2060304e-01  -3.6559510e-02
   3.2069108e-01  -3.6820614e-02
   3.2077911e-01  -3.7082968e-02
   3.2086714e-01  -3.7346498e-02
   3.2095518e-01  -3.7611129e-02
   3.2104321e-01  -3.7876786e-02
   3.2113125e-01  -3.8143392e-02
   3.2121928e-01  -3.8410870e-02
   3.2130731e-01  -3.8679141e-02
   3.2139535e-01  -3.8948127e-02
   3.2148338e-01  -3.9217748e-02
   3.2157141e-01  -3.9487925e-02
   3.2165945e-01  -3.9758578e-02
   3.2174748e-01  -4.0029626e-02
   3.2183552e-01  -4.0300989e-02
   3.2192355e-01  -4.0572585e-02
   3.2201158e-01  -4.0844334e-02
   3.2209962e-01  -4.1116155e-02
   3.2218765e-01  -4.1387966e-02
   3.2227568e-01  -4.1659687e-02
   3.2236372e-01  -4.1931236e-02
   3.2245175e-01  -4.2202534e-02
   3.2253978e-01  -4.2473500e-02
   3.2262782e-01  -4.2744054e-02
   3.2271585e-01  -4.3014116e-02
   3.2280389e-01  -4.3283608e-02
   3.2289192e-01  -4.3552449e-02
   3.2297995e-01  -4.3820562e-02
   3.2306799e-01  -4.4087869e-02
   3.2315602e-01  -4.4354293e-02
   3.2324405e-01  -4.4619758e-02
   3.2333209e-01  -4.4884187e-02
   3.2342012e-01  -4.5147506e-02
   3.2350816e-01  -4.5409639e-02
   3.2359619e-01  -4.5670514e-02
   3.2368422e-01  -4.5930058e-02
   3.2377226e-01  -4.6188197e-02
   3.2386029e-01  -4.6444862e-02
   3.2394832e-01  -4.6699982e-02
   3.2403636e-01  -4.6953488e-02
   3.2412439e-01  -4.7205311e-02
   3.2421243e-01  -4.7455383e-02
   3.2430046e-01  -4.7703638e-02
   3.2438849e-01  -4.7950010e-02
   3.2447653e-01  -4.8194435e-02
   3.2456456e-01  -4.8436849e-02
   3.2465259e-01  -4.8677188e-02
   3.2474063e-01  -4.8915392e-02
   3.2482866e-01  -4.9151400e-02
   3.2491670e-01  -4.9385152e-02
   3.2500473e-01  -4.9616589e-02
   3.2509276e-01  -4.9845653e-02
   3.2518080e-01  -5.0072288e-02
   3.2526883e-01  -5.0296438e-02
   3.2535686e-01  -5.0518049e-02
   3.2544490e-01  -5.0737065e-02
   3.2553293e-01  -5.0953436e-02
   3.2562097e-01  -5.1167108e-02
   3.2570900e-01  -5.1378030e-02
   3.2579703e-01  -5.1586154e-02
   3.2588507e-01  -5.1791429e-02
   3.2597310e-01  -5.1993808e-02
   3.2606113e-01  -5.2193243e-02
   3.2614917e-01  -5.2389688e-02
   3.2623720e-01  -5.2583096e-02
   3.2632523e-01  -5.2773424e-02
   3.2641327e-01  -5.2960627e-02
   3.2650130e-01  -5.3144662e-02
   3.2658934e-01  -5.3325487e-02
   3.2667737e-01  -5.3503059e-02
   3.2676540e-01  -5.3677337e-02
   3.2685344e-01  -5.3848282e-02
   3.2694147e-01  -5.4015853e-02
   3.2702950e-01  -5.4180010e-02
   3.2711754e-01  -5.4340716e-02
   3.2720557e-01  -5.4497933e-02
   3.2729361e-01  -5.4651622e-02
   3.2738164e-01  -5.4801746e-02
   3.2746967e-01  -5.4948270e-02
   3.2755771e-01  -5.5091156e-02
   3.2764574e-01  -5.5230369e-02
   3.2773377e-01  -5.5365873e-02
   3.2782181e-01  -5.5497634e-02
   3.2790984e-01  -5.5625616e-02
   3.2799788e-01  -5.5749784e-02
   3.2808591e-01  -5.5870105e-02
   3.2817394e-01  -5.5986544e-02
   3.2826198e-01  -5.6099068e-02
   3.2835001e-01  -5.6207641e-02
   3.2843804e-01  -5.6312231e-02
   3.2852608e-01  -5.6412803e-02
   3.2861411e-01  -5.6509324e-02
   3.2870215e-01  -5.6601761e-02
   3.2879018e-01  -5.6690079e-02
   3.2887821e-01  -5.6774245e-02
   3.2896625e-01  -5.6854224e-02
   3.2905428e-01  -5.6929983e-02
   3.2914231e-01  -5.7001489e-02
   3.2923035e-01  -5.7068705e-02
   3.2931838e-01  -5.7131598e-02
   3.2940642e-01  -5.7190134e-02
   3.2949445e-01  -5.7244277e-02
   3.2958248e-01  -5.7293992e-02
   3.2967052e-01  -5.7339244e-02
   3.2975855e-01  -5.7379996e-02
   3.2984658e-01  -5.7416213e-02
   3.2993462e-01  -5.7447858e-02
   3.3002265e-01  -5.7474895e-02
   3.3011068e-01  -5.7497286e-02
   3.3019872e-01  -5.7514994e-02
   3.3028675e-01  -5.7527980e-02
   3.3037479e-01  -5.7536206e-02
   3.3046282e-01  -5.7539634e-02
   3.3055085e-01  -5.7538225e-02
   3.3063889e-01  -5.7531937e-02
   3.3072692e-01  -5.7520733e-02
   3.3081495e-01  -5.7504570e-02
   3.3090299e-01  -5.7483408e-02
   3.3099102e-01  -5.7457206e-02
   3.3107906e-01  -5.7425921e-02
   3.3116709e-01  -5.7389512e-02
   3.3125512e-01  -5.7347935e-02
   3.3134316e-01  -5.7301148e-02
   3.3143119e-01  -5.7249108e-02
   3.3151922e-01  -5.7191769e-02
   3.3160726e-01  -5.7129088e-02
   3.3169529e-01  -5.7061020e-02
   3.3178333e-01  -5.6987520e-02
   3.3187136e-01  -5.6908544e-02
   3.3195939e-01  -5.6824044e-02
   3.3204743e-01  -5.6733976e-02
   3.3213546e-01  -5.6638293e-02
   3.3222349e-01  -5.6536949e-02
   3.3231153e-01  -5.6429897e-02
   3.3239956e-01  -5.6317090e-02
   3.3248760e-01  -5.6198482e-02
   3.3257563e-01  -5.6074027e-02
   3.3266366e-01  -5.5943676e-02
   3.3275170e-01  -5.5807383e-02
   3.3283973e-01  -5.5665101e-02
   3.3292776e-01  -5.5516784e-02
   3.3301580e-01  -5.5362384e-02
   3.3310383e-01  -5.5201855e-02
   3.3319186e-01  -5.5035152e-02
   3.3327990e-01  -5.4862227e-02
   3.3336793e-01  -5.4683036e-02
   3.3345597e-01  -5.4497534e-02
   3.3354400e-01  -5.4305675e-02
   3.3363203e-01  -5.4107417e-02
   3.3372007e-01  -5.3902714e-02
   3.3380810e-01  -5.3691525e-02
   3.3389613e-01  -5.3473807e-02
   3.3398417e-01  -5.3249520e-02
   3.3407220e-01  -5.3018622e-02
   3.3416024e-01  -5.2781075e-02
   3.3424827e-01  -5.2536840e-02
   3.3433630e-01  -5.2285880e-02
   3.3442434e-01  -5.2028159e-02
   3.3451237e-01  -5.1763643e-02
   3.3460040e-01  -5.1492297e-02
   3.3468844e-01  -5.1214091e-02
   3.3477647e-01  -5.0928993e-02
   3.3486451e-01  -5.0636976e-02
   3.3495254e-01  -5.0338011e-02
   3.3504057e-01  -5.0032075e-02
   3.3512861e-01  -4.9719144e-02
   3.3521664e-01  -4.9399197e-02
   3.3530467e-01  -4.9072215e-02
   3.3539271e-01  -4.8738180e-02
   3.3548074e-01  -4.8397079e-02
   3.3556878e-01  -4.8048900e-02
   3.3565681e-01  -4.7693632e-02
   3.3574484e-01  -4.7331268e-02
   3.3583288e-01  -4.6961806e-02
   3.3592091e-01  -4.6585242e-02
   3.3600894e-01  -4.6201579e-02
   3.3609698e-01  -4.5810820e-02
   3.3618501e-01  -4.5412975e-02
   3.3627305e-01  -4.5008053e-02
   3.3636108e-01  -4.4596069e-02
   3.3644911e-01  -4.4177041e-02
   3.3653715e-01  -4.3750990e-02
   3.3662518e-01  -4.3317940e-02
   3.3671321e-01  -4.2877922e-02
   3.3680125e-01  -4.2430968e-02
   3.3688928e-01  -4.1977113e-02
   3.3697731e-01  -4.1516400e-02
   3.3706535e-01  -4.1048874e-02
   3.3715338e-01  -4.0574583e-02
   3.3724142e-01  -4.0093582e-02
   3.3732945e-01  -3.9605929e-02
   3.3741748e-01  -3.9111688e-02
   3.3750552e-01  -3.8610926e-02
   3.3759355e-01  -3.8103717e-02
   3.3768158e-01  -3.7590138e-02
   3.3776962e-01  -3.7070271e-02
   3.3785765e-01  -3.6544207e-02
   3.3794569e-01  -3.6012037e-02
   3.3803372e-01  -3.5473860e-02
   3.3812175e-01  -3.4929782e-02
   3.3820979e-01  -3.4379913e-02
   3.3829782e-01  -3.3824367e-02
   3.3838585e-01  -3.3263267e-02
   3.3847389e-01  -3.2696740e-02
   3.3856192e-01  -3.2124920e-02
   3.3864996e-01  -3.1547947e-02
   3.3873799e-01  -3.0965966e-02
   3.3882602e-01  -3.0379130e-02
   3.3891406e-01  -2.9787597e-02
   3.3900209e-01  -2.9191532e-02
   3.3909012e-01  -2.8591107e-02
   3.3917816e-01  -2.7986500e-02
   3.3926619e-01  -2.7377896e-02
   3.3935423e-01  -2.6765486e-02
   3.3944226e-01  -2.6149470e-02
   3.3953029e-01  -2.5530053e-02
   3.3961833e-01  -2.4907447e-02
   3.3970636e-01  -2.4281873e-02
   3.3979439e-01  -2.3653556e-02
   3.3988243e-01  -2.3022732e-02
   3.3997046e-01  -2.2389640e-02
   3.4005850e-01  -2.1754530e-02
   3.4014653e-01  -2.1117658e-02
   3.4023456e-01  -2.0479287e-02
   3.4032260e-01  -1.9839688e-02
   3.4041063e-01  -1.9199139e-02
   3.4049866e-01  -1.8557927e-02
   3.4058670e-01  -1.7916344e-02
   3.4067473e-01  -1.7274692e-02
   3.4076276e-01  -1.6633280e-02
   3.4085080e-01  -1.5992423e-02
   3.4093883e-01  -1.5352447e-02
   3.4102687e-01  -1.4713683e-02
   3.4111490e-01  -1.4076470e-02
   3.4120293e-01  -1.3441156e-02
   3.4129097e-01  -1.2808096e-02
   3.4137900e-01  -1.2177652e-02
   3.4146703e-01  -1.1550196e-02
   3.4155507e-01  -1.0926105e-02
   3.4164310e-01  -1.0305765e-02
   3.4173114e-01  -9.6895703e-03
   3.4181917e-01  -9.0779218e-03
   3.4190720e-01  -8.4712284e-03
   3.4199524e-01  -7.8699070e-03
   3.4208327e-01  -7.2743816e-03
   3.4217130e-01  -6.6850840e-03
   3.4225934e-01  -6.1024535e-03
   3.4234737e-01  -5.5269369e-03
   3.4243541e-01  -4.9589883e-03
   3.4252344e-01  -4.3990692e-03
   3.4261147e-01  -3.8476484e-03
   3.4269951e-01  -3.3052020e-03
   3.4278754e-01  -2.7722132e-03
   3.4287557e-01  -2.2491723e-03
   3.4296361e-01  -1.7365765e-03
   3.4305164e-01  -1.2349300e-03
   3.4313968e-01  -7.4474398e-04
   3.4322771e-01  -2.6653611e-04
   3.4331574e-01   1.9916917e-04
   3.4340378e-01   6.5184094e-04
   3.4349181e-01   1.0909418e-03
   3.4357984e-01   1.5159282e-03
   3.4366788e-01   1.9262501e-03
   3.4375591e-01   2.3213517e-03
   3.4384395e-01   2.7006711e-03
   3.4393198e-01   3.0636407e-03
   3.4402001e-01   3.4096871e-03
   3.4410805e-01   3.7382315e-03
   3.4419608e-01   4.0486897e-03
   3.4428411e-01   4.3404722e-03
   3.4437215e-01   4.6129846e-03
   3.4446018e-01   4.8656273e-03
   3.4454821e-01   5.0977964e-03
   3.4463625e-01   5.3088831e-03
   3.4472428e-01   5.4982742e-03
   3.4481232e-01   5.6653526e-03
   3.4490035e-01   5.8094968e-03
   3.4498838e-01   5.9300817e-03
   3.4507642e-01   6.0264785e-03
   3.4516445e-01   6.0980551e-03
   3.4525248e-01   6.1441758e-03
   3.4534052e-01   6.1642022e-03
   3.4542855e-01   6.1574929e-03
   3.4551659e-01   6.1234041e-03
   3.4560462e-01   6.0612893e-03
   3.4569265e-01   5.9705001e-03
   3.4578069e-01   5.8503860e-03
   3.4586872e-01   5.7002949e-03
   3.4595675e-01   5.5195732e-03
   3.4604479e-01   5.3075659e-03
   3.4613282e-01   5.0636174e-03
   3.4622086e-01   4.7870709e-03
   3.4630889e-01   4.4772694e-03
   3.4639692e-01   4.1335555e-03
   3.4648496e-01   3.7552720e-03
   3.4657299e-01   3.3417616e-03
   3.4666102e-01   2.8923679e-03
   3.4674906e-01   2.4064351e-03
   3.4683709e-01   1.8833086e-03
   3.4692513e-01   1.3223349e-03
   3.4701316e-01   7.2286236e-04
   3.4710119e-01   8.4241045e-05
   3.4718923e-01  -5.9417676e-04
   3.4727726e-01  -1.3130363e-03
   3.4736529e-01  -2.0729803e-03
   3.4745333e-01  -2.8746481e-03
   3.4754136e-01  -3.7186762e-03
   3.4762939e-01  -4.6056971e-03
   3.4771743e-01  -5.5363397e-03
   3.4780546e-01  -6.5112287e-03
   3.4789350e-01  -7.5309843e-03
   3.4798153e-01  -8.5962220e-03
   3.4806956e-01  -9.7075521e-03
   3.4815760e-01  -1.0865580e-02
   3.4824563e-01  -1.2070905e-02
   3.4833366e-01  -1.3324120e-02
   3.4842170e-01  -1.4625813e-02
   3.4850973e-01  -1.5976564e-02
   3.4859777e-01  -1.7376948e-02
   3.4868580e-01  -1.8827532e-02
   3.4877383e-01  -2.0328873e-02
   3.4886187e-01  -2.1881525e-02
   3.4894990e-01  -2.3486030e-02
   3.4903793e-01  -2.5142924e-02
   3.4912597e-01  -2.6852734e-02
   3.4921400e-01  -2.8615976e-02
   3.4930204e-01  -3.0433159e-02
   3.4939007e-01  -3.2304783e-02
   3.4947810e-01  -3.4231336e-02
   3.4956614e-01  -3.6213297e-02
   3.4965417e-01  -3.8251134e-02
   3.4974220e-01  -4.0345305e-02
   3.4983024e-01  -4.2496258e-02
   3.4991827e-01  -4.4704426e-02
   3.5000631e-01  -4.6970234e-02
   3.5009434e-01  -4.9294095e-02
   3.5018237e-01  -5.1676407e-02
   3.5027041e-01  -5.4117558e-02
   3.5035844e-01  -5.6617923e-02
   3.5044647e-01  -5.9177862e-02
   3.5053451e-01  -6.1797726e-02
   3.5062254e-01  -6.4477848e-02
   3.5071058e-01  -6.7218549e-02
   3.5079861e-01  -7.0020136e-02
   3.5088664e-01  -7.2882902e-02
   3.5097468e-01  -7.5807125e-02
   3.5106271e-01  -7.8793068e-02
   3.5115074e-01  -8.1840979e-02
   3.5123878e-01  -8.4951090e-02
   3.5132681e-01  -8.8123619e-02
   3.5141484e-01  -9.1358766e-02
   3.5150288e-01  -9.4656718e-02
   3.5159091e-01  -9.8017643e-02
   3.5167895e-01  -1.0144169e-01
   3.5176698e-01  -1.0492900e-01
   3.5185501e-01  -1.0847969e-01
   3.5194305e-01  -1.1209387e-01
   3.5203108e-01  -1.1577160e-01
   3.5211911e-01  -1.1951297e-01
   3.5220715e-01  -1.2331802e-01
   3.5229518e-01  -1.2718678e-01
   3.5238322e-01  -1.3111927e-01
   3.5247125e-01  -1.3511547e-01
   3.5255928e-01  -1.3917537e-01
   3.5264732e-01  -1.4329892e-01
   3.5273535e-01  -1.4748606e-01
   3.5282338e-01  -1.5173671e-01
   3.5291142e-01  -1.5605077e-01
   3.5299945e-01  -1.6042812e-01
   3.5308749e-01  -1.6486863e-01
   3.5317552e-01  -1.6937213e-01
   3.5326355e-01  -1.7393845e-01
   3.5335159e-01  -1.7856738e-01
   3.5343962e-01  -1.8325872e-01
   3.5352765e-01  -1.8801223e-01
   3.5361569e-01  -1.9282765e-01
   3.5370372e-01  -1.9770470e-01
   3.5379176e-01  -2.0264308e-01
   3.5387979e-01  -2.0764248e-01
   3.5396782e-01  -2.1270255e-01
   3.5405586e-01  -2.1782295e-01
   3.5414389e-01  -2.2300329e-01
   3.5423192e-01  -2.2824317e-01
   3.5431996e-01  -2.3354217e-01
   3.5440799e-01  -2.3889985e-01
   3.5449603e-01  -2.4431575e-01
   3.5458406e-01  -2.4978938e-01
   3.5467209e-01  -2.5532025e-01
   3.5476013e-01  -2.6090784e-01
   3.5484816e-01  -2.6655159e-01
   3.5493619e-01  -2.7225094e-01
   3.5502423e-01  -2.7800531e-01
   3.5511226e-01  -2.8381410e-01
   3.5520029e-01  -2.8967667e-01
   3.5528833e-01  -2.9559239e-01
   3.5537636e-01  -3.0156058e-01
   3.5546440e-01  -3.0758055e-01
   3.5555243e-01  -3.1365161e-01
   3.5564046e-01  -3.1977303e-01
   3.5572850e-01  -3.2594405e-01
   3.5581653e-01  -3.3216391e-01
   3.5590456e-01  -3.3843182e-01
   3.5599260e-01  -3.4474698e-01
   3.5608063e-01  -3.5110855e-01
   3.5616867e-01  -3.5751571e-01
   3.5625670e-01  -3.6396757e-01
   3.5634473e-01  -3.7046326e-01
   3.5643277e-01  -3.7700187e-01
   3.5652080e-01  -3.8358248e-01
   3.5660883e-01  -3.9020415e-01
   3.5669687e-01  -3.9686592e-01
   3.5678490e-01  -4.0356682e-01
   3.5687294e-01  -4.1030585e-01
   3.5696097e-01  -4.1708199e-01
   3.5704900e-01  -4.2389422e-01
   3.5713704e-01  -4.3074148e-01
   3.5722507e-01  -4.3762272e-01
   3.5731310e-01  -4.4453684e-01
   3.5740114e-01  -4.5148276e-01
   3.5748917e-01  -4.5845935e-01
   3.5757721e-01  -4.6546549e-01
   3.5766524e-01  -4.7250002e-01
   3.5775327e-01  -4.7956178e-01
   3.5784131e-01  -4.8664960e-01
   3.5792934e-01  -4.9376228e-01
   3.5801737e-01  -5.0089861e-01
   3.5810541e-01  -5.0805737e-01
   3.5819344e-01  -5.1523733e-01
   3.5828148e-01  -5.2243722e-01
   3.5836951e-01  -5.2965579e-01
   3.5845754e-01  -5.3689176e-01
   3.5854558e-01  -5.4414384e-01
   3.5863361e-01  -5.5141073e-01
   3.5872164e-01  -5.5869111e-01
   3.5880968e-01  -5.6598365e-01
   3.5889771e-01  -5.7328701e-01
   3.5898574e-01  -5.8059985e-01
   3.5907378e-01  -5.8792081e-01
   3.5916181e-01  -5.9524851e-01
   3.5924985e-01  -6.0258158e-01
   3.5933788e-01  -6.0991862e-01
   3.5942591e-01  -6.1725824e-01
   3.5951395e-01  -6.2459903e-01
   3.5960198e-01  -6.3193956e-01
   3.5969001e-01  -6.3927843e-01
   3.5977805e-01  -6.4661419e-01
   3.5986608e-01  -6.5394540e-01
   3.5995412e-01  -6.6127063e-01
   3.6004215e-01  -6.6858841e-01
   3.6013018e-01  -6.7589730e-01
   3.6021822e-01  -6.8319582e-01
   3.6030625e-01  -6.9048252e-01
   3.6039428e-01  -6.9775591e-01
   3.6048232e-01  -7.0501453e-01
   3.6057035e-01  -7.1225688e-01
   3.6065839e-01  -7.1948149e-01
   3.6074642e-01  -7.2668687e-01
   3.6083445e-01  -7.3387154e-01
   3.6092249e-01  -7.4103399e-01
   3.6101052e-01  -7.4817275e-01
   3.6109855e-01  -7.5528632e-01
   3.6118659e-01  -7.6237320e-01
   3.6127462e-01  -7.6943190e-01
   3.6136266e-01  -7.7646093e-01
   3.6145069e-01  -7.8345880e-01
   3.6153872e-01  -7.9042402e-01
   3.6162676e-01  -7.9735509e-01
   3.6171479e-01  -8.0425055e-01
   3.6180282e-01  -8.1110889e-01
   3.6189086e-01  -8.1792864e-01
   3.6197889e-01  -8.2470834e-01
   3.6206692e-01  -8.3144649e-01
   3.6215496e-01  -8.3814165e-01
   3.6224299e-01  -8.4479234e-01
   3.6233103e-01  -8.5139711e-01
   3.6241906e-01  -8.5795451e-01
   3.6250709e-01  -8.6446310e-01
   3.6259513e-01  -8.7092144e-01
   3.6268316e-01  -8.7732811e-01
   3.6277119e-01  -8.8368168e-01
   3.6285923e-01  -8.8998074e-01
   3.6294726e-01  -8.9622390e-01
   3.6303530e-01  -9.0240974e-01
   3.6312333e-01  -9.0853690e-01
   3.6321136e-01  -9.1460400e-01
   3.6329940e-01  -9.2060968e-01
   3.6338743e-01  -9.2655258e-01
   3.6347546e-01  -9.3243136e-01
   3.6356350e-01  -9.3824471e-01
   3.6365153e-01  -9.4399130e-01
   3.6373957e-01  -9.4966983e-01
   3.6382760e-01  -9.5527901e-01
   3.6391563e-01  -9.6081757e-01
   3.6400367e-01  -9.6628425e-01
   3.6409170e-01  -9.7167781e-01
   3.6417973e-01  -9.7699700e-01
   3.6426777e-01  -9.8224063e-01
   3.6435580e-01  -9.8740748e-01
   3.6444384e-01  -9.9249638e-01
   3.6453187e-01  -9.9750616e-01
   3.6461990e-01  -1.0024357e+00
   3.6470794e-01  -1.0072838e+00
   3.6479597e-01  -1.0120494e+00
   3.6488400e-01  -1.0167314e+00
   3.6497204e-01  -1.0213287e+00
   3.6506007e-01  -1.0258402e+00
   3.6514811e-01  -1.0302650e+00
   3.6523614e-01  -1.0346020e+00
   3.6532417e-01  -1.0388502e+00
   3.6541221e-01  -1.0430086e+00
   3.6550024e-01  -1.0470763e+00
   3.6558827e-01  -1.0510523e+00
   3.6567631e-01  -1.0549357e+00
   3.6576434e-01  -1.0587257e+00
   3.6585237e-01  -1.0624213e+00
   3.6594041e-01  -1.0660217e+00
   3.6602844e-01  -1.0695261e+00
   3.6611648e-01  -1.0729336e+00
   3.6620451e-01  -1.0762436e+00
   3.6629254e-01  -1.0794551e+00
   3.6638058e-01  -1.0825676e+00
   3.6646861e-01  -1.0855803e+00
   3.6655664e-01  -1.0884925e+00
   3.6664468e-01  -1.0913035e+00
   3.6673271e-01  -1.0940127e+00
   3.6682075e-01  -1.0966195e+00
   3.6690878e-01  -1.0991233e+00
   3.6699681e-01  -1.1015236e+00
   3.6708485e-01  -1.1038197e+00
   3.6717288e-01  -1.1060113e+00
   3.6726091e-01  -1.1080977e+00
   3.6734895e-01  -1.1100786e+00
   3.6743698e-01  -1.1119535e+00
   3.6752502e-01  -1.1137221e+00
   3.6761305e-01  -1.1153838e+00
   3.6770108e-01  -1.1169384e+00
   3.6778912e-01  -1.1183855e+00
   3.6787715e-01  -1.1197249e+00
   3.6796518e-01  -1.1209562e+00
   3.6805322e-01  -1.1220793e+00
   3.6814125e-01  -1.1230938e+00
   3.6822929e-01  -1.1239996e+00
   3.6831732e-01  -1.1247965e+00
   3.6840535e-01  -1.1254845e+00
   3.6849339e-01  -1.1260632e+00
   3.6858142e-01  -1.1265328e+00
   3.6866945e-01  -1.1268930e+00
   3.6875749e-01  -1.1271440e+00
   3.6884552e-01  -1.1272856e+00
   3.6893356e-01  -1.1273179e+00
   3.6902159e-01  -1.1272409e+00
   3.6910962e-01  -1.1270548e+00
   3.6919766e-01  -1.1267595e+00
   3.6928569e-01  -1.1263553e+00
   3.6937372e-01  -1.1258423e+00
   3.6946176e-01  -1.1252207e+00
   3.6954979e-01  -1.1244907e+00
   3.6963782e-01  -1.1236524e+00
   3.6972586e-01  -1.1227063e+00
   3.6981389e-01  -1.1216525e+00
   3.6990193e-01  -1.1204914e+00
   3.6998996e-01  -1.1192233e+00
   3.7007799e-01  -1.1178486e+00
   3.7016603e-01  -1.1163677e+00
   3.7025406e-01  -1.1147810e+00
   3.7034209e-01  -1.1130889e+00
   3.7043013e-01  -1.1112919e+00
   3.7051816e-01  -1.1093905e+00
   3.7060620e-01  -1.1073852e+00
   3.7069423e-01  -1.1052765e+00
   3.7078226e-01  -1.1030651e+00
   3.7087030e-01  -1.1007515e+00
   3.7095833e-01  -1.0983363e+00
   3.7104636e-01  -1.0958202e+00
   3.7113440e-01  -1.0932038e+00
   3.7122243e-01  -1.0904878e+00
   3.7131047e-01  -1.0876730e+00
   3.7139850e-01  -1.0847600e+00
   3.7148653e-01  -1.0817496e+00
   3.7157457e-01  -1.0786425e+00
   3.7166260e-01  -1.0754397e+00
   3.7175063e-01  -1.0721419e+00
   3.7183867e-01  -1.0687499e+00
   3.7192670e-01  -1.0652647e+00
   3.7201474e-01  -1.0616870e+00
   3.7210277e-01  -1.0580178e+00
   3.7219080e-01  -1.0542580e+00
   3.7227884e-01  -1.0504087e+00
   3.7236687e-01  -1.0464706e+00
   3.7245490e-01  -1.0424448e+00
   3.7254294e-01  -1.0383324e+00
   3.7263097e-01  -1.0341343e+00
   3.7271901e-01  -1.0298515e+00
   3.7280704e-01  -1.0254852e+00
   3.7289507e-01  -1.0210364e+00
   3.7298311e-01  -1.0165062e+00
   3.7307114e-01  -1.0118956e+00
   3.7315917e-01  -1.0072059e+00
   3.7324721e-01  -1.0024381e+00
   3.7333524e-01  -9.9759339e-01
   3.7342327e-01  -9.9267296e-01
   3.7351131e-01  -9.8767799e-01
   3.7359934e-01  -9.8260967e-01
   3.7368738e-01  -9.7746920e-01
   3.7377541e-01  -9.7225780e-01
   3.7386344e-01  -9.6697672e-01
   3.7395148e-01  -9.6162720e-01
   3.7403951e-01  -9.5621050e-01
   3.7412754e-01  -9.5072789e-01
   3.7421558e-01  -9.4518065e-01
   3.7430361e-01  -9.3957007e-01
   3.7439165e-01  -9.3389747e-01
   3.7447968e-01  -9.2816413e-01
   3.7456771e-01  -9.2237140e-01
   3.7465575e-01  -9.1652060e-01
   3.7474378e-01  -9.1061307e-01
   3.7483181e-01  -9.0465014e-01
   3.7491985e-01  -8.9863319e-01
   3.7500788e-01  -8.9256356e-01
   3.7509592e-01  -8.8644263e-01
   3.7518395e-01  -8.8027176e-01
   3.7527198e-01  -8.7405233e-01
   3.7536002e-01  -8.6778574e-01
   3.7544805e-01  -8.6147335e-01
   3.7553608e-01  -8.5511658e-01
   3.7562412e-01  -8.4871680e-01
   3.7571215e-01  -8.4227543e-01
   3.7580019e-01  -8.3579386e-01
   3.7588822e-01  -8.2927350e-01
   3.7597625e-01  -8.2271575e-01
   3.7606429e-01  -8.1612201e-01
   3.7615232e-01  -8.0949371e-01
   3.7624035e-01  -8.0283223e-01
   3.7632839e-01  -7.9613900e-01
   3.7641642e-01  -7.8941542e-01
   3.7650445e-01  -7.8266290e-01
   3.7659249e-01  -7.7588284e-01
   3.7668052e-01  -7.6907665e-01
   3.7676856e-01  -7.6224572e-01
   3.7685659e-01  -7.5539146e-01
   3.7694462e-01  -7.4851526e-01
   3.7703266e-01  -7.4161852e-01
   3.7712069e-01  -7.3470261e-01
   3.7720872e-01  -7.2776894e-01
   3.7729676e-01  -7.2081886e-01
   3.7738479e-01  -7.1385376e-01
   3.7747283e-01  -7.0687501e-01
   3.7756086e-01  -6.9988396e-01
   3.7764889e-01  -6.9288198e-01
   3.7773693e-01  -6.8587040e-01
   3.7782496e-01  -6.7885057e-01
   3.7791299e-01  -6.7182382e-01
   3.7800103e-01  -6.6479148e-01
   3.7808906e-01  -6.5775487e-01
   3.7817710e-01  -6.5071528e-01
   3.7826513e-01  -6.4367403e-01
   3.7835316e-01  -6.3663239e-01
   3.7844120e-01  -6.2959164e-01
   3.7852923e-01  -6.2255306e-01
   3.7861726e-01  -6.1551791e-01
   3.7870530e-01  -6.0848742e-01
   3.7879333e-01  -6.0146283e-01
   3.7888137e-01  -5.9444537e-01
   3.7896940e-01  -5.8743624e-01
   3.7905743e-01  -5.8043665e-01
   3.7914547e-01  -5.7344778e-01
   3.7923350e-01  -5.6647080e-01
   3.7932153e-01  -5.5950688e-01
   3.7940957e-01  -5.5255716e-01
   3.7949760e-01  -5.4562277e-01
   3.7958564e-01  -5.3870483e-01
   3.7967367e-01  -5.3180444e-01
   3.7976170e-01  -5.2492269e-01
   3.7984974e-01  -5.1806065e-01
   3.7993777e-01  -5.1121939e-01
   3.8002580e-01  -5.0439994e-01
   3.8011384e-01  -4.9760334e-01
   3.8020187e-01  -4.9083059e-01
   3.8028990e-01  -4.8408268e-01
   3.8037794e-01  -4.7736060e-01
   3.8046597e-01  -4.7066531e-01
   3.8055401e-01  -4.6399775e-01
   3.8064204e-01  -4.5735885e-01
   3.8073007e-01  -4.5074952e-01
   3.8081811e-01  -4.4417066e-01
   3.8090614e-01  -4.3762313e-01
   3.8099417e-01  -4.3110780e-01
   3.8108221e-01  -4.2462550e-01
   3.8117024e-01  -4.1817707e-01
   3.8125828e-01  -4.1176329e-01
   3.8134631e-01  -4.0538496e-01
   3.8143434e-01  -3.9904284e-01
   3.8152238e-01  -3.9273769e-01
   3.8161041e-01  -3.8647023e-01
   3.8169844e-01  -3.8024116e-01
   3.8178648e-01  -3.7405119e-01
   3.8187451e-01  -3.6790099e-01
   3.8196255e-01  -3.6179121e-01
   3.8205058e-01  -3.5572248e-01
   3.8213861e-01  -3.4969542e-01
   3.8222665e-01  -3.4371063e-01
   3.8231468e-01  -3.3776868e-01
   3.8240271e-01  -3.3187014e-01
   3.8249075e-01  -3.2601553e-01
   3.8257878e-01  -3.2020539e-01
   3.8266682e-01  -3.1444020e-01
   3.8275485e-01  -3.0872046e-01
   3.8284288e-01  -3.0304661e-01
   3.8293092e-01  -2.9741911e-01
   3.8301895e-01  -2.9183838e-01
   3.8310698e-01  -2.8630482e-01
   3.8319502e-01  -2.8081881e-01
   3.8328305e-01  -2.7538071e-01
   3.8337109e-01  -2.6999089e-01
   3.8345912e-01  -2.6464965e-01
   3.8354715e-01  -2.5935731e-01
   3.8363519e-01  -2.5411416e-01
   3.8372322e-01  -2.4892047e-01
   3.8381125e-01  -2.4377648e-01
   3.8389929e-01  -2.3868243e-01
   3.8398732e-01  -2.3363854e-01
   3.8407535e-01  -2.2864500e-01
   3.8416339e-01  -2.2370198e-01
   3.8425142e-01  -2.1880965e-01
   3.8433946e-01  -2.1396815e-01
   3.8442749e-01  -2.0917759e-01
   3.8451552e-01  -2.0443808e-01
   3.8460356e-01  -1.9974972e-01
   3.8469159e-01  -1.9511256e-01
   3.8477962e-01  -1.9052666e-01
   3.8486766e-01  -1.8599206e-01
   3.8495569e-01  -1.8150877e-01
   3.8504373e-01  -1.7707679e-01
   3.8513176e-01  -1.7269611e-01
   3.8521979e-01  -1.6836670e-01
   3.8530783e-01  -1.6408850e-01
   3.8539586e-01  -1.5986146e-01
   3.8548389e-01  -1.5568548e-01
   3.8557193e-01  -1.5156048e-01
   3.8565996e-01  -1.4748635e-01
   3.8574800e-01  -1.4346294e-01
   3.8583603e-01  -1.3949013e-01
   3.8592406e-01  -1.3556776e-01
   3.8601210e-01  -1.3169565e-01
   3.8610013e-01  -1.2787361e-01
   3.8618816e-01  -1.2410145e-01
   3.8627620e-01  -1.2037896e-01
   3.8636423e-01  -1.1670590e-01
   3.8645227e-01  -1.1308203e-01
   3.8654030e-01  -1.0950710e-01
   3.8662833e-01  -1.0598085e-01
   3.8671637e-01  -1.0250299e-01
   3.8680440e-01  -9.9073224e-02
   3.8689243e-01  -9.5691257e-02
   3.8698047e-01  -9.2356770e-02
   3.8706850e-01  -8.9069434e-02
   3.8715654e-01  -8.5828912e-02
   3.8724457e-01  -8.2634854e-02
   3.8733260e-01  -7.9486898e-02
   3.8742064e-01  -7.6384674e-02
   3.8750867e-01  -7.3327800e-02
   3.8759670e-01  -7.0315887e-02
   3.8768474e-01  -6.7348532e-02
   3.8777277e-01  -6.4425328e-02
   3.8786080e-01  -6.1545853e-02
   3.8794884e-01  -5.8709682e-02
   3.8803687e-01  -5.5916378e-02
   3.8812491e-01  -5.3165498e-02
   3.8821294e-01  -5.0456589e-02
   3.8830097e-01  -4.7789193e-02
   3.8838901e-01  -4.5162842e-02
   3.8847704e-01  -4.2577064e-02
   3.8856507e-01  -4.0031378e-02
   3.8865311e-01  -3.7525298e-02
   3.8874114e-01  -3.5058331e-02
   3.8882918e-01  -3.2629980e-02
   3.8891721e-01  -3.0239741e-02
   3.8900524e-01  -2.7887105e-02
   3.8909328e-01  -2.5571558e-02
   3.8918131e-01  -2.3292583e-02
   3.8926934e-01  -2.1049657e-02
   3.8935738e-01  -1.8842254e-02
   3.8944541e-01  -1.6669843e-02
   3.8953345e-01  -1.4531891e-02
   3.8962148e-01  -1.2427862e-02
   3.8970951e-01  -1.0357217e-02
   3.8979755e-01  -8.3194129e-03
   3.8988558e-01  -6.3139063e-03
   3.8997361e-01  -4.3401511e-03
   3.9006165e-01  -2.3975994e-03
   3.9014968e-01  -4.8570206e-04
   3.9023772e-01   1.3960911e-03
   3.9032575e-01   3.2483314e-03
   3.9041378e-01   5.0715704e-03
   3.9050182e-01   6.8663603e-03
   3.9058985e-01   8.6332531e-03
   3.9067788e-01   1.0372801e-02
   3.9076592e-01   1.2085555e-02
   3.9085395e-01   1.3772066e-02
   3.9094198e-01   1.5432884e-02
   3.9103002e-01   1.7068558e-02
   3.9111805e-01   1.8679634e-02
   3.9120609e-01   2.0266657e-02
   3.9129412e-01   2.1830172e-02
   3.9138215e-01   2.3370720e-02
   3.9147019e-01   2.4888838e-02
   3.9155822e-01   2.6385065e-02
   3.9164625e-01   2.7859931e-02
   3.9173429e-01   2.9313969e-02
   3.9182232e-01   3.0747705e-02
   3.9191036e-01   3.2161662e-02
   3.9199839e-01   3.3556359e-02
   3.9208642e-01   3.4932314e-02
   3.9217446e-01   3.6290036e-02
   3.9226249e-01   3.7630034e-02
   3.9235052e-01   3.8952810e-02
   3.9243856e-01   4.0258862e-02
   3.9252659e-01   4.1548683e-02
   3.9261463e-01   4.2822762e-02
   3.9270266e-01   4.4081581e-02
   3.9279069e-01   4.5325618e-02
   3.9287873e-01   4.6555344e-02
   3.9296676e-01   4.7771226e-02
   3.9305479e-01   4.8973724e-02
   3.9314283e-01   5.0163292e-02
   3.9323086e-01   5.1340379e-02
   3.9331890e-01   5.2505425e-02
   3.9340693e-01   5.3658867e-02
   3.9349496e-01   5.4801133e-02
   3.9358300e-01   5.5932645e-02
   3.9367103e-01   5.7053818e-02
   3.9375906e-01   5.8165061e-02
   3.9384710e-01   5.9266775e-02
   3.9393513e-01   6.0359354e-02
   3.9402317e-01   6.1443184e-02
   3.9411120e-01   6.2518645e-02
   3.9419923e-01   6.3586110e-02
   3.9428727e-01   6.4645943e-02
   3.9437530e-01   6.5698500e-02
   3.9446333e-01   6.6744131e-02
   3.9455137e-01   6.7783178e-02
   3.9463940e-01   6.8815974e-02
   3.9472743e-01   6.9842845e-02
   3.9481547e-01   7.0864109e-02
   3.9490350e-01   7.1880076e-02
   3.9499154e-01   7.2891049e-02
   3.9507957e-01   7.3897320e-02
   3.9516760e-01   7.4899176e-02
   3.9525564e-01   7.5896894e-02
   3.9534367e-01   7.6890745e-02
   3.9543170e-01   7.7880989e-02
   3.9551974e-01   7.8867879e-02
   3.9560777e-01   7.9851662e-02
   3.9569581e-01   8.0832573e-02
   3.9578384e-01   8.1810842e-02
   3.9587187e-01   8.2786688e-02
   3.9595991e-01   8.3760324e-02
   3.9604794e-01   8.4731955e-02
   3.9613597e-01   8.5701775e-02
   3.9622401e-01   8.6669974e-02
   3.9631204e-01   8.7636730e-02
   3.9640008e-01   8.8602215e-02
   3.9648811e-01   8.9566594e-02
   3.9657614e-01   9.0530021e-02
   3.9666418e-01   9.1492644e-02
   3.9675221e-01   9.2454603e-02
   3.9684024e-01   9.3416029e-02
   3.9692828e-01   9.4377047e-02
   3.9701631e-01   9.5337773e-02
   3.9710435e-01   9.6298315e-02
   3.9719238e-01   9.7258775e-02
   3.9728041e-01   9.8219245e-02
   3.9736845e-01   9.9179812e-02
   3.9745648e-01   1.0014055e-01
   3.9754451e-01   1.0110154e-01
   3.9763255e-01   1.0206284e-01
   3.9772058e-01   1.0302450e-01
   3.9780862e-01   1.0398658e-01
   3.9789665e-01   1.0494912e-01
   3.9798468e-01   1.0591215e-01
   3.9807272e-01   1.0687571e-01
   3.9816075e-01   1.0783981e-01
   3.9824878e-01   1.0880447e-01
   3.9833682e-01   1.0976970e-01
   3.9842485e-01   1.1073551e-01
   3.9851288e-01   1.1170188e-01
   3.9860092e-01   1.1266882e-01
   3.9868895e-01   1.1363629e-01
   3.9877699e-01   1.1460429e-01
   3.9886502e-01   1.1557278e-01
   3.9895305e-01   1.1654174e-01
   3.9904109e-01   1.1751111e-01
   3.9912912e-01   1.1848086e-01
   3.9921715e-01   1.1945094e-01
   3.9930519e-01   1.2042130e-01
   3.9939322e-01   1.2139187e-01
   3.9948126e-01   1.2236258e-01
   3.9956929e-01   1.2333338e-01
   3.9965732e-01   1.2430418e-01
   3.9974536e-01   1.2527490e-01
   3.9983339e-01   1.2624547e-01
   3.9992142e-01   1.2721579e-01
   4.0000946e-01   1.2818578e-01
   4.0009749e-01   1.2915534e-01
   4.0018553e-01   1.3012436e-01
   4.0027356e-01   1.3109275e-01
   4.0036159e-01   1.3206039e-01
   4.0044963e-01   1.3302719e-01
   4.0053766e-01   1.3399302e-01
   4.0062569e-01   1.3495776e-01
   4.0071373e-01   1.3592131e-01
   4.0080176e-01   1.3688353e-01
   4.0088980e-01   1.3784430e-01
   4.0097783e-01   1.3880349e-01
   4.0106586e-01   1.3976097e-01
   4.0115390e-01   1.4071662e-01
   4.0124193e-01   1.4167028e-01
   4.0132996e-01   1.4262184e-01
   4.0141800e-01   1.4357114e-01
   4.0150603e-01   1.4451805e-01
   4.0159407e-01   1.4546242e-01
   4.0168210e-01   1.4640412e-01
   4.0177013e-01   1.4734299e-01
   4.0185817e-01   1.4827890e-01
   4.0194620e-01   1.4921168e-01
   4.0203423e-01   1.5014120e-01
   4.0212227e-01   1.5106731e-01
   4.0221030e-01   1.5198984e-01
   4.0229833e-01   1.5290867e-01
   4.0238637e-01   1.5382362e-01
   4.0247440e-01   1.5473456e-01
   4.0256244e-01   1.5564132e-01
   4.0265047e-01   1.5654377e-01
   4.0273850e-01   1.5744174e-01
   4.0282654e-01   1.5833509e-01
   4.0291457e-01   1.5922366e-01
   4.0300260e-01   1.6010730e-01
   4.0309064e-01   1.6098586e-01
   4.0317867e-01   1.6185920e-01
   4.0326671e-01   1.6272716e-01
   4.0335474e-01   1.6358960e-01
   4.0344277e-01   1.6444636e-01
   4.0353081e-01   1.6529730e-01
   4.0361884e-01   1.6614228e-01
   4.0370687e-01   1.6698115e-01
   4.0379491e-01   1.6781378e-01
   4.0388294e-01   1.6864000e-01
   4.0397098e-01   1.6945970e-01
   4.0405901e-01   1.7027273e-01
   4.0414704e-01   1.7107895e-01
   4.0423508e-01   1.7187823e-01
   4.0432311e-01   1.7267043e-01
   4.0441114e-01   1.7345543e-01
   4.0449918e-01   1.7423309e-01
   4.0458721e-01   1.7500329e-01
   4.0467525e-01   1.7576591e-01
   4.0476328e-01   1.7652081e-01
   4.0485131e-01   1.7726788e-01
   4.0493935e-01   1.7800701e-01
   4.0502738e-01   1.7873807e-01
   4.0511541e-01   1.7946096e-01
   4.0520345e-01   1.8017555e-01
   4.0529148e-01   1.8088175e-01
   4.0537951e-01   1.8157945e-01
   4.0546755e-01   1.8226854e-01
   4.0555558e-01   1.8294893e-01
   4.0564362e-01   1.8362051e-01
   4.0573165e-01   1.8428320e-01
   4.0581968e-01   1.8493689e-01
   4.0590772e-01   1.8558151e-01
   4.0599575e-01   1.8621695e-01
   4.0608378e-01   1.8684315e-01
   4.0617182e-01   1.8746002e-01
   4.0625985e-01   1.8806749e-01
   4.0634789e-01   1.8866547e-01
   4.0643592e-01   1.8925389e-01
   4.0652395e-01   1.8983269e-01
   4.0661199e-01   1.9040181e-01
   4.0670002e-01   1.9096117e-01
   4.0678805e-01   1.9151072e-01
   4.0687609e-01   1.9205041e-01
   4.0696412e-01   1.9258017e-01
   4.0705216e-01   1.9309996e-01
   4.0714019e-01   1.9360973e-01
   4.0722822e-01   1.9410943e-01
   4.0731626e-01   1.9459903e-01
   4.0740429e-01   1.9507849e-01
   4.0749232e-01   1.9554776e-01
   4.0758036e-01   1.9600683e-01
   4.0766839e-01   1.9645564e-01
   4.0775643e-01   1.9689419e-01
   4.0784446e-01   1.9732245e-01
   4.0793249e-01   1.9774039e-01
   4.0802053e-01   1.9814799e-01
   4.0810856e-01   1.9854525e-01
   4.0819659e-01   1.9893215e-01
   4.0828463e-01   1.9930868e-01
   4.0837266e-01   1.9967482e-01
   4.0846070e-01   2.0003059e-01
   4.0854873e-01   2.0037597e-01
   4.0863676e-01   2.0071096e-01
   4.0872480e-01   2.0103558e-01
   4.0881283e-01   2.0134982e-01
   4.0890086e-01   2.0165369e-01
   4.0898890e-01   2.0194721e-01
   4.0907693e-01   2.0223039e-01
   4.0916496e-01   2.0250324e-01
   4.0925300e-01   2.0276578e-01
   4.0934103e-01   2.0301803e-01
   4.0942907e-01   2.0326001e-01
   4.0951710e-01   2.0349175e-01
   4.0960513e-01   2.0371328e-01
   4.0969317e-01   2.0392461e-01
   4.0978120e-01   2.0412579e-01
   4.0986923e-01   2.0431684e-01
   4.0995727e-01   2.0449780e-01
   4.1004530e-01   2.0466871e-01
   4.1013334e-01   2.0482959e-01
   4.1022137e-01   2.0498050e-01
   4.1030940e-01   2.0512146e-01
   4.1039744e-01   2.0525254e-01
   4.1048547e-01   2.0537375e-01
   4.1057350e-01   2.0548516e-01
   4.1066154e-01   2.0558681e-01
   4.1074957e-01   2.0567874e-01
   4.1083761e-01   2.0576101e-01
   4.1092564e-01   2.0583367e-01
   4.1101367e-01   2.0589675e-01
   4.1110171e-01   2.0595033e-01
   4.1118974e-01   2.0599445e-01
   4.1127777e-01   2.0602916e-01
   4.1136581e-01   2.0605452e-01
   4.1145384e-01   2.0607058e-01
   4.1154188e-01   2.0607740e-01
   4.1162991e-01   2.0607504e-01
   4.1171794e-01   2.0606355e-01
   4.1180598e-01   2.0604299e-01
   4.1189401e-01   2.0601342e-01
   4.1198204e-01   2.0597489e-01
   4.1207008e-01   2.0592747e-01
   4.1215811e-01   2.0587121e-01
   4.1224615e-01   2.0580617e-01
   4.1233418e-01   2.0573241e-01
   4.1242221e-01   2.0564999e-01
   4.1251025e-01   2.0555896e-01
   4.1259828e-01   2.0545939e-01
   4.1268631e-01   2.0535133e-01
   4.1277435e-01   2.0523484e-01
   4.1286238e-01   2.0510999e-01
   4.1295041e-01   2.0497681e-01
   4.1303845e-01   2.0483538e-01
   4.1312648e-01   2.0468575e-01
   4.1321452e-01   2.0452797e-01
   4.1330255e-01   2.0436210e-01
   4.1339058e-01   2.0418820e-01
   4.1347862e-01   2.0400631e-01
   4.1356665e-01   2.0381649e-01
   4.1365468e-01   2.0361880e-01
   4.1374272e-01   2.0341327e-01
   4.1383075e-01   2.0319998e-01
   4.1391879e-01   2.0297895e-01
   4.1400682e-01   2.0275025e-01
   4.1409485e-01   2.0251392e-01
   4.1418289e-01   2.0227000e-01
   4.1427092e-01   2.0201855e-01
   4.1435895e-01   2.0175960e-01
   4.1444699e-01   2.0149319e-01
   4.1453502e-01   2.0121938e-01
   4.1462306e-01   2.0093820e-01
   4.1471109e-01   2.0064968e-01
   4.1479912e-01   2.0035387e-01
   4.1488716e-01   2.0005080e-01
   4.1497519e-01   1.9974051e-01
   4.1506322e-01   1.9942304e-01
   4.1515126e-01   1.9909840e-01
   4.1523929e-01   1.9876664e-01
   4.1532733e-01   1.9842778e-01
   4.1541536e-01   1.9808186e-01
   4.1550339e-01   1.9772889e-01
   4.1559143e-01   1.9736890e-01
   4.1567946e-01   1.9700192e-01
   4.1576749e-01   1.9662796e-01
   4.1585553e-01   1.9624706e-01
   4.1594356e-01   1.9585921e-01
   4.1603160e-01   1.9546445e-01
   4.1611963e-01   1.9506279e-01
   4.1620766e-01   1.9465423e-01
   4.1629570e-01   1.9423881e-01
   4.1638373e-01   1.9381651e-01
   4.1647176e-01   1.9338736e-01
   4.1655980e-01   1.9295136e-01
   4.1664783e-01   1.9250851e-01
   4.1673586e-01   1.9205883e-01
   4.1682390e-01   1.9160231e-01
   4.1691193e-01   1.9113896e-01
   4.1699997e-01   1.9066877e-01
   4.1708800e-01   1.9019174e-01
   4.1717603e-01   1.8970788e-01
   4.1726407e-01   1.8921717e-01
   4.1735210e-01   1.8871961e-01
   4.1744013e-01   1.8821519e-01
   4.1752817e-01   1.8770391e-01
   4.1761620e-01   1.8718575e-01
   4.1770424e-01   1.8666070e-01
   4.1779227e-01   1.8612874e-01
   4.1788030e-01   1.8558988e-01
   4.1796834e-01   1.8504408e-01
   4.1805637e-01   1.8449134e-01
   4.1814440e-01   1.8393162e-01
   4.1823244e-01   1.8336493e-01
   4.1832047e-01   1.8279123e-01
   4.1840851e-01   1.8221051e-01
   4.1849654e-01   1.8162273e-01
   4.1858457e-01   1.8102789e-01
   4.1867261e-01   1.8042595e-01
   4.1876064e-01   1.7981689e-01
   4.1884867e-01   1.7920069e-01
   4.1893671e-01   1.7857731e-01
   4.1902474e-01   1.7794673e-01
   4.1911278e-01   1.7730893e-01
   4.1920081e-01   1.7666386e-01
   4.1928884e-01   1.7601151e-01
   4.1937688e-01   1.7535185e-01
   4.1946491e-01   1.7468484e-01
   4.1955294e-01   1.7401044e-01
   4.1964098e-01   1.7332864e-01
   4.1972901e-01   1.7263940e-01
   4.1981704e-01   1.7194269e-01
   4.1990508e-01   1.7123847e-01
   4.1999311e-01   1.7052671e-01
   4.2008115e-01   1.6980738e-01
   4.2016918e-01   1.6908044e-01
   4.2025721e-01   1.6834587e-01
   4.2034525e-01   1.6760363e-01
   4.2043328e-01   1.6685369e-01
   4.2052131e-01   1.6609602e-01
   4.2060935e-01   1.6533058e-01
   4.2069738e-01   1.6455734e-01
   4.2078542e-01   1.6377628e-01
   4.2087345e-01   1.6298735e-01
   4.2096148e-01   1.6219053e-01
   4.2104952e-01   1.6138579e-01
   4.2113755e-01   1.6057310e-01
   4.2122558e-01   1.5975243e-01
   4.2131362e-01   1.5892375e-01
   4.2140165e-01   1.5808704e-01
   4.2148969e-01   1.5724227e-01
   4.2157772e-01   1.5638941e-01
   4.2166575e-01   1.5552843e-01
   4.2175379e-01   1.5465932e-01
   4.2184182e-01   1.5378205e-01
   4.2192985e-01   1.5289660e-01
   4.2201789e-01   1.5200295e-01
   4.2210592e-01   1.5110109e-01
   4.2219396e-01   1.5019098e-01
   4.2228199e-01   1.4927262e-01
   4.2237002e-01   1.4834599e-01
   4.2245806e-01   1.4741108e-01
   4.2254609e-01   1.4646788e-01
   4.2263412e-01   1.4551637e-01
   4.2272216e-01   1.4455655e-01
   4.2281019e-01   1.4358840e-01
   4.2289823e-01   1.4261193e-01
   4.2298626e-01   1.4162714e-01
   4.2307429e-01   1.4063401e-01
   4.2316233e-01   1.3963255e-01
   4.2325036e-01   1.3862276e-01
   4.2333839e-01   1.3760465e-01
   4.2342643e-01   1.3657821e-01
   4.2351446e-01   1.3554347e-01
   4.2360249e-01   1.3450043e-01
   4.2369053e-01   1.3344910e-01
   4.2377856e-01   1.3238950e-01
   4.2386660e-01   1.3132165e-01
   4.2395463e-01   1.3024555e-01
   4.2404266e-01   1.2916125e-01
   4.2413070e-01   1.2806875e-01
   4.2421873e-01   1.2696809e-01
   4.2430676e-01   1.2585929e-01
   4.2439480e-01   1.2474239e-01
   4.2448283e-01   1.2361741e-01
   4.2457087e-01   1.2248441e-01
   4.2465890e-01   1.2134340e-01
   4.2474693e-01   1.2019445e-01
   4.2483497e-01   1.1903758e-01
   4.2492300e-01   1.1787285e-01
   4.2501103e-01   1.1670030e-01
   4.2509907e-01   1.1551999e-01
   4.2518710e-01   1.1433198e-01
   4.2527514e-01   1.1313631e-01
   4.2536317e-01   1.1193305e-01
   4.2545120e-01   1.1072227e-01
   4.2553924e-01   1.0950402e-01
   4.2562727e-01   1.0827838e-01
   4.2571530e-01   1.0704542e-01
   4.2580334e-01   1.0580520e-01
   4.2589137e-01   1.0455781e-01
   4.2597941e-01   1.0330333e-01
   4.2606744e-01   1.0204184e-01
   4.2615547e-01   1.0077342e-01
   4.2624351e-01   9.9498157e-02
   4.2633154e-01   9.8216148e-02
   4.2641957e-01   9.6927482e-02
   4.2650761e-01   9.5632256e-02
   4.2659564e-01   9.4330569e-02
   4.2668368e-01   9.3022521e-02
   4.2677171e-01   9.1708217e-02
   4.2685974e-01   9.0387763e-02
   4.2694778e-01   8.9061269e-02
   4.2703581e-01   8.7728847e-02
   4.2712384e-01   8.6390611e-02
   4.2721188e-01   8.5046680e-02
   4.2729991e-01   8.3697173e-02
   4.2738794e-01   8.2342212e-02
   4.2747598e-01   8.0981924e-02
   4.2756401e-01   7.9616435e-02
   4.2765205e-01   7.8245875e-02
   4.2774008e-01   7.6870379e-02
   4.2782811e-01   7.5490079e-02
   4.2791615e-01   7.4105115e-02
   4.2800418e-01   7.2715626e-02
   4.2809221e-01   7.1321753e-02
   4.2818025e-01   6.9923643e-02
   4.2826828e-01   6.8521441e-02
   4.2835632e-01   6.7115297e-02
   4.2844435e-01   6.5705361e-02
   4.2853238e-01   6.4291788e-02
   4.2862042e-01   6.2874731e-02
   4.2870845e-01   6.1454350e-02
   4.2879648e-01   6.0030804e-02
   4.2888452e-01   5.8604253e-02
   4.2897255e-01   5.7174861e-02
   4.2906059e-01   5.5742793e-02
   4.2914862e-01   5.4308216e-02
   4.2923665e-01   5.2871299e-02
   4.2932469e-01   5.1432213e-02
   4.2941272e-01   4.9991128e-02
   4.2950075e-01   4.8548219e-02
   4.2958879e-01   4.7103661e-02
   4.2967682e-01   4.5657630e-02
   4.2976486e-01   4.4210304e-02
   4.2985289e-01   4.2761863e-02
   4.2994092e-01   4.1312486e-02
   4.3002896e-01   3.9862355e-02
   4.3011699e-01   3.8411655e-02
   4.3020502e-01   3.6960567e-02
   4.3029306e-01   3.5509278e-02
   4.3038109e-01   3.4057973e-02
   4.3046913e-01   3.2606838e-02
   4.3055716e-01   3.1156063e-02
   4.3064519e-01   2.9705834e-02
   4.3073323e-01   2.8256341e-02
   4.3082126e-01   2.6807774e-02
   4.3090929e-01   2.5360322e-02
   4.3099733e-01   2.3914177e-02
   4.3108536e-01   2.2469530e-02
   4.3117339e-01   2.1026571e-02
   4.3126143e-01   1.9585493e-02
   4.3134946e-01   1.8146488e-02
   4.3143750e-01   1.6709747e-02
   4.3152553e-01   1.5275463e-02
   4.3161356e-01   1.3843827e-02
   4.3170160e-01   1.2415032e-02
   4.3178963e-01   1.0989270e-02
   4.3187766e-01   9.5667322e-03
   4.3196570e-01   8.1476096e-03
   4.3205373e-01   6.7320935e-03
   4.3214177e-01   5.3203744e-03
   4.3222980e-01   3.9126423e-03
   4.3231783e-01   2.5090867e-03
   4.3240587e-01   1.1098964e-03
   4.3249390e-01  -2.8474048e-04
   4.3258193e-01  -1.6746366e-03
   4.3266997e-01  -3.0596054e-03
   4.3275800e-01  -4.4394614e-03
   4.3284604e-01  -5.8140199e-03
   4.3293407e-01  -7.1830975e-03
   4.3302210e-01  -8.5465116e-03
   4.3311014e-01  -9.9040810e-03
   4.3319817e-01  -1.1255626e-02
   4.3328620e-01  -1.2600967e-02
   4.3337424e-01  -1.3939927e-02
   4.3346227e-01  -1.5272331e-02
   4.3355031e-01  -1.6598003e-02
   4.3363834e-01  -1.7916771e-02
   4.3372637e-01  -1.9228464e-02
   4.3381441e-01  -2.0532913e-02
   4.3390244e-01  -2.1829948e-02
   4.3399047e-01  -2.3119404e-02
   4.3407851e-01  -2.4401118e-02
   4.3416654e-01  -2.5674926e-02
   4.3425457e-01  -2.6940668e-02
   4.3434261e-01  -2.8198186e-02
   4.3443064e-01  -2.9447323e-02
   4.3451868e-01  -3.0687926e-02
   4.3460671e-01  -3.1919842e-02
   4.3469474e-01  -3.3142922e-02
   4.3478278e-01  -3.4357017e-02
   4.3487081e-01  -3.5561984e-02
   4.3495884e-01  -3.6757677e-02
   4.3504688e-01  -3.7943958e-02
   4.3513491e-01  -3.9120688e-02
   4.3522295e-01  -4.0287731e-02
   4.3531098e-01  -4.1444955e-02
   4.3539901e-01  -4.2592228e-02
   4.3548705e-01  -4.3729423e-02
   4.3557508e-01  -4.4856414e-02
   4.3566311e-01  -4.5973078e-02
   4.3575115e-01  -4.7079297e-02
   4.3583918e-01  -4.8174952e-02
   4.3592722e-01  -4.9259928e-02
   4.3601525e-01  -5.0334115e-02
   4.3610328e-01  -5.1397402e-02
   4.3619132e-01  -5.2449685e-02
   4.3627935e-01  -5.3490860e-02
   4.3636738e-01  -5.4520825e-02
   4.3645542e-01  -5.5539485e-02
   4.3654345e-01  -5.6546744e-02
   4.3663149e-01  -5.7542511e-02
   4.3671952e-01  -5.8526697e-02
   4.3680755e-01  -5.9499217e-02
   4.3689559e-01  -6.0459987e-02
   4.3698362e-01  -6.1408928e-02
   4.3707165e-01  -6.2345964e-02
   4.3715969e-01  -6.3271020e-02
   4.3724772e-01  -6.4184027e-02
   4.3733576e-01  -6.5084916e-02
   4.3742379e-01  -6.5973623e-02
   4.3751182e-01  -6.6850086e-02
   4.3759986e-01  -6.7714248e-02
   4.3768789e-01  -6.8566052e-02
   4.3777592e-01  -6.9405446e-02
   4.3786396e-01  -7.0232382e-02
   4.3795199e-01  -7.1046811e-02
   4.3804002e-01  -7.1848693e-02
   4.3812806e-01  -7.2637985e-02
   4.3821609e-01  -7.3414652e-02
   4.3830413e-01  -7.4178658e-02
   4.3839216e-01  -7.4929973e-02
   4.3848019e-01  -7.5668568e-02
   4.3856823e-01  -7.6394419e-02
   4.3865626e-01  -7.7107503e-02
   4.3874429e-01  -7.7807800e-02
   4.3883233e-01  -7.8495295e-02
   4.3892036e-01  -7.9169973e-02
   4.3900840e-01  -7.9831826e-02
   4.3909643e-01  -8.0480844e-02
   4.3918446e-01  -8.1117022e-02
   4.3927250e-01  -8.1740360e-02
   4.3936053e-01  -8.2350858e-02
   4.3944856e-01  -8.2948519e-02
   4.3953660e-01  -8.3533350e-02
   4.3962463e-01  -8.4105360e-02
   4.3971267e-01  -8.4664561e-02
   4.3980070e-01  -8.5210968e-02
   4.3988873e-01  -8.5744596e-02
   4.3997677e-01  -8.6265468e-02
   4.4006480e-01  -8.6773603e-02
   4.4015283e-01  -8.7269029e-02
   4.4024087e-01  -8.7751771e-02
   4.4032890e-01  -8.8221861e-02
   4.4041694e-01  -8.8679330e-02
   4.4050497e-01  -8.9124214e-02
   4.4059300e-01  -8.9556548e-02
   4.4068104e-01  -8.9976374e-02
   4.4076907e-01  -9.0383733e-02
   4.4085710e-01  -9.0778669e-02
   4.4094514e-01  -9.1161229e-02
   4.4103317e-01  -9.1531461e-02
   4.4112121e-01  -9.1889416e-02
   4.4120924e-01  -9.2235146e-02
   4.4129727e-01  -9.2568707e-02
   4.4138531e-01  -9.2890157e-02
   4.4147334e-01  -9.3199553e-02
   4.4156137e-01  -9.3496956e-02
   4.4164941e-01  -9.3782431e-02
   4.4173744e-01  -9.4056041e-02
   4.4182547e-01  -9.4317853e-02
   4.4191351e-01  -9.4567936e-02
   4.4200154e-01  -9.4806360e-02
   4.4208958e-01  -9.5033196e-02
   4.4217761e-01  -9.5248518e-02
   4.4226564e-01  -9.5452402e-02
   4.4235368e-01  -9.5644924e-02
   4.4244171e-01  -9.5826163e-02
   4.4252974e-01  -9.5996198e-02
   4.4261778e-01  -9.6155111e-02
   4.4270581e-01  -9.6302984e-02
   4.4279385e-01  -9.6439902e-02
   4.4288188e-01  -9.6565950e-02
   4.4296991e-01  -9.6681214e-02
   4.4305795e-01  -9.6785784e-02
   4.4314598e-01  -9.6879747e-02
   4.4323401e-01  -9.6963195e-02
   4.4332205e-01  -9.7036219e-02
   4.4341008e-01  -9.7098911e-02
   4.4349812e-01  -9.7151366e-02
   4.4358615e-01  -9.7193678e-02
   4.4367418e-01  -9.7225942e-02
   4.4376222e-01  -9.7248256e-02
   4.4385025e-01  -9.7260716e-02
   4.4393828e-01  -9.7263422e-02
   4.4402632e-01  -9.7256473e-02
   4.4411435e-01  -9.7239968e-02
   4.4420239e-01  -9.7214009e-02
   4.4429042e-01  -9.7178696e-02
   4.4437845e-01  -9.7134133e-02
   4.4446649e-01  -9.7080422e-02
   4.4455452e-01  -9.7017667e-02
   4.4464255e-01  -9.6945972e-02
   4.4473059e-01  -9.6865441e-02
   4.4481862e-01  -9.6776180e-02
   4.4490666e-01  -9.6678295e-02
   4.4499469e-01  -9.6571891e-02
   4.4508272e-01  -9.6457076e-02
   4.4517076e-01  -9.6333956e-02
   4.4525879e-01  -9.6202639e-02
   4.4534682e-01  -9.6063233e-02
   4.4543486e-01  -9.5915846e-02
   4.4552289e-01  -9.5760587e-02
   4.4561092e-01  -9.5597564e-02
   4.4569896e-01  -9.5426886e-02
   4.4578699e-01  -9.5248663e-02
   4.4587503e-01  -9.5063005e-02
   4.4596306e-01  -9.4870021e-02
   4.4605109e-01  -9.4669821e-02
   4.4613913e-01  -9.4462515e-02
   4.4622716e-01  -9.4248214e-02
   4.4631519e-01  -9.4027028e-02
   4.4640323e-01  -9.3799068e-02
   4.4649126e-01  -9.3564444e-02
   4.4657930e-01  -9.3323267e-02
   4.4666733e-01  -9.3075648e-02
   4.4675536e-01  -9.2821698e-02
   4.4684340e-01  -9.2561527e-02
   4.4693143e-01  -9.2295248e-02
   4.4701946e-01  -9.2022970e-02
   4.4710750e-01  -9.1744805e-02
   4.4719553e-01  -9.1460865e-02
   4.4728357e-01  -9.1171259e-02
   4.4737160e-01  -9.0876100e-02
   4.4745963e-01  -9.0575498e-02
   4.4754767e-01  -9.0269565e-02
   4.4763570e-01  -8.9958412e-02
   4.4772373e-01  -8.9642149e-02
   4.4781177e-01  -8.9320887e-02
   4.4789980e-01  -8.8994739e-02
   4.4798784e-01  -8.8663814e-02
   4.4807587e-01  -8.8328224e-02
   4.4816390e-01  -8.7988079e-02
   4.4825194e-01  -8.7643491e-02
   4.4833997e-01  -8.7294571e-02
   4.4842800e-01  -8.6941429e-02
   4.4851604e-01  -8.6584176e-02
   4.4860407e-01  -8.6222922e-02
   4.4869210e-01  -8.5857780e-02
   4.4878014e-01  -8.5488859e-02
   4.4886817e-01  -8.5116270e-02
   4.4895621e-01  -8.4740124e-02
   4.4904424e-01  -8.4360532e-02
   4.4913227e-01  -8.3977605e-02
   4.4922031e-01  -8.3591453e-02
   4.4930834e-01  -8.3202186e-02
   4.4939637e-01  -8.2809916e-02
   4.4948441e-01  -8.2414754e-02
   4.4957244e-01  -8.2016810e-02
   4.4966048e-01  -8.1616195e-02
   4.4974851e-01  -8.1213020e-02
   4.4983654e-01  -8.0807396e-02
   4.4992458e-01  -8.0399434e-02
   4.5001261e-01  -7.9989245e-02
   4.5010064e-01  -7.9576939e-02
   4.5018868e-01  -7.9162628e-02
   4.5027671e-01  -7.8746424e-02
   4.5036475e-01  -7.8328437e-02
   4.5045278e-01  -7.7908779e-02
   4.5054081e-01  -7.7487561e-02
   4.5062885e-01  -7.7064895e-02
   4.5071688e-01  -7.6640893e-02
   4.5080491e-01  -7.6215666e-02
   4.5089295e-01  -7.5789326e-02
   4.5098098e-01  -7.5361985e-02
   4.5106902e-01  -7.4933755e-02
   4.5115705e-01  -7.4504748e-02
   4.5124508e-01  -7.4075077e-02
   4.5133312e-01  -7.3644854e-02
   4.5142115e-01  -7.3214192e-02
   4.5150918e-01  -7.2783204e-02
   4.5159722e-01  -7.2352001e-02
   4.5168525e-01  -7.1920698e-02
   4.5177329e-01  -7.1489407e-02
   4.5186132e-01  -7.1058242e-02
   4.5194935e-01  -7.0627315e-02
   4.5203739e-01  -7.0196741e-02
   4.5212542e-01  -6.9766633e-02
   4.5221345e-01  -6.9337104e-02
   4.5230149e-01  -6.8908269e-02
   4.5238952e-01  -6.8480241e-02
   4.5247755e-01  -6.8053134e-02
   4.5256559e-01  -6.7627063e-02
   4.5265362e-01  -6.7202141e-02
   4.5274166e-01  -6.6778483e-02
   4.5282969e-01  -6.6356203e-02
   4.5291772e-01  -6.5935415e-02
   4.5300576e-01  -6.5516234e-02
   4.5309379e-01  -6.5098773e-02
   4.5318182e-01  -6.4683149e-02
   4.5326986e-01  -6.4269473e-02
   4.5335789e-01  -6.3857862e-02
   4.5344593e-01  -6.3448429e-02
   4.5353396e-01  -6.3041288e-02
   4.5362199e-01  -6.2636553e-02
   4.5371003e-01  -6.2234339e-02
   4.5379806e-01  -6.1834759e-02
   4.5388609e-01  -6.1437926e-02
   4.5397413e-01  -6.1043954e-02
   4.5406216e-01  -6.0652957e-02
   4.5415020e-01  -6.0265046e-02
   4.5423823e-01  -5.9880335e-02
   4.5432626e-01  -5.9498936e-02
   4.5441430e-01  -5.9120961e-02
   4.5450233e-01  -5.8746520e-02
   4.5459036e-01  -5.8375726e-02
   4.5467840e-01  -5.8008689e-02
   4.5476643e-01  -5.7645519e-02
   4.5485447e-01  -5.7286325e-02
   4.5494250e-01  -5.6931216e-02
   4.5503053e-01  -5.6580301e-02
   4.5511857e-01  -5.6233687e-02
   4.5520660e-01  -5.5891481e-02
   4.5529463e-01  -5.5553789e-02
   4.5538267e-01  -5.5220715e-02
   4.5547070e-01  -5.4892365e-02
   4.5555874e-01  -5.4568842e-02
   4.5564677e-01  -5.4250247e-02
   4.5573480e-01  -5.3936683e-02
   4.5582284e-01  -5.3628249e-02
   4.5591087e-01  -5.3325043e-02
   4.5599890e-01  -5.3027165e-02
   4.5608694e-01  -5.2734710e-02
   4.5617497e-01  -5.2447773e-02
   4.5626300e-01  -5.2166448e-02
   4.5635104e-01  -5.1890827e-02
   4.5643907e-01  -5.1621001e-02
   4.5652711e-01  -5.1357057e-02
   4.5661514e-01  -5.1099084e-02
   4.5670317e-01  -5.0847166e-02
   4.5679121e-01  -5.0601388e-02
   4.5687924e-01  -5.0361830e-02
   4.5696727e-01  -5.0128573e-02
   4.5705531e-01  -4.9901693e-02
   4.5714334e-01  -4.9681266e-02
   4.5723138e-01  -4.9467365e-02
   4.5731941e-01  -4.9260060e-02
   4.5740744e-01  -4.9059421e-02
   4.5749548e-01  -4.8865512e-02
   4.5758351e-01  -4.8678398e-02
   4.5767154e-01  -4.8498137e-02
   4.5775958e-01  -4.8324789e-02
   4.5784761e-01  -4.8158408e-02
   4.5793565e-01  -4.7999046e-02
   4.5802368e-01  -4.7846753e-02
   4.5811171e-01  -4.7701574e-02
   4.5819975e-01  -4.7563551e-02
   4.5828778e-01  -4.7432725e-02
   4.5837581e-01  -4.7309131e-02
   4.5846385e-01  -4.7192802e-02
   4.5855188e-01  -4.7083767e-02
   4.5863992e-01  -4.6982051e-02
   4.5872795e-01  -4.6887676e-02
   4.5881598e-01  -4.6800660e-02
   4.5890402e-01  -4.6721017e-02
   4.5899205e-01  -4.6648756e-02
   4.5908008e-01  -4.6583884e-02
   4.5916812e-01  -4.6526400e-02
   4.5925615e-01  -4.6476304e-02
   4.5934419e-01  -4.6433588e-02
   4.5943222e-01  -4.6398239e-02
   4.5952025e-01  -4.6370242e-02
   4.5960829e-01  -4.6349576e-02
   4.5969632e-01  -4.6336215e-02
   4.5978435e-01  -4.6330128e-02
   4.5987239e-01  -4.6331279e-02
   4.5996042e-01  -4.6339629e-02
   4.6004845e-01  -4.6355130e-02
   4.6013649e-01  -4.6377733e-02
   4.6022452e-01  -4.6407381e-02
   4.6031256e-01  -4.6444011e-02
   4.6040059e-01  -4.6487557e-02
   4.6048862e-01  -4.6537946e-02
   4.6057666e-01  -4.6595099e-02
   4.6066469e-01  -4.6658931e-02
   4.6075272e-01  -4.6729353e-02
   4.6084076e-01  -4.6806269e-02
   4.6092879e-01  -4.6889575e-02
   4.6101683e-01  -4.6979164e-02
   4.6110486e-01  -4.7074922e-02
   4.6119289e-01  -4.7176727e-02
   4.6128093e-01  -4.7284452e-02
   4.6136896e-01  -4.7397965e-02
   4.6145699e-01  -4.7517124e-02
   4.6154503e-01  -4.7641784e-02
   4.6163306e-01  -4.7771791e-02
   4.6172110e-01  -4.7906985e-02
   4.6180913e-01  -4.8047199e-02
   4.6189716e-01  -4.8192261e-02
   4.6198520e-01  -4.8341990e-02
   4.6207323e-01  -4.8496197e-02
   4.6216126e-01  -4.8654690e-02
   4.6224930e-01  -4.8817267e-02
   4.6233733e-01  -4.8983718e-02
   4.6242537e-01  -4.9153829e-02
   4.6251340e-01  -4.9327376e-02
   4.6260143e-01  -4.9504130e-02
   4.6268947e-01  -4.9683852e-02
   4.6277750e-01  -4.9866299e-02
   4.6286553e-01  -5.0051217e-02
   4.6295357e-01  -5.0238347e-02
   4.6304160e-01  -5.0427422e-02
   4.6312963e-01  -5.0618168e-02
   4.6321767e-01  -5.0810302e-02
   4.6330570e-01  -5.1003535e-02
   4.6339374e-01  -5.1197570e-02
   4.6348177e-01  -5.1392103e-02
   4.6356980e-01  -5.1586820e-02
   4.6365784e-01  -5.1781402e-02
   4.6374587e-01  -5.1975523e-02
   4.6383390e-01  -5.2168846e-02
   4.6392194e-01  -5.2361029e-02
   4.6400997e-01  -5.2551723e-02
   4.6409801e-01  -5.2740570e-02
   4.6418604e-01  -5.2927204e-02
   4.6427407e-01  -5.3111252e-02
   4.6436211e-01  -5.3292335e-02
   4.6445014e-01  -5.3470065e-02
   4.6453817e-01  -5.3644046e-02
   4.6462621e-01  -5.3813876e-02
   4.6471424e-01  -5.3979145e-02
   4.6480228e-01  -5.4139435e-02
   4.6489031e-01  -5.4294322e-02
   4.6497834e-01  -5.4443374e-02
   4.6506638e-01  -5.4586152e-02
   4.6515441e-01  -5.4722209e-02
   4.6524244e-01  -5.4851092e-02
   4.6533048e-01  -5.4972341e-02
   4.6541851e-01  -5.5085488e-02
   4.6550655e-01  -5.5190059e-02
   4.6559458e-01  -5.5285573e-02
   4.6568261e-01  -5.5371542e-02
   4.6577065e-01  -5.5447472e-02
   4.6585868e-01  -5.5512861e-02
   4.6594671e-01  -5.5567204e-02
   4.6603475e-01  -5.5609984e-02
   4.6612278e-01  -5.5640684e-02
   4.6621082e-01  -5.5658776e-02
   4.6629885e-01  -5.5663729e-02
   4.6638688e-01  -5.5655004e-02
   4.6647492e-01  -5.5632058e-02
   4.6656295e-01  -5.5594340e-02
   4.6665098e-01  -5.5541297e-02
   4.6673902e-01  -5.5472367e-02
   4.6682705e-01  -5.5386985e-02
   4.6691508e-01  -5.5284580e-02
   4.6700312e-01  -5.5164577e-02
   4.6709115e-01  -5.5026393e-02
   4.6717919e-01  -5.4869446e-02
   4.6726722e-01  -5.4693144e-02
   4.6735525e-01  -5.4496893e-02
   4.6744329e-01  -5.4280096e-02
   4.6753132e-01  -5.4042150e-02
   4.6761935e-01  -5.3782449e-02
   4.6770739e-01  -5.3500383e-02
   4.6779542e-01  -5.3195339e-02
   4.6788346e-01  -5.2866700e-02
   4.6797149e-01  -5.2513848e-02
   4.6805952e-01  -5.2136159e-02
   4.6814756e-01  -5.1733009e-02
   4.6823559e-01  -5.1303770e-02
   4.6832362e-01  -5.0847812e-02
   4.6841166e-01  -5.0364504e-02
   4.6849969e-01  -4.9853211e-02
   4.6858773e-01  -4.9313299e-02
   4.6867576e-01  -4.8744131e-02
   4.6876379e-01  -4.8145068e-02
   4.6885183e-01  -4.7515473e-02
   4.6893986e-01  -4.6854705e-02
   4.6902789e-01  -4.6162124e-02
   4.6911593e-01  -4.5437091e-02
   4.6920396e-01  -4.4678965e-02
   4.6929200e-01  -4.3887106e-02
   4.6938003e-01  -4.3060875e-02
   4.6946806e-01  -4.2199633e-02
   4.6955610e-01  -4.1302743e-02
   4.6964413e-01  -4.0369567e-02
   4.6973216e-01  -3.9399472e-02
   4.6982020e-01  -3.8391823e-02
   4.6990823e-01  -3.7345990e-02
   4.6999627e-01  -3.6261345e-02
   4.7008430e-01  -3.5137260e-02
   4.7017233e-01  -3.3973114e-02
   4.7026037e-01  -3.2768284e-02
   4.7034840e-01  -3.1522156e-02
   4.7043643e-01  -3.0234115e-02
   4.7052447e-01  -2.8903553e-02
   4.7061250e-01  -2.7529864e-02
   4.7070053e-01  -2.6112448e-02
   4.7078857e-01  -2.4650711e-02
   4.7087660e-01  -2.3144060e-02
   4.7096464e-01  -2.1591911e-02
   4.7105267e-01  -1.9993684e-02
   4.7114070e-01  -1.8348807e-02
   4.7122874e-01  -1.6656711e-02
   4.7131677e-01  -1.4916835e-02
   4.7140480e-01  -1.3128627e-02
   4.7149284e-01  -1.1291537e-02
   4.7158087e-01  -9.4050285e-03
   4.7166891e-01  -7.4685677e-03
   4.7175694e-01  -5.4816311e-03
   4.7184497e-01  -3.4437031e-03
   4.7193301e-01  -1.3542763e-03
   4.7202104e-01   7.8714750e-04
   4.7210907e-01   2.9810577e-03
   4.7219711e-01   5.2279340e-03
   4.7228514e-01   7.5282468e-03
   4.7237318e-01   9.8824562e-03
   4.7246121e-01   1.2291012e-02
   4.7254924e-01   1.4754355e-02
   4.7263728e-01   1.7272912e-02
   4.7272531e-01   1.9847101e-02
   4.7281334e-01   2.2477329e-02
   4.7290138e-01   2.5163990e-02
   4.7298941e-01   2.7907466e-02
   4.7307745e-01   3.0708129e-02
   4.7316548e-01   3.3566337e-02
   4.7325351e-01   3.6482433e-02
   4.7334155e-01   3.9456751e-02
   4.7342958e-01   4.2489610e-02
   4.7351761e-01   4.5581316e-02
   4.7360565e-01   4.8732159e-02
   4.7369368e-01   5.1942418e-02
   4.7378172e-01   5.5212356e-02
   4.7386975e-01   5.8542222e-02
   4.7395778e-01   6.1932250e-02
   4.7404582e-01   6.5382659e-02
   4.7413385e-01   6.8893653e-02
   4.7422188e-01   7.2465420e-02
   4.7430992e-01   7.6098134e-02
   4.7439795e-01   7.9791950e-02
   4.7448598e-01   8.3547010e-02
   4.7457402e-01   8.7363437e-02
   4.7466205e-01   9.1241340e-02
   4.7475009e-01   9.5180808e-02
   4.7483812e-01   9.9181917e-02
   4.7492615e-01   1.0324472e-01
   4.7501419e-01   1.0736926e-01
   4.7510222e-01   1.1155556e-01
   4.7519025e-01   1.1580362e-01
   4.7527829e-01   1.2011342e-01
   4.7536632e-01   1.2448494e-01
   4.7545436e-01   1.2891813e-01
   4.7554239e-01   1.3341291e-01
   4.7563042e-01   1.3796920e-01
   4.7571846e-01   1.4258689e-01
   4.7580649e-01   1.4726586e-01
   4.7589452e-01   1.5200596e-01
   4.7598256e-01   1.5680703e-01
   4.7607059e-01   1.6166889e-01
   4.7615863e-01   1.6659133e-01
   4.7624666e-01   1.7157413e-01
   4.7633469e-01   1.7661706e-01
   4.7642273e-01   1.8171985e-01
   4.7651076e-01   1.8688222e-01
   4.7659879e-01   1.9210387e-01
   4.7668683e-01   1.9738448e-01
   4.7677486e-01   2.0272371e-01
   4.7686290e-01   2.0812120e-01
   4.7695093e-01   2.1357657e-01
   4.7703896e-01   2.1908942e-01
   4.7712700e-01   2.2465932e-01
   4.7721503e-01   2.3028583e-01
   4.7730306e-01   2.3596850e-01
   4.7739110e-01   2.4170684e-01
   4.7747913e-01   2.4750035e-01
   4.7756716e-01   2.5334850e-01
   4.7765520e-01   2.5925076e-01
   4.7774323e-01   2.6520655e-01
   4.7783127e-01   2.7121530e-01
   4.7791930e-01   2.7727639e-01
   4.7800733e-01   2.8338922e-01
   4.7809537e-01   2.8955313e-01
   4.7818340e-01   2.9576745e-01
   4.7827143e-01   3.0203150e-01
   4.7835947e-01   3.0834458e-01
   4.7844750e-01   3.1470597e-01
   4.7853554e-01   3.2111490e-01
   4.7862357e-01   3.2757064e-01
   4.7871160e-01   3.3407238e-01
   4.7879964e-01   3.4061932e-01
   4.7888767e-01   3.4721065e-01
   4.7897570e-01   3.5384551e-01
   4.7906374e-01   3.6052305e-01
   4.7915177e-01   3.6724238e-01
   4.7923981e-01   3.7400260e-01
   4.7932784e-01   3.8080281e-01
   4.7941587e-01   3.8764205e-01
   4.7950391e-01   3.9451937e-01
   4.7959194e-01   4.0143380e-01
   4.7967997e-01   4.0838435e-01
   4.7976801e-01   4.1537000e-01
   4.7985604e-01   4.2238972e-01
   4.7994408e-01   4.2944248e-01
   4.8003211e-01   4.3652721e-01
   4.8012014e-01   4.4364283e-01
   4.8020818e-01   4.5078823e-01
   4.8029621e-01   4.5796232e-01
   4.8038424e-01   4.6516395e-01
   4.8047228e-01   4.7239199e-01
   4.8056031e-01   4.7964527e-01
   4.8064835e-01   4.8692261e-01
   4.8073638e-01   4.9422282e-01
   4.8082441e-01   5.0154470e-01
   4.8091245e-01   5.0888702e-01
   4.8100048e-01   5.1624854e-01
   4.8108851e-01   5.2362802e-01
   4.8117655e-01   5.3102419e-01
   4.8126458e-01   5.3843576e-01
   4.8135261e-01   5.4586146e-01
   4.8144065e-01   5.5329998e-01
   4.8152868e-01   5.6074999e-01
   4.8161672e-01   5.6821017e-01
   4.8170475e-01   5.7567918e-01
   4.8179278e-01   5.8315567e-01
   4.8188082e-01   5.9063828e-01
   4.8196885e-01   5.9812562e-01
   4.8205688e-01   6.0561633e-01
   4.8214492e-01   6.1310899e-01
   4.8223295e-01   6.2060221e-01
   4.8232099e-01   6.2809458e-01
   4.8240902e-01   6.3558467e-01
   4.8249705e-01   6.4307105e-01
   4.8258509e-01   6.5055229e-01
   4.8267312e-01   6.5802693e-01
   4.8276115e-01   6.6549353e-01
   4.8284919e-01   6.7295063e-01
   4.8293722e-01   6.8039676e-01
   4.8302526e-01   6.8783044e-01
   4.8311329e-01   6.9525021e-01
   4.8320132e-01   7.0265457e-01
   4.8328936e-01   7.1004204e-01
   4.8337739e-01   7.1741114e-01
   4.8346542e-01   7.2476035e-01
   4.8355346e-01   7.3208819e-01
   4.8364149e-01   7.3939316e-01
   4.8372953e-01   7.4667374e-01
   4.8381756e-01   7.5392844e-01
   4.8390559e-01   7.6115575e-01
   4.8399363e-01   7.6835416e-01
   4.8408166e-01   7.7552216e-01
   4.8416969e-01   7.8265825e-01
   4.8425773e-01   7.8976090e-01
   4.8434576e-01   7.9682863e-01
   4.8443380e-01   8.0385992e-01
   4.8452183e-01   8.1085327e-01
   4.8460986e-01   8.1780717e-01
   4.8469790e-01   8.2472013e-01
   4.8478593e-01   8.3159065e-01
   4.8487396e-01   8.3841724e-01
   4.8496200e-01   8.4519842e-01
   4.8505003e-01   8.5193269e-01
   4.8513806e-01   8.5861858e-01
   4.8522610e-01   8.6525462e-01
   4.8531413e-01   8.7183934e-01
   4.8540217e-01   8.7837129e-01
   4.8549020e-01   8.8484901e-01
   4.8557823e-01   8.9127105e-01
   4.8566627e-01   8.9763598e-01
   4.8575430e-01   9.0394236e-01
   4.8584233e-01   9.1018879e-01
   4.8593037e-01   9.1637385e-01
   4.8601840e-01   9.2249614e-01
   4.8610644e-01   9.2855426e-01
   4.8619447e-01   9.3454685e-01
   4.8628250e-01   9.4047253e-01
   4.8637054e-01   9.4632995e-01
   4.8645857e-01   9.5211776e-01
   4.8654660e-01   9.5783463e-01
   4.8663464e-01   9.6347924e-01
   4.8672267e-01   9.6905029e-01
   4.8681071e-01   9.7454649e-01
   4.8689874e-01   9.7996656e-01
   4.8698677e-01   9.8530924e-01
   4.8707481e-01   9.9057329e-01
   4.8716284e-01   9.9575746e-01
   4.8725087e-01   1.0008606e+00
   4.8733891e-01   1.0058814e+00
   4.8742694e-01   1.0108187e+00
   4.8751498e-01   1.0156715e+00
   4.8760301e-01   1.0204384e+00
   4.8769104e-01   1.0251185e+00
   4.8777908e-01   1.0297106e+00
   4.8786711e-01   1.0342135e+00
   4.8795514e-01   1.0386263e+00
   4.8804318e-01   1.0429479e+00
   4.8813121e-01   1.0471772e+00
   4.8821925e-01   1.0513133e+00
   4.8830728e-01   1.0553551e+00
   4.8839531e-01   1.0593017e+00
   4.8848335e-01   1.0631521e+00
   4.8857138e-01   1.0669054e+00
   4.8865941e-01   1.0705608e+00
   4.8874745e-01   1.0741172e+00
   4.8883548e-01   1.0775739e+00
   4.8892351e-01   1.0809301e+00
   4.8901155e-01   1.0841848e+00
   4.8909958e-01   1.0873374e+00
   4.8918762e-01   1.0903871e+00
   4.8927565e-01   1.0933330e+00
   4.8936368e-01   1.0961746e+00
   4.8945172e-01   1.0989111e+00
   4.8953975e-01   1.1015418e+00
   4.8962778e-01   1.1040661e+00
   4.8971582e-01   1.1064835e+00
   4.8980385e-01   1.1087932e+00
   4.8989189e-01   1.1109947e+00
   4.8997992e-01   1.1130876e+00
   4.9006795e-01   1.1150712e+00
   4.9015599e-01   1.1169452e+00
   4.9024402e-01   1.1187089e+00
   4.9033205e-01   1.1203621e+00
   4.9042009e-01   1.1219043e+00
   4.9050812e-01   1.1233351e+00
   4.9059616e-01   1.1246542e+00
   4.9068419e-01   1.1258612e+00
   4.9077222e-01   1.1269559e+00
   4.9086026e-01   1.1279380e+00
   4.9094829e-01   1.1288072e+00
   4.9103632e-01   1.1295634e+00
   4.9112436e-01   1.1302062e+00
   4.9121239e-01   1.1307357e+00
   4.9130043e-01   1.1311517e+00
   4.9138846e-01   1.1314540e+00
   4.9147649e-01   1.1316426e+00
   4.9156453e-01   1.1317174e+00
   4.9165256e-01   1.1316785e+00
   4.9174059e-01   1.1315258e+00
   4.9182863e-01   1.1312593e+00
   4.9191666e-01   1.1308793e+00
   4.9200469e-01   1.1303856e+00
   4.9209273e-01   1.1297786e+00
   4.9218076e-01   1.1290582e+00
   4.9226880e-01   1.1282248e+00
   4.9235683e-01   1.1272784e+00
   4.9244486e-01   1.1262195e+00
   4.9253290e-01   1.1250481e+00
   4.9262093e-01   1.1237646e+00
   4.9270896e-01   1.1223694e+00
   4.9279700e-01   1.1208627e+00
   4.9288503e-01   1.1192450e+00
   4.9297307e-01   1.1175167e+00
   4.9306110e-01   1.1156781e+00
   4.9314913e-01   1.1137298e+00
   4.9323717e-01   1.1116722e+00
   4.9332520e-01   1.1095058e+00
   4.9341323e-01   1.1072313e+00
   4.9350127e-01   1.1048490e+00
   4.9358930e-01   1.1023597e+00
   4.9367734e-01   1.0997640e+00
   4.9376537e-01   1.0970624e+00
   4.9385340e-01   1.0942557e+00
   4.9394144e-01   1.0913446e+00
   4.9402947e-01   1.0883297e+00
   4.9411750e-01   1.0852119e+00
   4.9420554e-01   1.0819919e+00
   4.9429357e-01   1.0786704e+00
   4.9438161e-01   1.0752484e+00
   4.9446964e-01   1.0717266e+00
   4.9455767e-01   1.0681059e+00
   4.9464571e-01   1.0643872e+00
   4.9473374e-01   1.0605714e+00
   4.9482177e-01   1.0566595e+00
   4.9490981e-01   1.0526524e+00
   4.9499784e-01   1.0485510e+00
   4.9508588e-01   1.0443565e+00
   4.9517391e-01   1.0400698e+00
   4.9526194e-01   1.0356919e+00
   4.9534998e-01   1.0312240e+00
   4.9543801e-01   1.0266670e+00
   4.9552604e-01   1.0220222e+00
   4.9561408e-01   1.0172906e+00
   4.9570211e-01   1.0124734e+00
   4.9579014e-01   1.0075717e+00
   4.9587818e-01   1.0025868e+00
   4.9596621e-01   9.9751976e-01
   4.9605425e-01   9.9237190e-01
   4.9614228e-01   9.8714442e-01
   4.9623031e-01   9.8183858e-01
   4.9631835e-01   9.7645565e-01
   4.9640638e-01   9.7099691e-01
   4.9649441e-01   9.6546366e-01
   4.9658245e-01   9.5985722e-01
   4.9667048e-01   9.5417892e-01
   4.9675852e-01   9.4843010e-01
   4.9684655e-01   9.4261213e-01
   4.9693458e-01   9.3672638e-01
   4.9702262e-01   9.3077423e-01
   4.9711065e-01   9.2475708e-01
   4.9719868e-01   9.1867635e-01
   4.9728672e-01   9.1253345e-01
   4.9737475e-01   9.0632982e-01
   4.9746279e-01   9.0006691e-01
   4.9755082e-01   8.9374616e-01
   4.9763885e-01   8.8736905e-01
   4.9772689e-01   8.8093705e-01
   4.9781492e-01   8.7445164e-01
   4.9790295e-01   8.6791430e-01
   4.9799099e-01   8.6132655e-01
   4.9807902e-01   8.5468989e-01
   4.9816706e-01   8.4800582e-01
   4.9825509e-01   8.4127588e-01
   4.9834312e-01   8.3450157e-01
   4.9843116e-01   8.2768445e-01
   4.9851919e-01   8.2082603e-01
   4.9860722e-01   8.1392787e-01
   4.9869526e-01   8.0699151e-01
   4.9878329e-01   8.0001849e-01
   4.9887133e-01   7.9301036e-01
   4.9895936e-01   7.8596869e-01
   4.9904739e-01   7.7889502e-01
   4.9913543e-01   7.7179091e-01
   4.9922346e-01   7.6465791e-01
   4.9931149e-01   7.5749760e-01
   4.9939953e-01   7.5031152e-01
   4.9948756e-01   7.4310124e-01
   4.9957559e-01   7.3586831e-01
   4.9966363e-01   7.2861428e-01
   4.9975166e-01   7.2134072e-01
   4.9983970e-01   7.1404917e-01
   4.9992773e-01   7.0674118e-01
   5.0001576e-01   6.9941830e-01
   5.0010380e-01   6.9208207e-01
   5.0019183e-01   6.8473403e-01
   5.0027986e-01   6.7737571e-01
   5.0036790e-01   6.7000863e-01
   5.0045593e-01   6.6263432e-01
   5.0054397e-01   6.5525430e-01
   5.0063200e-01   6.4787008e-01
   5.0072003e-01   6.4048315e-01
   5.0080807e-01   6.3309502e-01
   5.0089610e-01   6.2570717e-01
   5.0098413e-01   6.1832108e-01
   5.0107217e-01   6.1093822e-01
   5.0116020e-01   6.0356005e-01
   5.0124824e-01   5.9618802e-01
   5.0133627e-01   5.8882359e-01
   5.0142430e-01   5.8146817e-01
   5.0151234e-01   5.7412319e-01
   5.0160037e-01   5.6679006e-01
   5.0168840e-01   5.5947017e-01
   5.0177644e-01   5.5216492e-01
   5.0186447e-01   5.4487568e-01
   5.0195251e-01   5.3760380e-01
   5.0204054e-01   5.3035064e-01
   5.0212857e-01   5.2311754e-01
   5.0221661e-01   5.1590580e-01
   5.0230464e-01   5.0871675e-01
   5.0239267e-01   5.0155167e-01
   5.0248071e-01   4.9441184e-01
   5.0256874e-01   4.8729853e-01
   5.0265678e-01   4.8021298e-01
   5.0274481e-01   4.7315641e-01
   5.0283284e-01   4.6613006e-01
   5.0292088e-01   4.5913512e-01
   5.0300891e-01   4.5217276e-01
   5.0309694e-01   4.4524416e-01
   5.0318498e-01   4.3835047e-01
   5.0327301e-01   4.3149281e-01
   5.0336104e-01   4.2467229e-01
   5.0344908e-01   4.1789003e-01
   5.0353711e-01   4.1114708e-01
   5.0362515e-01   4.0444451e-01
   5.0371318e-01   3.9778336e-01
   5.0380121e-01   3.9116465e-01
   5.0388925e-01   3.8458938e-01
   5.0397728e-01   3.7805854e-01
   5.0406531e-01   3.7157308e-01
   5.0415335e-01   3.6513395e-01
   5.0424138e-01   3.5874208e-01
   5.0432942e-01   3.5239836e-01
   5.0441745e-01   3.4610368e-01
   5.0450548e-01   3.3985890e-01
   5.0459352e-01   3.3366486e-01
   5.0468155e-01   3.2752239e-01
   5.0476958e-01   3.2143228e-01
   5.0485762e-01   3.1539532e-01
   5.0494565e-01   3.0941225e-01
   5.0503369e-01   3.0348383e-01
   5.0512172e-01   2.9761076e-01
   5.0520975e-01   2.9179374e-01
   5.0529779e-01   2.8603344e-01
   5.0538582e-01   2.8033051e-01
   5.0547385e-01   2.7468559e-01
   5.0556189e-01   2.6909927e-01
   5.0564992e-01   2.6357215e-01
   5.0573796e-01   2.5810479e-01
   5.0582599e-01   2.5269774e-01
   5.0591402e-01   2.4735151e-01
   5.0600206e-01   2.4206661e-01
   5.0609009e-01   2.3684350e-01
   5.0617812e-01   2.3168265e-01
   5.0626616e-01   2.2658449e-01
   5.0635419e-01   2.2154944e-01
   5.0644222e-01   2.1657787e-01
   5.0653026e-01   2.1167017e-01
   5.0661829e-01   2.0682667e-01
   5.0670633e-01   2.0204770e-01
   5.0679436e-01   1.9733357e-01
   5.0688239e-01   1.9268455e-01
   5.0697043e-01   1.8810092e-01
   5.0705846e-01   1.8358289e-01
   5.0714649e-01   1.7913070e-01
   5.0723453e-01   1.7474454e-01
   5.0732256e-01   1.7042458e-01
   5.0741060e-01   1.6617098e-01
   5.0749863e-01   1.6198388e-01
   5.0758666e-01   1.5786338e-01
   5.0767470e-01   1.5380957e-01
   5.0776273e-01   1.4982253e-01
   5.0785076e-01   1.4590232e-01
   5.0793880e-01   1.4204895e-01
   5.0802683e-01   1.3826245e-01
   5.0811487e-01   1.3454279e-01
   5.0820290e-01   1.3088996e-01
   5.0829093e-01   1.2730391e-01
   5.0837897e-01   1.2378456e-01
   5.0846700e-01   1.2033183e-01
   5.0855503e-01   1.1694562e-01
   5.0864307e-01   1.1362580e-01
   5.0873110e-01   1.1037223e-01
   5.0881914e-01   1.0718474e-01
   5.0890717e-01   1.0406316e-01
   5.0899520e-01   1.0100729e-01
   5.0908324e-01   9.8016916e-02
   5.0917127e-01   9.5091802e-02
   5.0925930e-01   9.2231699e-02
   5.0934734e-01   8.9436341e-02
   5.0943537e-01   8.6705445e-02
   5.0952341e-01   8.4038710e-02
   5.0961144e-01   8.1435821e-02
   5.0969947e-01   7.8896445e-02
   5.0978751e-01   7.6420235e-02
   5.0987554e-01   7.4006827e-02
   5.0996357e-01   7.1655843e-02
   5.1005161e-01   6.9366889e-02
   5.1013964e-01   6.7139558e-02
   5.1022767e-01   6.4973428e-02
   5.1031571e-01   6.2868062e-02
   5.1040374e-01   6.0823010e-02
   5.1049178e-01   5.8837810e-02
   5.1057981e-01   5.6911983e-02
   5.1066784e-01   5.5045042e-02
   5.1075588e-01   5.3236483e-02
   5.1084391e-01   5.1485793e-02
   5.1093194e-01   4.9792446e-02
   5.1101998e-01   4.8155903e-02
   5.1110801e-01   4.6575615e-02
   5.1119605e-01   4.5051023e-02
   5.1128408e-01   4.3581555e-02
   5.1137211e-01   4.2166630e-02
   5.1146015e-01   4.0805656e-02
   5.1154818e-01   3.9498033e-02
   5.1163621e-01   3.8243149e-02
   5.1172425e-01   3.7040385e-02
   5.1181228e-01   3.5889113e-02
   5.1190032e-01   3.4788695e-02
   5.1198835e-01   3.3738485e-02
   5.1207638e-01   3.2737832e-02
   5.1216442e-01   3.1786073e-02
   5.1225245e-01   3.0882542e-02
   5.1234048e-01   3.0026563e-02
   5.1242852e-01   2.9217456e-02
   5.1251655e-01   2.8454531e-02
   5.1260459e-01   2.7737097e-02
   5.1269262e-01   2.7064453e-02
   5.1278065e-01   2.6435896e-02
   5.1286869e-01   2.5850715e-02
   5.1295672e-01   2.5308196e-02
   5.1304475e-01   2.4807622e-02
   5.1313279e-01   2.4348269e-02
   5.1322082e-01   2.3929412e-02
   5.1330886e-01   2.3550320e-02
   5.1339689e-01   2.3210260e-02
   5.1348492e-01   2.2908498e-02
   5.1357296e-01   2.2644295e-02
   5.1366099e-01   2.2416910e-02
   5.1374902e-01   2.2225602e-02
   5.1383706e-01   2.2069626e-02
   5.1392509e-01   2.1948238e-02
   5.1401312e-01   2.1860691e-02
   5.1410116e-01   2.1806239e-02
   5.1418919e-01   2.1784134e-02
   5.1427723e-01   2.1793629e-02
   5.1436526e-01   2.1833976e-02
   5.1445329e-01   2.1904429e-02
   5.1454133e-01   2.2004242e-02
   5.1462936e-01   2.2132669e-02
   5.1471739e-01   2.2288966e-02
   5.1480543e-01   2.2472391e-02
   5.1489346e-01   2.2682204e-02
   5.1498150e-01   2.2917664e-02
   5.1506953e-01   2.3178037e-02
   5.1515756e-01   2.3462588e-02
   5.1524560e-01   2.3770586e-02
   5.1533363e-01   2.4101303e-02
   5.1542166e-01   2.4454014e-02
   5.1550970e-01   2.4827998e-02
   5.1559773e-01   2.5222538e-02
   5.1568577e-01   2.5636918e-02
   5.1577380e-01   2.6070431e-02
   5.1586183e-01   2.6522371e-02
   5.1594987e-01   2.6992038e-02
   5.1603790e-01   2.7478735e-02
   5.1612593e-01   2.7981773e-02
   5.1621397e-01   2.8500466e-02
   5.1630200e-01   2.9034134e-02
   5.1639004e-01   2.9582103e-02
   5.1647807e-01   3.0143704e-02
   5.1656610e-01   3.0718274e-02
   5.1665414e-01   3.1305157e-02
   5.1674217e-01   3.1903704e-02
   5.1683020e-01   3.2513270e-02
   5.1691824e-01   3.3133219e-02
   5.1700627e-01   3.3762921e-02
   5.1709431e-01   3.4401752e-02
   5.1718234e-01   3.5049097e-02
   5.1727037e-01   3.5704346e-02
   5.1735841e-01   3.6366900e-02
   5.1744644e-01   3.7036162e-02
   5.1753447e-01   3.7711549e-02
   5.1762251e-01   3.8392481e-02
   5.1771054e-01   3.9078388e-02
   5.1779857e-01   3.9768707e-02
   5.1788661e-01   4.0462885e-02
   5.1797464e-01   4.1160375e-02
   5.1806268e-01   4.1860639e-02
   5.1815071e-01   4.2563149e-02
   5.1823874e-01   4.3267383e-02
   5.1832678e-01   4.3972829e-02
   5.1841481e-01   4.4678984e-02
   5.1850284e-01   4.5385354e-02
   5.1859088e-01   4.6091451e-02
   5.1867891e-01   4.6796798e-02
   5.1876695e-01   4.7500929e-02
   5.1885498e-01   4.8203383e-02
   5.1894301e-01   4.8903710e-02
   5.1903105e-01   4.9601469e-02
   5.1911908e-01   5.0296229e-02
   5.1920711e-01   5.0987566e-02
   5.1929515e-01   5.1675066e-02
   5.1938318e-01   5.2358326e-02
   5.1947122e-01   5.3036949e-02
   5.1955925e-01   5.3710550e-02
   5.1964728e-01   5.4378753e-02
   5.1973532e-01   5.5041189e-02
   5.1982335e-01   5.5697500e-02
   5.1991138e-01   5.6347337e-02
   5.1999942e-01   5.6990360e-02
   5.2008745e-01   5.7626240e-02
   5.2017549e-01   5.8254653e-02
   5.2026352e-01   5.8875289e-02
   5.2035155e-01   5.9487844e-02
   5.2043959e-01   6.0092025e-02
   5.2052762e-01   6.0687546e-02
   5.2061565e-01   6.1274132e-02
   5.2070369e-01   6.1851516e-02
   5.2079172e-01   6.2419440e-02
   5.2087975e-01   6.2977657e-02
   5.2096779e-01   6.3525925e-02
   5.2105582e-01   6.4064014e-02
   5.2114386e-01   6.4591703e-02
   5.2123189e-01   6.5108776e-02
   5.2131992e-01   6.5615029e-02
   5.2140796e-01   6.6110267e-02
   5.2149599e-01   6.6594301e-02
   5.2158402e-01   6.7066952e-02
   5.2167206e-01   6.7528049e-02
   5.2176009e-01   6.7977428e-02
   5.2184813e-01   6.8414937e-02
   5.2193616e-01   6.8840428e-02
   5.2202419e-01   6.9253763e-02
   5.2211223e-01   6.9654811e-02
   5.2220026e-01   7.0043450e-02
   5.2228829e-01   7.0419564e-02
   5.2237633e-01   7.0783047e-02
   5.2246436e-01   7.1133799e-02
   5.2255240e-01   7.1471728e-02
   5.2264043e-01   7.1796748e-02
   5.2272846e-01   7.2108781e-02
   5.2281650e-01   7.2407758e-02
   5.2290453e-01   7.2693614e-02
   5.2299256e-01   7.2966293e-02
   5.2308060e-01   7.3225744e-02
   5.2316863e-01   7.3471924e-02
   5.2325667e-01   7.3704796e-02
   5.2334470e-01   7.3924330e-02
   5.2343273e-01   7.4130502e-02
   5.2352077e-01   7.4323294e-02
   5.2360880e-01   7.4502693e-02
   5.2369683e-01   7.4668694e-02
   5.2378487e-01   7.4821296e-02
   5.2387290e-01   7.4960505e-02
   5.2396094e-01   7.5086332e-02
   5.2404897e-01   7.5198793e-02
   5.2413700e-01   7.5297910e-02
   5.2422504e-01   7.5383710e-02
   5.2431307e-01   7.5456224e-02
   5.2440110e-01   7.5515490e-02
   5.2448914e-01   7.5561548e-02
   5.2457717e-01   7.5594445e-02
   5.2466520e-01   7.5614232e-02
   5.2475324e-01   7.5620963e-02
   5.2484127e-01   7.5614698e-02
   5.2492931e-01   7.5595501e-02
   5.2501734e-01   7.5563437e-02
   5.2510537e-01   7.5518579e-02
   5.2519341e-01   7.5461002e-02
   5.2528144e-01   7.5390784e-02
   5.2536947e-01   7.5308007e-02
   5.2545751e-01   7.5212756e-02
   5.2554554e-01   7.5105120e-02
   5.2563358e-01   7.4985190e-02
   5.2572161e-01   7.4853061e-02
   5.2580964e-01   7.4708831e-02
   5.2589768e-01   7.4552598e-02
   5.2598571e-01   7.4384467e-02
   5.2607374e-01   7.4204541e-02
   5.2616178e-01   7.4012929e-02
   5.2624981e-01   7.3809740e-02
   5.2633785e-01   7.3595085e-02
   5.2642588e-01   7.3369079e-02
   5.2651391e-01   7.3131837e-02
   5.2660195e-01   7.2883477e-02
   5.2668998e-01   7.2624116e-02
   5.2677801e-01   7.2353876e-02
   5.2686605e-01   7.2072879e-02
   5.2695408e-01   7.1781247e-02
   5.2704212e-01   7.1479105e-02
   5.2713015e-01   7.1166579e-02
   5.2721818e-01   7.0843794e-02
   5.2730622e-01   7.0510879e-02
   5.2739425e-01   7.0167961e-02
   5.2748228e-01   6.9815169e-02
   5.2757032e-01   6.9452632e-02
   5.2765835e-01   6.9080480e-02
   5.2774639e-01   6.8698843e-02
   5.2783442e-01   6.8307852e-02
   5.2792245e-01   6.7907638e-02
   5.2801049e-01   6.7498332e-02
   5.2809852e-01   6.7080063e-02
   5.2818655e-01   6.6652964e-02
   5.2827459e-01   6.6217165e-02
   5.2836262e-01   6.5772797e-02
   5.2845065e-01   6.5319990e-02
   5.2853869e-01   6.4858873e-02
   5.2862672e-01   6.4389577e-02
   5.2871476e-01   6.3912230e-02
   5.2880279e-01   6.3426962e-02
   5.2889082e-01   6.2933899e-02
   5.2897886e-01   6.2433169e-02
   5.2906689e-01   6.1924899e-02
   5.2915492e-01   6.1409215e-02
   5.2924296e-01   6.0886241e-02
   5.2933099e-01   6.0356100e-02
   5.2941903e-01   5.9818917e-02
   5.2950706e-01   5.9274813e-02
   5.2959509e-01   5.8723910e-02
   5.2968313e-01   5.8166326e-02
   5.2977116e-01   5.7602181e-02
   5.2985919e-01   5.7031592e-02
   5.2994723e-01   5.6454676e-02
   5.3003526e-01   5.5871547e-02
   5.3012330e-01   5.5282320e-02
   5.3021133e-01   5.4687108e-02
   5.3029936e-01   5.4086020e-02
   5.3038740e-01   5.3479169e-02
   5.3047543e-01   5.2866660e-02
   5.3056346e-01   5.2248603e-02
   5.3065150e-01   5.1625103e-02
   5.3073953e-01   5.0996263e-02
   5.3082757e-01   5.0362187e-02
   5.3091560e-01   4.9722976e-02
   5.3100363e-01   4.9078730e-02
   5.3109167e-01   4.8429547e-02
   5.3117970e-01   4.7775524e-02
   5.3126773e-01   4.7116758e-02
   5.3135577e-01   4.6453341e-02
   5.3144380e-01   4.5785366e-02
   5.3153184e-01   4.5112925e-02
   5.3161987e-01   4.4436107e-02
   5.3170790e-01   4.3754999e-02
   5.3179594e-01   4.3069689e-02
   5.3188397e-01   4.2380262e-02
   5.3197200e-01   4.1686802e-02
   5.3206004e-01   4.0989390e-02
   5.3214807e-01   4.0288108e-02
   5.3223610e-01   3.9583035e-02
   5.3232414e-01   3.8874249e-02
   5.3241217e-01   3.8161828e-02
   5.3250021e-01   3.7445846e-02
   5.3258824e-01   3.6726379e-02
   5.3267627e-01   3.6003497e-02
   5.3276431e-01   3.5277275e-02
   5.3285234e-01   3.4547780e-02
   5.3294037e-01   3.3815084e-02
   5.3302841e-01   3.3079254e-02
   5.3311644e-01   3.2340356e-02
   5.3320448e-01   3.1598457e-02
   5.3329251e-01   3.0853621e-02
   5.3338054e-01   3.0105912e-02
   5.3346858e-01   2.9355393e-02
   5.3355661e-01   2.8602126e-02
   5.3364464e-01   2.7846170e-02
   5.3373268e-01   2.7087587e-02
   5.3382071e-01   2.6326434e-02
   5.3390875e-01   2.5562771e-02
   5.3399678e-01   2.4796655e-02
   5.3408481e-01   2.4028143e-02
   5.3417285e-01   2.3257291e-02
   5.3426088e-01   2.2484153e-02
   5.3434891e-01   2.1708786e-02
   5.3443695e-01   2.0931243e-02
   5.3452498e-01   2.0151579e-02
   5.3461302e-01   1.9369846e-02
   5.3470105e-01   1.8586097e-02
   5.3478908e-01   1.7800386e-02
   5.3487712e-01   1.7012764e-02
   5.3496515e-01   1.6223283e-02
   5.3505318e-01   1.5431996e-02
   5.3514122e-01   1.4638953e-02
   5.3522925e-01   1.3844206e-02
   5.3531728e-01   1.3047807e-02
   5.3540532e-01   1.2249806e-02
   5.3549335e-01   1.1450256e-02
   5.3558139e-01   1.0649207e-02
   5.3566942e-01   9.8467105e-03
   5.3575745e-01   9.0428187e-03
   5.3584549e-01   8.2375831e-03
   5.3593352e-01   7.4310557e-03
   5.3602155e-01   6.6232889e-03
   5.3610959e-01   5.8143351e-03
   5.3619762e-01   5.0042475e-03
   5.3628566e-01   4.1930792e-03
   5.3637369e-01   3.3808843e-03
   5.3646172e-01   2.5677169e-03
   5.3654976e-01   1.7536320e-03
   5.3663779e-01   9.3868492e-04
   5.3672582e-01   1.2293173e-04
   5.3681386e-01  -6.9357088e-04
   5.3690189e-01  -1.5107656e-03
   5.3698993e-01  -2.3285942e-03
   5.3707796e-01  -3.1469979e-03
   5.3716599e-01  -3.9659170e-03
   5.3725403e-01  -4.7852910e-03
   5.3734206e-01  -5.6050585e-03
   5.3743009e-01  -6.4251573e-03
   5.3751813e-01  -7.2455241e-03
   5.3760616e-01  -8.0660948e-03
   5.3769420e-01  -8.8868042e-03
   5.3778223e-01  -9.7075862e-03
   5.3787026e-01  -1.0528373e-02
   5.3795830e-01  -1.1349098e-02
   5.3804633e-01  -1.2169689e-02
   5.3813436e-01  -1.2990078e-02
   5.3822240e-01  -1.3810192e-02
   5.3831043e-01  -1.4629959e-02
   5.3839847e-01  -1.5449304e-02
   5.3848650e-01  -1.6268152e-02
   5.3857453e-01  -1.7086427e-02
   5.3866257e-01  -1.7904051e-02
   5.3875060e-01  -1.8720945e-02
   5.3883863e-01  -1.9537030e-02
   5.3892667e-01  -2.0352222e-02
   5.3901470e-01  -2.1166441e-02
   5.3910273e-01  -2.1979601e-02
   5.3919077e-01  -2.2791617e-02
   5.3927880e-01  -2.3602403e-02
   5.3936684e-01  -2.4411871e-02
   5.3945487e-01  -2.5219931e-02
   5.3954290e-01  -2.6026493e-02
   5.3963094e-01  -2.6831465e-02
   5.3971897e-01  -2.7634754e-02
   5.3980700e-01  -2.8436265e-02
   5.3989504e-01  -2.9235902e-02
   5.3998307e-01  -3.0033569e-02
   5.4007111e-01  -3.0829166e-02
   5.4015914e-01  -3.1622595e-02
   5.4024717e-01  -3.2413755e-02
   5.4033521e-01  -3.3202542e-02
   5.4042324e-01  -3.3988855e-02
   5.4051127e-01  -3.4772587e-02
   5.4059931e-01  -3.5553634e-02
   5.4068734e-01  -3.6331888e-02
   5.4077538e-01  -3.7107242e-02
   5.4086341e-01  -3.7879585e-02
   5.4095144e-01  -3.8648808e-02
   5.4103948e-01  -3.9414798e-02
   5.4112751e-01  -4.0177444e-02
   5.4121554e-01  -4.0936632e-02
   5.4130358e-01  -4.1692246e-02
   5.4139161e-01  -4.2444172e-02
   5.4147965e-01  -4.3192293e-02
   5.4156768e-01  -4.3936491e-02
   5.4165571e-01  -4.4676647e-02
   5.4174375e-01  -4.5412644e-02
   5.4183178e-01  -4.6144360e-02
   5.4191981e-01  -4.6871674e-02
   5.4200785e-01  -4.7594466e-02
   5.4209588e-01  -4.8312613e-02
   5.4218392e-01  -4.9025992e-02
   5.4227195e-01  -4.9734479e-02
   5.4235998e-01  -5.0437950e-02
   5.4244802e-01  -5.1136282e-02
   5.4253605e-01  -5.1829348e-02
   5.4262408e-01  -5.2517024e-02
   5.4271212e-01  -5.3199183e-02
   5.4280015e-01  -5.3875699e-02
   5.4288818e-01  -5.4546446e-02
   5.4297622e-01  -5.5211296e-02
   5.4306425e-01  -5.5870124e-02
   5.4315229e-01  -5.6522801e-02
   5.4324032e-01  -5.7169202e-02
   5.4332835e-01  -5.7809198e-02
   5.4341639e-01  -5.8442663e-02
   5.4350442e-01  -5.9069470e-02
   5.4359245e-01  -5.9689491e-02
   5.4368049e-01  -6.0302601e-02
   5.4376852e-01  -6.0908673e-02
   5.4385656e-01  -6.1507580e-02
   5.4394459e-01  -6.2099197e-02
   5.4403262e-01  -6.2683399e-02
   5.4412066e-01  -6.3260062e-02
   5.4420869e-01  -6.3829060e-02
   5.4429672e-01  -6.4390271e-02
   5.4438476e-01  -6.4943571e-02
   5.4447279e-01  -6.5488838e-02
   5.4456083e-01  -6.6025951e-02
   5.4464886e-01  -6.6554790e-02
   5.4473689e-01  -6.7075235e-02
   5.4482493e-01  -6.7587167e-02
   5.4491296e-01  -6.8090469e-02
   5.4500099e-01  -6.8585023e-02
   5.4508903e-01  -6.9070716e-02
   5.4517706e-01  -6.9547433e-02
   5.4526510e-01  -7.0015061e-02
   5.4535313e-01  -7.0473489e-02
   5.4544116e-01  -7.0922607e-02
   5.4552920e-01  -7.1362306e-02
   5.4561723e-01  -7.1792479e-02
   5.4570526e-01  -7.2213021e-02
   5.4579330e-01  -7.2623828e-02
   5.4588133e-01  -7.3024798e-02
   5.4596937e-01  -7.3415830e-02
   5.4605740e-01  -7.3796827e-02
   5.4614543e-01  -7.4167692e-02
   5.4623347e-01  -7.4528330e-02
   5.4632150e-01  -7.4878648e-02
   5.4640953e-01  -7.5218556e-02
   5.4649757e-01  -7.5547966e-02
   5.4658560e-01  -7.5866790e-02
   5.4667363e-01  -7.6174946e-02
   5.4676167e-01  -7.6472350e-02
   5.4684970e-01  -7.6758925e-02
   5.4693774e-01  -7.7034592e-02
   5.4702577e-01  -7.7299276e-02
   5.4711380e-01  -7.7552907e-02
   5.4720184e-01  -7.7795413e-02
   5.4728987e-01  -7.8026729e-02
   5.4737790e-01  -7.8246788e-02
   5.4746594e-01  -7.8455531e-02
   5.4755397e-01  -7.8652896e-02
   5.4764201e-01  -7.8838829e-02
   5.4773004e-01  -7.9013274e-02
   5.4781807e-01  -7.9176183e-02
   5.4790611e-01  -7.9327506e-02
   5.4799414e-01  -7.9467199e-02
   5.4808217e-01  -7.9595219e-02
   5.4817021e-01  -7.9711528e-02
   5.4825824e-01  -7.9816090e-02
   5.4834628e-01  -7.9908871e-02
   5.4843431e-01  -7.9989842e-02
   5.4852234e-01  -8.0058976e-02
   5.4861038e-01  -8.0116249e-02
   5.4869841e-01  -8.0161641e-02
   5.4878644e-01  -8.0195135e-02
   5.4887448e-01  -8.0216715e-02
   5.4896251e-01  -8.0226373e-02
   5.4905055e-01  -8.0224099e-02
   5.4913858e-01  -8.0209890e-02
   5.4922661e-01  -8.0183745e-02
   5.4931465e-01  -8.0145666e-02
   5.4940268e-01  -8.0095659e-02
   5.4949071e-01  -8.0033733e-02
   5.4957875e-01  -7.9959899e-02
   5.4966678e-01  -7.9874175e-02
   5.4975481e-01  -7.9776578e-02
   5.4984285e-01  -7.9667132e-02
   5.4993088e-01  -7.9545863e-02
   5.5001892e-01  -7.9412798e-02
   5.5010695e-01  -7.9267973e-02
   5.5019498e-01  -7.9111421e-02
   5.5028302e-01  -7.8943184e-02
   5.5037105e-01  -7.8763303e-02
   5.5045908e-01  -7.8571825e-02
   5.5054712e-01  -7.8368799e-02
   5.5063515e-01  -7.8154279e-02
   5.5072319e-01  -7.7928320e-02
   5.5081122e-01  -7.7690983e-02
   5.5089925e-01  -7.7442331e-02
   5.5098729e-01  -7.7182429e-02
   5.5107532e-01  -7.6911347e-02
   5.5116335e-01  -7.6629159e-02
   5.5125139e-01  -7.6335940e-02
   5.5133942e-01  -7.6031770e-02
   5.5142746e-01  -7.5716732e-02
   5.5151549e-01  -7.5390911e-02
   5.5160352e-01  -7.5054396e-02
   5.5169156e-01  -7.4707279e-02
   5.5177959e-01  -7.4349656e-02
   5.5186762e-01  -7.3981625e-02
   5.5195566e-01  -7.3603287e-02
   5.5204369e-01  -7.3214747e-02
   5.5213173e-01  -7.2816111e-02
   5.5221976e-01  -7.2407491e-02
   5.5230779e-01  -7.1988999e-02
   5.5239583e-01  -7.1560751e-02
   5.5248386e-01  -7.1122867e-02
   5.5257189e-01  -7.0675467e-02
   5.5265993e-01  -7.0218676e-02
   5.5274796e-01  -6.9752620e-02
   5.5283600e-01  -6.9277430e-02
   5.5292403e-01  -6.8793238e-02
   5.5301206e-01  -6.8300178e-02
   5.5310010e-01  -6.7798388e-02
   5.5318813e-01  -6.7288007e-02
   5.5327616e-01  -6.6769177e-02
   5.5336420e-01  -6.6242042e-02
   5.5345223e-01  -6.5706749e-02
   5.5354026e-01  -6.5163446e-02
   5.5362830e-01  -6.4612285e-02
   5.5371633e-01  -6.4053418e-02
   5.5380437e-01  -6.3487001e-02
   5.5389240e-01  -6.2913189e-02
   5.5398043e-01  -6.2332143e-02
   5.5406847e-01  -6.1744022e-02
   5.5415650e-01  -6.1148989e-02
   5.5424453e-01  -6.0547208e-02
   5.5433257e-01  -5.9938844e-02
   5.5442060e-01  -5.9324066e-02
   5.5450864e-01  -5.8703041e-02
   5.5459667e-01  -5.8075940e-02
   5.5468470e-01  -5.7442934e-02
   5.5477274e-01  -5.6804196e-02
   5.5486077e-01  -5.6159901e-02
   5.5494880e-01  -5.5510222e-02
   5.5503684e-01  -5.4855337e-02
   5.5512487e-01  -5.4195422e-02
   5.5521291e-01  -5.3530656e-02
   5.5530094e-01  -5.2861218e-02
   5.5538897e-01  -5.2187287e-02
   5.5547701e-01  -5.1509043e-02
   5.5556504e-01  -5.0826668e-02
   5.5565307e-01  -5.0140344e-02
   5.5574111e-01  -4.9450251e-02
   5.5582914e-01  -4.8756573e-02
   5.5591718e-01  -4.8059492e-02
   5.5600521e-01  -4.7359192e-02
   5.5609324e-01  -4.6655855e-02
   5.5618128e-01  -4.5949665e-02
   5.5626931e-01  -4.5240804e-02
   5.5635734e-01  -4.4529456e-02
   5.5644538e-01  -4.3815805e-02
   5.5653341e-01  -4.3100031e-02
   5.5662145e-01  -4.2382319e-02
   5.5670948e-01  -4.1662851e-02
   5.5679751e-01  -4.0941807e-02
   5.5688555e-01  -4.0219369e-02
   5.5697358e-01  -3.9495717e-02
   5.5706161e-01  -3.8771032e-02
   5.5714965e-01  -3.8045493e-02
   5.5723768e-01  -3.7319277e-02
   5.5732571e-01  -3.6592563e-02
   5.5741375e-01  -3.5865526e-02
   5.5750178e-01  -3.5138343e-02
   5.5758982e-01  -3.4411186e-02
   5.5767785e-01  -3.3684231e-02
   5.5776588e-01  -3.2957647e-02
   5.5785392e-01  -3.2231606e-02
   5.5794195e-01  -3.1506278e-02
   5.5802998e-01  -3.0781828e-02
   5.5811802e-01  -3.0058425e-02
   5.5820605e-01  -2.9336233e-02
   5.5829409e-01  -2.8615413e-02
   5.5838212e-01  -2.7896129e-02
   5.5847015e-01  -2.7178538e-02
   5.5855819e-01  -2.6462799e-02
   5.5864622e-01  -2.5749068e-02
   5.5873425e-01  -2.5037497e-02
   5.5882229e-01  -2.4328239e-02
   5.5891032e-01  -2.3621444e-02
   5.5899836e-01  -2.2917258e-02
   5.5908639e-01  -2.2215828e-02
   5.5917442e-01  -2.1517295e-02
   5.5926246e-01  -2.0821802e-02
   5.5935049e-01  -2.0129486e-02
   5.5943852e-01  -1.9440483e-02
   5.5952656e-01  -1.8754927e-02
   5.5961459e-01  -1.8072949e-02
   5.5970263e-01  -1.7394678e-02
   5.5979066e-01  -1.6720238e-02
   5.5987869e-01  -1.6049754e-02
   5.5996673e-01  -1.5383347e-02
   5.6005476e-01  -1.4721133e-02
   5.6014279e-01  -1.4063228e-02
   5.6023083e-01  -1.3409744e-02
   5.6031886e-01  -1.2760792e-02
   5.6040690e-01  -1.2116476e-02
   5.6049493e-01  -1.1476902e-02
   5.6058296e-01  -1.0842170e-02
   5.6067100e-01  -1.0212378e-02
   5.6075903e-01  -9.5876205e-03
   5.6084706e-01  -8.9679894e-03
   5.6093510e-01  -8.3535735e-03
   5.6102313e-01  -7.7444586e-03
   5.6111116e-01  -7.1407273e-03
   5.6119920e-01  -6.5424592e-03
   5.6128723e-01  -5.9497306e-03
   5.6137527e-01  -5.3626149e-03
   5.6146330e-01  -4.7811821e-03
   5.6155133e-01  -4.2054993e-03
   5.6163937e-01  -3.6356301e-03
   5.6172740e-01  -3.0716352e-03
   5.6181543e-01  -2.5135720e-03
   5.6190347e-01  -1.9614946e-03
   5.6199150e-01  -1.4154540e-03
   5.6207954e-01  -8.7549801e-04
   5.6216757e-01  -3.4167111e-04
   5.6225560e-01   1.8598533e-04
   5.6234364e-01   7.0743319e-04
   5.6243167e-01   1.2226376e-03
   5.6251970e-01   1.7315667e-03
   5.6260774e-01   2.2341921e-03
   5.6269577e-01   2.7304884e-03
   5.6278381e-01   3.2204335e-03
   5.6287184e-01   3.7040084e-03
   5.6295987e-01   4.1811972e-03
   5.6304791e-01   4.6519872e-03
   5.6313594e-01   5.1163688e-03
   5.6322397e-01   5.5743355e-03
   5.6331201e-01   6.0258838e-03
   5.6340004e-01   6.4710136e-03
   5.6348808e-01   6.9097273e-03
   5.6357611e-01   7.3420306e-03
   5.6366414e-01   7.7679323e-03
   5.6375218e-01   8.1874439e-03
   5.6384021e-01   8.6005800e-03
   5.6392824e-01   9.0073580e-03
   5.6401628e-01   9.4077982e-03
   5.6410431e-01   9.8019236e-03
   5.6419234e-01   1.0189760e-02
   5.6428038e-01   1.0571337e-02
   5.6436841e-01   1.0946685e-02
   5.6445645e-01   1.1315838e-02
   5.6454448e-01   1.1678833e-02
   5.6463251e-01   1.2035709e-02
   5.6472055e-01   1.2386508e-02
   5.6480858e-01   1.2731275e-02
   5.6489661e-01   1.3070056e-02
   5.6498465e-01   1.3402901e-02
   5.6507268e-01   1.3729860e-02
   5.6516072e-01   1.4050989e-02
   5.6524875e-01   1.4366342e-02
   5.6533678e-01   1.4675979e-02
   5.6542482e-01   1.4979960e-02
   5.6551285e-01   1.5278347e-02
   5.6560088e-01   1.5571206e-02
   5.6568892e-01   1.5858603e-02
   5.6577695e-01   1.6140606e-02
   5.6586499e-01   1.6417286e-02
   5.6595302e-01   1.6688716e-02
   5.6604105e-01   1.6954969e-02
   5.6612909e-01   1.7216121e-02
   5.6621712e-01   1.7472250e-02
   5.6630515e-01   1.7723435e-02
   5.6639319e-01   1.7969757e-02
   5.6648122e-01   1.8211296e-02
   5.6656926e-01   1.8448138e-02
   5.6665729e-01   1.8680365e-02
   5.6674532e-01   1.8908066e-02
   5.6683336e-01   1.9131326e-02
   5.6692139e-01   1.9350233e-02
   5.6700942e-01   1.9564879e-02
   5.6709746e-01   1.9775352e-02
   5.6718549e-01   1.9981744e-02
   5.6727353e-01   2.0184148e-02
   5.6736156e-01   2.0382656e-02
   5.6744959e-01   2.0577363e-02
   5.6753763e-01   2.0768362e-02
   5.6762566e-01   2.0955749e-02
   5.6771369e-01   2.1139619e-02
   5.6780173e-01   2.1320069e-02
   5.6788976e-01   2.1497194e-02
   5.6797779e-01   2.1671092e-02
   5.6806583e-01   2.1841859e-02
   5.6815386e-01   2.2009594e-02
   5.6824190e-01   2.2174392e-02
   5.6832993e-01   2.2336352e-02
   5.6841796e-01   2.2495572e-02
   5.6850600e-01   2.2652147e-02
   5.6859403e-01   2.2806177e-02
   5.6868206e-01   2.2957757e-02
   5.6877010e-01   2.3106984e-02
   5.6885813e-01   2.3253955e-02
   5.6894617e-01   2.3398766e-02
   5.6903420e-01   2.3541512e-02
   5.6912223e-01   2.3682289e-02
   5.6921027e-01   2.3821189e-02
   5.6929830e-01   2.3958309e-02
   5.6938633e-01   2.4093739e-02
   5.6947437e-01   2.4227573e-02
   5.6956240e-01   2.4359903e-02
   5.6965044e-01   2.4490817e-02
   5.6973847e-01   2.4620406e-02
   5.6982650e-01   2.4748759e-02
   5.6991454e-01   2.4875962e-02
   5.7000257e-01   2.5002102e-02
   5.7009060e-01   2.5127264e-02
   5.7017864e-01   2.5251532e-02
   5.7026667e-01   2.5374988e-02
   5.7035471e-01   2.5497713e-02
   5.7044274e-01   2.5619786e-02
   5.7053077e-01   2.5741287e-02
   5.7061881e-01   2.5862292e-02
   5.7070684e-01   2.5982875e-02
   5.7079487e-01   2.6103111e-02
   5.7088291e-01   2.6223071e-02
   5.7097094e-01   2.6342824e-02
   5.7105898e-01   2.6462440e-02
   5.7114701e-01   2.6581985e-02
   5.7123504e-01   2.6701524e-02
   5.7132308e-01   2.6821118e-02
   5.7141111e-01   2.6940830e-02
   5.7149914e-01   2.7060717e-02
   5.7158718e-01   2.7180837e-02
   5.7167521e-01   2.7301244e-02
   5.7176324e-01   2.7421991e-02
   5.7185128e-01   2.7543129e-02
   5.7193931e-01   2.7664705e-02
   5.7202735e-01   2.7786766e-02
   5.7211538e-01   2.7909357e-02
   5.7220341e-01   2.8032517e-02
   5.7229145e-01   2.8156288e-02
   5.7237948e-01   2.8280706e-02
   5.7246751e-01   2.8405806e-02
   5.7255555e-01   2.8531620e-02
   5.7264358e-01   2.8658178e-02
   5.7273162e-01   2.8785508e-02
   5.7281965e-01   2.8913635e-02
   5.7290768e-01   2.9042582e-02
   5.7299572e-01   2.9172369e-02
   5.7308375e-01   2.9303014e-02
   5.7317178e-01   2.9434532e-02
   5.7325982e-01   2.9566936e-02
   5.7334785e-01   2.9700237e-02
   5.7343589e-01   2.9834443e-02
   5.7352392e-01   2.9969557e-02
   5.7361195e-01   3.0105585e-02
   5.7369999e-01   3.0242524e-02
   5.7378802e-01   3.0380374e-02
   5.7387605e-01   3.0519130e-02
   5.7396409e-01   3.0658784e-02
   5.7405212e-01   3.0799325e-02
   5.7414016e-01   3.0940743e-02
   5.7422819e-01   3.1083021e-02
   5.7431622e-01   3.1226142e-02
   5.7440426e-01   3.1370086e-02
   5.7449229e-01   3.1514830e-02
   5.7458032e-01   3.1660350e-02
   5.7466836e-01   3.1806618e-02
   5.7475639e-01   3.1953603e-02
   5.7484443e-01   3.2101273e-02
   5.7493246e-01   3.2249594e-02
   5.7502049e-01   3.2398528e-02
   5.7510853e-01   3.2548034e-02
   5.7519656e-01   3.2698071e-02
   5.7528459e-01   3.2848594e-02
   5.7537263e-01   3.2999556e-02
   5.7546066e-01   3.3150908e-02
   5.7554869e-01   3.3302598e-02
   5.7563673e-01   3.3454573e-02
   5.7572476e-01   3.3606775e-02
   5.7581280e-01   3.3759148e-02
   5.7590083e-01   3.3911629e-02
   5.7598886e-01   3.4064156e-02
   5.7607690e-01   3.4216666e-02
   5.7616493e-01   3.4369089e-02
   5.7625296e-01   3.4521358e-02
   5.7634100e-01   3.4673401e-02
   5.7642903e-01   3.4825146e-02
   5.7651707e-01   3.4976516e-02
   5.7660510e-01   3.5127436e-02
   5.7669313e-01   3.5277825e-02
   5.7678117e-01   3.5427605e-02
   5.7686920e-01   3.5576691e-02
   5.7695723e-01   3.5725000e-02
   5.7704527e-01   3.5872446e-02
   5.7713330e-01   3.6018941e-02
   5.7722134e-01   3.6164396e-02
   5.7730937e-01   3.6308719e-02
   5.7739740e-01   3.6451819e-02
   5.7748544e-01   3.6593601e-02
   5.7757347e-01   3.6733971e-02
   5.7766150e-01   3.6872831e-02
   5.7774954e-01   3.7010083e-02
   5.7783757e-01   3.7145628e-02
   5.7792561e-01   3.7279365e-02
   5.7801364e-01   3.7411193e-02
   5.7810167e-01   3.7541008e-02
   5.7818971e-01   3.7668707e-02
   5.7827774e-01   3.7794183e-02
   5.7836577e-01   3.7917332e-02
   5.7845381e-01   3.8038047e-02
   5.7854184e-01   3.8156218e-02
   5.7862987e-01   3.8271738e-02
   5.7871791e-01   3.8384497e-02
   5.7880594e-01   3.8494384e-02
   5.7889398e-01   3.8601290e-02
   5.7898201e-01   3.8705102e-02
   5.7907004e-01   3.8805708e-02
   5.7915808e-01   3.8902997e-02
   5.7924611e-01   3.8996854e-02
   5.7933414e-01   3.9087167e-02
   5.7942218e-01   3.9173822e-02
   5.7951021e-01   3.9256705e-02
   5.7959825e-01   3.9335701e-02
   5.7968628e-01   3.9410697e-02
   5.7977431e-01   3.9481579e-02
   5.7986235e-01   3.9548231e-02
   5.7995038e-01   3.9610539e-02
   5.8003841e-01   3.9668389e-02
   5.8012645e-01   3.9721667e-02
   5.8021448e-01   3.9770259e-02
   5.8030252e-01   3.9814050e-02
   5.8039055e-01   3.9852927e-02
   5.8047858e-01   3.9886777e-02
   5.8056662e-01   3.9915487e-02
   5.8065465e-01   3.9938945e-02
   5.8074268e-01   3.9957039e-02
   5.8083072e-01   3.9969657e-02
   5.8091875e-01   3.9976689e-02
   5.8100679e-01   3.9978025e-02
   5.8109482e-01   3.9973555e-02
   5.8118285e-01   3.9963171e-02
   5.8127089e-01   3.9946765e-02
   5.8135892e-01   3.9924230e-02
   5.8144695e-01   3.9895460e-02
   5.8153499e-01   3.9860351e-02
   5.8162302e-01   3.9818798e-02
   5.8171106e-01   3.9770697e-02
   5.8179909e-01   3.9715949e-02
   5.8188712e-01   3.9654451e-02
   5.8197516e-01   3.9586104e-02
   5.8206319e-01   3.9510810e-02
   5.8215122e-01   3.9428472e-02
   5.8223926e-01   3.9338994e-02
   5.8232729e-01   3.9242282e-02
   5.8241532e-01   3.9138244e-02
   5.8250336e-01   3.9026787e-02
   5.8259139e-01   3.8907822e-02
   5.8267943e-01   3.8781260e-02
   5.8276746e-01   3.8647015e-02
   5.8285549e-01   3.8505002e-02
   5.8294353e-01   3.8355136e-02
   5.8303156e-01   3.8197337e-02
   5.8311959e-01   3.8031523e-02
   5.8320763e-01   3.7857616e-02
   5.8329566e-01   3.7675541e-02
   5.8338370e-01   3.7485221e-02
   5.8347173e-01   3.7286585e-02
   5.8355976e-01   3.7079560e-02
   5.8364780e-01   3.6864078e-02
   5.8373583e-01   3.6640071e-02
   5.8382386e-01   3.6407475e-02
   5.8391190e-01   3.6166224e-02
   5.8399993e-01   3.5916260e-02
   5.8408797e-01   3.5657521e-02
   5.8417600e-01   3.5389950e-02
   5.8426403e-01   3.5113494e-02
   5.8435207e-01   3.4828097e-02
   5.8444010e-01   3.4533710e-02
   5.8452813e-01   3.4230283e-02
   5.8461617e-01   3.3917770e-02
   5.8470420e-01   3.3596125e-02
   5.8479224e-01   3.3265307e-02
   5.8488027e-01   3.2925276e-02
   5.8496830e-01   3.2575992e-02
   5.8505634e-01   3.2217421e-02
   5.8514437e-01   3.1849529e-02
   5.8523240e-01   3.1472284e-02
   5.8532044e-01   3.1085657e-02
   5.8540847e-01   3.0689622e-02
   5.8549651e-01   3.0284153e-02
   5.8558454e-01   2.9869227e-02
   5.8567257e-01   2.9444826e-02
   5.8576061e-01   2.9010931e-02
   5.8584864e-01   2.8567526e-02
   5.8593667e-01   2.8114597e-02
   5.8602471e-01   2.7652135e-02
   5.8611274e-01   2.7180129e-02
   5.8620077e-01   2.6698573e-02
   5.8628881e-01   2.6207463e-02
   5.8637684e-01   2.5706797e-02
   5.8646488e-01   2.5196574e-02
   5.8655291e-01   2.4676797e-02
   5.8664094e-01   2.4147470e-02
   5.8672898e-01   2.3608601e-02
   5.8681701e-01   2.3060198e-02
   5.8690504e-01   2.2502272e-02
   5.8699308e-01   2.1934837e-02
   5.8708111e-01   2.1357909e-02
   5.8716915e-01   2.0771504e-02
   5.8725718e-01   2.0175643e-02
   5.8734521e-01   1.9570347e-02
   5.8743325e-01   1.8955641e-02
   5.8752128e-01   1.8331551e-02
   5.8760931e-01   1.7698106e-02
   5.8769735e-01   1.7055334e-02
   5.8778538e-01   1.6403270e-02
   5.8787342e-01   1.5741947e-02
   5.8796145e-01   1.5071401e-02
   5.8804948e-01   1.4391671e-02
   5.8813752e-01   1.3702798e-02
   5.8822555e-01   1.3004823e-02
   5.8831358e-01   1.2297791e-02
   5.8840162e-01   1.1581748e-02
   5.8848965e-01   1.0856742e-02
   5.8857769e-01   1.0122823e-02
   5.8866572e-01   9.3800421e-03
   5.8875375e-01   8.6284529e-03
   5.8884179e-01   7.8681108e-03
   5.8892982e-01   7.0990727e-03
   5.8901785e-01   6.3213972e-03
   5.8910589e-01   5.5351448e-03
   5.8919392e-01   4.7403774e-03
   5.8928196e-01   3.9371588e-03
   5.8936999e-01   3.1255542e-03
   5.8945802e-01   2.3056304e-03
   5.8954606e-01   1.4774559e-03
   5.8963409e-01   6.4110062e-04
   5.8972212e-01  -2.0336409e-04
   5.8981016e-01  -1.0558653e-03
   5.8989819e-01  -1.9163288e-03
   5.8998622e-01  -2.7846788e-03
   5.9007426e-01  -3.6608383e-03
   5.9016229e-01  -4.5447288e-03
   5.9025033e-01  -5.4362707e-03
   5.9033836e-01  -6.3353829e-03
   5.9042639e-01  -7.2419832e-03
   5.9051443e-01  -8.1559881e-03
   5.9060246e-01  -9.0773130e-03
   5.9069049e-01  -1.0005872e-02
   5.9077853e-01  -1.0941579e-02
   5.9086656e-01  -1.1884344e-02
   5.9095460e-01  -1.2834080e-02
   5.9104263e-01  -1.3790696e-02
   5.9113066e-01  -1.4754101e-02
   5.9121870e-01  -1.5724203e-02
   5.9130673e-01  -1.6700909e-02
   5.9139476e-01  -1.7684124e-02
   5.9148280e-01  -1.8673755e-02
   5.9157083e-01  -1.9669706e-02
   5.9165887e-01  -2.0671879e-02
   5.9174690e-01  -2.1680178e-02
   5.9183493e-01  -2.2694505e-02
   5.9192297e-01  -2.3714761e-02
   5.9201100e-01  -2.4740847e-02
   5.9209903e-01  -2.5772662e-02
   5.9218707e-01  -2.6810106e-02
   5.9227510e-01  -2.7853076e-02
   5.9236314e-01  -2.8901472e-02
   5.9245117e-01  -2.9955191e-02
   5.9253920e-01  -3.1014129e-02
   5.9262724e-01  -3.2078183e-02
   5.9271527e-01  -3.3147249e-02
   5.9280330e-01  -3.4221222e-02
   5.9289134e-01  -3.5299997e-02
   5.9297937e-01  -3.6383469e-02
   5.9306740e-01  -3.7471532e-02
   5.9315544e-01  -3.8564079e-02
   5.9324347e-01  -3.9661005e-02
   5.9333151e-01  -4.0762201e-02
   5.9341954e-01  -4.1867562e-02
   5.9350757e-01  -4.2976979e-02
   5.9359561e-01  -4.4090345e-02
   5.9368364e-01  -4.5207552e-02
   5.9377167e-01  -4.6328491e-02
   5.9385971e-01  -4.7453055e-02
   5.9394774e-01  -4.8581134e-02
   5.9403578e-01  -4.9712619e-02
   5.9412381e-01  -5.0847403e-02
   5.9421184e-01  -5.1985375e-02
   5.9429988e-01  -5.3126427e-02
   5.9438791e-01  -5.4270449e-02
   5.9447594e-01  -5.5417332e-02
   5.9456398e-01  -5.6566966e-02
   5.9465201e-01  -5.7719241e-02
   5.9474005e-01  -5.8874049e-02
   5.9482808e-01  -6.0031280e-02
   5.9491611e-01  -6.1190823e-02
   5.9500415e-01  -6.2352569e-02
   5.9509218e-01  -6.3516408e-02
   5.9518021e-01  -6.4682231e-02
   5.9526825e-01  -6.5849928e-02
   5.9535628e-01  -6.7019389e-02
   5.9544432e-01  -6.8190504e-02
   5.9553235e-01  -6.9363164e-02
   5.9562038e-01  -7.0537259e-02
   5.9570842e-01  -7.1712679e-02
   5.9579645e-01  -7.2889316e-02
   5.9588448e-01  -7.4067059e-02
   5.9597252e-01  -7.5245799e-02
   5.9606055e-01  -7.6425426e-02
   5.9614859e-01  -7.7605832e-02
   5.9623662e-01  -7.8786907e-02
   5.9632465e-01  -7.9968541e-02
   5.9641269e-01  -8.1150626e-02
   5.9650072e-01  -8.2333053e-02
   5.9658875e-01  -8.3515712e-02
   5.9667679e-01  -8.4698494e-02
   5.9676482e-01  -8.5881291e-02
   5.9685285e-01  -8.7063994e-02
   5.9694089e-01  -8.8246493e-02
   5.9702892e-01  -8.9428681e-02
   5.9711696e-01  -9.0610449e-02
   5.9720499e-01  -9.1791687e-02
   5.9729302e-01  -9.2972288e-02
   5.9738106e-01  -9.4152142e-02
   5.9746909e-01  -9.5331142e-02
   5.9755712e-01  -9.6509178e-02
   5.9764516e-01  -9.7686143e-02
   5.9773319e-01  -9.8861928e-02
   5.9782123e-01  -1.0003642e-01
   5.9790926e-01  -1.0120952e-01
   5.9799729e-01  -1.0238112e-01
   5.9808533e-01  -1.0355110e-01
   5.9817336e-01  -1.0471936e-01
   5.9826139e-01  -1.0588579e-01
   5.9834943e-01  -1.0705028e-01
   5.9843746e-01  -1.0821272e-01
   5.9852550e-01  -1.0937301e-01
   5.9861353e-01  -1.1053103e-01
   5.9870156e-01  -1.1168668e-01
   5.9878960e-01  -1.1283985e-01
   5.9887763e-01  -1.1399043e-01
   5.9896566e-01  -1.1513831e-01
   5.9905370e-01  -1.1628338e-01
   5.9914173e-01  -1.1742553e-01
   5.9922977e-01  -1.1856466e-01
   5.9931780e-01  -1.1970066e-01
   5.9940583e-01  -1.2083341e-01
   5.9949387e-01  -1.2196281e-01
   5.9958190e-01  -1.2308874e-01
   5.9966993e-01  -1.2421110e-01
   5.9975797e-01  -1.2532978e-01
   5.9984600e-01  -1.2644467e-01
   5.9993404e-01  -1.2755565e-01
   6.0002207e-01  -1.2866263e-01
   6.0011010e-01  -1.2976548e-01
   6.0019814e-01  -1.3086409e-01
   6.0028617e-01  -1.3195836e-01
   6.0037420e-01  -1.3304818e-01
   6.0046224e-01  -1.3413343e-01
   6.0055027e-01  -1.3521400e-01
   6.0063830e-01  -1.3628979e-01
   6.0072634e-01  -1.3736067e-01
   6.0081437e-01  -1.3842654e-01
   6.0090241e-01  -1.3948728e-01
   6.0099044e-01  -1.4054279e-01
   6.0107847e-01  -1.4159295e-01
   6.0116651e-01  -1.4263765e-01
   6.0125454e-01  -1.4367677e-01
   6.0134257e-01  -1.4471020e-01
   6.0143061e-01  -1.4573783e-01
   6.0151864e-01  -1.4675954e-01
   6.0160668e-01  -1.4777523e-01
   6.0169471e-01  -1.4878477e-01
   6.0178274e-01  -1.4978805e-01
   6.0187078e-01  -1.5078496e-01
   6.0195881e-01  -1.5177539e-01
   6.0204684e-01  -1.5275921e-01
   6.0213488e-01  -1.5373632e-01
   6.0222291e-01  -1.5470660e-01
   6.0231095e-01  -1.5566992e-01
   6.0239898e-01  -1.5662619e-01
   6.0248701e-01  -1.5757527e-01
   6.0257505e-01  -1.5851707e-01
   6.0266308e-01  -1.5945145e-01
   6.0275111e-01  -1.6037830e-01
   6.0283915e-01  -1.6129752e-01
   6.0292718e-01  -1.6220897e-01
   6.0301522e-01  -1.6311255e-01
   6.0310325e-01  -1.6400814e-01
   6.0319128e-01  -1.6489561e-01
   6.0327932e-01  -1.6577487e-01
   6.0336735e-01  -1.6664578e-01
   6.0345538e-01  -1.6750823e-01
   6.0354342e-01  -1.6836210e-01
   6.0363145e-01  -1.6920729e-01
   6.0371949e-01  -1.7004366e-01
   6.0380752e-01  -1.7087111e-01
   6.0389555e-01  -1.7168952e-01
   6.0398359e-01  -1.7249877e-01
   6.0407162e-01  -1.7329874e-01
   6.0415965e-01  -1.7408932e-01
   6.0424769e-01  -1.7487040e-01
   6.0433572e-01  -1.7564185e-01
   6.0442375e-01  -1.7640357e-01
   6.0451179e-01  -1.7715543e-01
   6.0459982e-01  -1.7789732e-01
   6.0468786e-01  -1.7862913e-01
   6.0477589e-01  -1.7935075e-01
   6.0486392e-01  -1.8006205e-01
   6.0495196e-01  -1.8076293e-01
   6.0503999e-01  -1.8145326e-01
   6.0512802e-01  -1.8213295e-01
   6.0521606e-01  -1.8280188e-01
   6.0530409e-01  -1.8345993e-01
   6.0539213e-01  -1.8410699e-01
   6.0548016e-01  -1.8474296e-01
   6.0556819e-01  -1.8536773e-01
   6.0565623e-01  -1.8598118e-01
   6.0574426e-01  -1.8658320e-01
   6.0583229e-01  -1.8717370e-01
   6.0592033e-01  -1.8775256e-01
   6.0600836e-01  -1.8831967e-01
   6.0609640e-01  -1.8887494e-01
   6.0618443e-01  -1.8941825e-01
   6.0627246e-01  -1.8994951e-01
   6.0636050e-01  -1.9046861e-01
   6.0644853e-01  -1.9097546e-01
   6.0653656e-01  -1.9146994e-01
   6.0662460e-01  -1.9195197e-01
   6.0671263e-01  -1.9242145e-01
   6.0680067e-01  -1.9287827e-01
   6.0688870e-01  -1.9332235e-01
   6.0697673e-01  -1.9375358e-01
   6.0706477e-01  -1.9417189e-01
   6.0715280e-01  -1.9457717e-01
   6.0724083e-01  -1.9496935e-01
   6.0732887e-01  -1.9534832e-01
   6.0741690e-01  -1.9571401e-01
   6.0750493e-01  -1.9606632e-01
   6.0759297e-01  -1.9640518e-01
   6.0768100e-01  -1.9673051e-01
   6.0776904e-01  -1.9704223e-01
   6.0785707e-01  -1.9734025e-01
   6.0794510e-01  -1.9762451e-01
   6.0803314e-01  -1.9789492e-01
   6.0812117e-01  -1.9815143e-01
   6.0820920e-01  -1.9839395e-01
   6.0829724e-01  -1.9862242e-01
   6.0838527e-01  -1.9883678e-01
   6.0847331e-01  -1.9903695e-01
   6.0856134e-01  -1.9922289e-01
   6.0864937e-01  -1.9939453e-01
   6.0873741e-01  -1.9955181e-01
   6.0882544e-01  -1.9969469e-01
   6.0891347e-01  -1.9982311e-01
   6.0900151e-01  -1.9993701e-01
   6.0908954e-01  -2.0003636e-01
   6.0917758e-01  -2.0012111e-01
   6.0926561e-01  -2.0019122e-01
   6.0935364e-01  -2.0024664e-01
   6.0944168e-01  -2.0028735e-01
   6.0952971e-01  -2.0031331e-01
   6.0961774e-01  -2.0032449e-01
   6.0970578e-01  -2.0032086e-01
   6.0979381e-01  -2.0030240e-01
   6.0988185e-01  -2.0026909e-01
   6.0996988e-01  -2.0022090e-01
   6.1005791e-01  -2.0015782e-01
   6.1014595e-01  -2.0007985e-01
   6.1023398e-01  -1.9998696e-01
   6.1032201e-01  -1.9987915e-01
   6.1041005e-01  -1.9975642e-01
   6.1049808e-01  -1.9961877e-01
   6.1058612e-01  -1.9946621e-01
   6.1067415e-01  -1.9929873e-01
   6.1076218e-01  -1.9911635e-01
   6.1085022e-01  -1.9891909e-01
   6.1093825e-01  -1.9870695e-01
   6.1102628e-01  -1.9847996e-01
   6.1111432e-01  -1.9823815e-01
   6.1120235e-01  -1.9798153e-01
   6.1129038e-01  -1.9771015e-01
   6.1137842e-01  -1.9742402e-01
   6.1146645e-01  -1.9712320e-01
   6.1155449e-01  -1.9680773e-01
   6.1164252e-01  -1.9647764e-01
   6.1173055e-01  -1.9613298e-01
   6.1181859e-01  -1.9577381e-01
   6.1190662e-01  -1.9540019e-01
   6.1199465e-01  -1.9501217e-01
   6.1208269e-01  -1.9460982e-01
   6.1217072e-01  -1.9419320e-01
   6.1225876e-01  -1.9376238e-01
   6.1234679e-01  -1.9331744e-01
   6.1243482e-01  -1.9285845e-01
   6.1252286e-01  -1.9238550e-01
   6.1261089e-01  -1.9189867e-01
   6.1269892e-01  -1.9139806e-01
   6.1278696e-01  -1.9088374e-01
   6.1287499e-01  -1.9035583e-01
   6.1296303e-01  -1.8981442e-01
   6.1305106e-01  -1.8925961e-01
   6.1313909e-01  -1.8869151e-01
   6.1322713e-01  -1.8811024e-01
   6.1331516e-01  -1.8751590e-01
   6.1340319e-01  -1.8690863e-01
   6.1349123e-01  -1.8628852e-01
   6.1357926e-01  -1.8565573e-01
   6.1366730e-01  -1.8501037e-01
   6.1375533e-01  -1.8435257e-01
   6.1384336e-01  -1.8368248e-01
   6.1393140e-01  -1.8300023e-01
   6.1401943e-01  -1.8230597e-01
   6.1410746e-01  -1.8159984e-01
   6.1419550e-01  -1.8088200e-01
   6.1428353e-01  -1.8015260e-01
   6.1437157e-01  -1.7941179e-01
   6.1445960e-01  -1.7865973e-01
   6.1454763e-01  -1.7789660e-01
   6.1463567e-01  -1.7712255e-01
   6.1472370e-01  -1.7633776e-01
   6.1481173e-01  -1.7554240e-01
   6.1489977e-01  -1.7473665e-01
   6.1498780e-01  -1.7392068e-01
   6.1507583e-01  -1.7309468e-01
   6.1516387e-01  -1.7225883e-01
   6.1525190e-01  -1.7141332e-01
   6.1533994e-01  -1.7055835e-01
   6.1542797e-01  -1.6969410e-01
   6.1551600e-01  -1.6882077e-01
   6.1560404e-01  -1.6793856e-01
   6.1569207e-01  -1.6704767e-01
   6.1578010e-01  -1.6614830e-01
   6.1586814e-01  -1.6524067e-01
   6.1595617e-01  -1.6432497e-01
   6.1604421e-01  -1.6340142e-01
   6.1613224e-01  -1.6247023e-01
   6.1622027e-01  -1.6153162e-01
   6.1630831e-01  -1.6058580e-01
   6.1639634e-01  -1.5963299e-01
   6.1648437e-01  -1.5867341e-01
   6.1657241e-01  -1.5770728e-01
   6.1666044e-01  -1.5673482e-01
   6.1674848e-01  -1.5575627e-01
   6.1683651e-01  -1.5477184e-01
   6.1692454e-01  -1.5378176e-01
   6.1701258e-01  -1.5278626e-01
   6.1710061e-01  -1.5178557e-01
   6.1718864e-01  -1.5077992e-01
   6.1727668e-01  -1.4976954e-01
   6.1736471e-01  -1.4875467e-01
   6.1745275e-01  -1.4773553e-01
   6.1754078e-01  -1.4671236e-01
   6.1762881e-01  -1.4568540e-01
   6.1771685e-01  -1.4465487e-01
   6.1780488e-01  -1.4362100e-01
   6.1789291e-01  -1.4258405e-01
   6.1798095e-01  -1.4154423e-01
   6.1806898e-01  -1.4050178e-01
   6.1815702e-01  -1.3945693e-01
   6.1824505e-01  -1.3840992e-01
   6.1833308e-01  -1.3736098e-01
   6.1842112e-01  -1.3631035e-01
   6.1850915e-01  -1.3525824e-01
   6.1859718e-01  -1.3420489e-01
   6.1868522e-01  -1.3315054e-01
   6.1877325e-01  -1.3209540e-01
   6.1886128e-01  -1.3103970e-01
   6.1894932e-01  -1.2998367e-01
   6.1903735e-01  -1.2892753e-01
   6.1912539e-01  -1.2787150e-01
   6.1921342e-01  -1.2681581e-01
   6.1930145e-01  -1.2576066e-01
   6.1938949e-01  -1.2470627e-01
   6.1947752e-01  -1.2365286e-01
   6.1956555e-01  -1.2260064e-01
   6.1965359e-01  -1.2154981e-01
   6.1974162e-01  -1.2050058e-01
   6.1982966e-01  -1.1945315e-01
   6.1991769e-01  -1.1840773e-01
   6.2000572e-01  -1.1736450e-01
   6.2009376e-01  -1.1632366e-01
   6.2018179e-01  -1.1528540e-01
   6.2026982e-01  -1.1424990e-01
   6.2035786e-01  -1.1321735e-01
   6.2044589e-01  -1.1218793e-01
   6.2053393e-01  -1.1116181e-01
   6.2062196e-01  -1.1013917e-01
   6.2070999e-01  -1.0912016e-01
   6.2079803e-01  -1.0810495e-01
   6.2088606e-01  -1.0709370e-01
   6.2097409e-01  -1.0608656e-01
   6.2106213e-01  -1.0508368e-01
   6.2115016e-01  -1.0408520e-01
   6.2123820e-01  -1.0309126e-01
   6.2132623e-01  -1.0210200e-01
   6.2141426e-01  -1.0111754e-01
   6.2150230e-01  -1.0013801e-01
   6.2159033e-01  -9.9163515e-02
   6.2167836e-01  -9.8194179e-02
   6.2176640e-01  -9.7230103e-02
   6.2185443e-01  -9.6271388e-02
   6.2194246e-01  -9.5318129e-02
   6.2203050e-01  -9.4370412e-02
   6.2211853e-01  -9.3428321e-02
   6.2220657e-01  -9.2491930e-02
   6.2229460e-01  -9.1561310e-02
   6.2238263e-01  -9.0636522e-02
   6.2247067e-01  -8.9717622e-02
   6.2255870e-01  -8.8804661e-02
   6.2264673e-01  -8.7897681e-02
   6.2273477e-01  -8.6996717e-02
   6.2282280e-01  -8.6101797e-02
   6.2291084e-01  -8.5212944e-02
   6.2299887e-01  -8.4330171e-02
   6.2308690e-01  -8.3453486e-02
   6.2317494e-01  -8.2582888e-02
   6.2326297e-01  -8.1718369e-02
   6.2335100e-01  -8.0859914e-02
   6.2343904e-01  -8.0007500e-02
   6.2352707e-01  -7.9161095e-02
   6.2361511e-01  -7.8320662e-02
   6.2370314e-01  -7.7486154e-02
   6.2379117e-01  -7.6657517e-02
   6.2387921e-01  -7.5834688e-02
   6.2396724e-01  -7.5017598e-02
   6.2405527e-01  -7.4206168e-02
   6.2414331e-01  -7.3400311e-02
   6.2423134e-01  -7.2599932e-02
   6.2431938e-01  -7.1804930e-02
   6.2440741e-01  -7.1015192e-02
   6.2449544e-01  -7.0230600e-02
   6.2458348e-01  -6.9451026e-02
   6.2467151e-01  -6.8676332e-02
   6.2475954e-01  -6.7906376e-02
   6.2484758e-01  -6.7141004e-02
   6.2493561e-01  -6.6380053e-02
   6.2502365e-01  -6.5623356e-02
   6.2511168e-01  -6.4870733e-02
   6.2519971e-01  -6.4121997e-02
   6.2528775e-01  -6.3376954e-02
   6.2537578e-01  -6.2635399e-02
   6.2546381e-01  -6.1897120e-02
   6.2555185e-01  -6.1161898e-02
   6.2563988e-01  -6.0429501e-02
   6.2572791e-01  -5.9699694e-02
   6.2581595e-01  -5.8972230e-02
   6.2590398e-01  -5.8246855e-02
   6.2599202e-01  -5.7523306e-02
   6.2608005e-01  -5.6801312e-02
   6.2616808e-01  -5.6080594e-02
   6.2625612e-01  -5.5360865e-02
   6.2634415e-01  -5.4641829e-02
   6.2643218e-01  -5.3923182e-02
   6.2652022e-01  -5.3204612e-02
   6.2660825e-01  -5.2485800e-02
   6.2669629e-01  -5.1766418e-02
   6.2678432e-01  -5.1046130e-02
   6.2687235e-01  -5.0324593e-02
   6.2696039e-01  -4.9601455e-02
   6.2704842e-01  -4.8876358e-02
   6.2713645e-01  -4.8148935e-02
   6.2722449e-01  -4.7418813e-02
   6.2731252e-01  -4.6685610e-02
   6.2740056e-01  -4.5948939e-02
   6.2748859e-01  -4.5208403e-02
   6.2757662e-01  -4.4463599e-02
   6.2766466e-01  -4.3714119e-02
   6.2775269e-01  -4.2959547e-02
   6.2784072e-01  -4.2199458e-02
   6.2792876e-01  -4.1433423e-02
   6.2801679e-01  -4.0661007e-02
   6.2810483e-01  -3.9881767e-02
   6.2819286e-01  -3.9095255e-02
   6.2828089e-01  -3.8301016e-02
   6.2836893e-01  -3.7498589e-02
   6.2845696e-01  -3.6687510e-02
   6.2854499e-01  -3.5867306e-02
   6.2863303e-01  -3.5037500e-02
   6.2872106e-01  -3.4197611e-02
   6.2880910e-01  -3.3347150e-02
   6.2889713e-01  -3.2485626e-02
   6.2898516e-01  -3.1612543e-02
   6.2907320e-01  -3.0727398e-02
   6.2916123e-01  -2.9829686e-02
   6.2924926e-01  -2.8918897e-02
   6.2933730e-01  -2.7994518e-02
   6.2942533e-01  -2.7056031e-02
   6.2951336e-01  -2.6102914e-02
   6.2960140e-01  -2.5134644e-02
   6.2968943e-01  -2.4150692e-02
   6.2977747e-01  -2.3150528e-02
   6.2986550e-01  -2.2133619e-02
   6.2995353e-01  -2.1099429e-02
   6.3004157e-01  -2.0047419e-02
   6.3012960e-01  -1.8977050e-02
   6.3021763e-01  -1.7887779e-02
   6.3030567e-01  -1.6779063e-02
   6.3039370e-01  -1.5650356e-02
   6.3048174e-01  -1.4501112e-02
   6.3056977e-01  -1.3330784e-02
   6.3065780e-01  -1.2138823e-02
   6.3074584e-01  -1.0924683e-02
   6.3083387e-01  -9.6878128e-03
   6.3092190e-01  -8.4276651e-03
   6.3100994e-01  -7.1436914e-03
   6.3109797e-01  -5.8353437e-03
   6.3118601e-01  -4.5020751e-03
   6.3127404e-01  -3.1433397e-03
   6.3136207e-01  -1.7585926e-03
   6.3145011e-01  -3.4729077e-04
   6.3153814e-01   1.0911072e-03
   6.3162617e-01   2.5571407e-03
   6.3171421e-01   4.0513466e-03
   6.3180224e-01   5.5742594e-03
   6.3189028e-01   7.1264107e-03
   6.3197831e-01   8.7083289e-03
   6.3206634e-01   1.0320539e-02
   6.3215438e-01   1.1963563e-02
   6.3224241e-01   1.3637918e-02
   6.3233044e-01   1.5344117e-02
   6.3241848e-01   1.7082670e-02
   6.3250651e-01   1.8854081e-02
   6.3259455e-01   2.0658848e-02
   6.3268258e-01   2.2497467e-02
   6.3277061e-01   2.4370425e-02
   6.3285865e-01   2.6278206e-02
   6.3294668e-01   2.8221286e-02
   6.3303471e-01   3.0200136e-02
   6.3312275e-01   3.2215219e-02
   6.3321078e-01   3.4266992e-02
   6.3329881e-01   3.6355906e-02
   6.3338685e-01   3.8482403e-02
   6.3347488e-01   4.0646917e-02
   6.3356292e-01   4.2849877e-02
   6.3365095e-01   4.5091700e-02
   6.3373898e-01   4.7372797e-02
   6.3382702e-01   4.9693570e-02
   6.3391505e-01   5.2054412e-02
   6.3400308e-01   5.4455707e-02
   6.3409112e-01   5.6897828e-02
   6.3417915e-01   5.9381141e-02
   6.3426719e-01   6.1905999e-02
   6.3435522e-01   6.4472748e-02
   6.3444325e-01   6.7081721e-02
   6.3453129e-01   6.9733241e-02
   6.3461932e-01   7.2427622e-02
   6.3470735e-01   7.5165165e-02
   6.3479539e-01   7.7946158e-02
   6.3488342e-01   8.0770881e-02
   6.3497146e-01   8.3639601e-02
   6.3505949e-01   8.6552571e-02
   6.3514752e-01   8.9510034e-02
   6.3523556e-01   9.2512219e-02
   6.3532359e-01   9.5559344e-02
   6.3541162e-01   9.8651612e-02
   6.3549966e-01   1.0178921e-01
   6.3558769e-01   1.0497233e-01
   6.3567573e-01   1.0820112e-01
   6.3576376e-01   1.1147574e-01
   6.3585179e-01   1.1479632e-01
   6.3593983e-01   1.1816298e-01
   6.3602786e-01   1.2157584e-01
   6.3611589e-01   1.2503499e-01
   6.3620393e-01   1.2854050e-01
   6.3629196e-01   1.3209244e-01
   6.3637999e-01   1.3569086e-01
   6.3646803e-01   1.3933580e-01
   6.3655606e-01   1.4302727e-01
   6.3664410e-01   1.4676527e-01
   6.3673213e-01   1.5054980e-01
   6.3682016e-01   1.5438082e-01
   6.3690820e-01   1.5825830e-01
   6.3699623e-01   1.6218217e-01
   6.3708426e-01   1.6615236e-01
   6.3717230e-01   1.7016877e-01
   6.3726033e-01   1.7423130e-01
   6.3734837e-01   1.7833983e-01
   6.3743640e-01   1.8249421e-01
   6.3752443e-01   1.8669428e-01
   6.3761247e-01   1.9093987e-01
   6.3770050e-01   1.9523079e-01
   6.3778853e-01   1.9956684e-01
   6.3787657e-01   2.0394778e-01
   6.3796460e-01   2.0837338e-01
   6.3805264e-01   2.1284337e-01
   6.3814067e-01   2.1735749e-01
   6.3822870e-01   2.2191543e-01
   6.3831674e-01   2.2651689e-01
   6.3840477e-01   2.3116155e-01
   6.3849280e-01   2.3584905e-01
   6.3858084e-01   2.4057904e-01
   6.3866887e-01   2.4535114e-01
   6.3875691e-01   2.5016494e-01
   6.3884494e-01   2.5502005e-01
   6.3893297e-01   2.5991602e-01
   6.3902101e-01   2.6485242e-01
   6.3910904e-01   2.6982877e-01
   6.3919707e-01   2.7484460e-01
   6.3928511e-01   2.7989940e-01
   6.3937314e-01   2.8499266e-01
   6.3946118e-01   2.9012385e-01
   6.3954921e-01   2.9529242e-01
   6.3963724e-01   3.0049780e-01
   6.3972528e-01   3.0573941e-01
   6.3981331e-01   3.1101665e-01
   6.3990134e-01   3.1632889e-01
   6.3998938e-01   3.2167552e-01
   6.4007741e-01   3.2705587e-01
   6.4016544e-01   3.3246929e-01
   6.4025348e-01   3.3791509e-01
   6.4034151e-01   3.4339257e-01
   6.4042955e-01   3.4890102e-01
   6.4051758e-01   3.5443971e-01
   6.4060561e-01   3.6000790e-01
   6.4069365e-01   3.6560481e-01
   6.4078168e-01   3.7122968e-01
   6.4086971e-01   3.7688172e-01
   6.4095775e-01   3.8256011e-01
   6.4104578e-01   3.8826404e-01
   6.4113382e-01   3.9399267e-01
   6.4122185e-01   3.9974515e-01
   6.4130988e-01   4.0552061e-01
   6.4139792e-01   4.1131818e-01
   6.4148595e-01   4.1713696e-01
   6.4157398e-01   4.2297604e-01
   6.4166202e-01   4.2883451e-01
   6.4175005e-01   4.3471144e-01
   6.4183809e-01   4.4060587e-01
   6.4192612e-01   4.4651684e-01
   6.4201415e-01   4.5244339e-01
   6.4210219e-01   4.5838453e-01
   6.4219022e-01   4.6433927e-01
   6.4227825e-01   4.7030660e-01
   6.4236629e-01   4.7628549e-01
   6.4245432e-01   4.8227492e-01
   6.4254236e-01   4.8827385e-01
   6.4263039e-01   4.9428123e-01
   6.4271842e-01   5.0029599e-01
   6.4280646e-01   5.0631705e-01
   6.4289449e-01   5.1234335e-01
   6.4298252e-01   5.1837379e-01
   6.4307056e-01   5.2440726e-01
   6.4315859e-01   5.3044266e-01
   6.4324663e-01   5.3647886e-01
   6.4333466e-01   5.4251475e-01
   6.4342269e-01   5.4854919e-01
   6.4351073e-01   5.5458104e-01
   6.4359876e-01   5.6060914e-01
   6.4368679e-01   5.6663235e-01
   6.4377483e-01   5.7264950e-01
   6.4386286e-01   5.7865941e-01
   6.4395089e-01   5.8466093e-01
   6.4403893e-01   5.9065286e-01
   6.4412696e-01   5.9663403e-01
   6.4421500e-01   6.0260324e-01
   6.4430303e-01   6.0855930e-01
   6.4439106e-01   6.1450100e-01
   6.4447910e-01   6.2042716e-01
   6.4456713e-01   6.2633657e-01
   6.4465516e-01   6.3222800e-01
   6.4474320e-01   6.3810027e-01
   6.4483123e-01   6.4395215e-01
   6.4491927e-01   6.4978243e-01
   6.4500730e-01   6.5558989e-01
   6.4509533e-01   6.6137331e-01
   6.4518337e-01   6.6713149e-01
   6.4527140e-01   6.7286320e-01
   6.4535943e-01   6.7856722e-01
   6.4544747e-01   6.8424234e-01
   6.4553550e-01   6.8988734e-01
   6.4562354e-01   6.9550100e-01
   6.4571157e-01   7.0108212e-01
   6.4579960e-01   7.0662949e-01
   6.4588764e-01   7.1214188e-01
   6.4597567e-01   7.1761811e-01
   6.4606370e-01   7.2305696e-01
   6.4615174e-01   7.2845724e-01
   6.4623977e-01   7.3381776e-01
   6.4632781e-01   7.3913732e-01
   6.4641584e-01   7.4441473e-01
   6.4650387e-01   7.4964883e-01
   6.4659191e-01   7.5483844e-01
   6.4667994e-01   7.5998238e-01
   6.4676797e-01   7.6507950e-01
   6.4685601e-01   7.7012864e-01
   6.4694404e-01   7.7512866e-01
   6.4703208e-01   7.8007841e-01
   6.4712011e-01   7.8497677e-01
   6.4720814e-01   7.8982260e-01
   6.4729618e-01   7.9461480e-01
   6.4738421e-01   7.9935226e-01
   6.4747224e-01   8.0403388e-01
   6.4756028e-01   8.0865858e-01
   6.4764831e-01   8.1322529e-01
   6.4773634e-01   8.1773293e-01
   6.4782438e-01   8.2218045e-01
   6.4791241e-01   8.2656681e-01
   6.4800045e-01   8.3089098e-01
   6.4808848e-01   8.3515194e-01
   6.4817651e-01   8.3934868e-01
   6.4826455e-01   8.4348022e-01
   6.4835258e-01   8.4754556e-01
   6.4844061e-01   8.5154374e-01
   6.4852865e-01   8.5547381e-01
   6.4861668e-01   8.5933482e-01
   6.4870472e-01   8.6312586e-01
   6.4879275e-01   8.6684601e-01
   6.4888078e-01   8.7049438e-01
   6.4896882e-01   8.7407009e-01
   6.4905685e-01   8.7757227e-01
   6.4914488e-01   8.8100008e-01
   6.4923292e-01   8.8435268e-01
   6.4932095e-01   8.8762926e-01
   6.4940899e-01   8.9082903e-01
   6.4949702e-01   8.9395119e-01
   6.4958505e-01   8.9699498e-01
   6.4967309e-01   8.9995967e-01
   6.4976112e-01   9.0284452e-01
   6.4984915e-01   9.0564883e-01
   6.4993719e-01   9.0837189e-01
   6.5002522e-01   9.1101304e-01
   6.5011326e-01   9.1357163e-01
   6.5020129e-01   9.1604702e-01
   6.5028932e-01   9.1843860e-01
   6.5037736e-01   9.2074576e-01
   6.5046539e-01   9.2296795e-01
   6.5055342e-01   9.2510459e-01
   6.5064146e-01   9.2715516e-01
   6.5072949e-01   9.2911913e-01
   6.5081752e-01   9.3099603e-01
   6.5090556e-01   9.3278537e-01
   6.5099359e-01   9.3448670e-01
   6.5108163e-01   9.3609959e-01
   6.5116966e-01   9.3762363e-01
   6.5125769e-01   9.3905843e-01
   6.5134573e-01   9.4040363e-01
   6.5143376e-01   9.4165888e-01
   6.5152179e-01   9.4282386e-01
   6.5160983e-01   9.4389826e-01
   6.5169786e-01   9.4488181e-01
   6.5178590e-01   9.4577426e-01
   6.5187393e-01   9.4657536e-01
   6.5196196e-01   9.4728490e-01
   6.5205000e-01   9.4790270e-01
   6.5213803e-01   9.4842859e-01
   6.5222606e-01   9.4886243e-01
   6.5231410e-01   9.4920408e-01
   6.5240213e-01   9.4945346e-01
   6.5249017e-01   9.4961049e-01
   6.5257820e-01   9.4967510e-01
   6.5266623e-01   9.4964729e-01
   6.5275427e-01   9.4952702e-01
   6.5284230e-01   9.4931433e-01
   6.5293033e-01   9.4900924e-01
   6.5301837e-01   9.4861182e-01
   6.5310640e-01   9.4812215e-01
   6.5319444e-01   9.4754033e-01
   6.5328247e-01   9.4686651e-01
   6.5337050e-01   9.4610082e-01
   6.5345854e-01   9.4524344e-01
   6.5354657e-01   9.4429457e-01
   6.5363460e-01   9.4325443e-01
   6.5372264e-01   9.4212326e-01
   6.5381067e-01   9.4090133e-01
   6.5389871e-01   9.3958891e-01
   6.5398674e-01   9.3818633e-01
   6.5407477e-01   9.3669391e-01
   6.5416281e-01   9.3511200e-01
   6.5425084e-01   9.3344098e-01
   6.5433887e-01   9.3168124e-01
   6.5442691e-01   9.2983321e-01
   6.5451494e-01   9.2789732e-01
   6.5460297e-01   9.2587404e-01
   6.5469101e-01   9.2376384e-01
   6.5477904e-01   9.2156724e-01
   6.5486708e-01   9.1928474e-01
   6.5495511e-01   9.1691691e-01
   6.5504314e-01   9.1446430e-01
   6.5513118e-01   9.1192750e-01
   6.5521921e-01   9.0930712e-01
   6.5530724e-01   9.0660378e-01
   6.5539528e-01   9.0381812e-01
   6.5548331e-01   9.0095082e-01
   6.5557135e-01   8.9800255e-01
   6.5565938e-01   8.9497402e-01
   6.5574741e-01   8.9186596e-01
   6.5583545e-01   8.8867909e-01
   6.5592348e-01   8.8541419e-01
   6.5601151e-01   8.8207202e-01
   6.5609955e-01   8.7865338e-01
   6.5618758e-01   8.7515909e-01
   6.5627562e-01   8.7158997e-01
   6.5636365e-01   8.6794688e-01
   6.5645168e-01   8.6423066e-01
   6.5653972e-01   8.6044221e-01
   6.5662775e-01   8.5658241e-01
   6.5671578e-01   8.5265218e-01
   6.5680382e-01   8.4865245e-01
   6.5689185e-01   8.4458416e-01
   6.5697989e-01   8.4044826e-01
   6.5706792e-01   8.3624573e-01
   6.5715595e-01   8.3197755e-01
   6.5724399e-01   8.2764472e-01
   6.5733202e-01   8.2324826e-01
   6.5742005e-01   8.1878918e-01
   6.5750809e-01   8.1426854e-01
   6.5759612e-01   8.0968738e-01
   6.5768416e-01   8.0504677e-01
   6.5777219e-01   8.0034778e-01
   6.5786022e-01   7.9559149e-01
   6.5794826e-01   7.9077902e-01
   6.5803629e-01   7.8591146e-01
   6.5812432e-01   7.8098994e-01
   6.5821236e-01   7.7601559e-01
   6.5830039e-01   7.7098954e-01
   6.5838842e-01   7.6591295e-01
   6.5847646e-01   7.6078698e-01
   6.5856449e-01   7.5561278e-01
   6.5865253e-01   7.5039153e-01
   6.5874056e-01   7.4512443e-01
   6.5882859e-01   7.3981264e-01
   6.5891663e-01   7.3445739e-01
   6.5900466e-01   7.2905985e-01
   6.5909269e-01   7.2362126e-01
   6.5918073e-01   7.1814281e-01
   6.5926876e-01   7.1262574e-01
   6.5935680e-01   7.0707127e-01
   6.5944483e-01   7.0148063e-01
   6.5953286e-01   6.9585505e-01
   6.5962090e-01   6.9019578e-01
   6.5970893e-01   6.8450406e-01
   6.5979696e-01   6.7878113e-01
   6.5988500e-01   6.7302824e-01
   6.5997303e-01   6.6724665e-01
   6.6006107e-01   6.6143761e-01
   6.6014910e-01   6.5560236e-01
   6.6023713e-01   6.4974218e-01
   6.6032517e-01   6.4385831e-01
   6.6041320e-01   6.3795201e-01
   6.6050123e-01   6.3202454e-01
   6.6058927e-01   6.2607715e-01
   6.6067730e-01   6.2011112e-01
   6.6076534e-01   6.1412767e-01
   6.6085337e-01   6.0812808e-01
   6.6094140e-01   6.0211360e-01
   6.6102944e-01   5.9608547e-01
   6.6111747e-01   5.9004494e-01
   6.6120550e-01   5.8399325e-01
   6.6129354e-01   5.7793165e-01
   6.6138157e-01   5.7186138e-01
   6.6146961e-01   5.6578366e-01
   6.6155764e-01   5.5969973e-01
   6.6164567e-01   5.5361081e-01
   6.6173371e-01   5.4751811e-01
   6.6182174e-01   5.4142286e-01
   6.6190977e-01   5.3532626e-01
   6.6199781e-01   5.2922951e-01
   6.6208584e-01   5.2313381e-01
   6.6217387e-01   5.1704034e-01
   6.6226191e-01   5.1095028e-01
   6.6234994e-01   5.0486482e-01
   6.6243798e-01   4.9878511e-01
   6.6252601e-01   4.9271231e-01
   6.6261404e-01   4.8664758e-01
   6.6270208e-01   4.8059205e-01
   6.6279011e-01   4.7454685e-01
   6.6287814e-01   4.6851310e-01
   6.6296618e-01   4.6249192e-01
   6.6305421e-01   4.5648442e-01
   6.6314225e-01   4.5049167e-01
   6.6323028e-01   4.4451477e-01
   6.6331831e-01   4.3855478e-01
   6.6340635e-01   4.3261277e-01
   6.6349438e-01   4.2668978e-01
   6.6358241e-01   4.2078684e-01
   6.6367045e-01   4.1490500e-01
   6.6375848e-01   4.0904524e-01
   6.6384652e-01   4.0320859e-01
   6.6393455e-01   3.9739602e-01
   6.6402258e-01   3.9160851e-01
   6.6411062e-01   3.8584702e-01
   6.6419865e-01   3.8011250e-01
   6.6428668e-01   3.7440588e-01
   6.6437472e-01   3.6872810e-01
   6.6446275e-01   3.6308004e-01
   6.6455079e-01   3.5746262e-01
   6.6463882e-01   3.5187670e-01
   6.6472685e-01   3.4632315e-01
   6.6481489e-01   3.4080282e-01
   6.6490292e-01   3.3531655e-01
   6.6499095e-01   3.2986516e-01
   6.6507899e-01   3.2444944e-01
   6.6516702e-01   3.1907020e-01
   6.6525505e-01   3.1372820e-01
   6.6534309e-01   3.0842421e-01
   6.6543112e-01   3.0315896e-01
   6.6551916e-01   2.9793319e-01
   6.6560719e-01   2.9274760e-01
   6.6569522e-01   2.8760289e-01
   6.6578326e-01   2.8249973e-01
   6.6587129e-01   2.7743880e-01
   6.6595932e-01   2.7242073e-01
   6.6604736e-01   2.6744616e-01
   6.6613539e-01   2.6251569e-01
   6.6622343e-01   2.5762993e-01
   6.6631146e-01   2.5278945e-01
   6.6639949e-01   2.4799482e-01
   6.6648753e-01   2.4324658e-01
   6.6657556e-01   2.3854526e-01
   6.6666359e-01   2.3389137e-01
   6.6675163e-01   2.2928541e-01
   6.6683966e-01   2.2472785e-01
   6.6692770e-01   2.2021916e-01
   6.6701573e-01   2.1575978e-01
   6.6710376e-01   2.1135014e-01
   6.6719180e-01   2.0699064e-01
   6.6727983e-01   2.0268168e-01
   6.6736786e-01   1.9842363e-01
   6.6745590e-01   1.9421686e-01
   6.6754393e-01   1.9006170e-01
   6.6763197e-01   1.8595848e-01
   6.6772000e-01   1.8190750e-01
   6.6780803e-01   1.7790906e-01
   6.6789607e-01   1.7396343e-01
   6.6798410e-01   1.7007087e-01
   6.6807213e-01   1.6623161e-01
   6.6816017e-01   1.6244588e-01
   6.6824820e-01   1.5871389e-01
   6.6833624e-01   1.5503583e-01
   6.6842427e-01   1.5141186e-01
   6.6851230e-01   1.4784216e-01
   6.6860034e-01   1.4432684e-01
   6.6868837e-01   1.4086606e-01
   6.6877640e-01   1.3745990e-01
   6.6886444e-01   1.3410846e-01
   6.6895247e-01   1.3081182e-01
   6.6904050e-01   1.2757005e-01
   6.6912854e-01   1.2438317e-01
   6.6921657e-01   1.2125123e-01
   6.6930461e-01   1.1817424e-01
   6.6939264e-01   1.1515219e-01
   6.6948067e-01   1.1218507e-01
   6.6956871e-01   1.0927285e-01
   6.6965674e-01   1.0641548e-01
   6.6974477e-01   1.0361291e-01
   6.6983281e-01   1.0086504e-01
   6.6992084e-01   9.8171799e-02
   6.7000888e-01   9.5533078e-02
   6.7009691e-01   9.2948757e-02
   6.7018494e-01   9.0418705e-02
   6.7027298e-01   8.7942775e-02
   6.7036101e-01   8.5520808e-02
   6.7044904e-01   8.3152631e-02
   6.7053708e-01   8.0838057e-02
   6.7062511e-01   7.8576888e-02
   6.7071315e-01   7.6368912e-02
   6.7080118e-01   7.4213904e-02
   6.7088921e-01   7.2111627e-02
   6.7097725e-01   7.0061832e-02
   6.7106528e-01   6.8064259e-02
   6.7115331e-01   6.6118634e-02
   6.7124135e-01   6.4224673e-02
   6.7132938e-01   6.2382080e-02
   6.7141742e-01   6.0590549e-02
   6.7150545e-01   5.8849762e-02
   6.7159348e-01   5.7159390e-02
   6.7168152e-01   5.5519095e-02
   6.7176955e-01   5.3928527e-02
   6.7185758e-01   5.2387328e-02
   6.7194562e-01   5.0895128e-02
   6.7203365e-01   4.9451550e-02
   6.7212169e-01   4.8056205e-02
   6.7220972e-01   4.6708696e-02
   6.7229775e-01   4.5408618e-02
   6.7238579e-01   4.4155557e-02
   6.7247382e-01   4.2949090e-02
   6.7256185e-01   4.1788786e-02
   6.7264989e-01   4.0674206e-02
   6.7273792e-01   3.9604903e-02
   6.7282595e-01   3.8580425e-02
   6.7291399e-01   3.7600310e-02
   6.7300202e-01   3.6664090e-02
   6.7309006e-01   3.5771290e-02
   6.7317809e-01   3.4921429e-02
   6.7326612e-01   3.4114020e-02
   6.7335416e-01   3.3348569e-02
   6.7344219e-01   3.2624578e-02
   6.7353022e-01   3.1941541e-02
   6.7361826e-01   3.1298949e-02
   6.7370629e-01   3.0696286e-02
   6.7379433e-01   3.0133034e-02
   6.7388236e-01   2.9608668e-02
   6.7397039e-01   2.9122658e-02
   6.7405843e-01   2.8674473e-02
   6.7414646e-01   2.8263576e-02
   6.7423449e-01   2.7889427e-02
   6.7432253e-01   2.7551483e-02
   6.7441056e-01   2.7249196e-02
   6.7449860e-01   2.6982018e-02
   6.7458663e-01   2.6749395e-02
   6.7467466e-01   2.6550774e-02
   6.7476270e-01   2.6385597e-02
   6.7485073e-01   2.6253306e-02
   6.7493876e-01   2.6153340e-02
   6.7502680e-01   2.6085137e-02
   6.7511483e-01   2.6048133e-02
   6.7520287e-01   2.6041763e-02
   6.7529090e-01   2.6065462e-02
   6.7537893e-01   2.6118663e-02
   6.7546697e-01   2.6200800e-02
   6.7555500e-01   2.6311307e-02
   6.7564303e-01   2.6449614e-02
   6.7573107e-01   2.6615157e-02
   6.7581910e-01   2.6807367e-02
   6.7590714e-01   2.7025679e-02
   6.7599517e-01   2.7269528e-02
   6.7608320e-01   2.7538350e-02
   6.7617124e-01   2.7831580e-02
   6.7625927e-01   2.8148657e-02
   6.7634730e-01   2.8489020e-02
   6.7643534e-01   2.8852111e-02
   6.7652337e-01   2.9237373e-02
   6.7661140e-01   2.9644250e-02
   6.7669944e-01   3.0072190e-02
   6.7678747e-01   3.0520643e-02
   6.7687551e-01   3.0989060e-02
   6.7696354e-01   3.1476897e-02
   6.7705157e-01   3.1983612e-02
   6.7713961e-01   3.2508664e-02
   6.7722764e-01   3.3051519e-02
   6.7731567e-01   3.3611643e-02
   6.7740371e-01   3.4188506e-02
   6.7749174e-01   3.4781585e-02
   6.7757978e-01   3.5390355e-02
   6.7766781e-01   3.6014301e-02
   6.7775584e-01   3.6652906e-02
   6.7784388e-01   3.7305663e-02
   6.7793191e-01   3.7972065e-02
   6.7801994e-01   3.8651610e-02
   6.7810798e-01   3.9343804e-02
   6.7819601e-01   4.0048152e-02
   6.7828405e-01   4.0764170e-02
   6.7837208e-01   4.1491373e-02
   6.7846011e-01   4.2229285e-02
   6.7854815e-01   4.2977433e-02
   6.7863618e-01   4.3735350e-02
   6.7872421e-01   4.4502575e-02
   6.7881225e-01   4.5278650e-02
   6.7890028e-01   4.6063125e-02
   6.7898832e-01   4.6855555e-02
   6.7907635e-01   4.7655498e-02
   6.7916438e-01   4.8462522e-02
   6.7925242e-01   4.9276196e-02
   6.7934045e-01   5.0096100e-02
   6.7942848e-01   5.0921815e-02
   6.7951652e-01   5.1752931e-02
   6.7960455e-01   5.2589043e-02
   6.7969258e-01   5.3429752e-02
   6.7978062e-01   5.4274665e-02
   6.7986865e-01   5.5123396e-02
   6.7995669e-01   5.5975565e-02
   6.8004472e-01   5.6830797e-02
   6.8013275e-01   5.7688724e-02
   6.8022079e-01   5.8548985e-02
   6.8030882e-01   5.9411224e-02
   6.8039685e-01   6.0275093e-02
   6.8048489e-01   6.1140249e-02
   6.8057292e-01   6.2006356e-02
   6.8066096e-01   6.2873085e-02
   6.8074899e-01   6.3740112e-02
   6.8083702e-01   6.4607121e-02
   6.8092506e-01   6.5473801e-02
   6.8101309e-01   6.6339848e-02
   6.8110112e-01   6.7204965e-02
   6.8118916e-01   6.8068861e-02
   6.8127719e-01   6.8931252e-02
   6.8136523e-01   6.9791860e-02
   6.8145326e-01   7.0650413e-02
   6.8154129e-01   7.1506645e-02
   6.8162933e-01   7.2360299e-02
   6.8171736e-01   7.3211122e-02
   6.8180539e-01   7.4058868e-02
   6.8189343e-01   7.4903297e-02
   6.8198146e-01   7.5744177e-02
   6.8206950e-01   7.6581279e-02
   6.8215753e-01   7.7414383e-02
   6.8224556e-01   7.8243276e-02
   6.8233360e-01   7.9067747e-02
   6.8242163e-01   7.9887596e-02
   6.8250966e-01   8.0702627e-02
   6.8259770e-01   8.1512648e-02
   6.8268573e-01   8.2317476e-02
   6.8277377e-01   8.3116934e-02
   6.8286180e-01   8.3910848e-02
   6.8294983e-01   8.4699053e-02
   6.8303787e-01   8.5481388e-02
   6.8312590e-01   8.6257699e-02
   6.8321393e-01   8.7027836e-02
   6.8330197e-01   8.7791657e-02
   6.8339000e-01   8.8549023e-02
   6.8347803e-01   8.9299802e-02
   6.8356607e-01   9.0043868e-02
   6.8365410e-01   9.0781098e-02
   6.8374214e-01   9.1511378e-02
   6.8383017e-01   9.2234595e-02
   6.8391820e-01   9.2950645e-02
   6.8400624e-01   9.3659427e-02
   6.8409427e-01   9.4360845e-02
   6.8418230e-01   9.5054808e-02
   6.8427034e-01   9.5741232e-02
   6.8435837e-01   9.6420035e-02
   6.8444641e-01   9.7091141e-02
   6.8453444e-01   9.7754479e-02
   6.8462247e-01   9.8409982e-02
   6.8471051e-01   9.9057587e-02
   6.8479854e-01   9.9697236e-02
   6.8488657e-01   1.0032888e-01
   6.8497461e-01   1.0095246e-01
   6.8506264e-01   1.0156794e-01
   6.8515068e-01   1.0217527e-01
   6.8523871e-01   1.0277442e-01
   6.8532674e-01   1.0336536e-01
   6.8541478e-01   1.0394805e-01
   6.8550281e-01   1.0452247e-01
   6.8559084e-01   1.0508860e-01
   6.8567888e-01   1.0564642e-01
   6.8576691e-01   1.0619591e-01
   6.8585495e-01   1.0673707e-01
   6.8594298e-01   1.0726989e-01
   6.8603101e-01   1.0779435e-01
   6.8611905e-01   1.0831046e-01
   6.8620708e-01   1.0881823e-01
   6.8629511e-01   1.0931765e-01
   6.8638315e-01   1.0980873e-01
   6.8647118e-01   1.1029149e-01
   6.8655922e-01   1.1076593e-01
   6.8664725e-01   1.1123207e-01
   6.8673528e-01   1.1168993e-01
   6.8682332e-01   1.1213954e-01
   6.8691135e-01   1.1258090e-01
   6.8699938e-01   1.1301406e-01
   6.8708742e-01   1.1343903e-01
   6.8717545e-01   1.1385584e-01
   6.8726348e-01   1.1426454e-01
   6.8735152e-01   1.1466515e-01
   6.8743955e-01   1.1505770e-01
   6.8752759e-01   1.1544225e-01
   6.8761562e-01   1.1581882e-01
   6.8770365e-01   1.1618745e-01
   6.8779169e-01   1.1654820e-01
   6.8787972e-01   1.1690110e-01
   6.8796775e-01   1.1724620e-01
   6.8805579e-01   1.1758354e-01
   6.8814382e-01   1.1791319e-01
   6.8823186e-01   1.1823518e-01
   6.8831989e-01   1.1854957e-01
   6.8840792e-01   1.1885641e-01
   6.8849596e-01   1.1915575e-01
   6.8858399e-01   1.1944766e-01
   6.8867202e-01   1.1973217e-01
   6.8876006e-01   1.2000936e-01
   6.8884809e-01   1.2027927e-01
   6.8893613e-01   1.2054197e-01
   6.8902416e-01   1.2079751e-01
   6.8911219e-01   1.2104595e-01
   6.8920023e-01   1.2128736e-01
   6.8928826e-01   1.2152179e-01
   6.8937629e-01   1.2174931e-01
   6.8946433e-01   1.2196997e-01
   6.8955236e-01   1.2218383e-01
   6.8964040e-01   1.2239097e-01
   6.8972843e-01   1.2259144e-01
   6.8981646e-01   1.2278530e-01
   6.8990450e-01   1.2297262e-01
   6.8999253e-01   1.2315345e-01
   6.9008056e-01   1.2332787e-01


==> QmR_spectrum.dat <==
  -5.0000000e+01   1.1134155e-04
  -4.9000000e+01   3.5399773e-04
  -4.8000000e+01   1.8692474e-04
  -4.7000000e+01   4.7524892e-04
  -4.6000000e+01   2.9010980e-04
  -4.5000000e+01   2.1906431e-03
  -4.4000000e+01   4.9289000e-03
  -4.3000000e+01   4.4936177e-03
  -4.2000000e+01   7.7607613e-04
  -4.1000000e+01   3.4612584e-03
  -4.0000000e+01   1.6198213e-03
  -3.9000000e+01   7.1120689e-03
  -3.8000000e+01   0.0000000e+00
  -3.7000000e+01   7.3666593e-03
  -3.6000000e+01   8.7366898e-03
  -3.5000000e+01   8.4260724e-03
  -3.4000000e+01   1.0603029e-02
  -3.3000000e+01   1.8817501e-02
  -3.2000000e+01   1.0581284e-02
  -3.1000000e+01   1.3454045e-02
  -3.0000000e+01   2.9703037e-02
  -2.9000000e+01   2.4041030e-02
  -2.8000000e+01   1.9157952e-02
  -2.7000000e+01   0.0000000e+00
  -2.6000000e+01   1.5736830e-02
  -2.5000000e+01   2.7114053e-02
  -2.4000000e+01   2.9398940e-02
  -2.3000000e+01   6.9139945e-03
  -2.2000000e+01   1.3893333e-02
  -2.1000000e+01   9.1533994e-03
  -2.0000000e+01   4.8710204e-02
  -1.9000000e+01   7.3031940e-02
  -1.8000000e+01   0.0000000e+00
  -1.7000000e+01   1.3250060e-02
  -1.6000000e+01   3.5411531e-02
  -1.5000000e+01   1.7633947e-02
  -1.4000000e+01   4.8364994e-02
  -1.3000000e+01   6.4403638e-02
  -1.2000000e+01   4.6444830e-02
  -1.1000000e+01   4.1397015e-02
  -1.0000000e+01   2.7806844e-02
  -9.0000000e+00   4.3175418e-02
  -8.0000000e+00   5.7567410e-02
  -7.0000000e+00   1.2537104e-02
  -6.0000000e+00   6.0577697e-02
  -5.0000000e+00   9.2581469e-02
  -4.0000000e+00   6.5316927e-02
  -3.0000000e+00   0.0000000e+00
  -2.0000000e+00   5.8075345e-02
  -1.0000000e+00   3.1142298e-02
   0.0000000e+00   4.1115045e-02
   1.0000000e+00   4.0339884e-02
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   2.4150004e-02
   4.0000000e+00   3.4448884e-02
   5.0000000e+00   7.9805080e-02
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   3.9429306e-02
   8.0000000e+00   2.6639499e-02
   9.0000000e+00   4.1259923e-02
   1.0000000e+01   2.4964430e-02
   1.1000000e+01   4.7199144e-02
   1.2000000e+01   5.5841781e-02
   1.3000000e+01   4.3723641e-02
   1.4000000e+01   2.8629257e-02
   1.5000000e+01   1.5091083e-02
   1.6000000e+01   2.7682165e-02
   1.7000000e+01   1.9946080e-02
   1.8000000e+01   1.4965035e-02
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   4.6704938e-02
   2.1000000e+01   2.8213676e-02
   2.2000000e+01   2.4133898e-02
   2.3000000e+01   2.0913993e-02
   2.4000000e+01   9.0943162e-03
   2.5000000e+01   1.0171368e-02
   2.6000000e+01   1.3791161e-02
   2.7000000e+01   1.4577766e-02
   2.8000000e+01   1.1937308e-02
   2.9000000e+01   1.6961432e-02
   3.0000000e+01   2.1656291e-02
   3.1000000e+01   1.4722487e-02
   3.2000000e+01   2.7567874e-03
   3.3000000e+01   7.9099657e-03
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   8.0692742e-03
   3.7000000e+01   8.2925097e-03
   3.8000000e+01   6.0600911e-03
   3.9000000e+01   2.7494596e-03
   4.0000000e+01   2.2252288e-03
   4.1000000e+01   2.2700300e-03
   4.2000000e+01   8.5610835e-04
   4.3000000e+01   2.5805195e-03
   4.4000000e+01   2.8952356e-03
   4.5000000e+01   1.7038635e-03
   4.6000000e+01   7.0193665e-04
   4.7000000e+01   4.8753051e-04
   4.8000000e+01   2.4007025e-04
   4.9000000e+01   6.1181701e-05
   5.0000000e+01   0.0000000e+00


==> R_imag.dat <==
   2.5000000e-01   4.0000000e-01
   2.5008803e-01   4.0195543e-01
   2.5017607e-01   4.0383801e-01
   2.5026410e-01   4.0564602e-01
   2.5035213e-01   4.0737776e-01
   2.5044017e-01   4.0903154e-01
   2.5052820e-01   4.1060571e-01
   2.5061624e-01   4.1209866e-01
   2.5070427e-01   4.1350879e-01
   2.5079230e-01   4.1483452e-01
   2.5088034e-01   4.1607433e-01
   2.5096837e-01   4.1722672e-01
   2.5105640e-01   4.1829022e-01
   2.5114444e-01   4.1926339e-01
   2.5123247e-01   4.2014485e-01
   2.5132051e-01   4.2093323e-01
   2.5140854e-01   4.2162721e-01
   2.5149657e-01   4.2222552e-01
   2.5158461e-01   4.2272693e-01
   2.5167264e-01   4.2313024e-01
   2.5176067e-01   4.2343429e-01
   2.5184871e-01   4.2363799e-01
   2.5193674e-01   4.2374028e-01
   2.5202478e-01   4.2374014e-01
   2.5211281e-01   4.2363661e-01
   2.5220084e-01   4.2342879e-01
   2.5228888e-01   4.2311580e-01
   2.5237691e-01   4.2269683e-01
   2.5246494e-01   4.2217113e-01
   2.5255298e-01   4.2153798e-01
   2.5264101e-01   4.2079673e-01
   2.5272905e-01   4.1994679e-01
   2.5281708e-01   4.1898761e-01
   2.5290511e-01   4.1791870e-01
   2.5299315e-01   4.1673964e-01
   2.5308118e-01   4.1545005e-01
   2.5316921e-01   4.1404961e-01
   2.5325725e-01   4.1253808e-01
   2.5334528e-01   4.1091524e-01
   2.5343332e-01   4.0918098e-01
   2.5352135e-01   4.0733521e-01
   2.5360938e-01   4.0537792e-01
   2.5369742e-01   4.0330915e-01
   2.5378545e-01   4.0112901e-01
   2.5387348e-01   3.9883767e-01
   2.5396152e-01   3.9643536e-01
   2.5404955e-01   3.9392238e-01
   2.5413758e-01   3.9129907e-01
   2.5422562e-01   3.8856587e-01
   2.5431365e-01   3.8572326e-01
   2.5440169e-01   3.8277177e-01
   2.5448972e-01   3.7971201e-01
   2.5457775e-01   3.7654466e-01
   2.5466579e-01   3.7327045e-01
   2.5475382e-01   3.6989017e-01
   2.5484185e-01   3.6640469e-01
   2.5492989e-01   3.6281492e-01
   2.5501792e-01   3.5912185e-01
   2.5510596e-01   3.5532652e-01
   2.5519399e-01   3.5143003e-01
   2.5528202e-01   3.4743356e-01
   2.5537006e-01   3.4333833e-01
   2.5545809e-01   3.3914562e-01
   2.5554612e-01   3.3485680e-01
   2.5563416e-01   3.3047325e-01
   2.5572219e-01   3.2599645e-01
   2.5581023e-01   3.2142792e-01
   2.5589826e-01   3.1676924e-01
   2.5598629e-01   3.1202204e-01
   2.5607433e-01   3.0718801e-01
   2.5616236e-01   3.0226891e-01
   2.5625039e-01   2.9726653e-01
   2.5633843e-01   2.9218273e-01
   2.5642646e-01   2.8701940e-01
   2.5651450e-01   2.8177852e-01
   2.5660253e-01   2.7646208e-01
   2.5669056e-01   2.7107215e-01
   2.5677860e-01   2.6561082e-01
   2.5686663e-01   2.6008024e-01
   2.5695466e-01   2.5448263e-01
   2.5704270e-01   2.4882021e-01
   2.5713073e-01   2.4309527e-01
   2.5721877e-01   2.3731014e-01
   2.5730680e-01   2.3146719e-01
   2.5739483e-01   2.2556882e-01
   2.5748287e-01   2.1961749e-01
   2.5757090e-01   2.1361567e-01
   2.5765893e-01   2.0756589e-01
   2.5774697e-01   2.0147070e-01
   2.5783500e-01   1.9533267e-01
   2.5792303e-01   1.8915444e-01
   2.5801107e-01   1.8293864e-01
   2.5809910e-01   1.7668795e-01
   2.5818714e-01   1.7040507e-01
   2.5827517e-01   1.6409272e-01
   2.5836320e-01   1.5775366e-01
   2.5845124e-01   1.5139065e-01
   2.5853927e-01   1.4500649e-01
   2.5862730e-01   1.3860399e-01
   2.5871534e-01   1.3218596e-01
   2.5880337e-01   1.2575526e-01
   2.5889141e-01   1.1931474e-01
   2.5897944e-01   1.1286726e-01
   2.5906747e-01   1.0641569e-01
   2.5915551e-01   9.9962938e-02
   2.5924354e-01   9.3511878e-02
   2.5933157e-01   8.7065408e-02
   2.5941961e-01   8.0626430e-02
   2.5950764e-01   7.4197843e-02
   2.5959568e-01   6.7782546e-02
   2.5968371e-01   6.1383437e-02
   2.5977174e-01   5.5003411e-02
   2.5985978e-01   4.8645353e-02
   2.5994781e-01   4.2312146e-02
   2.6003584e-01   3.6006659e-02
   2.6012388e-01   2.9731752e-02
   2.6021191e-01   2.3490272e-02
   2.6029995e-01   1.7285052e-02
   2.6038798e-01   1.1118908e-02
   2.6047601e-01   4.9946370e-03
   2.6056405e-01  -1.0849817e-03
   2.6065208e-01  -7.1171918e-03
   2.6074011e-01  -1.3099260e-02
   2.6082815e-01  -1.9028477e-02
   2.6091618e-01  -2.4902161e-02
   2.6100421e-01  -3.0717658e-02
   2.6109225e-01  -3.6472343e-02
   2.6118028e-01  -4.2163626e-02
   2.6126832e-01  -4.7788945e-02
   2.6135635e-01  -5.3345776e-02
   2.6144438e-01  -5.8831630e-02
   2.6153242e-01  -6.4244057e-02
   2.6162045e-01  -6.9580645e-02
   2.6170848e-01  -7.4839022e-02
   2.6179652e-01  -8.0016860e-02
   2.6188455e-01  -8.5111875e-02
   2.6197259e-01  -9.0121826e-02
   2.6206062e-01  -9.5044519e-02
   2.6214865e-01  -9.9877809e-02
   2.6223669e-01  -1.0461960e-01
   2.6232472e-01  -1.0926784e-01
   2.6241275e-01  -1.1382055e-01
   2.6250079e-01  -1.1827577e-01
   2.6258882e-01  -1.2263162e-01
   2.6267686e-01  -1.2688627e-01
   2.6276489e-01  -1.3103794e-01
   2.6285292e-01  -1.3508492e-01
   2.6294096e-01  -1.3902553e-01
   2.6302899e-01  -1.4285819e-01
   2.6311702e-01  -1.4658134e-01
   2.6320506e-01  -1.5019352e-01
   2.6329309e-01  -1.5369331e-01
   2.6338113e-01  -1.5707934e-01
   2.6346916e-01  -1.6035033e-01
   2.6355719e-01  -1.6350506e-01
   2.6364523e-01  -1.6654235e-01
   2.6373326e-01  -1.6946113e-01
   2.6382129e-01  -1.7226036e-01
   2.6390933e-01  -1.7493908e-01
   2.6399736e-01  -1.7749639e-01
   2.6408540e-01  -1.7993147e-01
   2.6417343e-01  -1.8224357e-01
   2.6426146e-01  -1.8443199e-01
   2.6434950e-01  -1.8649612e-01
   2.6443753e-01  -1.8843541e-01
   2.6452556e-01  -1.9024938e-01
   2.6461360e-01  -1.9193762e-01
   2.6470163e-01  -1.9349979e-01
   2.6478966e-01  -1.9493562e-01
   2.6487770e-01  -1.9624491e-01
   2.6496573e-01  -1.9742755e-01
   2.6505377e-01  -1.9848346e-01
   2.6514180e-01  -1.9941266e-01
   2.6522983e-01  -2.0021523e-01
   2.6531787e-01  -2.0089133e-01
   2.6540590e-01  -2.0144119e-01
   2.6549393e-01  -2.0186508e-01
   2.6558197e-01  -2.0216337e-01
   2.6567000e-01  -2.0233649e-01
   2.6575804e-01  -2.0238495e-01
   2.6584607e-01  -2.0230930e-01
   2.6593410e-01  -2.0211017e-01
   2.6602214e-01  -2.0178828e-01
   2.6611017e-01  -2.0134438e-01
   2.6619820e-01  -2.0077930e-01
   2.6628624e-01  -2.0009395e-01
   2.6637427e-01  -1.9928928e-01
   2.6646231e-01  -1.9836632e-01
   2.6655034e-01  -1.9732616e-01
   2.6663837e-01  -1.9616994e-01
   2.6672641e-01  -1.9489887e-01
   2.6681444e-01  -1.9351422e-01
   2.6690247e-01  -1.9201732e-01
   2.6699051e-01  -1.9040956e-01
   2.6707854e-01  -1.8869238e-01
   2.6716658e-01  -1.8686727e-01
   2.6725461e-01  -1.8493580e-01
   2.6734264e-01  -1.8289956e-01
   2.6743068e-01  -1.8076021e-01
   2.6751871e-01  -1.7851947e-01
   2.6760674e-01  -1.7617910e-01
   2.6769478e-01  -1.7374090e-01
   2.6778281e-01  -1.7120672e-01
   2.6787085e-01  -1.6857848e-01
   2.6795888e-01  -1.6585810e-01
   2.6804691e-01  -1.6304759e-01
   2.6813495e-01  -1.6014896e-01
   2.6822298e-01  -1.5716430e-01
   2.6831101e-01  -1.5409570e-01
   2.6839905e-01  -1.5094531e-01
   2.6848708e-01  -1.4771530e-01
   2.6857511e-01  -1.4440791e-01
   2.6866315e-01  -1.4102536e-01
   2.6875118e-01  -1.3756993e-01
   2.6883922e-01  -1.3404394e-01
   2.6892725e-01  -1.3044971e-01
   2.6901528e-01  -1.2678960e-01
   2.6910332e-01  -1.2306599e-01
   2.6919135e-01  -1.1928128e-01
   2.6927938e-01  -1.1543791e-01
   2.6936742e-01  -1.1153831e-01
   2.6945545e-01  -1.0758495e-01
   2.6954349e-01  -1.0358029e-01
   2.6963152e-01  -9.9526836e-02
   2.6971955e-01  -9.5427080e-02
   2.6980759e-01  -9.1283534e-02
   2.6989562e-01  -8.7098719e-02
   2.6998365e-01  -8.2875159e-02
   2.7007169e-01  -7.8615385e-02
   2.7015972e-01  -7.4321931e-02
   2.7024776e-01  -6.9997331e-02
   2.7033579e-01  -6.5644120e-02
   2.7042382e-01  -6.1264828e-02
   2.7051186e-01  -5.6861984e-02
   2.7059989e-01  -5.2438109e-02
   2.7068792e-01  -4.7995718e-02
   2.7077596e-01  -4.3537316e-02
   2.7086399e-01  -3.9065397e-02
   2.7095203e-01  -3.4582441e-02
   2.7104006e-01  -3.0090916e-02
   2.7112809e-01  -2.5593272e-02
   2.7121613e-01  -2.1091943e-02
   2.7130416e-01  -1.6589341e-02
   2.7139219e-01  -1.2087860e-02
   2.7148023e-01  -7.5898694e-03
   2.7156826e-01  -3.0977144e-03
   2.7165630e-01   1.3862851e-03
   2.7174433e-01   5.8598365e-03
   2.7183236e-01   1.0320676e-02
   2.7192040e-01   1.4766571e-02
   2.7200843e-01   1.9195321e-02
   2.7209646e-01   2.3604756e-02
   2.7218450e-01   2.7992744e-02
   2.7227253e-01   3.2357187e-02
   2.7236056e-01   3.6696027e-02
   2.7244860e-01   4.1007241e-02
   2.7253663e-01   4.5288851e-02
   2.7262467e-01   4.9538915e-02
   2.7271270e-01   5.3755537e-02
   2.7280073e-01   5.7936865e-02
   2.7288877e-01   6.2081090e-02
   2.7297680e-01   6.6186450e-02
   2.7306483e-01   7.0251230e-02
   2.7315287e-01   7.4273765e-02
   2.7324090e-01   7.8252436e-02
   2.7332894e-01   8.2185677e-02
   2.7341697e-01   8.6071972e-02
   2.7350500e-01   8.9909856e-02
   2.7359304e-01   9.3697918e-02
   2.7368107e-01   9.7434802e-02
   2.7376910e-01   1.0111920e-01
   2.7385714e-01   1.0474988e-01
   2.7394517e-01   1.0832563e-01
   2.7403321e-01   1.1184532e-01
   2.7412124e-01   1.1530788e-01
   2.7420927e-01   1.1871228e-01
   2.7429731e-01   1.2205756e-01
   2.7438534e-01   1.2534282e-01
   2.7447337e-01   1.2856721e-01
   2.7456141e-01   1.3172995e-01
   2.7464944e-01   1.3483030e-01
   2.7473748e-01   1.3786762e-01
   2.7482551e-01   1.4084127e-01
   2.7491354e-01   1.4375074e-01
   2.7500158e-01   1.4659551e-01
   2.7508961e-01   1.4937518e-01
   2.7517764e-01   1.5208938e-01
   2.7526568e-01   1.5473781e-01
   2.7535371e-01   1.5732021e-01
   2.7544174e-01   1.5983642e-01
   2.7552978e-01   1.6228630e-01
   2.7561781e-01   1.6466979e-01
   2.7570585e-01   1.6698690e-01
   2.7579388e-01   1.6923768e-01
   2.7588191e-01   1.7142225e-01
   2.7596995e-01   1.7354077e-01
   2.7605798e-01   1.7559349e-01
   2.7614601e-01   1.7758070e-01
   2.7623405e-01   1.7950274e-01
   2.7632208e-01   1.8136002e-01
   2.7641012e-01   1.8315300e-01
   2.7649815e-01   1.8488221e-01
   2.7658618e-01   1.8654820e-01
   2.7667422e-01   1.8815162e-01
   2.7676225e-01   1.8969313e-01
   2.7685028e-01   1.9117348e-01
   2.7693832e-01   1.9259344e-01
   2.7702635e-01   1.9395386e-01
   2.7711439e-01   1.9525561e-01
   2.7720242e-01   1.9649963e-01
   2.7729045e-01   1.9768691e-01
   2.7737849e-01   1.9881847e-01
   2.7746652e-01   1.9989539e-01
   2.7755455e-01   2.0091878e-01
   2.7764259e-01   2.0188981e-01
   2.7773062e-01   2.0280969e-01
   2.7781866e-01   2.0367966e-01
   2.7790669e-01   2.0450102e-01
   2.7799472e-01   2.0527507e-01
   2.7808276e-01   2.0600320e-01
   2.7817079e-01   2.0668679e-01
   2.7825882e-01   2.0732729e-01
   2.7834686e-01   2.0792615e-01
   2.7843489e-01   2.0848488e-01
   2.7852293e-01   2.0900500e-01
   2.7861096e-01   2.0948808e-01
   2.7869899e-01   2.0993570e-01
   2.7878703e-01   2.1034948e-01
   2.7887506e-01   2.1073104e-01
   2.7896309e-01   2.1108206e-01
   2.7905113e-01   2.1140421e-01
   2.7913916e-01   2.1169919e-01
   2.7922719e-01   2.1196872e-01
   2.7931523e-01   2.1221455e-01
   2.7940326e-01   2.1243841e-01
   2.7949130e-01   2.1264208e-01
   2.7957933e-01   2.1282734e-01
   2.7966736e-01   2.1299597e-01
   2.7975540e-01   2.1314977e-01
   2.7984343e-01   2.1329054e-01
   2.7993146e-01   2.1342009e-01
   2.8001950e-01   2.1354024e-01
   2.8010753e-01   2.1365279e-01
   2.8019557e-01   2.1375957e-01
   2.8028360e-01   2.1386239e-01
   2.8037163e-01   2.1396306e-01
   2.8045967e-01   2.1406338e-01
   2.8054770e-01   2.1416517e-01
   2.8063573e-01   2.1427021e-01
   2.8072377e-01   2.1438028e-01
   2.8081180e-01   2.1449716e-01
   2.8089984e-01   2.1462261e-01
   2.8098787e-01   2.1475838e-01
   2.8107590e-01   2.1490620e-01
   2.8116394e-01   2.1506778e-01
   2.8125197e-01   2.1524481e-01
   2.8134000e-01   2.1543898e-01
   2.8142804e-01   2.1565193e-01
   2.8151607e-01   2.1588529e-01
   2.8160411e-01   2.1614067e-01
   2.8169214e-01   2.1641964e-01
   2.8178017e-01   2.1672376e-01
   2.8186821e-01   2.1705454e-01
   2.8195624e-01   2.1741349e-01
   2.8204427e-01   2.1780205e-01
   2.8213231e-01   2.1822165e-01
   2.8222034e-01   2.1867369e-01
   2.8230838e-01   2.1915951e-01
   2.8239641e-01   2.1968045e-01
   2.8248444e-01   2.2023777e-01
   2.8257248e-01   2.2083272e-01
   2.8266051e-01   2.2146649e-01
   2.8274854e-01   2.2214026e-01
   2.8283658e-01   2.2285512e-01
   2.8292461e-01   2.2361216e-01
   2.8301264e-01   2.2441240e-01
   2.8310068e-01   2.2525683e-01
   2.8318871e-01   2.2614636e-01
   2.8327675e-01   2.2708190e-01
   2.8336478e-01   2.2806427e-01
   2.8345281e-01   2.2909427e-01
   2.8354085e-01   2.3017264e-01
   2.8362888e-01   2.3130006e-01
   2.8371691e-01   2.3247716e-01
   2.8380495e-01   2.3370453e-01
   2.8389298e-01   2.3498270e-01
   2.8398102e-01   2.3631215e-01
   2.8406905e-01   2.3769330e-01
   2.8415708e-01   2.3912651e-01
   2.8424512e-01   2.4061210e-01
   2.8433315e-01   2.4215032e-01
   2.8442118e-01   2.4374138e-01
   2.8450922e-01   2.4538542e-01
   2.8459725e-01   2.4708253e-01
   2.8468529e-01   2.4883275e-01
   2.8477332e-01   2.5063604e-01
   2.8486135e-01   2.5249233e-01
   2.8494939e-01   2.5440148e-01
   2.8503742e-01   2.5636330e-01
   2.8512545e-01   2.5837752e-01
   2.8521349e-01   2.6044385e-01
   2.8530152e-01   2.6256191e-01
   2.8538956e-01   2.6473129e-01
   2.8547759e-01   2.6695150e-01
   2.8556562e-01   2.6922200e-01
   2.8565366e-01   2.7154222e-01
   2.8574169e-01   2.7391149e-01
   2.8582972e-01   2.7632912e-01
   2.8591776e-01   2.7879435e-01
   2.8600579e-01   2.8130636e-01
   2.8609383e-01   2.8386430e-01
   2.8618186e-01   2.8646723e-01
   2.8626989e-01   2.8911420e-01
   2.8635793e-01   2.9180418e-01
   2.8644596e-01   2.9453608e-01
   2.8653399e-01   2.9730880e-01
   2.8662203e-01   3.0012114e-01
   2.8671006e-01   3.0297189e-01
   2.8679809e-01   3.0585976e-01
   2.8688613e-01   3.0878345e-01
   2.8697416e-01   3.1174159e-01
   2.8706220e-01   3.1473275e-01
   2.8715023e-01   3.1775549e-01
   2.8723826e-01   3.2080831e-01
   2.8732630e-01   3.2388966e-01
   2.8741433e-01   3.2699795e-01
   2.8750236e-01   3.3013158e-01
   2.8759040e-01   3.3328886e-01
   2.8767843e-01   3.3646811e-01
   2.8776647e-01   3.3966758e-01
   2.8785450e-01   3.4288550e-01
   2.8794253e-01   3.4612007e-01
   2.8803057e-01   3.4936946e-01
   2.8811860e-01   3.5263178e-01
   2.8820663e-01   3.5590514e-01
   2.8829467e-01   3.5918762e-01
   2.8838270e-01   3.6247726e-01
   2.8847074e-01   3.6577208e-01
   2.8855877e-01   3.6907008e-01
   2.8864680e-01   3.7236923e-01
   2.8873484e-01   3.7566748e-01
   2.8882287e-01   3.7896278e-01
   2.8891090e-01   3.8225303e-01
   2.8899894e-01   3.8553614e-01
   2.8908697e-01   3.8880999e-01
   2.8917501e-01   3.9207246e-01
   2.8926304e-01   3.9532140e-01
   2.8935107e-01   3.9855467e-01
   2.8943911e-01   4.0177012e-01
   2.8952714e-01   4.0496558e-01
   2.8961517e-01   4.0813888e-01
   2.8970321e-01   4.1128786e-01
   2.8979124e-01   4.1441035e-01
   2.8987927e-01   4.1750416e-01
   2.8996731e-01   4.2056714e-01
   2.9005534e-01   4.2359713e-01
   2.9014338e-01   4.2659195e-01
   2.9023141e-01   4.2954946e-01
   2.9031944e-01   4.3246752e-01
   2.9040748e-01   4.3534400e-01
   2.9049551e-01   4.3817676e-01
   2.9058354e-01   4.4096372e-01
   2.9067158e-01   4.4370277e-01
   2.9075961e-01   4.4639184e-01
   2.9084765e-01   4.4902888e-01
   2.9093568e-01   4.5161186e-01
   2.9102371e-01   4.5413877e-01
   2.9111175e-01   4.5660760e-01
   2.9119978e-01   4.5901641e-01
   2.9128781e-01   4.6136326e-01
   2.9137585e-01   4.6364624e-01
   2.9146388e-01   4.6586347e-01
   2.9155192e-01   4.6801311e-01
   2.9163995e-01   4.7009335e-01
   2.9172798e-01   4.7210240e-01
   2.9181602e-01   4.7403853e-01
   2.9190405e-01   4.7590004e-01
   2.9199208e-01   4.7768526e-01
   2.9208012e-01   4.7939256e-01
   2.9216815e-01   4.8102036e-01
   2.9225619e-01   4.8256712e-01
   2.9234422e-01   4.8403135e-01
   2.9243225e-01   4.8541159e-01
   2.9252029e-01   4.8670645e-01
   2.9260832e-01   4.8791456e-01
   2.9269635e-01   4.8903463e-01
   2.9278439e-01   4.9006539e-01
   2.9287242e-01   4.9100564e-01
   2.9296046e-01   4.9185423e-01
   2.9304849e-01   4.9261006e-01
   2.9313652e-01   4.9327209e-01
   2.9322456e-01   4.9383933e-01
   2.9331259e-01   4.9431084e-01
   2.9340062e-01   4.9468576e-01
   2.9348866e-01   4.9496326e-01
   2.9357669e-01   4.9514259e-01
   2.9366472e-01   4.9522304e-01
   2.9375276e-01   4.9520399e-01
   2.9384079e-01   4.9508485e-01
   2.9392883e-01   4.9486511e-01
   2.9401686e-01   4.9454432e-01
   2.9410489e-01   4.9412208e-01
   2.9419293e-01   4.9359806e-01
   2.9428096e-01   4.9297201e-01
   2.9436899e-01   4.9224372e-01
   2.9445703e-01   4.9141306e-01
   2.9454506e-01   4.9047995e-01
   2.9463310e-01   4.8944439e-01
   2.9472113e-01   4.8830643e-01
   2.9480916e-01   4.8706621e-01
   2.9489720e-01   4.8572391e-01
   2.9498523e-01   4.8427978e-01
   2.9507326e-01   4.8273415e-01
   2.9516130e-01   4.8108739e-01
   2.9524933e-01   4.7933997e-01
   2.9533737e-01   4.7749239e-01
   2.9542540e-01   4.7554523e-01
   2.9551343e-01   4.7349915e-01
   2.9560147e-01   4.7135484e-01
   2.9568950e-01   4.6911309e-01
   2.9577753e-01   4.6677473e-01
   2.9586557e-01   4.6434066e-01
   2.9595360e-01   4.6181184e-01
   2.9604164e-01   4.5918931e-01
   2.9612967e-01   4.5647414e-01
   2.9621770e-01   4.5366748e-01
   2.9630574e-01   4.5077055e-01
   2.9639377e-01   4.4778461e-01
   2.9648180e-01   4.4471100e-01
   2.9656984e-01   4.4155108e-01
   2.9665787e-01   4.3830632e-01
   2.9674591e-01   4.3497821e-01
   2.9683394e-01   4.3156830e-01
   2.9692197e-01   4.2807821e-01
   2.9701001e-01   4.2450960e-01
   2.9709804e-01   4.2086418e-01
   2.9718607e-01   4.1714373e-01
   2.9727411e-01   4.1335005e-01
   2.9736214e-01   4.0948503e-01
   2.9745017e-01   4.0555058e-01
   2.9753821e-01   4.0154865e-01
   2.9762624e-01   3.9748127e-01
   2.9771428e-01   3.9335047e-01
   2.9780231e-01   3.8915836e-01
   2.9789034e-01   3.8490707e-01
   2.9797838e-01   3.8059878e-01
   2.9806641e-01   3.7623572e-01
   2.9815444e-01   3.7182012e-01
   2.9824248e-01   3.6735429e-01
   2.9833051e-01   3.6284054e-01
   2.9841855e-01   3.5828123e-01
   2.9850658e-01   3.5367876e-01
   2.9859461e-01   3.4903553e-01
   2.9868265e-01   3.4435400e-01
   2.9877068e-01   3.3963664e-01
   2.9885871e-01   3.3488594e-01
   2.9894675e-01   3.3010442e-01
   2.9903478e-01   3.2529463e-01
   2.9912282e-01   3.2045913e-01
   2.9921085e-01   3.1560050e-01
   2.9929888e-01   3.1072133e-01
   2.9938692e-01   3.0582423e-01
   2.9947495e-01   3.0091182e-01
   2.9956298e-01   2.9598675e-01
   2.9965102e-01   2.9105165e-01
   2.9973905e-01   2.8610917e-01
   2.9982709e-01   2.8116197e-01
   2.9991512e-01   2.7621271e-01
   3.0000315e-01   2.7126404e-01
   3.0009119e-01   2.6631865e-01
   3.0017922e-01   2.6137917e-01
   3.0026725e-01   2.5644827e-01
   3.0035529e-01   2.5152860e-01
   3.0044332e-01   2.4662280e-01
   3.0053136e-01   2.4173352e-01
   3.0061939e-01   2.3686337e-01
   3.0070742e-01   2.3201497e-01
   3.0079546e-01   2.2719091e-01
   3.0088349e-01   2.2239377e-01
   3.0097152e-01   2.1762613e-01
   3.0105956e-01   2.1289052e-01
   3.0114759e-01   2.0818947e-01
   3.0123562e-01   2.0352547e-01
   3.0132366e-01   1.9890101e-01
   3.0141169e-01   1.9431853e-01
   3.0149973e-01   1.8978045e-01
   3.0158776e-01   1.8528916e-01
   3.0167579e-01   1.8084703e-01
   3.0176383e-01   1.7645636e-01
   3.0185186e-01   1.7211947e-01
   3.0193989e-01   1.6783860e-01
   3.0202793e-01   1.6361597e-01
   3.0211596e-01   1.5945376e-01
   3.0220400e-01   1.5535411e-01
   3.0229203e-01   1.5131910e-01
   3.0238006e-01   1.4735079e-01
   3.0246810e-01   1.4345119e-01
   3.0255613e-01   1.3962226e-01
   3.0264416e-01   1.3586590e-01
   3.0273220e-01   1.3218397e-01
   3.0282023e-01   1.2857830e-01
   3.0290827e-01   1.2505064e-01
   3.0299630e-01   1.2160269e-01
   3.0308433e-01   1.1823612e-01
   3.0317237e-01   1.1495251e-01
   3.0326040e-01   1.1175340e-01
   3.0334843e-01   1.0864029e-01
   3.0343647e-01   1.0561459e-01
   3.0352450e-01   1.0267768e-01
   3.0361254e-01   9.9830859e-02
   3.0370057e-01   9.7075368e-02
   3.0378860e-01   9.4412393e-02
   3.0387664e-01   9.1843053e-02
   3.0396467e-01   8.9368405e-02
   3.0405270e-01   8.6989440e-02
   3.0414074e-01   8.4707085e-02
   3.0422877e-01   8.2522201e-02
   3.0431680e-01   8.0435584e-02
   3.0440484e-01   7.8447962e-02
   3.0449287e-01   7.6559995e-02
   3.0458091e-01   7.4772279e-02
   3.0466894e-01   7.3085338e-02
   3.0475697e-01   7.1499630e-02
   3.0484501e-01   7.0015543e-02
   3.0493304e-01   6.8633398e-02
   3.0502107e-01   6.7353445e-02
   3.0510911e-01   6.6175866e-02
   3.0519714e-01   6.5100773e-02
   3.0528518e-01   6.4128209e-02
   3.0537321e-01   6.3258149e-02
   3.0546124e-01   6.2490496e-02
   3.0554928e-01   6.1825085e-02
   3.0563731e-01   6.1261683e-02
   3.0572534e-01   6.0799987e-02
   3.0581338e-01   6.0439627e-02
   3.0590141e-01   6.0180162e-02
   3.0598945e-01   6.0021085e-02
   3.0607748e-01   5.9961821e-02
   3.0616551e-01   6.0001728e-02
   3.0625355e-01   6.0140098e-02
   3.0634158e-01   6.0376155e-02
   3.0642961e-01   6.0709059e-02
   3.0651765e-01   6.1137905e-02
   3.0660568e-01   6.1661724e-02
   3.0669372e-01   6.2279482e-02
   3.0678175e-01   6.2990083e-02
   3.0686978e-01   6.3792371e-02
   3.0695782e-01   6.4685126e-02
   3.0704585e-01   6.5667069e-02
   3.0713388e-01   6.6736862e-02
   3.0722192e-01   6.7893109e-02
   3.0730995e-01   6.9134355e-02
   3.0739799e-01   7.0459091e-02
   3.0748602e-01   7.1865751e-02
   3.0757405e-01   7.3352717e-02
   3.0766209e-01   7.4918315e-02
   3.0775012e-01   7.6560823e-02
   3.0783815e-01   7.8278465e-02
   3.0792619e-01   8.0069420e-02
   3.0801422e-01   8.1931815e-02
   3.0810225e-01   8.3863734e-02
   3.0819029e-01   8.5863214e-02
   3.0827832e-01   8.7928248e-02
   3.0836636e-01   9.0056788e-02
   3.0845439e-01   9.2246744e-02
   3.0854242e-01   9.4495989e-02
   3.0863046e-01   9.6802355e-02
   3.0871849e-01   9.9163640e-02
   3.0880652e-01   1.0157761e-01
   3.0889456e-01   1.0404198e-01
   3.0898259e-01   1.0655447e-01
   3.0907063e-01   1.0911274e-01
   3.0915866e-01   1.1171442e-01
   3.0924669e-01   1.1435713e-01
   3.0933473e-01   1.1703847e-01
   3.0942276e-01   1.1975599e-01
   3.0951079e-01   1.2250724e-01
   3.0959883e-01   1.2528975e-01
   3.0968686e-01   1.2810102e-01
   3.0977490e-01   1.3093855e-01
   3.0986293e-01   1.3379980e-01
   3.0995096e-01   1.3668225e-01
   3.1003900e-01   1.3958334e-01
   3.1012703e-01   1.4250053e-01
   3.1021506e-01   1.4543124e-01
   3.1030310e-01   1.4837291e-01
   3.1039113e-01   1.5132297e-01
   3.1047917e-01   1.5427884e-01
   3.1056720e-01   1.5723795e-01
   3.1065523e-01   1.6019773e-01
   3.1074327e-01   1.6315561e-01
   3.1083130e-01   1.6610901e-01
   3.1091933e-01   1.6905540e-01
   3.1100737e-01   1.7199222e-01
   3.1109540e-01   1.7491693e-01
   3.1118344e-01   1.7782702e-01
   3.1127147e-01   1.8071996e-01
   3.1135950e-01   1.8359327e-01
   3.1144754e-01   1.8644447e-01
   3.1153557e-01   1.8927111e-01
   3.1162360e-01   1.9207074e-01
   3.1171164e-01   1.9484096e-01
   3.1179967e-01   1.9757937e-01
   3.1188770e-01   2.0028362e-01
   3.1197574e-01   2.0295137e-01
   3.1206377e-01   2.0558031e-01
   3.1215181e-01   2.0816817e-01
   3.1223984e-01   2.1071270e-01
   3.1232787e-01   2.1321170e-01
   3.1241591e-01   2.1566300e-01
   3.1250394e-01   2.1806445e-01
   3.1259197e-01   2.2041396e-01
   3.1268001e-01   2.2270948e-01
   3.1276804e-01   2.2494898e-01
   3.1285608e-01   2.2713048e-01
   3.1294411e-01   2.2925207e-01
   3.1303214e-01   2.3131185e-01
   3.1312018e-01   2.3330799e-01
   3.1320821e-01   2.3523868e-01
   3.1329624e-01   2.3710219e-01
   3.1338428e-01   2.3889683e-01
   3.1347231e-01   2.4062095e-01
   3.1356035e-01   2.4227296e-01
   3.1364838e-01   2.4385133e-01
   3.1373641e-01   2.4535457e-01
   3.1382445e-01   2.4678125e-01
   3.1391248e-01   2.4813000e-01
   3.1400051e-01   2.4939950e-01
   3.1408855e-01   2.5058850e-01
   3.1417658e-01   2.5169580e-01
   3.1426462e-01   2.5272026e-01
   3.1435265e-01   2.5366079e-01
   3.1444068e-01   2.5451637e-01
   3.1452872e-01   2.5528606e-01
   3.1461675e-01   2.5596894e-01
   3.1470478e-01   2.5656419e-01
   3.1479282e-01   2.5707102e-01
   3.1488085e-01   2.5748874e-01
   3.1496889e-01   2.5781670e-01
   3.1505692e-01   2.5805431e-01
   3.1514495e-01   2.5820105e-01
   3.1523299e-01   2.5825648e-01
   3.1532102e-01   2.5822020e-01
   3.1540905e-01   2.5809188e-01
   3.1549709e-01   2.5787127e-01
   3.1558512e-01   2.5755818e-01
   3.1567315e-01   2.5715247e-01
   3.1576119e-01   2.5665407e-01
   3.1584922e-01   2.5606300e-01
   3.1593726e-01   2.5537930e-01
   3.1602529e-01   2.5460311e-01
   3.1611332e-01   2.5373462e-01
   3.1620136e-01   2.5277409e-01
   3.1628939e-01   2.5172184e-01
   3.1637742e-01   2.5057825e-01
   3.1646546e-01   2.4934377e-01
   3.1655349e-01   2.4801890e-01
   3.1664153e-01   2.4660422e-01
   3.1672956e-01   2.4510035e-01
   3.1681759e-01   2.4350800e-01
   3.1690563e-01   2.4182791e-01
   3.1699366e-01   2.4006090e-01
   3.1708169e-01   2.3820784e-01
   3.1716973e-01   2.3626965e-01
   3.1725776e-01   2.3424732e-01
   3.1734580e-01   2.3214190e-01
   3.1743383e-01   2.2995448e-01
   3.1752186e-01   2.2768622e-01
   3.1760990e-01   2.2533833e-01
   3.1769793e-01   2.2291206e-01
   3.1778596e-01   2.2040872e-01
   3.1787400e-01   2.1782968e-01
   3.1796203e-01   2.1517635e-01
   3.1805007e-01   2.1245018e-01
   3.1813810e-01   2.0965270e-01
   3.1822613e-01   2.0678544e-01
   3.1831417e-01   2.0385001e-01
   3.1840220e-01   2.0084805e-01
   3.1849023e-01   1.9778124e-01
   3.1857827e-01   1.9465132e-01
   3.1866630e-01   1.9146004e-01
   3.1875433e-01   1.8820921e-01
   3.1884237e-01   1.8490068e-01
   3.1893040e-01   1.8153631e-01
   3.1901844e-01   1.7811802e-01
   3.1910647e-01   1.7464775e-01
   3.1919450e-01   1.7112748e-01
   3.1928254e-01   1.6755921e-01
   3.1937057e-01   1.6394498e-01
   3.1945860e-01   1.6028684e-01
   3.1954664e-01   1.5658688e-01
   3.1963467e-01   1.5284722e-01
   3.1972271e-01   1.4906997e-01
   3.1981074e-01   1.4525730e-01
   3.1989877e-01   1.4141137e-01
   3.1998681e-01   1.3753437e-01
   3.2007484e-01   1.3362851e-01
   3.2016287e-01   1.2969601e-01
   3.2025091e-01   1.2573909e-01
   3.2033894e-01   1.2176000e-01
   3.2042698e-01   1.1776098e-01
   3.2051501e-01   1.1374431e-01
   3.2060304e-01   1.0971223e-01
   3.2069108e-01   1.0566703e-01
   3.2077911e-01   1.0161097e-01
   3.2086714e-01   9.7546330e-02
   3.2095518e-01   9.3475377e-02
   3.2104321e-01   8.9400385e-02
   3.2113125e-01   8.5323621e-02
   3.2121928e-01   8.1247346e-02
   3.2130731e-01   7.7173815e-02
   3.2139535e-01   7.3105276e-02
   3.2148338e-01   6.9043963e-02
   3.2157141e-01   6.4992103e-02
   3.2165945e-01   6.0951906e-02
   3.2174748e-01   5.6925570e-02
   3.2183552e-01   5.2915275e-02
   3.2192355e-01   4.8923185e-02
   3.2201158e-01   4.4951442e-02
   3.2209962e-01   4.1002171e-02
   3.2218765e-01   3.7077471e-02
   3.2227568e-01   3.3179420e-02
   3.2236372e-01   2.9310071e-02
   3.2245175e-01   2.5471450e-02
   3.2253978e-01   2.1665554e-02
   3.2262782e-01   1.7894354e-02
   3.2271585e-01   1.4159787e-02
   3.2280389e-01   1.0463761e-02
   3.2289192e-01   6.8081499e-03
   3.2297995e-01   3.1947943e-03
   3.2306799e-01  -3.7450125e-04
   3.2315602e-01  -3.8979685e-03
   3.2324405e-01  -7.3738768e-03
   3.2333209e-01  -1.0800534e-02
   3.2342012e-01  -1.4176289e-02
   3.2350816e-01  -1.7499529e-02
   3.2359619e-01  -2.0768687e-02
   3.2368422e-01  -2.3982234e-02
   3.2377226e-01  -2.7138689e-02
   3.2386029e-01  -3.0236613e-02
   3.2394832e-01  -3.3274613e-02
   3.2403636e-01  -3.6251345e-02
   3.2412439e-01  -3.9165507e-02
   3.2421243e-01  -4.2015851e-02
   3.2430046e-01  -4.4801172e-02
   3.2438849e-01  -4.7520317e-02
   3.2447653e-01  -5.0172184e-02
   3.2456456e-01  -5.2755719e-02
   3.2465259e-01  -5.5269920e-02
   3.2474063e-01  -5.7713837e-02
   3.2482866e-01  -6.0086572e-02
   3.2491670e-01  -6.2387280e-02
   3.2500473e-01  -6.4615166e-02
   3.2509276e-01  -6.6769491e-02
   3.2518080e-01  -6.8849570e-02
   3.2526883e-01  -7.0854768e-02
   3.2535686e-01  -7.2784509e-02
   3.2544490e-01  -7.4638266e-02
   3.2553293e-01  -7.6415571e-02
   3.2562097e-01  -7.8116007e-02
   3.2570900e-01  -7.9739213e-02
   3.2579703e-01  -8.1284881e-02
   3.2588507e-01  -8.2752760e-02
   3.2597310e-01  -8.4142652e-02
   3.2606113e-01  -8.5454411e-02
   3.2614917e-01  -8.6687948e-02
   3.2623720e-01  -8.7843227e-02
   3.2632523e-01  -8.8920265e-02
   3.2641327e-01  -8.9919134e-02
   3.2650130e-01  -9.0839956e-02
   3.2658934e-01  -9.1682908e-02
   3.2667737e-01  -9.2448219e-02
   3.2676540e-01  -9.3136170e-02
   3.2685344e-01  -9.3747092e-02
   3.2694147e-01  -9.4281367e-02
   3.2702950e-01  -9.4739428e-02
   3.2711754e-01  -9.5121759e-02
   3.2720557e-01  -9.5428889e-02
   3.2729361e-01  -9.5661400e-02
   3.2738164e-01  -9.5819918e-02
   3.2746967e-01  -9.5905118e-02
   3.2755771e-01  -9.5917721e-02
   3.2764574e-01  -9.5858491e-02
   3.2773377e-01  -9.5728241e-02
   3.2782181e-01  -9.5527823e-02
   3.2790984e-01  -9.5258135e-02
   3.2799788e-01  -9.4920115e-02
   3.2808591e-01  -9.4514742e-02
   3.2817394e-01  -9.4043035e-02
   3.2826198e-01  -9.3506054e-02
   3.2835001e-01  -9.2904893e-02
   3.2843804e-01  -9.2240686e-02
   3.2852608e-01  -9.1514600e-02
   3.2861411e-01  -9.0727839e-02
   3.2870215e-01  -8.9881638e-02
   3.2879018e-01  -8.8977265e-02
   3.2887821e-01  -8.8016022e-02
   3.2896625e-01  -8.6999235e-02
   3.2905428e-01  -8.5928264e-02
   3.2914231e-01  -8.4804493e-02
   3.2923035e-01  -8.3629333e-02
   3.2931838e-01  -8.2404220e-02
   3.2940642e-01  -8.1130615e-02
   3.2949445e-01  -7.9809998e-02
   3.2958248e-01  -7.8443872e-02
   3.2967052e-01  -7.7033759e-02
   3.2975855e-01  -7.5581199e-02
   3.2984658e-01  -7.4087750e-02
   3.2993462e-01  -7.2554984e-02
   3.3002265e-01  -7.0984488e-02
   3.3011068e-01  -6.9377860e-02
   3.3019872e-01  -6.7736713e-02
   3.3028675e-01  -6.6062666e-02
   3.3037479e-01  -6.4357350e-02
   3.3046282e-01  -6.2622399e-02
   3.3055085e-01  -6.0859457e-02
   3.3063889e-01  -5.9070171e-02
   3.3072692e-01  -5.7256190e-02
   3.3081495e-01  -5.5419165e-02
   3.3090299e-01  -5.3560748e-02
   3.3099102e-01  -5.1682589e-02
   3.3107906e-01  -4.9786337e-02
   3.3116709e-01  -4.7873635e-02
   3.3125512e-01  -4.5946122e-02
   3.3134316e-01  -4.4005430e-02
   3.3143119e-01  -4.2053183e-02
   3.3151922e-01  -4.0090998e-02
   3.3160726e-01  -3.8120477e-02
   3.3169529e-01  -3.6143214e-02
   3.3178333e-01  -3.4160789e-02
   3.3187136e-01  -3.2174765e-02
   3.3195939e-01  -3.0186694e-02
   3.3204743e-01  -2.8198106e-02
   3.3213546e-01  -2.6210517e-02
   3.3222349e-01  -2.4225422e-02
   3.3231153e-01  -2.2244295e-02
   3.3239956e-01  -2.0268589e-02
   3.3248760e-01  -1.8299734e-02
   3.3257563e-01  -1.6339136e-02
   3.3266366e-01  -1.4388177e-02
   3.3275170e-01  -1.2448213e-02
   3.3283973e-01  -1.0520570e-02
   3.3292776e-01  -8.6065487e-03
   3.3301580e-01  -6.7074208e-03
   3.3310383e-01  -4.8244268e-03
   3.3319186e-01  -2.9587767e-03
   3.3327990e-01  -1.1116488e-03
   3.3336793e-01   7.1581169e-04
   3.3345597e-01   2.5224927e-03
   3.3354400e-01   4.3073168e-03
   3.3363203e-01   6.0692414e-03
   3.3372007e-01   7.8072601e-03
   3.3380810e-01   9.5204027e-03
   3.3389613e-01   1.1207737e-02
   3.3398417e-01   1.2868367e-02
   3.3407220e-01   1.4501436e-02
   3.3416024e-01   1.6106129e-02
   3.3424827e-01   1.7681665e-02
   3.3433630e-01   1.9227309e-02
   3.3442434e-01   2.0742362e-02
   3.3451237e-01   2.2226167e-02
   3.3460040e-01   2.3678111e-02
   3.3468844e-01   2.5097620e-02
   3.3477647e-01   2.6484162e-02
   3.3486451e-01   2.7837248e-02
   3.3495254e-01   2.9156431e-02
   3.3504057e-01   3.0441308e-02
   3.3512861e-01   3.1691518e-02
   3.3521664e-01   3.2906742e-02
   3.3530467e-01   3.4086706e-02
   3.3539271e-01   3.5231176e-02
   3.3548074e-01   3.6339966e-02
   3.3556878e-01   3.7412928e-02
   3.3565681e-01   3.8449959e-02
   3.3574484e-01   3.9451001e-02
   3.3583288e-01   4.0416035e-02
   3.3592091e-01   4.1345087e-02
   3.3600894e-01   4.2238226e-02
   3.3609698e-01   4.3095559e-02
   3.3618501e-01   4.3917240e-02
   3.3627305e-01   4.4703461e-02
   3.3636108e-01   4.5454456e-02
   3.3644911e-01   4.6170500e-02
   3.3653715e-01   4.6851908e-02
   3.3662518e-01   4.7499035e-02
   3.3671321e-01   4.8112275e-02
   3.3680125e-01   4.8692060e-02
   3.3688928e-01   4.9238862e-02
   3.3697731e-01   4.9753189e-02
   3.3706535e-01   5.0235587e-02
   3.3715338e-01   5.0686636e-02
   3.3724142e-01   5.1106954e-02
   3.3732945e-01   5.1497192e-02
   3.3741748e-01   5.1858037e-02
   3.3750552e-01   5.2190207e-02
   3.3759355e-01   5.2494454e-02
   3.3768158e-01   5.2771560e-02
   3.3776962e-01   5.3022339e-02
   3.3785765e-01   5.3247634e-02
   3.3794569e-01   5.3448318e-02
   3.3803372e-01   5.3625290e-02
   3.3812175e-01   5.3779476e-02
   3.3820979e-01   5.3911830e-02
   3.3829782e-01   5.4023328e-02
   3.3838585e-01   5.4114972e-02
   3.3847389e-01   5.4187785e-02
   3.3856192e-01   5.4242814e-02
   3.3864996e-01   5.4281123e-02
   3.3873799e-01   5.4303799e-02
   3.3882602e-01   5.4311944e-02
   3.3891406e-01   5.4306679e-02
   3.3900209e-01   5.4289142e-02
   3.3909012e-01   5.4260482e-02
   3.3917816e-01   5.4221864e-02
   3.3926619e-01   5.4174466e-02
   3.3935423e-01   5.4119476e-02
   3.3944226e-01   5.4058091e-02
   3.3953029e-01   5.3991518e-02
   3.3961833e-01   5.3920970e-02
   3.3970636e-01   5.3847668e-02
   3.3979439e-01   5.3772836e-02
   3.3988243e-01   5.3697703e-02
   3.3997046e-01   5.3623498e-02
   3.4005850e-01   5.3551455e-02
   3.4014653e-01   5.3482803e-02
   3.4023456e-01   5.3418773e-02
   3.4032260e-01   5.3360592e-02
   3.4041063e-01   5.3309482e-02
   3.4049866e-01   5.3266662e-02
   3.4058670e-01   5.3233342e-02
   3.4067473e-01   5.3210726e-02
   3.4076276e-01   5.3200008e-02
   3.4085080e-01   5.3202371e-02
   3.4093883e-01   5.3218988e-02
   3.4102687e-01   5.3251019e-02
   3.4111490e-01   5.3299607e-02
   3.4120293e-01   5.3365885e-02
   3.4129097e-01   5.3450966e-02
   3.4137900e-01   5.3555945e-02
   3.4146703e-01   5.3681902e-02
   3.4155507e-01   5.3829892e-02
   3.4164310e-01   5.4000954e-02
   3.4173114e-01   5.4196102e-02
   3.4181917e-01   5.4416326e-02
   3.4190720e-01   5.4662595e-02
   3.4199524e-01   5.4935851e-02
   3.4208327e-01   5.5237009e-02
   3.4217130e-01   5.5566956e-02
   3.4225934e-01   5.5926554e-02
   3.4234737e-01   5.6316633e-02
   3.4243541e-01   5.6737993e-02
   3.4252344e-01   5.7191404e-02
   3.4261147e-01   5.7677603e-02
   3.4269951e-01   5.8197294e-02
   3.4278754e-01   5.8751149e-02
   3.4287557e-01   5.9339804e-02
   3.4296361e-01   5.9963860e-02
   3.4305164e-01   6.0623882e-02
   3.4313968e-01   6.1320399e-02
   3.4322771e-01   6.2053902e-02
   3.4331574e-01   6.2824845e-02
   3.4340378e-01   6.3633641e-02
   3.4349181e-01   6.4480667e-02
   3.4357984e-01   6.5366258e-02
   3.4366788e-01   6.6290710e-02
   3.4375591e-01   6.7254278e-02
   3.4384395e-01   6.8257175e-02
   3.4393198e-01   6.9299573e-02
   3.4402001e-01   7.0381604e-02
   3.4410805e-01   7.1503354e-02
   3.4419608e-01   7.2664871e-02
   3.4428411e-01   7.3866156e-02
   3.4437215e-01   7.5107169e-02
   3.4446018e-01   7.6387828e-02
   3.4454821e-01   7.7708005e-02
   3.4463625e-01   7.9067531e-02
   3.4472428e-01   8.0466192e-02
   3.4481232e-01   8.1903730e-02
   3.4490035e-01   8.3379847e-02
   3.4498838e-01   8.4894196e-02
   3.4507642e-01   8.6446392e-02
   3.4516445e-01   8.8036003e-02
   3.4525248e-01   8.9662556e-02
   3.4534052e-01   9.1325534e-02
   3.4542855e-01   9.3024379e-02
   3.4551659e-01   9.4758487e-02
   3.4560462e-01   9.6527217e-02
   3.4569265e-01   9.8329881e-02
   3.4578069e-01   1.0016575e-01
   3.4586872e-01   1.0203407e-01
   3.4595675e-01   1.0393402e-01
   3.4604479e-01   1.0586475e-01
   3.4613282e-01   1.0782538e-01
   3.4622086e-01   1.0981498e-01
   3.4630889e-01   1.1183259e-01
   3.4639692e-01   1.1387720e-01
   3.4648496e-01   1.1594778e-01
   3.4657299e-01   1.1804325e-01
   3.4666102e-01   1.2016250e-01
   3.4674906e-01   1.2230438e-01
   3.4683709e-01   1.2446772e-01
   3.4692513e-01   1.2665130e-01
   3.4701316e-01   1.2885388e-01
   3.4710119e-01   1.3107418e-01
   3.4718923e-01   1.3331090e-01
   3.4727726e-01   1.3556270e-01
   3.4736529e-01   1.3782821e-01
   3.4745333e-01   1.4010605e-01
   3.4754136e-01   1.4239479e-01
   3.4762939e-01   1.4469300e-01
   3.4771743e-01   1.4699920e-01
   3.4780546e-01   1.4931191e-01
   3.4789350e-01   1.5162961e-01
   3.4798153e-01   1.5395077e-01
   3.4806956e-01   1.5627384e-01
   3.4815760e-01   1.5859724e-01
   3.4824563e-01   1.6091938e-01
   3.4833366e-01   1.6323867e-01
   3.4842170e-01   1.6555347e-01
   3.4850973e-01   1.6786216e-01
   3.4859777e-01   1.7016310e-01
   3.4868580e-01   1.7245462e-01
   3.4877383e-01   1.7473506e-01
   3.4886187e-01   1.7700275e-01
   3.4894990e-01   1.7925600e-01
   3.4903793e-01   1.8149313e-01
   3.4912597e-01   1.8371244e-01
   3.4921400e-01   1.8591225e-01
   3.4930204e-01   1.8809086e-01
   3.4939007e-01   1.9024657e-01
   3.4947810e-01   1.9237768e-01
   3.4956614e-01   1.9448252e-01
   3.4965417e-01   1.9655938e-01
   3.4974220e-01   1.9860660e-01
   3.4983024e-01   2.0062248e-01
   3.4991827e-01   2.0260537e-01
   3.5000631e-01   2.0455361e-01
   3.5009434e-01   2.0646555e-01
   3.5018237e-01   2.0833956e-01
   3.5027041e-01   2.1017401e-01
   3.5035844e-01   2.1196731e-01
   3.5044647e-01   2.1371785e-01
   3.5053451e-01   2.1542408e-01
   3.5062254e-01   2.1708444e-01
   3.5071058e-01   2.1869740e-01
   3.5079861e-01   2.2026145e-01
   3.5088664e-01   2.2177509e-01
   3.5097468e-01   2.2323688e-01
   3.5106271e-01   2.2464537e-01
   3.5115074e-01   2.2599915e-01
   3.5123878e-01   2.2729685e-01
   3.5132681e-01   2.2853710e-01
   3.5141484e-01   2.2971859e-01
   3.5150288e-01   2.3084003e-01
   3.5159091e-01   2.3190016e-01
   3.5167895e-01   2.3289776e-01
   3.5176698e-01   2.3383164e-01
   3.5185501e-01   2.3470064e-01
   3.5194305e-01   2.3550366e-01
   3.5203108e-01   2.3623961e-01
   3.5211911e-01   2.3690747e-01
   3.5220715e-01   2.3750622e-01
   3.5229518e-01   2.3803493e-01
   3.5238322e-01   2.3849268e-01
   3.5247125e-01   2.3887859e-01
   3.5255928e-01   2.3919184e-01
   3.5264732e-01   2.3943165e-01
   3.5273535e-01   2.3959728e-01
   3.5282338e-01   2.3968805e-01
   3.5291142e-01   2.3970331e-01
   3.5299945e-01   2.3964247e-01
   3.5308749e-01   2.3950498e-01
   3.5317552e-01   2.3929034e-01
   3.5326355e-01   2.3899811e-01
   3.5335159e-01   2.3862790e-01
   3.5343962e-01   2.3817934e-01
   3.5352765e-01   2.3765215e-01
   3.5361569e-01   2.3704609e-01
   3.5370372e-01   2.3636095e-01
   3.5379176e-01   2.3559661e-01
   3.5387979e-01   2.3475297e-01
   3.5396782e-01   2.3383001e-01
   3.5405586e-01   2.3282773e-01
   3.5414389e-01   2.3174621e-01
   3.5423192e-01   2.3058558e-01
   3.5431996e-01   2.2934602e-01
   3.5440799e-01   2.2802775e-01
   3.5449603e-01   2.2663107e-01
   3.5458406e-01   2.2515632e-01
   3.5467209e-01   2.2360388e-01
   3.5476013e-01   2.2197421e-01
   3.5484816e-01   2.2026780e-01
   3.5493619e-01   2.1848522e-01
   3.5502423e-01   2.1662706e-01
   3.5511226e-01   2.1469398e-01
   3.5520029e-01   2.1268670e-01
   3.5528833e-01   2.1060598e-01
   3.5537636e-01   2.0845263e-01
   3.5546440e-01   2.0622752e-01
   3.5555243e-01   2.0393156e-01
   3.5564046e-01   2.0156573e-01
   3.5572850e-01   1.9913103e-01
   3.5581653e-01   1.9662854e-01
   3.5590456e-01   1.9405936e-01
   3.5599260e-01   1.9142466e-01
   3.5608063e-01   1.8872565e-01
   3.5616867e-01   1.8596358e-01
   3.5625670e-01   1.8313974e-01
   3.5634473e-01   1.8025549e-01
   3.5643277e-01   1.7731220e-01
   3.5652080e-01   1.7431132e-01
   3.5660883e-01   1.7125431e-01
   3.5669687e-01   1.6814268e-01
   3.5678490e-01   1.6497799e-01
   3.5687294e-01   1.6176183e-01
   3.5696097e-01   1.5849583e-01
   3.5704900e-01   1.5518165e-01
   3.5713704e-01   1.5182100e-01
   3.5722507e-01   1.4841561e-01
   3.5731310e-01   1.4496725e-01
   3.5740114e-01   1.4147771e-01
   3.5748917e-01   1.3794884e-01
   3.5757721e-01   1.3438249e-01
   3.5766524e-01   1.3078054e-01
   3.5775327e-01   1.2714493e-01
   3.5784131e-01   1.2347757e-01
   3.5792934e-01   1.1978044e-01
   3.5801737e-01   1.1605553e-01
   3.5810541e-01   1.1230483e-01
   3.5819344e-01   1.0853039e-01
   3.5828148e-01   1.0473424e-01
   3.5836951e-01   1.0091845e-01
   3.5845754e-01   9.7085087e-02
   3.5854558e-01   9.3236250e-02
   3.5863361e-01   8.9374040e-02
   3.5872164e-01   8.5500569e-02
   3.5880968e-01   8.1617961e-02
   3.5889771e-01   7.7728346e-02
   3.5898574e-01   7.3833858e-02
   3.5907378e-01   6.9936638e-02
   3.5916181e-01   6.6038828e-02
   3.5924985e-01   6.2142573e-02
   3.5933788e-01   5.8250014e-02
   3.5942591e-01   5.4363294e-02
   3.5951395e-01   5.0484549e-02
   3.5960198e-01   4.6615912e-02
   3.5969001e-01   4.2759506e-02
   3.5977805e-01   3.8917449e-02
   3.5986608e-01   3.5091846e-02
   3.5995412e-01   3.1284792e-02
   3.6004215e-01   2.7498367e-02
   3.6013018e-01   2.3734637e-02
   3.6021822e-01   1.9995651e-02
   3.6030625e-01   1.6283440e-02
   3.6039428e-01   1.2600016e-02
   3.6048232e-01   8.9473671e-03
   3.6057035e-01   5.3274613e-03
   3.6065839e-01   1.7422409e-03
   3.6074642e-01  -1.8063775e-03
   3.6083445e-01  -5.3165048e-03
   3.6092249e-01  -8.7862809e-03
   3.6101052e-01  -1.2213876e-02
   3.6109855e-01  -1.5597492e-02
   3.6118659e-01  -1.8935364e-02
   3.6127462e-01  -2.2225762e-02
   3.6136266e-01  -2.5466993e-02
   3.6145069e-01  -2.8657400e-02
   3.6153872e-01  -3.1795366e-02
   3.6162676e-01  -3.4879311e-02
   3.6171479e-01  -3.7907702e-02
   3.6180282e-01  -4.0879043e-02
   3.6189086e-01  -4.3791885e-02
   3.6197889e-01  -4.6644823e-02
   3.6206692e-01  -4.9436500e-02
   3.6215496e-01  -5.2165603e-02
   3.6224299e-01  -5.4830870e-02
   3.6233103e-01  -5.7431088e-02
   3.6241906e-01  -5.9965093e-02
   3.6250709e-01  -6.2431776e-02
   3.6259513e-01  -6.4830077e-02
   3.6268316e-01  -6.7158991e-02
   3.6277119e-01  -6.9417568e-02
   3.6285923e-01  -7.1604910e-02
   3.6294726e-01  -7.3720180e-02
   3.6303530e-01  -7.5762593e-02
   3.6312333e-01  -7.7731423e-02
   3.6321136e-01  -7.9626004e-02
   3.6329940e-01  -8.1445727e-02
   3.6338743e-01  -8.3190041e-02
   3.6347546e-01  -8.4858458e-02
   3.6356350e-01  -8.6450549e-02
   3.6365153e-01  -8.7965945e-02
   3.6373957e-01  -8.9404339e-02
   3.6382760e-01  -9.0765486e-02
   3.6391563e-01  -9.2049203e-02
   3.6400367e-01  -9.3255369e-02
   3.6409170e-01  -9.4383926e-02
   3.6417973e-01  -9.5434878e-02
   3.6426777e-01  -9.6408291e-02
   3.6435580e-01  -9.7304297e-02
   3.6444384e-01  -9.8123089e-02
   3.6453187e-01  -9.8864921e-02
   3.6461990e-01  -9.9530115e-02
   3.6470794e-01  -1.0011905e-01
   3.6479597e-01  -1.0063217e-01
   3.6488400e-01  -1.0106999e-01
   3.6497204e-01  -1.0143308e-01
   3.6506007e-01  -1.0172205e-01
   3.6514811e-01  -1.0193762e-01
   3.6523614e-01  -1.0208053e-01
   3.6532417e-01  -1.0215160e-01
   3.6541221e-01  -1.0215171e-01
   3.6550024e-01  -1.0208178e-01
   3.6558827e-01  -1.0194282e-01
   3.6567631e-01  -1.0173588e-01
   3.6576434e-01  -1.0146208e-01
   3.6585237e-01  -1.0112257e-01
   3.6594041e-01  -1.0071859e-01
   3.6602844e-01  -1.0025141e-01
   3.6611648e-01  -9.9722383e-02
   3.6620451e-01  -9.9132888e-02
   3.6629254e-01  -9.8484371e-02
   3.6638058e-01  -9.7778329e-02
   3.6646861e-01  -9.7016309e-02
   3.6655664e-01  -9.6199907e-02
   3.6664468e-01  -9.5330771e-02
   3.6673271e-01  -9.4410593e-02
   3.6682075e-01  -9.3441116e-02
   3.6690878e-01  -9.2424126e-02
   3.6699681e-01  -9.1361453e-02
   3.6708485e-01  -9.0254971e-02
   3.6717288e-01  -8.9106597e-02
   3.6726091e-01  -8.7918285e-02
   3.6734895e-01  -8.6692030e-02
   3.6743698e-01  -8.5429865e-02
   3.6752502e-01  -8.4133858e-02
   3.6761305e-01  -8.2806113e-02
   3.6770108e-01  -8.1448765e-02
   3.6778912e-01  -8.0063982e-02
   3.6787715e-01  -7.8653962e-02
   3.6796518e-01  -7.7220930e-02
   3.6805322e-01  -7.5767141e-02
   3.6814125e-01  -7.4294872e-02
   3.6822929e-01  -7.2806423e-02
   3.6831732e-01  -7.1304120e-02
   3.6840535e-01  -6.9790304e-02
   3.6849339e-01  -6.8267338e-02
   3.6858142e-01  -6.6737600e-02
   3.6866945e-01  -6.5203483e-02
   3.6875749e-01  -6.3667393e-02
   3.6884552e-01  -6.2131748e-02
   3.6893356e-01  -6.0598973e-02
   3.6902159e-01  -5.9071505e-02
   3.6910962e-01  -5.7551782e-02
   3.6919766e-01  -5.6042250e-02
   3.6928569e-01  -5.4545354e-02
   3.6937372e-01  -5.3063540e-02
   3.6946176e-01  -5.1599254e-02
   3.6954979e-01  -5.0154937e-02
   3.6963782e-01  -4.8733025e-02
   3.6972586e-01  -4.7335946e-02
   3.6981389e-01  -4.5966120e-02
   3.6990193e-01  -4.4625955e-02
   3.6998996e-01  -4.3317848e-02
   3.7007799e-01  -4.2044179e-02
   3.7016603e-01  -4.0807313e-02
   3.7025406e-01  -3.9609595e-02
   3.7034209e-01  -3.8453352e-02
   3.7043013e-01  -3.7340886e-02
   3.7051816e-01  -3.6274478e-02
   3.7060620e-01  -3.5256381e-02
   3.7069423e-01  -3.4288823e-02
   3.7078226e-01  -3.3373999e-02
   3.7087030e-01  -3.2514075e-02
   3.7095833e-01  -3.1711186e-02
   3.7104636e-01  -3.0967428e-02
   3.7113440e-01  -3.0284866e-02
   3.7122243e-01  -2.9665522e-02
   3.7131047e-01  -2.9111381e-02
   3.7139850e-01  -2.8624387e-02
   3.7148653e-01  -2.8206441e-02
   3.7157457e-01  -2.7859397e-02
   3.7166260e-01  -2.7585066e-02
   3.7175063e-01  -2.7385211e-02
   3.7183867e-01  -2.7261544e-02
   3.7192670e-01  -2.7215728e-02
   3.7201474e-01  -2.7249373e-02
   3.7210277e-01  -2.7364037e-02
   3.7219080e-01  -2.7561223e-02
   3.7227884e-01  -2.7842375e-02
   3.7236687e-01  -2.8208884e-02
   3.7245490e-01  -2.8662080e-02
   3.7254294e-01  -2.9203231e-02
   3.7263097e-01  -2.9833548e-02
   3.7271901e-01  -3.0554178e-02
   3.7280704e-01  -3.1366203e-02
   3.7289507e-01  -3.2270643e-02
   3.7298311e-01  -3.3268451e-02
   3.7307114e-01  -3.4360515e-02
   3.7315917e-01  -3.5547654e-02
   3.7324721e-01  -3.6830619e-02
   3.7333524e-01  -3.8210093e-02
   3.7342327e-01  -3.9686689e-02
   3.7351131e-01  -4.1260949e-02
   3.7359934e-01  -4.2933342e-02
   3.7368738e-01  -4.4704268e-02
   3.7377541e-01  -4.6574053e-02
   3.7386344e-01  -4.8542949e-02
   3.7395148e-01  -5.0611136e-02
   3.7403951e-01  -5.2778719e-02
   3.7412754e-01  -5.5045728e-02
   3.7421558e-01  -5.7412120e-02
   3.7430361e-01  -5.9877775e-02
   3.7439165e-01  -6.2442499e-02
   3.7447968e-01  -6.5106021e-02
   3.7456771e-01  -6.7867995e-02
   3.7465575e-01  -7.0728000e-02
   3.7474378e-01  -7.3685538e-02
   3.7483181e-01  -7.6740036e-02
   3.7491985e-01  -7.9890845e-02
   3.7500788e-01  -8.3137240e-02
   3.7509592e-01  -8.6478421e-02
   3.7518395e-01  -8.9913513e-02
   3.7527198e-01  -9.3441566e-02
   3.7536002e-01  -9.7061554e-02
   3.7544805e-01  -1.0077238e-01
   3.7553608e-01  -1.0457287e-01
   3.7562412e-01  -1.0846178e-01
   3.7571215e-01  -1.1243778e-01
   3.7580019e-01  -1.1649950e-01
   3.7588822e-01  -1.2064546e-01
   3.7597625e-01  -1.2487414e-01
   3.7606429e-01  -1.2918393e-01
   3.7615232e-01  -1.3357316e-01
   3.7624035e-01  -1.3804009e-01
   3.7632839e-01  -1.4258290e-01
   3.7641642e-01  -1.4719974e-01
   3.7650445e-01  -1.5188865e-01
   3.7659249e-01  -1.5664763e-01
   3.7668052e-01  -1.6147462e-01
   3.7676856e-01  -1.6636749e-01
   3.7685659e-01  -1.7132404e-01
   3.7694462e-01  -1.7634203e-01
   3.7703266e-01  -1.8141914e-01
   3.7712069e-01  -1.8655301e-01
   3.7720872e-01  -1.9174122e-01
   3.7729676e-01  -1.9698129e-01
   3.7738479e-01  -2.0227069e-01
   3.7747283e-01  -2.0760685e-01
   3.7756086e-01  -2.1298712e-01
   3.7764889e-01  -2.1840884e-01
   3.7773693e-01  -2.2386927e-01
   3.7782496e-01  -2.2936564e-01
   3.7791299e-01  -2.3489515e-01
   3.7800103e-01  -2.4045492e-01
   3.7808906e-01  -2.4604208e-01
   3.7817710e-01  -2.5165367e-01
   3.7826513e-01  -2.5728673e-01
   3.7835316e-01  -2.6293826e-01
   3.7844120e-01  -2.6860521e-01
   3.7852923e-01  -2.7428452e-01
   3.7861726e-01  -2.7997308e-01
   3.7870530e-01  -2.8566776e-01
   3.7879333e-01  -2.9136543e-01
   3.7888137e-01  -2.9706289e-01
   3.7896940e-01  -3.0275696e-01
   3.7905743e-01  -3.0844442e-01
   3.7914547e-01  -3.1412203e-01
   3.7923350e-01  -3.1978656e-01
   3.7932153e-01  -3.2543473e-01
   3.7940957e-01  -3.3106327e-01
   3.7949760e-01  -3.3666891e-01
   3.7958564e-01  -3.4224835e-01
   3.7967367e-01  -3.4779831e-01
   3.7976170e-01  -3.5331547e-01
   3.7984974e-01  -3.5879656e-01
   3.7993777e-01  -3.6423827e-01
   3.8002580e-01  -3.6963730e-01
   3.8011384e-01  -3.7499039e-01
   3.8020187e-01  -3.8029424e-01
   3.8028990e-01  -3.8554558e-01
   3.8037794e-01  -3.9074117e-01
   3.8046597e-01  -3.9587775e-01
   3.8055401e-01  -4.0095211e-01
   3.8064204e-01  -4.0596103e-01
   3.8073007e-01  -4.1090133e-01
   3.8081811e-01  -4.1576984e-01
   3.8090614e-01  -4.2056341e-01
   3.8099417e-01  -4.2527895e-01
   3.8108221e-01  -4.2991336e-01
   3.8117024e-01  -4.3446358e-01
   3.8125828e-01  -4.3892660e-01
   3.8134631e-01  -4.4329942e-01
   3.8143434e-01  -4.4757910e-01
   3.8152238e-01  -4.5176272e-01
   3.8161041e-01  -4.5584741e-01
   3.8169844e-01  -4.5983034e-01
   3.8178648e-01  -4.6370872e-01
   3.8187451e-01  -4.6747983e-01
   3.8196255e-01  -4.7114095e-01
   3.8205058e-01  -4.7468946e-01
   3.8213861e-01  -4.7812275e-01
   3.8222665e-01  -4.8143831e-01
   3.8231468e-01  -4.8463363e-01
   3.8240271e-01  -4.8770629e-01
   3.8249075e-01  -4.9065393e-01
   3.8257878e-01  -4.9347424e-01
   3.8266682e-01  -4.9616497e-01
   3.8275485e-01  -4.9872393e-01
   3.8284288e-01  -5.0114901e-01
   3.8293092e-01  -5.0343815e-01
   3.8301895e-01  -5.0558937e-01
   3.8310698e-01  -5.0760073e-01
   3.8319502e-01  -5.0947041e-01
   3.8328305e-01  -5.1119661e-01
   3.8337109e-01  -5.1277763e-01
   3.8345912e-01  -5.1421183e-01
   3.8354715e-01  -5.1549767e-01
   3.8363519e-01  -5.1663366e-01
   3.8372322e-01  -5.1761838e-01
   3.8381125e-01  -5.1845052e-01
   3.8389929e-01  -5.1912881e-01
   3.8398732e-01  -5.1965210e-01
   3.8407535e-01  -5.2001930e-01
   3.8416339e-01  -5.2022938e-01
   3.8425142e-01  -5.2028143e-01
   3.8433946e-01  -5.2017460e-01
   3.8442749e-01  -5.1990812e-01
   3.8451552e-01  -5.1948133e-01
   3.8460356e-01  -5.1889362e-01
   3.8469159e-01  -5.1814448e-01
   3.8477962e-01  -5.1723350e-01
   3.8486766e-01  -5.1616033e-01
   3.8495569e-01  -5.1492472e-01
   3.8504373e-01  -5.1352650e-01
   3.8513176e-01  -5.1196560e-01
   3.8521979e-01  -5.1024200e-01
   3.8530783e-01  -5.0835582e-01
   3.8539586e-01  -5.0630722e-01
   3.8548389e-01  -5.0409646e-01
   3.8557193e-01  -5.0172391e-01
   3.8565996e-01  -4.9919000e-01
   3.8574800e-01  -4.9649524e-01
   3.8583603e-01  -4.9364025e-01
   3.8592406e-01  -4.9062572e-01
   3.8601210e-01  -4.8745243e-01
   3.8610013e-01  -4.8412124e-01
   3.8618816e-01  -4.8063310e-01
   3.8627620e-01  -4.7698905e-01
   3.8636423e-01  -4.7319019e-01
   3.8645227e-01  -4.6923773e-01
   3.8654030e-01  -4.6513293e-01
   3.8662833e-01  -4.6087717e-01
   3.8671637e-01  -4.5647188e-01
   3.8680440e-01  -4.5191858e-01
   3.8689243e-01  -4.4721886e-01
   3.8698047e-01  -4.4237441e-01
   3.8706850e-01  -4.3738698e-01
   3.8715654e-01  -4.3225840e-01
   3.8724457e-01  -4.2699056e-01
   3.8733260e-01  -4.2158544e-01
   3.8742064e-01  -4.1604510e-01
   3.8750867e-01  -4.1037164e-01
   3.8759670e-01  -4.0456727e-01
   3.8768474e-01  -3.9863424e-01
   3.8777277e-01  -3.9257487e-01
   3.8786080e-01  -3.8639155e-01
   3.8794884e-01  -3.8008674e-01
   3.8803687e-01  -3.7366296e-01
   3.8812491e-01  -3.6712279e-01
   3.8821294e-01  -3.6046886e-01
   3.8830097e-01  -3.5370388e-01
   3.8838901e-01  -3.4683060e-01
   3.8847704e-01  -3.3985182e-01
   3.8856507e-01  -3.3277042e-01
   3.8865311e-01  -3.2558930e-01
   3.8874114e-01  -3.1831143e-01
   3.8882918e-01  -3.1093983e-01
   3.8891721e-01  -3.0347754e-01
   3.8900524e-01  -2.9592769e-01
   3.8909328e-01  -2.8829341e-01
   3.8918131e-01  -2.8057788e-01
   3.8926934e-01  -2.7278435e-01
   3.8935738e-01  -2.6491606e-01
   3.8944541e-01  -2.5697632e-01
   3.8953345e-01  -2.4896846e-01
   3.8962148e-01  -2.4089584e-01
   3.8970951e-01  -2.3276186e-01
   3.8979755e-01  -2.2456993e-01
   3.8988558e-01  -2.1632349e-01
   3.8997361e-01  -2.0802602e-01
   3.9006165e-01  -1.9968101e-01
   3.9014968e-01  -1.9129195e-01
   3.9023772e-01  -1.8286237e-01
   3.9032575e-01  -1.7439582e-01
   3.9041378e-01  -1.6589585e-01
   3.9050182e-01  -1.5736601e-01
   3.9058985e-01  -1.4880988e-01
   3.9067788e-01  -1.4023104e-01
   3.9076592e-01  -1.3163307e-01
   3.9085395e-01  -1.2301955e-01
   3.9094198e-01  -1.1439407e-01
   3.9103002e-01  -1.0576021e-01
   3.9111805e-01  -9.7121553e-02
   3.9120609e-01  -8.8481672e-02
   3.9129412e-01  -7.9844131e-02
   3.9138215e-01  -7.1212486e-02
   3.9147019e-01  -6.2590282e-02
   3.9155822e-01  -5.3981047e-02
   3.9164625e-01  -4.5388295e-02
   3.9173429e-01  -3.6815522e-02
   3.9182232e-01  -2.8266204e-02
   3.9191036e-01  -1.9743794e-02
   3.9199839e-01  -1.1251722e-02
   3.9208642e-01  -2.7933910e-03
   3.9217446e-01   5.6278214e-03
   3.9226249e-01   1.4008569e-02
   3.9235052e-01   2.2345536e-02
   3.9243856e-01   3.0635442e-02
   3.9252659e-01   3.8875037e-02
   3.9261463e-01   4.7061114e-02
   3.9270266e-01   5.5190499e-02
   3.9279069e-01   6.3260060e-02
   3.9287873e-01   7.1266710e-02
   3.9296676e-01   7.9207401e-02
   3.9305479e-01   8.7079132e-02
   3.9314283e-01   9.4878950e-02
   3.9323086e-01   1.0260395e-01
   3.9331890e-01   1.1025127e-01
   3.9340693e-01   1.1781811e-01
   3.9349496e-01   1.2530173e-01
   3.9358300e-01   1.3269941e-01
   3.9367103e-01   1.4000851e-01
   3.9375906e-01   1.4722646e-01
   3.9384710e-01   1.5435073e-01
   3.9393513e-01   1.6137884e-01
   3.9402317e-01   1.6830838e-01
   3.9411120e-01   1.7513702e-01
   3.9419923e-01   1.8186247e-01
   3.9428727e-01   1.8848250e-01
   3.9437530e-01   1.9499497e-01
   3.9446333e-01   2.0139778e-01
   3.9455137e-01   2.0768892e-01
   3.9463940e-01   2.1386642e-01
   3.9472743e-01   2.1992839e-01
   3.9481547e-01   2.2587304e-01
   3.9490350e-01   2.3169859e-01
   3.9499154e-01   2.3740338e-01
   3.9507957e-01   2.4298581e-01
   3.9516760e-01   2.4844433e-01
   3.9525564e-01   2.5377749e-01
   3.9534367e-01   2.5898389e-01
   3.9543170e-01   2.6406223e-01
   3.9551974e-01   2.6901126e-01
   3.9560777e-01   2.7382980e-01
   3.9569581e-01   2.7851678e-01
   3.9578384e-01   2.8307116e-01
   3.9587187e-01   2.8749201e-01
   3.9595991e-01   2.9177846e-01
   3.9604794e-01   2.9592970e-01
   3.9613597e-01   2.9994502e-01
   3.9622401e-01   3.0382378e-01
   3.9631204e-01   3.0756541e-01
   3.9640008e-01   3.1116940e-01
   3.9648811e-01   3.1463535e-01
   3.9657614e-01   3.1796290e-01
   3.9666418e-01   3.2115178e-01
   3.9675221e-01   3.2420180e-01
   3.9684024e-01   3.2711283e-01
   3.9692828e-01   3.2988482e-01
   3.9701631e-01   3.3251779e-01
   3.9710435e-01   3.3501183e-01
   3.9719238e-01   3.3736712e-01
   3.9728041e-01   3.3958388e-01
   3.9736845e-01   3.4166242e-01
   3.9745648e-01   3.4360313e-01
   3.9754451e-01   3.4540644e-01
   3.9763255e-01   3.4707288e-01
   3.9772058e-01   3.4860301e-01
   3.9780862e-01   3.4999750e-01
   3.9789665e-01   3.5125706e-01
   3.9798468e-01   3.5238247e-01
   3.9807272e-01   3.5337456e-01
   3.9816075e-01   3.5423425e-01
   3.9824878e-01   3.5496251e-01
   3.9833682e-01   3.5556036e-01
   3.9842485e-01   3.5602889e-01
   3.9851288e-01   3.5636926e-01
   3.9860092e-01   3.5658266e-01
   3.9868895e-01   3.5667037e-01
   3.9877699e-01   3.5663369e-01
   3.9886502e-01   3.5647400e-01
   3.9895305e-01   3.5619272e-01
   3.9904109e-01   3.5579133e-01
   3.9912912e-01   3.5527135e-01
   3.9921715e-01   3.5463436e-01
   3.9930519e-01   3.5388197e-01
   3.9939322e-01   3.5301585e-01
   3.9948126e-01   3.5203771e-01
   3.9956929e-01   3.5094931e-01
   3.9965732e-01   3.4975244e-01
   3.9974536e-01   3.4844893e-01
   3.9983339e-01   3.4704066e-01
   3.9992142e-01   3.4552954e-01
   4.0000946e-01   3.4391751e-01
   4.0009749e-01   3.4220655e-01
   4.0018553e-01   3.4039867e-01
   4.0027356e-01   3.3849592e-01
   4.0036159e-01   3.3650035e-01
   4.0044963e-01   3.3441408e-01
   4.0053766e-01   3.3223922e-01
   4.0062569e-01   3.2997793e-01
   4.0071373e-01   3.2763236e-01
   4.0080176e-01   3.2520472e-01
   4.0088980e-01   3.2269721e-01
   4.0097783e-01   3.2011206e-01
   4.0106586e-01   3.1745151e-01
   4.0115390e-01   3.1471781e-01
   4.0124193e-01   3.1191325e-01
   4.0132996e-01   3.0904010e-01
   4.0141800e-01   3.0610065e-01
   4.0150603e-01   3.0309721e-01
   4.0159407e-01   3.0003206e-01
   4.0168210e-01   2.9690753e-01
   4.0177013e-01   2.9372592e-01
   4.0185817e-01   2.9048955e-01
   4.0194620e-01   2.8720072e-01
   4.0203423e-01   2.8386176e-01
   4.0212227e-01   2.8047496e-01
   4.0221030e-01   2.7704264e-01
   4.0229833e-01   2.7356708e-01
   4.0238637e-01   2.7005057e-01
   4.0247440e-01   2.6649540e-01
   4.0256244e-01   2.6290382e-01
   4.0265047e-01   2.5927810e-01
   4.0273850e-01   2.5562048e-01
   4.0282654e-01   2.5193317e-01
   4.0291457e-01   2.4821840e-01
   4.0300260e-01   2.4447834e-01
   4.0309064e-01   2.4071518e-01
   4.0317867e-01   2.3693106e-01
   4.0326671e-01   2.3312812e-01
   4.0335474e-01   2.2930845e-01
   4.0344277e-01   2.2547415e-01
   4.0353081e-01   2.2162726e-01
   4.0361884e-01   2.1776981e-01
   4.0370687e-01   2.1390381e-01
   4.0379491e-01   2.1003122e-01
   4.0388294e-01   2.0615399e-01
   4.0397098e-01   2.0227403e-01
   4.0405901e-01   1.9839322e-01
   4.0414704e-01   1.9451339e-01
   4.0423508e-01   1.9063637e-01
   4.0432311e-01   1.8676392e-01
   4.0441114e-01   1.8289779e-01
   4.0449918e-01   1.7903968e-01
   4.0458721e-01   1.7519125e-01
   4.0467525e-01   1.7135412e-01
   4.0476328e-01   1.6752990e-01
   4.0485131e-01   1.6372011e-01
   4.0493935e-01   1.5992628e-01
   4.0502738e-01   1.5614986e-01
   4.0511541e-01   1.5239228e-01
   4.0520345e-01   1.4865492e-01
   4.0529148e-01   1.4493913e-01
   4.0537951e-01   1.4124619e-01
   4.0546755e-01   1.3757735e-01
   4.0555558e-01   1.3393384e-01
   4.0564362e-01   1.3031680e-01
   4.0573165e-01   1.2672736e-01
   4.0581968e-01   1.2316659e-01
   4.0590772e-01   1.1963553e-01
   4.0599575e-01   1.1613515e-01
   4.0608378e-01   1.1266639e-01
   4.0617182e-01   1.0923015e-01
   4.0625985e-01   1.0582727e-01
   4.0634789e-01   1.0245855e-01
   4.0643592e-01   9.9124745e-02
   4.0652395e-01   9.5826570e-02
   4.0661199e-01   9.2564686e-02
   4.0670002e-01   8.9339711e-02
   4.0678805e-01   8.6152218e-02
   4.0687609e-01   8.3002735e-02
   4.0696412e-01   7.9891745e-02
   4.0705216e-01   7.6819687e-02
   4.0714019e-01   7.3786955e-02
   4.0722822e-01   7.0793899e-02
   4.0731626e-01   6.7840825e-02
   4.0740429e-01   6.4927998e-02
   4.0749232e-01   6.2055638e-02
   4.0758036e-01   5.9223923e-02
   4.0766839e-01   5.6432991e-02
   4.0775643e-01   5.3682937e-02
   4.0784446e-01   5.0973817e-02
   4.0793249e-01   4.8305644e-02
   4.0802053e-01   4.5678396e-02
   4.0810856e-01   4.3092009e-02
   4.0819659e-01   4.0546383e-02
   4.0828463e-01   3.8041379e-02
   4.0837266e-01   3.5576823e-02
   4.0846070e-01   3.3152505e-02
   4.0854873e-01   3.0768179e-02
   4.0863676e-01   2.8423567e-02
   4.0872480e-01   2.6118355e-02
   4.0881283e-01   2.3852200e-02
   4.0890086e-01   2.1624724e-02
   4.0898890e-01   1.9435522e-02
   4.0907693e-01   1.7284158e-02
   4.0916496e-01   1.5170165e-02
   4.0925300e-01   1.3093053e-02
   4.0934103e-01   1.1052302e-02
   4.0942907e-01   9.0473670e-03
   4.0951710e-01   7.0776794e-03
   4.0960513e-01   5.1426465e-03
   4.0969317e-01   3.2416531e-03
   4.0978120e-01   1.3740628e-03
   4.0986923e-01  -4.6078128e-04
   4.0995727e-01  -2.2635550e-03
   4.1004530e-01  -4.0349525e-03
   4.1013334e-01  -5.7756846e-03
   4.1022137e-01  -7.4864784e-03
   4.1030940e-01  -9.1680755e-03
   4.1039744e-01  -1.0821231e-02
   4.1048547e-01  -1.2446712e-02
   4.1057350e-01  -1.4045299e-02
   4.1066154e-01  -1.5617779e-02
   4.1074957e-01  -1.7164952e-02
   4.1083761e-01  -1.8687623e-02
   4.1092564e-01  -2.0186604e-02
   4.1101367e-01  -2.1662715e-02
   4.1110171e-01  -2.3116778e-02
   4.1118974e-01  -2.4549619e-02
   4.1127777e-01  -2.5962066e-02
   4.1136581e-01  -2.7354949e-02
   4.1145384e-01  -2.8729096e-02
   4.1154188e-01  -3.0085336e-02
   4.1162991e-01  -3.1424495e-02
   4.1171794e-01  -3.2747395e-02
   4.1180598e-01  -3.4054854e-02
   4.1189401e-01  -3.5347684e-02
   4.1198204e-01  -3.6626691e-02
   4.1207008e-01  -3.7892673e-02
   4.1215811e-01  -3.9146421e-02
   4.1224615e-01  -4.0388714e-02
   4.1233418e-01  -4.1620321e-02
   4.1242221e-01  -4.2842000e-02
   4.1251025e-01  -4.4054496e-02
   4.1259828e-01  -4.5258540e-02
   4.1268631e-01  -4.6454850e-02
   4.1277435e-01  -4.7644127e-02
   4.1286238e-01  -4.8827058e-02
   4.1295041e-01  -5.0004310e-02
   4.1303845e-01  -5.1176533e-02
   4.1312648e-01  -5.2344360e-02
   4.1321452e-01  -5.3508404e-02
   4.1330255e-01  -5.4669255e-02
   4.1339058e-01  -5.5827485e-02
   4.1347862e-01  -5.6983643e-02
   4.1356665e-01  -5.8138256e-02
   4.1365468e-01  -5.9291828e-02
   4.1374272e-01  -6.0444839e-02
   4.1383075e-01  -6.1597745e-02
   4.1391879e-01  -6.2750977e-02
   4.1400682e-01  -6.3904940e-02
   4.1409485e-01  -6.5060015e-02
   4.1418289e-01  -6.6216554e-02
   4.1427092e-01  -6.7374884e-02
   4.1435895e-01  -6.8535305e-02
   4.1444699e-01  -6.9698088e-02
   4.1453502e-01  -7.0863477e-02
   4.1462306e-01  -7.2031687e-02
   4.1471109e-01  -7.3202904e-02
   4.1479912e-01  -7.4377288e-02
   4.1488716e-01  -7.5554967e-02
   4.1497519e-01  -7.6736040e-02
   4.1506322e-01  -7.7920578e-02
   4.1515126e-01  -7.9108622e-02
   4.1523929e-01  -8.0300182e-02
   4.1532733e-01  -8.1495239e-02
   4.1541536e-01  -8.2693747e-02
   4.1550339e-01  -8.3895625e-02
   4.1559143e-01  -8.5100767e-02
   4.1567946e-01  -8.6309036e-02
   4.1576749e-01  -8.7520264e-02
   4.1585553e-01  -8.8734256e-02
   4.1594356e-01  -8.9950785e-02
   4.1603160e-01  -9.1169598e-02
   4.1611963e-01  -9.2390412e-02
   4.1620766e-01  -9.3612915e-02
   4.1629570e-01  -9.4836768e-02
   4.1638373e-01  -9.6061603e-02
   4.1647176e-01  -9.7287025e-02
   4.1655980e-01  -9.8512613e-02
   4.1664783e-01  -9.9737917e-02
   4.1673586e-01  -1.0096246e-01
   4.1682390e-01  -1.0218575e-01
   4.1691193e-01  -1.0340725e-01
   4.1699997e-01  -1.0462642e-01
   4.1708800e-01  -1.0584268e-01
   4.1717603e-01  -1.0705544e-01
   4.1726407e-01  -1.0826406e-01
   4.1735210e-01  -1.0946792e-01
   4.1744013e-01  -1.1066634e-01
   4.1752817e-01  -1.1185864e-01
   4.1761620e-01  -1.1304412e-01
   4.1770424e-01  -1.1422205e-01
   4.1779227e-01  -1.1539168e-01
   4.1788030e-01  -1.1655226e-01
   4.1796834e-01  -1.1770302e-01
   4.1805637e-01  -1.1884314e-01
   4.1814440e-01  -1.1997184e-01
   4.1823244e-01  -1.2108827e-01
   4.1832047e-01  -1.2219162e-01
   4.1840851e-01  -1.2328102e-01
   4.1849654e-01  -1.2435561e-01
   4.1858457e-01  -1.2541453e-01
   4.1867261e-01  -1.2645689e-01
   4.1876064e-01  -1.2748181e-01
   4.1884867e-01  -1.2848838e-01
   4.1893671e-01  -1.2947570e-01
   4.1902474e-01  -1.3044286e-01
   4.1911278e-01  -1.3138895e-01
   4.1920081e-01  -1.3231305e-01
   4.1928884e-01  -1.3321423e-01
   4.1937688e-01  -1.3409158e-01
   4.1946491e-01  -1.3494417e-01
   4.1955294e-01  -1.3577107e-01
   4.1964098e-01  -1.3657138e-01
   4.1972901e-01  -1.3734416e-01
   4.1981704e-01  -1.3808851e-01
   4.1990508e-01  -1.3880351e-01
   4.1999311e-01  -1.3948827e-01
   4.2008115e-01  -1.4014189e-01
   4.2016918e-01  -1.4076347e-01
   4.2025721e-01  -1.4135214e-01
   4.2034525e-01  -1.4190703e-01
   4.2043328e-01  -1.4242728e-01
   4.2052131e-01  -1.4291205e-01
   4.2060935e-01  -1.4336051e-01
   4.2069738e-01  -1.4377183e-01
   4.2078542e-01  -1.4414522e-01
   4.2087345e-01  -1.4447989e-01
   4.2096148e-01  -1.4477508e-01
   4.2104952e-01  -1.4503003e-01
   4.2113755e-01  -1.4524401e-01
   4.2122558e-01  -1.4541632e-01
   4.2131362e-01  -1.4554627e-01
   4.2140165e-01  -1.4563320e-01
   4.2148969e-01  -1.4567645e-01
   4.2157772e-01  -1.4567542e-01
   4.2166575e-01  -1.4562951e-01
   4.2175379e-01  -1.4553816e-01
   4.2184182e-01  -1.4540082e-01
   4.2192985e-01  -1.4521699e-01
   4.2201789e-01  -1.4498619e-01
   4.2210592e-01  -1.4470795e-01
   4.2219396e-01  -1.4438187e-01
   4.2228199e-01  -1.4400754e-01
   4.2237002e-01  -1.4358460e-01
   4.2245806e-01  -1.4311273e-01
   4.2254609e-01  -1.4259163e-01
   4.2263412e-01  -1.4202105e-01
   4.2272216e-01  -1.4140075e-01
   4.2281019e-01  -1.4073054e-01
   4.2289823e-01  -1.4001027e-01
   4.2298626e-01  -1.3923982e-01
   4.2307429e-01  -1.3841909e-01
   4.2316233e-01  -1.3754806e-01
   4.2325036e-01  -1.3662669e-01
   4.2333839e-01  -1.3565504e-01
   4.2342643e-01  -1.3463316e-01
   4.2351446e-01  -1.3356115e-01
   4.2360249e-01  -1.3243917e-01
   4.2369053e-01  -1.3126739e-01
   4.2377856e-01  -1.3004604e-01
   4.2386660e-01  -1.2877538e-01
   4.2395463e-01  -1.2745572e-01
   4.2404266e-01  -1.2608739e-01
   4.2413070e-01  -1.2467079e-01
   4.2421873e-01  -1.2320632e-01
   4.2430676e-01  -1.2169447e-01
   4.2439480e-01  -1.2013572e-01
   4.2448283e-01  -1.1853063e-01
   4.2457087e-01  -1.1687978e-01
   4.2465890e-01  -1.1518379e-01
   4.2474693e-01  -1.1344333e-01
   4.2483497e-01  -1.1165910e-01
   4.2492300e-01  -1.0983184e-01
   4.2501103e-01  -1.0796234e-01
   4.2509907e-01  -1.0605141e-01
   4.2518710e-01  -1.0409993e-01
   4.2527514e-01  -1.0210879e-01
   4.2536317e-01  -1.0007892e-01
   4.2545120e-01  -9.8011294e-02
   4.2553924e-01  -9.5906935e-02
   4.2562727e-01  -9.3766884e-02
   4.2571530e-01  -9.1592227e-02
   4.2580334e-01  -8.9384083e-02
   4.2589137e-01  -8.7143606e-02
   4.2597941e-01  -8.4871987e-02
   4.2606744e-01  -8.2570448e-02
   4.2615547e-01  -8.0240243e-02
   4.2624351e-01  -7.7882662e-02
   4.2633154e-01  -7.5499023e-02
   4.2641957e-01  -7.3090676e-02
   4.2650761e-01  -7.0659001e-02
   4.2659564e-01  -6.8205407e-02
   4.2668368e-01  -6.5731330e-02
   4.2677171e-01  -6.3238236e-02
   4.2685974e-01  -6.0727613e-02
   4.2694778e-01  -5.8200978e-02
   4.2703581e-01  -5.5659871e-02
   4.2712384e-01  -5.3105855e-02
   4.2721188e-01  -5.0540515e-02
   4.2729991e-01  -4.7965458e-02
   4.2738794e-01  -4.5382310e-02
   4.2747598e-01  -4.2792717e-02
   4.2756401e-01  -4.0198343e-02
   4.2765205e-01  -3.7600868e-02
   4.2774008e-01  -3.5001986e-02
   4.2782811e-01  -3.2403407e-02
   4.2791615e-01  -2.9806855e-02
   4.2800418e-01  -2.7214064e-02
   4.2809221e-01  -2.4626778e-02
   4.2818025e-01  -2.2046752e-02
   4.2826828e-01  -1.9475748e-02
   4.2835632e-01  -1.6915534e-02
   4.2844435e-01  -1.4367885e-02
   4.2853238e-01  -1.1834579e-02
   4.2862042e-01  -9.3173960e-03
   4.2870845e-01  -6.8181184e-03
   4.2879648e-01  -4.3385281e-03
   4.2888452e-01  -1.8804053e-03
   4.2897255e-01   5.5447233e-04
   4.2906059e-01   2.9643315e-03
   4.2914862e-01   5.3474044e-03
   4.2923665e-01   7.7019304e-03
   4.2932469e-01   1.0026157e-02
   4.2941272e-01   1.2318342e-02
   4.2950075e-01   1.4576754e-02
   4.2958879e-01   1.6799674e-02
   4.2967682e-01   1.8985397e-02
   4.2976486e-01   2.1132234e-02
   4.2985289e-01   2.3238513e-02
   4.2994092e-01   2.5302579e-02
   4.3002896e-01   2.7322797e-02
   4.3011699e-01   2.9297553e-02
   4.3020502e-01   3.1225256e-02
   4.3029306e-01   3.3104338e-02
   4.3038109e-01   3.4933254e-02
   4.3046913e-01   3.6710490e-02
   4.3055716e-01   3.8434554e-02
   4.3064519e-01   4.0103988e-02
   4.3073323e-01   4.1717361e-02
   4.3082126e-01   4.3273275e-02
   4.3090929e-01   4.4770364e-02
   4.3099733e-01   4.6207296e-02
   4.3108536e-01   4.7582774e-02
   4.3117339e-01   4.8895538e-02
   4.3126143e-01   5.0144366e-02
   4.3134946e-01   5.1328073e-02
   4.3143750e-01   5.2445516e-02
   4.3152553e-01   5.3495591e-02
   4.3161356e-01   5.4477237e-02
   4.3170160e-01   5.5389437e-02
   4.3178963e-01   5.6231217e-02
   4.3187766e-01   5.7001647e-02
   4.3196570e-01   5.7699846e-02
   4.3205373e-01   5.8324977e-02
   4.3214177e-01   5.8876253e-02
   4.3222980e-01   5.9352935e-02
   4.3231783e-01   5.9754334e-02
   4.3240587e-01   6.0079812e-02
   4.3249390e-01   6.0328781e-02
   4.3258193e-01   6.0500706e-02
   4.3266997e-01   6.0595103e-02
   4.3275800e-01   6.0611544e-02
   4.3284604e-01   6.0549654e-02
   4.3293407e-01   6.0409112e-02
   4.3302210e-01   6.0189652e-02
   4.3311014e-01   5.9891065e-02
   4.3319817e-01   5.9513198e-02
   4.3328620e-01   5.9055952e-02
   4.3337424e-01   5.8519290e-02
   4.3346227e-01   5.7903227e-02
   4.3355031e-01   5.7207841e-02
   4.3363834e-01   5.6433262e-02
   4.3372637e-01   5.5579685e-02
   4.3381441e-01   5.4647357e-02
   4.3390244e-01   5.3636589e-02
   4.3399047e-01   5.2547747e-02
   4.3407851e-01   5.1381258e-02
   4.3416654e-01   5.0137605e-02
   4.3425457e-01   4.8817334e-02
   4.3434261e-01   4.7421047e-02
   4.3443064e-01   4.5949403e-02
   4.3451868e-01   4.4403124e-02
   4.3460671e-01   4.2782987e-02
   4.3469474e-01   4.1089828e-02
   4.3478278e-01   3.9324540e-02
   4.3487081e-01   3.7488075e-02
   4.3495884e-01   3.5581440e-02
   4.3504688e-01   3.3605700e-02
   4.3513491e-01   3.1561978e-02
   4.3522295e-01   2.9451448e-02
   4.3531098e-01   2.7275344e-02
   4.3539901e-01   2.5034951e-02
   4.3548705e-01   2.2731611e-02
   4.3557508e-01   2.0366716e-02
   4.3566311e-01   1.7941714e-02
   4.3575115e-01   1.5458103e-02
   4.3583918e-01   1.2917431e-02
   4.3592722e-01   1.0321299e-02
   4.3601525e-01   7.6713555e-03
   4.3610328e-01   4.9692972e-03
   4.3619132e-01   2.2168692e-03
   4.3627935e-01  -5.8413735e-04
   4.3636738e-01  -3.4318856e-03
   4.3645542e-01  -6.3244945e-03
   4.3654345e-01  -9.2600397e-03
   4.3663149e-01  -1.2236555e-02
   4.3671952e-01  -1.5252031e-02
   4.3680755e-01  -1.8304423e-02
   4.3689559e-01  -2.1391644e-02
   4.3698362e-01  -2.4511570e-02
   4.3707165e-01  -2.7662042e-02
   4.3715969e-01  -3.0840868e-02
   4.3724772e-01  -3.4045819e-02
   4.3733576e-01  -3.7274637e-02
   4.3742379e-01  -4.0525032e-02
   4.3751182e-01  -4.3794687e-02
   4.3759986e-01  -4.7081255e-02
   4.3768789e-01  -5.0382364e-02
   4.3777592e-01  -5.3695619e-02
   4.3786396e-01  -5.7018599e-02
   4.3795199e-01  -6.0348865e-02
   4.3804002e-01  -6.3683955e-02
   4.3812806e-01  -6.7021392e-02
   4.3821609e-01  -7.0358680e-02
   4.3830413e-01  -7.3693309e-02
   4.3839216e-01  -7.7022757e-02
   4.3848019e-01  -8.0344488e-02
   4.3856823e-01  -8.3655959e-02
   4.3865626e-01  -8.6954616e-02
   4.3874429e-01  -9.0237902e-02
   4.3883233e-01  -9.3503251e-02
   4.3892036e-01  -9.6748100e-02
   4.3900840e-01  -9.9969878e-02
   4.3909643e-01  -1.0316602e-01
   4.3918446e-01  -1.0633396e-01
   4.3927250e-01  -1.0947114e-01
   4.3936053e-01  -1.1257501e-01
   4.3944856e-01  -1.1564301e-01
   4.3953660e-01  -1.1867262e-01
   4.3962463e-01  -1.2166130e-01
   4.3971267e-01  -1.2460654e-01
   4.3980070e-01  -1.2750585e-01
   4.3988873e-01  -1.3035674e-01
   4.3997677e-01  -1.3315675e-01
   4.4006480e-01  -1.3590343e-01
   4.4015283e-01  -1.3859438e-01
   4.4024087e-01  -1.4122718e-01
   4.4032890e-01  -1.4379947e-01
   4.4041694e-01  -1.4630890e-01
   4.4050497e-01  -1.4875315e-01
   4.4059300e-01  -1.5112994e-01
   4.4068104e-01  -1.5343702e-01
   4.4076907e-01  -1.5567217e-01
   4.4085710e-01  -1.5783319e-01
   4.4094514e-01  -1.5991795e-01
   4.4103317e-01  -1.6192433e-01
   4.4112121e-01  -1.6385026e-01
   4.4120924e-01  -1.6569372e-01
   4.4129727e-01  -1.6745273e-01
   4.4138531e-01  -1.6912534e-01
   4.4147334e-01  -1.7070966e-01
   4.4156137e-01  -1.7220385e-01
   4.4164941e-01  -1.7360610e-01
   4.4173744e-01  -1.7491468e-01
   4.4182547e-01  -1.7612789e-01
   4.4191351e-01  -1.7724409e-01
   4.4200154e-01  -1.7826169e-01
   4.4208958e-01  -1.7917917e-01
   4.4217761e-01  -1.7999504e-01
   4.4226564e-01  -1.8070789e-01
   4.4235368e-01  -1.8131637e-01
   4.4244171e-01  -1.8181918e-01
   4.4252974e-01  -1.8221508e-01
   4.4261778e-01  -1.8250290e-01
   4.4270581e-01  -1.8268155e-01
   4.4279385e-01  -1.8274996e-01
   4.4288188e-01  -1.8270716e-01
   4.4296991e-01  -1.8255224e-01
   4.4305795e-01  -1.8228435e-01
   4.4314598e-01  -1.8190272e-01
   4.4323401e-01  -1.8140663e-01
   4.4332205e-01  -1.8079545e-01
   4.4341008e-01  -1.8006860e-01
   4.4349812e-01  -1.7922558e-01
   4.4358615e-01  -1.7826597e-01
   4.4367418e-01  -1.7718941e-01
   4.4376222e-01  -1.7599562e-01
   4.4385025e-01  -1.7468437e-01
   4.4393828e-01  -1.7325553e-01
   4.4402632e-01  -1.7170903e-01
   4.4411435e-01  -1.7004489e-01
   4.4420239e-01  -1.6826316e-01
   4.4429042e-01  -1.6636402e-01
   4.4437845e-01  -1.6434769e-01
   4.4446649e-01  -1.6221447e-01
   4.4455452e-01  -1.5996472e-01
   4.4464255e-01  -1.5759891e-01
   4.4473059e-01  -1.5511755e-01
   4.4481862e-01  -1.5252124e-01
   4.4490666e-01  -1.4981065e-01
   4.4499469e-01  -1.4698652e-01
   4.4508272e-01  -1.4404966e-01
   4.4517076e-01  -1.4100096e-01
   4.4525879e-01  -1.3784138e-01
   4.4534682e-01  -1.3457196e-01
   4.4543486e-01  -1.3119378e-01
   4.4552289e-01  -1.2770804e-01
   4.4561092e-01  -1.2411596e-01
   4.4569896e-01  -1.2041886e-01
   4.4578699e-01  -1.1661812e-01
   4.4587503e-01  -1.1271520e-01
   4.4596306e-01  -1.0871159e-01
   4.4605109e-01  -1.0460890e-01
   4.4613913e-01  -1.0040875e-01
   4.4622716e-01  -9.6112877e-02
   4.4631519e-01  -9.1723040e-02
   4.4640323e-01  -8.7241081e-02
   4.4649126e-01  -8.2668897e-02
   4.4657930e-01  -7.8008450e-02
   4.4666733e-01  -7.3261756e-02
   4.4675536e-01  -6.8430892e-02
   4.4684340e-01  -6.3517991e-02
   4.4693143e-01  -5.8525240e-02
   4.4701946e-01  -5.3454882e-02
   4.4710750e-01  -4.8309213e-02
   4.4719553e-01  -4.3090577e-02
   4.4728357e-01  -3.7801373e-02
   4.4737160e-01  -3.2444043e-02
   4.4745963e-01  -2.7021081e-02
   4.4754767e-01  -2.1535022e-02
   4.4763570e-01  -1.5988447e-02
   4.4772373e-01  -1.0383980e-02
   4.4781177e-01  -4.7242845e-03
   4.4789980e-01   9.8793788e-04
   4.4798784e-01   6.7499470e-03
   4.4807587e-01   1.2558968e-02
   4.4816390e-01   1.8412191e-02
   4.4825194e-01   2.4306776e-02
   4.4833997e-01   3.0239852e-02
   4.4842800e-01   3.6208519e-02
   4.4851604e-01   4.2209851e-02
   4.4860407e-01   4.8240898e-02
   4.4869210e-01   5.4298686e-02
   4.4878014e-01   6.0380221e-02
   4.4886817e-01   6.6482490e-02
   4.4895621e-01   7.2602462e-02
   4.4904424e-01   7.8737092e-02
   4.4913227e-01   8.4883322e-02
   4.4922031e-01   9.1038082e-02
   4.4930834e-01   9.7198293e-02
   4.4939637e-01   1.0336087e-01
   4.4948441e-01   1.0952272e-01
   4.4957244e-01   1.1568075e-01
   4.4966048e-01   1.2183187e-01
   4.4974851e-01   1.2797297e-01
   4.4983654e-01   1.3410097e-01
   4.4992458e-01   1.4021279e-01
   4.5001261e-01   1.4630533e-01
   4.5010064e-01   1.5237553e-01
   4.5018868e-01   1.5842033e-01
   4.5027671e-01   1.6443668e-01
   4.5036475e-01   1.7042155e-01
   4.5045278e-01   1.7637192e-01
   4.5054081e-01   1.8228480e-01
   4.5062885e-01   1.8815720e-01
   4.5071688e-01   1.9398618e-01
   4.5080491e-01   1.9976881e-01
   4.5089295e-01   2.0550217e-01
   4.5098098e-01   2.1118341e-01
   4.5106902e-01   2.1680967e-01
   4.5115705e-01   2.2237814e-01
   4.5124508e-01   2.2788605e-01
   4.5133312e-01   2.3333065e-01
   4.5142115e-01   2.3870924e-01
   4.5150918e-01   2.4401915e-01
   4.5159722e-01   2.4925777e-01
   4.5168525e-01   2.5442250e-01
   4.5177329e-01   2.5951082e-01
   4.5186132e-01   2.6452023e-01
   4.5194935e-01   2.6944830e-01
   4.5203739e-01   2.7429262e-01
   4.5212542e-01   2.7905087e-01
   4.5221345e-01   2.8372074e-01
   4.5230149e-01   2.8830000e-01
   4.5238952e-01   2.9278648e-01
   4.5247755e-01   2.9717806e-01
   4.5256559e-01   3.0147266e-01
   4.5265362e-01   3.0566829e-01
   4.5274166e-01   3.0976300e-01
   4.5282969e-01   3.1375491e-01
   4.5291772e-01   3.1764221e-01
   4.5300576e-01   3.2142314e-01
   4.5309379e-01   3.2509601e-01
   4.5318182e-01   3.2865920e-01
   4.5326986e-01   3.3211117e-01
   4.5335789e-01   3.3545042e-01
   4.5344593e-01   3.3867556e-01
   4.5353396e-01   3.4178523e-01
   4.5362199e-01   3.4477816e-01
   4.5371003e-01   3.4765315e-01
   4.5379806e-01   3.5040909e-01
   4.5388609e-01   3.5304492e-01
   4.5397413e-01   3.5555967e-01
   4.5406216e-01   3.5795243e-01
   4.5415020e-01   3.6022237e-01
   4.5423823e-01   3.6236876e-01
   4.5432626e-01   3.6439092e-01
   4.5441430e-01   3.6628825e-01
   4.5450233e-01   3.6806025e-01
   4.5459036e-01   3.6970645e-01
   4.5467840e-01   3.7122652e-01
   4.5476643e-01   3.7262016e-01
   4.5485447e-01   3.7388717e-01
   4.5494250e-01   3.7502743e-01
   4.5503053e-01   3.7604089e-01
   4.5511857e-01   3.7692757e-01
   4.5520660e-01   3.7768759e-01
   4.5529463e-01   3.7832114e-01
   4.5538267e-01   3.7882848e-01
   4.5547070e-01   3.7920995e-01
   4.5555874e-01   3.7946599e-01
   4.5564677e-01   3.7959708e-01
   4.5573480e-01   3.7960380e-01
   4.5582284e-01   3.7948681e-01
   4.5591087e-01   3.7924683e-01
   4.5599890e-01   3.7888467e-01
   4.5608694e-01   3.7840120e-01
   4.5617497e-01   3.7779738e-01
   4.5626300e-01   3.7707423e-01
   4.5635104e-01   3.7623285e-01
   4.5643907e-01   3.7527440e-01
   4.5652711e-01   3.7420014e-01
   4.5661514e-01   3.7301137e-01
   4.5670317e-01   3.7170947e-01
   4.5679121e-01   3.7029589e-01
   4.5687924e-01   3.6877215e-01
   4.5696727e-01   3.6713982e-01
   4.5705531e-01   3.6540055e-01
   4.5714334e-01   3.6355605e-01
   4.5723138e-01   3.6160809e-01
   4.5731941e-01   3.5955851e-01
   4.5740744e-01   3.5740920e-01
   4.5749548e-01   3.5516211e-01
   4.5758351e-01   3.5281924e-01
   4.5767154e-01   3.5038266e-01
   4.5775958e-01   3.4785450e-01
   4.5784761e-01   3.4523691e-01
   4.5793565e-01   3.4253213e-01
   4.5802368e-01   3.3974242e-01
   4.5811171e-01   3.3687010e-01
   4.5819975e-01   3.3391754e-01
   4.5828778e-01   3.3088714e-01
   4.5837581e-01   3.2778137e-01
   4.5846385e-01   3.2460272e-01
   4.5855188e-01   3.2135371e-01
   4.5863992e-01   3.1803693e-01
   4.5872795e-01   3.1465497e-01
   4.5881598e-01   3.1121049e-01
   4.5890402e-01   3.0770614e-01
   4.5899205e-01   3.0414464e-01
   4.5908008e-01   3.0052872e-01
   4.5916812e-01   2.9686114e-01
   4.5925615e-01   2.9314468e-01
   4.5934419e-01   2.8938214e-01
   4.5943222e-01   2.8557636e-01
   4.5952025e-01   2.8173017e-01
   4.5960829e-01   2.7784643e-01
   4.5969632e-01   2.7392804e-01
   4.5978435e-01   2.6997786e-01
   4.5987239e-01   2.6599881e-01
   4.5996042e-01   2.6199378e-01
   4.6004845e-01   2.5796570e-01
   4.6013649e-01   2.5391749e-01
   4.6022452e-01   2.4985205e-01
   4.6031256e-01   2.4577233e-01
   4.6040059e-01   2.4168123e-01
   4.6048862e-01   2.3758167e-01
   4.6057666e-01   2.3347657e-01
   4.6066469e-01   2.2936883e-01
   4.6075272e-01   2.2526134e-01
   4.6084076e-01   2.2115699e-01
   4.6092879e-01   2.1705864e-01
   4.6101683e-01   2.1296914e-01
   4.6110486e-01   2.0889134e-01
   4.6119289e-01   2.0482805e-01
   4.6128093e-01   2.0078206e-01
   4.6136896e-01   1.9675615e-01
   4.6145699e-01   1.9275305e-01
   4.6154503e-01   1.8877549e-01
   4.6163306e-01   1.8482616e-01
   4.6172110e-01   1.8090772e-01
   4.6180913e-01   1.7702279e-01
   4.6189716e-01   1.7317396e-01
   4.6198520e-01   1.6936379e-01
   4.6207323e-01   1.6559480e-01
   4.6216126e-01   1.6186946e-01
   4.6224930e-01   1.5819021e-01
   4.6233733e-01   1.5455944e-01
   4.6242537e-01   1.5097950e-01
   4.6251340e-01   1.4745270e-01
   4.6260143e-01   1.4398128e-01
   4.6268947e-01   1.4056744e-01
   4.6277750e-01   1.3721336e-01
   4.6286553e-01   1.3392111e-01
   4.6295357e-01   1.3069276e-01
   4.6304160e-01   1.2753030e-01
   4.6312963e-01   1.2443565e-01
   4.6321767e-01   1.2141070e-01
   4.6330570e-01   1.1845727e-01
   4.6339374e-01   1.1557712e-01
   4.6348177e-01   1.1277194e-01
   4.6356980e-01   1.1004338e-01
   4.6365784e-01   1.0739299e-01
   4.6374587e-01   1.0482229e-01
   4.6383390e-01   1.0233272e-01
   4.6392194e-01   9.9925662e-02
   4.6400997e-01   9.7602412e-02
   4.6409801e-01   9.5364214e-02
   4.6418604e-01   9.3212239e-02
   4.6427407e-01   9.1147588e-02
   4.6436211e-01   8.9171290e-02
   4.6445014e-01   8.7284304e-02
   4.6453817e-01   8.5487519e-02
   4.6462621e-01   8.3781749e-02
   4.6471424e-01   8.2167737e-02
   4.6480228e-01   8.0646153e-02
   4.6489031e-01   7.9217592e-02
   4.6497834e-01   7.7882577e-02
   4.6506638e-01   7.6641556e-02
   4.6515441e-01   7.5494902e-02
   4.6524244e-01   7.4442915e-02
   4.6533048e-01   7.3485819e-02
   4.6541851e-01   7.2623764e-02
   4.6550655e-01   7.1856826e-02
   4.6559458e-01   7.1185004e-02
   4.6568261e-01   7.0608225e-02
   4.6577065e-01   7.0126341e-02
   4.6585868e-01   6.9739128e-02
   4.6594671e-01   6.9446290e-02
   4.6603475e-01   6.9247456e-02
   4.6612278e-01   6.9142183e-02
   4.6621082e-01   6.9129955e-02
   4.6629885e-01   6.9210182e-02
   4.6638688e-01   6.9382204e-02
   4.6647492e-01   6.9645287e-02
   4.6656295e-01   6.9998629e-02
   4.6665098e-01   7.0441356e-02
   4.6673902e-01   7.0972526e-02
   4.6682705e-01   7.1591128e-02
   4.6691508e-01   7.2296081e-02
   4.6700312e-01   7.3086241e-02
   4.6709115e-01   7.3960394e-02
   4.6717919e-01   7.4917264e-02
   4.6726722e-01   7.5955508e-02
   4.6735525e-01   7.7073721e-02
   4.6744329e-01   7.8270438e-02
   4.6753132e-01   7.9544129e-02
   4.6761935e-01   8.0893207e-02
   4.6770739e-01   8.2316027e-02
   4.6779542e-01   8.3810884e-02
   4.6788346e-01   8.5376019e-02
   4.6797149e-01   8.7009618e-02
   4.6805952e-01   8.8709813e-02
   4.6814756e-01   9.0474684e-02
   4.6823559e-01   9.2302261e-02
   4.6832362e-01   9.4190525e-02
   4.6841166e-01   9.6137409e-02
   4.6849969e-01   9.8140799e-02
   4.6858773e-01   1.0019854e-01
   4.6867576e-01   1.0230843e-01
   4.6876379e-01   1.0446822e-01
   4.6885183e-01   1.0667565e-01
   4.6893986e-01   1.0892837e-01
   4.6902789e-01   1.1122405e-01
   4.6911593e-01   1.1356029e-01
   4.6920396e-01   1.1593467e-01
   4.6929200e-01   1.1834473e-01
   4.6938003e-01   1.2078800e-01
   4.6946806e-01   1.2326195e-01
   4.6955610e-01   1.2576406e-01
   4.6964413e-01   1.2829176e-01
   4.6973216e-01   1.3084247e-01
   4.6982020e-01   1.3341359e-01
   4.6990823e-01   1.3600251e-01
   4.6999627e-01   1.3860657e-01
   4.7008430e-01   1.4122314e-01
   4.7017233e-01   1.4384954e-01
   4.7026037e-01   1.4648311e-01
   4.7034840e-01   1.4912117e-01
   4.7043643e-01   1.5176101e-01
   4.7052447e-01   1.5439995e-01
   4.7061250e-01   1.5703530e-01
   4.7070053e-01   1.5966434e-01
   4.7078857e-01   1.6228439e-01
   4.7087660e-01   1.6489276e-01
   4.7096464e-01   1.6748674e-01
   4.7105267e-01   1.7006367e-01
   4.7114070e-01   1.7262086e-01
   4.7122874e-01   1.7515565e-01
   4.7131677e-01   1.7766539e-01
   4.7140480e-01   1.8014745e-01
   4.7149284e-01   1.8259920e-01
   4.7158087e-01   1.8501804e-01
   4.7166891e-01   1.8740139e-01
   4.7175694e-01   1.8974668e-01
   4.7184497e-01   1.9205138e-01
   4.7193301e-01   1.9431298e-01
   4.7202104e-01   1.9652899e-01
   4.7210907e-01   1.9869695e-01
   4.7219711e-01   2.0081444e-01
   4.7228514e-01   2.0287906e-01
   4.7237318e-01   2.0488845e-01
   4.7246121e-01   2.0684029e-01
   4.7254924e-01   2.0873229e-01
   4.7263728e-01   2.1056219e-01
   4.7272531e-01   2.1232780e-01
   4.7281334e-01   2.1402694e-01
   4.7290138e-01   2.1565749e-01
   4.7298941e-01   2.1721738e-01
   4.7307745e-01   2.1870455e-01
   4.7316548e-01   2.2011704e-01
   4.7325351e-01   2.2145291e-01
   4.7334155e-01   2.2271026e-01
   4.7342958e-01   2.2388726e-01
   4.7351761e-01   2.2498213e-01
   4.7360565e-01   2.2599315e-01
   4.7369368e-01   2.2691863e-01
   4.7378172e-01   2.2775697e-01
   4.7386975e-01   2.2850660e-01
   4.7395778e-01   2.2916602e-01
   4.7404582e-01   2.2973379e-01
   4.7413385e-01   2.3020852e-01
   4.7422188e-01   2.3058891e-01
   4.7430992e-01   2.3087368e-01
   4.7439795e-01   2.3106165e-01
   4.7448598e-01   2.3115169e-01
   4.7457402e-01   2.3114272e-01
   4.7466205e-01   2.3103374e-01
   4.7475009e-01   2.3082383e-01
   4.7483812e-01   2.3051211e-01
   4.7492615e-01   2.3009777e-01
   4.7501419e-01   2.2958009e-01
   4.7510222e-01   2.2895840e-01
   4.7519025e-01   2.2823210e-01
   4.7527829e-01   2.2740065e-01
   4.7536632e-01   2.2646361e-01
   4.7545436e-01   2.2542057e-01
   4.7554239e-01   2.2427122e-01
   4.7563042e-01   2.2301530e-01
   4.7571846e-01   2.2165263e-01
   4.7580649e-01   2.2018310e-01
   4.7589452e-01   2.1860667e-01
   4.7598256e-01   2.1692335e-01
   4.7607059e-01   2.1513326e-01
   4.7615863e-01   2.1323655e-01
   4.7624666e-01   2.1123346e-01
   4.7633469e-01   2.0912430e-01
   4.7642273e-01   2.0690943e-01
   4.7651076e-01   2.0458931e-01
   4.7659879e-01   2.0216444e-01
   4.7668683e-01   1.9963540e-01
   4.7677486e-01   1.9700284e-01
   4.7686290e-01   1.9426746e-01
   4.7695093e-01   1.9143006e-01
   4.7703896e-01   1.8849146e-01
   4.7712700e-01   1.8545258e-01
   4.7721503e-01   1.8231440e-01
   4.7730306e-01   1.7907796e-01
   4.7739110e-01   1.7574434e-01
   4.7747913e-01   1.7231472e-01
   4.7756716e-01   1.6879031e-01
   4.7765520e-01   1.6517241e-01
   4.7774323e-01   1.6146235e-01
   4.7783127e-01   1.5766153e-01
   4.7791930e-01   1.5377142e-01
   4.7800733e-01   1.4979353e-01
   4.7809537e-01   1.4572942e-01
   4.7818340e-01   1.4158073e-01
   4.7827143e-01   1.3734912e-01
   4.7835947e-01   1.3303633e-01
   4.7844750e-01   1.2864413e-01
   4.7853554e-01   1.2417436e-01
   4.7862357e-01   1.1962889e-01
   4.7871160e-01   1.1500964e-01
   4.7879964e-01   1.1031858e-01
   4.7888767e-01   1.0555773e-01
   4.7897570e-01   1.0072912e-01
   4.7906374e-01   9.5834870e-02
   4.7915177e-01   9.0877103e-02
   4.7923981e-01   8.5857993e-02
   4.7932784e-01   8.0779750e-02
   4.7941587e-01   7.5644617e-02
   4.7950391e-01   7.0454874e-02
   4.7959194e-01   6.5212829e-02
   4.7967997e-01   5.9920823e-02
   4.7976801e-01   5.4581224e-02
   4.7985604e-01   4.9196429e-02
   4.7994408e-01   4.3768858e-02
   4.8003211e-01   3.8300957e-02
   4.8012014e-01   3.2795194e-02
   4.8020818e-01   2.7254057e-02
   4.8029621e-01   2.1680052e-02
   4.8038424e-01   1.6075705e-02
   4.8047228e-01   1.0443554e-02
   4.8056031e-01   4.7861542e-03
   4.8064835e-01  -8.9392966e-04
   4.8073638e-01  -6.5941211e-03
   4.8082441e-01  -1.2311835e-02
   4.8091245e-01  -1.8044480e-02
   4.8100048e-01  -2.3789458e-02
   4.8108851e-01  -2.9544169e-02
   4.8117655e-01  -3.5306009e-02
   4.8126458e-01  -4.1072376e-02
   4.8135261e-01  -4.6840667e-02
   4.8144065e-01  -5.2608284e-02
   4.8152868e-01  -5.8372634e-02
   4.8161672e-01  -6.4131129e-02
   4.8170475e-01  -6.9881189e-02
   4.8179278e-01  -7.5620245e-02
   4.8188082e-01  -8.1345739e-02
   4.8196885e-01  -8.7055126e-02
   4.8205688e-01  -9.2745875e-02
   4.8214492e-01  -9.8415471e-02
   4.8223295e-01  -1.0406142e-01
   4.8232099e-01  -1.0968124e-01
   4.8240902e-01  -1.1527247e-01
   4.8249705e-01  -1.2083269e-01
   4.8258509e-01  -1.2635948e-01
   4.8267312e-01  -1.3185046e-01
   4.8276115e-01  -1.3730326e-01
   4.8284919e-01  -1.4271556e-01
   4.8293722e-01  -1.4808506e-01
   4.8302526e-01  -1.5340947e-01
   4.8311329e-01  -1.5868658e-01
   4.8320132e-01  -1.6391417e-01
   4.8328936e-01  -1.6909007e-01
   4.8337739e-01  -1.7421215e-01
   4.8346542e-01  -1.7927830e-01
   4.8355346e-01  -1.8428649e-01
   4.8364149e-01  -1.8923467e-01
   4.8372953e-01  -1.9412088e-01
   4.8381756e-01  -1.9894318e-01
   4.8390559e-01  -2.0369967e-01
   4.8399363e-01  -2.0838851e-01
   4.8408166e-01  -2.1300789e-01
   4.8416969e-01  -2.1755606e-01
   4.8425773e-01  -2.2203128e-01
   4.8434576e-01  -2.2643192e-01
   4.8443380e-01  -2.3075634e-01
   4.8452183e-01  -2.3500297e-01
   4.8460986e-01  -2.3917031e-01
   4.8469790e-01  -2.4325688e-01
   4.8478593e-01  -2.4726126e-01
   4.8487396e-01  -2.5118210e-01
   4.8496200e-01  -2.5501808e-01
   4.8505003e-01  -2.5876794e-01
   4.8513806e-01  -2.6243047e-01
   4.8522610e-01  -2.6600453e-01
   4.8531413e-01  -2.6948902e-01
   4.8540217e-01  -2.7288289e-01
   4.8549020e-01  -2.7618517e-01
   4.8557823e-01  -2.7939491e-01
   4.8566627e-01  -2.8251124e-01
   4.8575430e-01  -2.8553335e-01
   4.8584233e-01  -2.8846046e-01
   4.8593037e-01  -2.9129187e-01
   4.8601840e-01  -2.9402693e-01
   4.8610644e-01  -2.9666505e-01
   4.8619447e-01  -2.9920568e-01
   4.8628250e-01  -3.0164835e-01
   4.8637054e-01  -3.0399262e-01
   4.8645857e-01  -3.0623814e-01
   4.8654660e-01  -3.0838458e-01
   4.8663464e-01  -3.1043168e-01
   4.8672267e-01  -3.1237925e-01
   4.8681071e-01  -3.1422714e-01
   4.8689874e-01  -3.1597525e-01
   4.8698677e-01  -3.1762355e-01
   4.8707481e-01  -3.1917205e-01
   4.8716284e-01  -3.2062083e-01
   4.8725087e-01  -3.2197001e-01
   4.8733891e-01  -3.2321976e-01
   4.8742694e-01  -3.2437032e-01
   4.8751498e-01  -3.2542197e-01
   4.8760301e-01  -3.2637503e-01
   4.8769104e-01  -3.2722989e-01
   4.8777908e-01  -3.2798698e-01
   4.8786711e-01  -3.2864678e-01
   4.8795514e-01  -3.2920983e-01
   4.8804318e-01  -3.2967669e-01
   4.8813121e-01  -3.3004799e-01
   4.8821925e-01  -3.3032441e-01
   4.8830728e-01  -3.3050664e-01
   4.8839531e-01  -3.3059546e-01
   4.8848335e-01  -3.3059167e-01
   4.8857138e-01  -3.3049610e-01
   4.8865941e-01  -3.3030964e-01
   4.8874745e-01  -3.3003322e-01
   4.8883548e-01  -3.2966781e-01
   4.8892351e-01  -3.2921439e-01
   4.8901155e-01  -3.2867402e-01
   4.8909958e-01  -3.2804777e-01
   4.8918762e-01  -3.2733674e-01
   4.8927565e-01  -3.2654208e-01
   4.8936368e-01  -3.2566497e-01
   4.8945172e-01  -3.2470662e-01
   4.8953975e-01  -3.2366825e-01
   4.8962778e-01  -3.2255115e-01
   4.8971582e-01  -3.2135659e-01
   4.8980385e-01  -3.2008591e-01
   4.8989189e-01  -3.1874045e-01
   4.8997992e-01  -3.1732158e-01
   4.9006795e-01  -3.1583069e-01
   4.9015599e-01  -3.1426919e-01
   4.9024402e-01  -3.1263852e-01
   4.9033205e-01  -3.1094013e-01
   4.9042009e-01  -3.0917550e-01
   4.9050812e-01  -3.0734610e-01
   4.9059616e-01  -3.0545345e-01
   4.9068419e-01  -3.0349904e-01
   4.9077222e-01  -3.0148442e-01
   4.9086026e-01  -2.9941113e-01
   4.9094829e-01  -2.9728070e-01
   4.9103632e-01  -2.9509469e-01
   4.9112436e-01  -2.9285468e-01
   4.9121239e-01  -2.9056222e-01
   4.9130043e-01  -2.8821889e-01
   4.9138846e-01  -2.8582628e-01
   4.9147649e-01  -2.8338595e-01
   4.9156453e-01  -2.8089948e-01
   4.9165256e-01  -2.7836847e-01
   4.9174059e-01  -2.7579447e-01
   4.9182863e-01  -2.7317907e-01
   4.9191666e-01  -2.7052384e-01
   4.9200469e-01  -2.6783033e-01
   4.9209273e-01  -2.6510011e-01
   4.9218076e-01  -2.6233472e-01
   4.9226880e-01  -2.5953571e-01
   4.9235683e-01  -2.5670460e-01
   4.9244486e-01  -2.5384291e-01
   4.9253290e-01  -2.5095215e-01
   4.9262093e-01  -2.4803381e-01
   4.9270896e-01  -2.4508935e-01
   4.9279700e-01  -2.4212026e-01
   4.9288503e-01  -2.3912796e-01
   4.9297307e-01  -2.3611389e-01
   4.9306110e-01  -2.3307945e-01
   4.9314913e-01  -2.3002603e-01
   4.9323717e-01  -2.2695500e-01
   4.9332520e-01  -2.2386770e-01
   4.9341323e-01  -2.2076545e-01
   4.9350127e-01  -2.1764956e-01
   4.9358930e-01  -2.1452129e-01
   4.9367734e-01  -2.1138190e-01
   4.9376537e-01  -2.0823261e-01
   4.9385340e-01  -2.0507462e-01
   4.9394144e-01  -2.0190910e-01
   4.9402947e-01  -1.9873719e-01
   4.9411750e-01  -1.9556000e-01
   4.9420554e-01  -1.9237861e-01
   4.9429357e-01  -1.8919409e-01
   4.9438161e-01  -1.8600746e-01
   4.9446964e-01  -1.8281970e-01
   4.9455767e-01  -1.7963179e-01
   4.9464571e-01  -1.7644464e-01
   4.9473374e-01  -1.7325916e-01
   4.9482177e-01  -1.7007621e-01
   4.9490981e-01  -1.6689663e-01
   4.9499784e-01  -1.6372121e-01
   4.9508588e-01  -1.6055071e-01
   4.9517391e-01  -1.5738588e-01
   4.9526194e-01  -1.5422739e-01
   4.9534998e-01  -1.5107593e-01
   4.9543801e-01  -1.4793211e-01
   4.9552604e-01  -1.4479653e-01
   4.9561408e-01  -1.4166975e-01
   4.9570211e-01  -1.3855230e-01
   4.9579014e-01  -1.3544466e-01
   4.9587818e-01  -1.3234729e-01
   4.9596621e-01  -1.2926061e-01
   4.9605425e-01  -1.2618500e-01
   4.9614228e-01  -1.2312083e-01
   4.9623031e-01  -1.2006840e-01
   4.9631835e-01  -1.1702800e-01
   4.9640638e-01  -1.1399989e-01
   4.9649441e-01  -1.1098428e-01
   4.9658245e-01  -1.0798135e-01
   4.9667048e-01  -1.0499126e-01
   4.9675852e-01  -1.0201412e-01
   4.9684655e-01  -9.9050027e-02
   4.9693458e-01  -9.6099030e-02
   4.9702262e-01  -9.3161154e-02
   4.9711065e-01  -9.0236395e-02
   4.9719868e-01  -8.7324716e-02
   4.9728672e-01  -8.4426051e-02
   4.9737475e-01  -8.1540306e-02
   4.9746279e-01  -7.8667358e-02
   4.9755082e-01  -7.5807056e-02
   4.9763885e-01  -7.2959223e-02
   4.9772689e-01  -7.0123654e-02
   4.9781492e-01  -6.7300121e-02
   4.9790295e-01  -6.4488368e-02
   4.9799099e-01  -6.1688118e-02
   4.9807902e-01  -5.8899067e-02
   4.9816706e-01  -5.6120892e-02
   4.9825509e-01  -5.3353246e-02
   4.9834312e-01  -5.0595762e-02
   4.9843116e-01  -4.7848054e-02
   4.9851919e-01  -4.5109714e-02
   4.9860722e-01  -4.2380319e-02
   4.9869526e-01  -3.9659428e-02
   4.9878329e-01  -3.6946581e-02
   4.9887133e-01  -3.4241306e-02
   4.9895936e-01  -3.1543115e-02
   4.9904739e-01  -2.8851507e-02
   4.9913543e-01  -2.6165968e-02
   4.9922346e-01  -2.3485974e-02
   4.9931149e-01  -2.0810989e-02
   4.9939953e-01  -1.8140468e-02
   4.9948756e-01  -1.5473858e-02
   4.9957559e-01  -1.2810600e-02
   4.9966363e-01  -1.0150126e-02
   4.9975166e-01  -7.4918642e-03
   4.9983970e-01  -4.8352399e-03
   4.9992773e-01  -2.1796738e-03
   5.0001576e-01   4.7541485e-04
   5.0010380e-01   3.1306077e-03
   5.0019183e-01   5.7864861e-03
   5.0027986e-01   8.4436303e-03
   5.0036790e-01   1.1102618e-02
   5.0045593e-01   1.3764024e-02
   5.0054397e-01   1.6428418e-02
   5.0063200e-01   1.9096364e-02
   5.0072003e-01   2.1768421e-02
   5.0080807e-01   2.4445138e-02
   5.0089610e-01   2.7127056e-02
   5.0098413e-01   2.9814709e-02
   5.0107217e-01   3.2508616e-02
   5.0116020e-01   3.5209287e-02
   5.0124824e-01   3.7917218e-02
   5.0133627e-01   4.0632892e-02
   5.0142430e-01   4.3356778e-02
   5.0151234e-01   4.6089326e-02
   5.0160037e-01   4.8830973e-02
   5.0168840e-01   5.1582136e-02
   5.0177644e-01   5.4343216e-02
   5.0186447e-01   5.7114591e-02
   5.0195251e-01   5.9896622e-02
   5.0204054e-01   6.2689648e-02
   5.0212857e-01   6.5493984e-02
   5.0221661e-01   6.8309925e-02
   5.0230464e-01   7.1137741e-02
   5.0239267e-01   7.3977676e-02
   5.0248071e-01   7.6829953e-02
   5.0256874e-01   7.9694764e-02
   5.0265678e-01   8.2572279e-02
   5.0274481e-01   8.5462639e-02
   5.0283284e-01   8.8365955e-02
   5.0292088e-01   9.1282312e-02
   5.0300891e-01   9.4211766e-02
   5.0309694e-01   9.7154342e-02
   5.0318498e-01   1.0011003e-01
   5.0327301e-01   1.0307881e-01
   5.0336104e-01   1.0606060e-01
   5.0344908e-01   1.0905530e-01
   5.0353711e-01   1.1206279e-01
   5.0362515e-01   1.1508290e-01
   5.0371318e-01   1.1811544e-01
   5.0380121e-01   1.2116018e-01
   5.0388925e-01   1.2421684e-01
   5.0397728e-01   1.2728515e-01
   5.0406531e-01   1.3036476e-01
   5.0415335e-01   1.3345532e-01
   5.0424138e-01   1.3655642e-01
   5.0432942e-01   1.3966763e-01
   5.0441745e-01   1.4278848e-01
   5.0450548e-01   1.4591847e-01
   5.0459352e-01   1.4905707e-01
   5.0468155e-01   1.5220369e-01
   5.0476958e-01   1.5535775e-01
   5.0485762e-01   1.5851858e-01
   5.0494565e-01   1.6168553e-01
   5.0503369e-01   1.6485787e-01
   5.0512172e-01   1.6803487e-01
   5.0520975e-01   1.7121576e-01
   5.0529779e-01   1.7439971e-01
   5.0538582e-01   1.7758588e-01
   5.0547385e-01   1.8077341e-01
   5.0556189e-01   1.8396138e-01
   5.0564992e-01   1.8714885e-01
   5.0573796e-01   1.9033484e-01
   5.0582599e-01   1.9351836e-01
   5.0591402e-01   1.9669836e-01
   5.0600206e-01   1.9987378e-01
   5.0609009e-01   2.0304354e-01
   5.0617812e-01   2.0620650e-01
   5.0626616e-01   2.0936151e-01
   5.0635419e-01   2.1250739e-01
   5.0644222e-01   2.1564294e-01
   5.0653026e-01   2.1876692e-01
   5.0661829e-01   2.2187807e-01
   5.0670633e-01   2.2497512e-01
   5.0679436e-01   2.2805675e-01
   5.0688239e-01   2.3112163e-01
   5.0697043e-01   2.3416841e-01
   5.0705846e-01   2.3719571e-01
   5.0714649e-01   2.4020215e-01
   5.0723453e-01   2.4318630e-01
   5.0732256e-01   2.4614674e-01
   5.0741060e-01   2.4908201e-01
   5.0749863e-01   2.5199065e-01
   5.0758666e-01   2.5487117e-01
   5.0767470e-01   2.5772208e-01
   5.0776273e-01   2.6054187e-01
   5.0785076e-01   2.6332902e-01
   5.0793880e-01   2.6608199e-01
   5.0802683e-01   2.6879924e-01
   5.0811487e-01   2.7147922e-01
   5.0820290e-01   2.7412037e-01
   5.0829093e-01   2.7672112e-01
   5.0837897e-01   2.7927990e-01
   5.0846700e-01   2.8179515e-01
   5.0855503e-01   2.8426527e-01
   5.0864307e-01   2.8668869e-01
   5.0873110e-01   2.8906384e-01
   5.0881914e-01   2.9138913e-01
   5.0890717e-01   2.9366299e-01
   5.0899520e-01   2.9588384e-01
   5.0908324e-01   2.9805012e-01
   5.0917127e-01   3.0016027e-01
   5.0925930e-01   3.0221273e-01
   5.0934734e-01   3.0420596e-01
   5.0943537e-01   3.0613842e-01
   5.0952341e-01   3.0800860e-01
   5.0961144e-01   3.0981498e-01
   5.0969947e-01   3.1155606e-01
   5.0978751e-01   3.1323036e-01
   5.0987554e-01   3.1483642e-01
   5.0996357e-01   3.1637280e-01
   5.1005161e-01   3.1783806e-01
   5.1013964e-01   3.1923080e-01
   5.1022767e-01   3.2054964e-01
   5.1031571e-01   3.2179321e-01
   5.1040374e-01   3.2296018e-01
   5.1049178e-01   3.2404923e-01
   5.1057981e-01   3.2505909e-01
   5.1066784e-01   3.2598849e-01
   5.1075588e-01   3.2683620e-01
   5.1084391e-01   3.2760104e-01
   5.1093194e-01   3.2828184e-01
   5.1101998e-01   3.2887747e-01
   5.1110801e-01   3.2938682e-01
   5.1119605e-01   3.2980884e-01
   5.1128408e-01   3.3014250e-01
   5.1137211e-01   3.3038681e-01
   5.1146015e-01   3.3054082e-01
   5.1154818e-01   3.3060362e-01
   5.1163621e-01   3.3057434e-01
   5.1172425e-01   3.3045216e-01
   5.1181228e-01   3.3023628e-01
   5.1190032e-01   3.2992596e-01
   5.1198835e-01   3.2952051e-01
   5.1207638e-01   3.2901927e-01
   5.1216442e-01   3.2842164e-01
   5.1225245e-01   3.2772706e-01
   5.1234048e-01   3.2693500e-01
   5.1242852e-01   3.2604502e-01
   5.1251655e-01   3.2505670e-01
   5.1260459e-01   3.2396967e-01
   5.1269262e-01   3.2278361e-01
   5.1278065e-01   3.2149828e-01
   5.1286869e-01   3.2011345e-01
   5.1295672e-01   3.1862896e-01
   5.1304475e-01   3.1704473e-01
   5.1313279e-01   3.1536068e-01
   5.1322082e-01   3.1357683e-01
   5.1330886e-01   3.1169323e-01
   5.1339689e-01   3.0971000e-01
   5.1348492e-01   3.0762729e-01
   5.1357296e-01   3.0544534e-01
   5.1366099e-01   3.0316442e-01
   5.1374902e-01   3.0078486e-01
   5.1383706e-01   2.9830706e-01
   5.1392509e-01   2.9573146e-01
   5.1401312e-01   2.9305856e-01
   5.1410116e-01   2.9028892e-01
   5.1418919e-01   2.8742316e-01
   5.1427723e-01   2.8446194e-01
   5.1436526e-01   2.8140600e-01
   5.1445329e-01   2.7825612e-01
   5.1454133e-01   2.7501314e-01
   5.1462936e-01   2.7167795e-01
   5.1471739e-01   2.6825151e-01
   5.1480543e-01   2.6473482e-01
   5.1489346e-01   2.6112894e-01
   5.1498150e-01   2.5743500e-01
   5.1506953e-01   2.5365416e-01
   5.1515756e-01   2.4978764e-01
   5.1524560e-01   2.4583673e-01
   5.1533363e-01   2.4180276e-01
   5.1542166e-01   2.3768710e-01
   5.1550970e-01   2.3349119e-01
   5.1559773e-01   2.2921652e-01
   5.1568577e-01   2.2486463e-01
   5.1577380e-01   2.2043709e-01
   5.1586183e-01   2.1593555e-01
   5.1594987e-01   2.1136168e-01
   5.1603790e-01   2.0671722e-01
   5.1612593e-01   2.0200395e-01
   5.1621397e-01   1.9722367e-01
   5.1630200e-01   1.9237826e-01
   5.1639004e-01   1.8746963e-01
   5.1647807e-01   1.8249973e-01
   5.1656610e-01   1.7747055e-01
   5.1665414e-01   1.7238413e-01
   5.1674217e-01   1.6724254e-01
   5.1683020e-01   1.6204788e-01
   5.1691824e-01   1.5680231e-01
   5.1700627e-01   1.5150800e-01
   5.1709431e-01   1.4616718e-01
   5.1718234e-01   1.4078209e-01
   5.1727037e-01   1.3535502e-01
   5.1735841e-01   1.2988828e-01
   5.1744644e-01   1.2438421e-01
   5.1753447e-01   1.1884517e-01
   5.1762251e-01   1.1327356e-01
   5.1771054e-01   1.0767181e-01
   5.1779857e-01   1.0204235e-01
   5.1788661e-01   9.6387647e-02
   5.1797464e-01   9.0710188e-02
   5.1806268e-01   8.5012475e-02
   5.1815071e-01   7.9297028e-02
   5.1823874e-01   7.3566383e-02
   5.1832678e-01   6.7823092e-02
   5.1841481e-01   6.2069715e-02
   5.1850284e-01   5.6308827e-02
   5.1859088e-01   5.0543009e-02
   5.1867891e-01   4.4774852e-02
   5.1876695e-01   3.9006951e-02
   5.1885498e-01   3.3241907e-02
   5.1894301e-01   2.7482320e-02
   5.1903105e-01   2.1730796e-02
   5.1911908e-01   1.5989936e-02
   5.1920711e-01   1.0262340e-02
   5.1929515e-01   4.5506035e-03
   5.1938318e-01  -1.1426837e-03
   5.1947122e-01  -6.8149395e-03
   5.1955925e-01  -1.2463591e-02
   5.1964728e-01  -1.8086078e-02
   5.1973532e-01  -2.3679850e-02
   5.1982335e-01  -2.9242373e-02
   5.1991138e-01  -3.4771129e-02
   5.1999942e-01  -4.0263618e-02
   5.2008745e-01  -4.5717358e-02
   5.2017549e-01  -5.1129890e-02
   5.2026352e-01  -5.6498777e-02
   5.2035155e-01  -6.1821606e-02
   5.2043959e-01  -6.7095990e-02
   5.2052762e-01  -7.2319572e-02
   5.2061565e-01  -7.7490022e-02
   5.2070369e-01  -8.2605041e-02
   5.2079172e-01  -8.7662363e-02
   5.2087975e-01  -9.2659757e-02
   5.2096779e-01  -9.7595026e-02
   5.2105582e-01  -1.0246601e-01
   5.2114386e-01  -1.0727059e-01
   5.2123189e-01  -1.1200669e-01
   5.2131992e-01  -1.1667226e-01
   5.2140796e-01  -1.2126531e-01
   5.2149599e-01  -1.2578389e-01
   5.2158402e-01  -1.3022609e-01
   5.2167206e-01  -1.3459006e-01
   5.2176009e-01  -1.3887398e-01
   5.2184813e-01  -1.4307609e-01
   5.2193616e-01  -1.4719468e-01
   5.2202419e-01  -1.5122809e-01
   5.2211223e-01  -1.5517473e-01
   5.2220026e-01  -1.5903303e-01
   5.2228829e-01  -1.6280151e-01
   5.2237633e-01  -1.6647873e-01
   5.2246436e-01  -1.7006330e-01
   5.2255240e-01  -1.7355390e-01
   5.2264043e-01  -1.7694928e-01
   5.2272846e-01  -1.8024823e-01
   5.2281650e-01  -1.8344961e-01
   5.2290453e-01  -1.8655234e-01
   5.2299256e-01  -1.8955541e-01
   5.2308060e-01  -1.9245787e-01
   5.2316863e-01  -1.9525883e-01
   5.2325667e-01  -1.9795747e-01
   5.2334470e-01  -2.0055304e-01
   5.2343273e-01  -2.0304485e-01
   5.2352077e-01  -2.0543227e-01
   5.2360880e-01  -2.0771475e-01
   5.2369683e-01  -2.0989181e-01
   5.2378487e-01  -2.1196302e-01
   5.2387290e-01  -2.1392804e-01
   5.2396094e-01  -2.1578660e-01
   5.2404897e-01  -2.1753846e-01
   5.2413700e-01  -2.1918351e-01
   5.2422504e-01  -2.2072166e-01
   5.2431307e-01  -2.2215291e-01
   5.2440110e-01  -2.2347733e-01
   5.2448914e-01  -2.2469506e-01
   5.2457717e-01  -2.2580631e-01
   5.2466520e-01  -2.2681135e-01
   5.2475324e-01  -2.2771053e-01
   5.2484127e-01  -2.2850426e-01
   5.2492931e-01  -2.2919304e-01
   5.2501734e-01  -2.2977741e-01
   5.2510537e-01  -2.3025800e-01
   5.2519341e-01  -2.3063549e-01
   5.2528144e-01  -2.3091066e-01
   5.2536947e-01  -2.3108432e-01
   5.2545751e-01  -2.3115737e-01
   5.2554554e-01  -2.3113077e-01
   5.2563358e-01  -2.3100553e-01
   5.2572161e-01  -2.3078276e-01
   5.2580964e-01  -2.3046361e-01
   5.2589768e-01  -2.3004929e-01
   5.2598571e-01  -2.2954108e-01
   5.2607374e-01  -2.2894032e-01
   5.2616178e-01  -2.2824843e-01
   5.2624981e-01  -2.2746686e-01
   5.2633785e-01  -2.2659713e-01
   5.2642588e-01  -2.2564083e-01
   5.2651391e-01  -2.2459958e-01
   5.2660195e-01  -2.2347510e-01
   5.2668998e-01  -2.2226911e-01
   5.2677801e-01  -2.2098343e-01
   5.2686605e-01  -2.1961991e-01
   5.2695408e-01  -2.1818044e-01
   5.2704212e-01  -2.1666700e-01
   5.2713015e-01  -2.1508157e-01
   5.2721818e-01  -2.1342622e-01
   5.2730622e-01  -2.1170302e-01
   5.2739425e-01  -2.0991414e-01
   5.2748228e-01  -2.0806174e-01
   5.2757032e-01  -2.0614805e-01
   5.2765835e-01  -2.0417533e-01
   5.2774639e-01  -2.0214589e-01
   5.2783442e-01  -2.0006207e-01
   5.2792245e-01  -1.9792623e-01
   5.2801049e-01  -1.9574078e-01
   5.2809852e-01  -1.9350816e-01
   5.2818655e-01  -1.9123084e-01
   5.2827459e-01  -1.8891131e-01
   5.2836262e-01  -1.8655210e-01
   5.2845065e-01  -1.8415574e-01
   5.2853869e-01  -1.8172482e-01
   5.2862672e-01  -1.7926192e-01
   5.2871476e-01  -1.7676964e-01
   5.2880279e-01  -1.7425063e-01
   5.2889082e-01  -1.7170751e-01
   5.2897886e-01  -1.6914294e-01
   5.2906689e-01  -1.6655960e-01
   5.2915492e-01  -1.6396016e-01
   5.2924296e-01  -1.6134730e-01
   5.2933099e-01  -1.5872371e-01
   5.2941903e-01  -1.5609210e-01
   5.2950706e-01  -1.5345516e-01
   5.2959509e-01  -1.5081559e-01
   5.2968313e-01  -1.4817607e-01
   5.2977116e-01  -1.4553932e-01
   5.2985919e-01  -1.4290801e-01
   5.2994723e-01  -1.4028482e-01
   5.3003526e-01  -1.3767242e-01
   5.3012330e-01  -1.3507348e-01
   5.3021133e-01  -1.3249064e-01
   5.3029936e-01  -1.2992652e-01
   5.3038740e-01  -1.2738375e-01
   5.3047543e-01  -1.2486492e-01
   5.3056346e-01  -1.2237260e-01
   5.3065150e-01  -1.1990935e-01
   5.3073953e-01  -1.1747769e-01
   5.3082757e-01  -1.1508012e-01
   5.3091560e-01  -1.1271912e-01
   5.3100363e-01  -1.1039713e-01
   5.3109167e-01  -1.0811656e-01
   5.3117970e-01  -1.0587979e-01
   5.3126773e-01  -1.0368916e-01
   5.3135577e-01  -1.0154697e-01
   5.3144380e-01  -9.9455506e-02
   5.3153184e-01  -9.7416980e-02
   5.3161987e-01  -9.5433580e-02
   5.3170790e-01  -9.3507449e-02
   5.3179594e-01  -9.1640683e-02
   5.3188397e-01  -8.9835333e-02
   5.3197200e-01  -8.8093400e-02
   5.3206004e-01  -8.6416837e-02
   5.3214807e-01  -8.4807544e-02
   5.3223610e-01  -8.3267371e-02
   5.3232414e-01  -8.1798113e-02
   5.3241217e-01  -8.0401509e-02
   5.3250021e-01  -7.9079242e-02
   5.3258824e-01  -7.7832938e-02
   5.3267627e-01  -7.6664163e-02
   5.3276431e-01  -7.5574423e-02
   5.3285234e-01  -7.4565163e-02
   5.3294037e-01  -7.3637765e-02
   5.3302841e-01  -7.2793549e-02
   5.3311644e-01  -7.2033767e-02
   5.3320448e-01  -7.1359610e-02
   5.3329251e-01  -7.0772199e-02
   5.3338054e-01  -7.0272589e-02
   5.3346858e-01  -6.9861768e-02
   5.3355661e-01  -6.9540653e-02
   5.3364464e-01  -6.9310093e-02
   5.3373268e-01  -6.9170865e-02
   5.3382071e-01  -6.9123676e-02
   5.3390875e-01  -6.9169161e-02
   5.3399678e-01  -6.9307885e-02
   5.3408481e-01  -6.9540336e-02
   5.3417285e-01  -6.9866933e-02
   5.3426088e-01  -7.0288020e-02
   5.3434891e-01  -7.0803867e-02
   5.3443695e-01  -7.1414669e-02
   5.3452498e-01  -7.2120550e-02
   5.3461302e-01  -7.2921556e-02
   5.3470105e-01  -7.3817659e-02
   5.3478908e-01  -7.4808759e-02
   5.3487712e-01  -7.5894678e-02
   5.3496515e-01  -7.7075166e-02
   5.3505318e-01  -7.8349895e-02
   5.3514122e-01  -7.9718466e-02
   5.3522925e-01  -8.1180405e-02
   5.3531728e-01  -8.2735162e-02
   5.3540532e-01  -8.4382115e-02
   5.3549335e-01  -8.6120569e-02
   5.3558139e-01  -8.7949754e-02
   5.3566942e-01  -8.9868830e-02
   5.3575745e-01  -9.1876884e-02
   5.3584549e-01  -9.3972930e-02
   5.3593352e-01  -9.6155914e-02
   5.3602155e-01  -9.8424708e-02
   5.3610959e-01  -1.0077812e-01
   5.3619762e-01  -1.0321488e-01
   5.3628566e-01  -1.0573367e-01
   5.3637369e-01  -1.0833307e-01
   5.3646172e-01  -1.1101163e-01
   5.3654976e-01  -1.1376782e-01
   5.3663779e-01  -1.1660004e-01
   5.3672582e-01  -1.1950663e-01
   5.3681386e-01  -1.2248588e-01
   5.3690189e-01  -1.2553600e-01
   5.3698993e-01  -1.2865515e-01
   5.3707796e-01  -1.3184144e-01
   5.3716599e-01  -1.3509290e-01
   5.3725403e-01  -1.3840753e-01
   5.3734206e-01  -1.4178326e-01
   5.3743009e-01  -1.4521797e-01
   5.3751813e-01  -1.4870948e-01
   5.3760616e-01  -1.5225557e-01
   5.3769420e-01  -1.5585398e-01
   5.3778223e-01  -1.5950239e-01
   5.3787026e-01  -1.6319842e-01
   5.3795830e-01  -1.6693967e-01
   5.3804633e-01  -1.7072370e-01
   5.3813436e-01  -1.7454800e-01
   5.3822240e-01  -1.7841005e-01
   5.3831043e-01  -1.8230729e-01
   5.3839847e-01  -1.8623709e-01
   5.3848650e-01  -1.9019684e-01
   5.3857453e-01  -1.9418386e-01
   5.3866257e-01  -1.9819544e-01
   5.3875060e-01  -2.0222886e-01
   5.3883863e-01  -2.0628137e-01
   5.3892667e-01  -2.1035018e-01
   5.3901470e-01  -2.1443249e-01
   5.3910273e-01  -2.1852548e-01
   5.3919077e-01  -2.2262631e-01
   5.3927880e-01  -2.2673212e-01
   5.3936684e-01  -2.3084003e-01
   5.3945487e-01  -2.3494716e-01
   5.3954290e-01  -2.3905061e-01
   5.3963094e-01  -2.4314747e-01
   5.3971897e-01  -2.4723483e-01
   5.3980700e-01  -2.5130977e-01
   5.3989504e-01  -2.5536938e-01
   5.3998307e-01  -2.5941072e-01
   5.4007111e-01  -2.6343087e-01
   5.4015914e-01  -2.6742693e-01
   5.4024717e-01  -2.7139598e-01
   5.4033521e-01  -2.7533511e-01
   5.4042324e-01  -2.7924142e-01
   5.4051127e-01  -2.8311204e-01
   5.4059931e-01  -2.8694409e-01
   5.4068734e-01  -2.9073471e-01
   5.4077538e-01  -2.9448107e-01
   5.4086341e-01  -2.9818035e-01
   5.4095144e-01  -3.0182975e-01
   5.4103948e-01  -3.0542649e-01
   5.4112751e-01  -3.0896784e-01
   5.4121554e-01  -3.1245105e-01
   5.4130358e-01  -3.1587345e-01
   5.4139161e-01  -3.1923237e-01
   5.4147965e-01  -3.2252518e-01
   5.4156768e-01  -3.2574929e-01
   5.4165571e-01  -3.2890213e-01
   5.4174375e-01  -3.3198119e-01
   5.4183178e-01  -3.3498399e-01
   5.4191981e-01  -3.3790809e-01
   5.4200785e-01  -3.4075109e-01
   5.4209588e-01  -3.4351065e-01
   5.4218392e-01  -3.4618447e-01
   5.4227195e-01  -3.4877028e-01
   5.4235998e-01  -3.5126590e-01
   5.4244802e-01  -3.5366915e-01
   5.4253605e-01  -3.5597796e-01
   5.4262408e-01  -3.5819026e-01
   5.4271212e-01  -3.6030408e-01
   5.4280015e-01  -3.6231748e-01
   5.4288818e-01  -3.6422859e-01
   5.4297622e-01  -3.6603561e-01
   5.4306425e-01  -3.6773677e-01
   5.4315229e-01  -3.6933040e-01
   5.4324032e-01  -3.7081487e-01
   5.4332835e-01  -3.7218863e-01
   5.4341639e-01  -3.7345017e-01
   5.4350442e-01  -3.7459809e-01
   5.4359245e-01  -3.7563102e-01
   5.4368049e-01  -3.7654768e-01
   5.4376852e-01  -3.7734685e-01
   5.4385656e-01  -3.7802739e-01
   5.4394459e-01  -3.7858823e-01
   5.4403262e-01  -3.7902836e-01
   5.4412066e-01  -3.7934686e-01
   5.4420869e-01  -3.7954288e-01
   5.4429672e-01  -3.7961565e-01
   5.4438476e-01  -3.7956446e-01
   5.4447279e-01  -3.7938868e-01
   5.4456083e-01  -3.7908778e-01
   5.4464886e-01  -3.7866127e-01
   5.4473689e-01  -3.7810877e-01
   5.4482493e-01  -3.7742996e-01
   5.4491296e-01  -3.7662459e-01
   5.4500099e-01  -3.7569252e-01
   5.4508903e-01  -3.7463365e-01
   5.4517706e-01  -3.7344799e-01
   5.4526510e-01  -3.7213561e-01
   5.4535313e-01  -3.7069667e-01
   5.4544116e-01  -3.6913139e-01
   5.4552920e-01  -3.6744009e-01
   5.4561723e-01  -3.6562316e-01
   5.4570526e-01  -3.6368106e-01
   5.4579330e-01  -3.6161434e-01
   5.4588133e-01  -3.5942362e-01
   5.4596937e-01  -3.5710960e-01
   5.4605740e-01  -3.5467306e-01
   5.4614543e-01  -3.5211484e-01
   5.4623347e-01  -3.4943588e-01
   5.4632150e-01  -3.4663718e-01
   5.4640953e-01  -3.4371981e-01
   5.4649757e-01  -3.4068493e-01
   5.4658560e-01  -3.3753377e-01
   5.4667363e-01  -3.3426761e-01
   5.4676167e-01  -3.3088782e-01
   5.4684970e-01  -3.2739584e-01
   5.4693774e-01  -3.2379319e-01
   5.4702577e-01  -3.2008143e-01
   5.4711380e-01  -3.1626222e-01
   5.4720184e-01  -3.1233725e-01
   5.4728987e-01  -3.0830831e-01
   5.4737790e-01  -3.0417724e-01
   5.4746594e-01  -2.9994594e-01
   5.4755397e-01  -2.9561638e-01
   5.4764201e-01  -2.9119057e-01
   5.4773004e-01  -2.8667062e-01
   5.4781807e-01  -2.8205865e-01
   5.4790611e-01  -2.7735687e-01
   5.4799414e-01  -2.7256753e-01
   5.4808217e-01  -2.6769295e-01
   5.4817021e-01  -2.6273547e-01
   5.4825824e-01  -2.5769752e-01
   5.4834628e-01  -2.5258154e-01
   5.4843431e-01  -2.4739006e-01
   5.4852234e-01  -2.4212561e-01
   5.4861038e-01  -2.3679080e-01
   5.4869841e-01  -2.3138826e-01
   5.4878644e-01  -2.2592068e-01
   5.4887448e-01  -2.2039076e-01
   5.4896251e-01  -2.1480127e-01
   5.4905055e-01  -2.0915500e-01
   5.4913858e-01  -2.0345477e-01
   5.4922661e-01  -1.9770343e-01
   5.4931465e-01  -1.9190387e-01
   5.4940268e-01  -1.8605900e-01
   5.4949071e-01  -1.8017176e-01
   5.4957875e-01  -1.7424511e-01
   5.4966678e-01  -1.6828204e-01
   5.4975481e-01  -1.6228555e-01
   5.4984285e-01  -1.5625866e-01
   5.4993088e-01  -1.5020441e-01
   5.5001892e-01  -1.4412586e-01
   5.5010695e-01  -1.3802606e-01
   5.5019498e-01  -1.3190810e-01
   5.5028302e-01  -1.2577505e-01
   5.5037105e-01  -1.1963000e-01
   5.5045908e-01  -1.1347605e-01
   5.5054712e-01  -1.0731630e-01
   5.5063515e-01  -1.0115383e-01
   5.5072319e-01  -9.4991748e-02
   5.5081122e-01  -8.8833135e-02
   5.5089925e-01  -8.2681076e-02
   5.5098729e-01  -7.6538648e-02
   5.5107532e-01  -7.0408916e-02
   5.5116335e-01  -6.4294935e-02
   5.5125139e-01  -5.8199744e-02
   5.5133942e-01  -5.2126368e-02
   5.5142746e-01  -4.6077814e-02
   5.5151549e-01  -4.0057068e-02
   5.5160352e-01  -3.4067096e-02
   5.5169156e-01  -2.8110840e-02
   5.5177959e-01  -2.2191217e-02
   5.5186762e-01  -1.6311116e-02
   5.5195566e-01  -1.0473397e-02
   5.5204369e-01  -4.6808912e-03
   5.5213173e-01   1.0636053e-03
   5.5221976e-01   6.7573297e-03
   5.5230779e-01   1.2397555e-02
   5.5239583e-01   1.7981594e-02
   5.5248386e-01   2.3506796e-02
   5.5257189e-01   2.8970553e-02
   5.5265993e-01   3.4370300e-02
   5.5274796e-01   3.9703516e-02
   5.5283600e-01   4.4967727e-02
   5.5292403e-01   5.0160504e-02
   5.5301206e-01   5.5279470e-02
   5.5310010e-01   6.0322296e-02
   5.5318813e-01   6.5286706e-02
   5.5327616e-01   7.0170476e-02
   5.5336420e-01   7.4971439e-02
   5.5345223e-01   7.9687482e-02
   5.5354026e-01   8.4316549e-02
   5.5362830e-01   8.8856643e-02
   5.5371633e-01   9.3305826e-02
   5.5380437e-01   9.7662222e-02
   5.5389240e-01   1.0192402e-01
   5.5398043e-01   1.0608945e-01
   5.5406847e-01   1.1015685e-01
   5.5415650e-01   1.1412458e-01
   5.5424453e-01   1.1799108e-01
   5.5433257e-01   1.2175486e-01
   5.5442060e-01   1.2541450e-01
   5.5450864e-01   1.2896865e-01
   5.5459667e-01   1.3241601e-01
   5.5468470e-01   1.3575537e-01
   5.5477274e-01   1.3898558e-01
   5.5486077e-01   1.4210556e-01
   5.5494880e-01   1.4511432e-01
   5.5503684e-01   1.4801091e-01
   5.5512487e-01   1.5079447e-01
   5.5521291e-01   1.5346421e-01
   5.5530094e-01   1.5601943e-01
   5.5538897e-01   1.5845947e-01
   5.5547701e-01   1.6078377e-01
   5.5556504e-01   1.6299184e-01
   5.5565307e-01   1.6508324e-01
   5.5574111e-01   1.6705763e-01
   5.5582914e-01   1.6891474e-01
   5.5591718e-01   1.7065437e-01
   5.5600521e-01   1.7227639e-01
   5.5609324e-01   1.7378075e-01
   5.5618128e-01   1.7516747e-01
   5.5626931e-01   1.7643663e-01
   5.5635734e-01   1.7758842e-01
   5.5644538e-01   1.7862306e-01
   5.5653341e-01   1.7954087e-01
   5.5662145e-01   1.8034222e-01
   5.5670948e-01   1.8102759e-01
   5.5679751e-01   1.8159749e-01
   5.5688555e-01   1.8205251e-01
   5.5697358e-01   1.8239332e-01
   5.5706161e-01   1.8262066e-01
   5.5714965e-01   1.8273533e-01
   5.5723768e-01   1.8273819e-01
   5.5732571e-01   1.8263019e-01
   5.5741375e-01   1.8241232e-01
   5.5750178e-01   1.8208566e-01
   5.5758982e-01   1.8165133e-01
   5.5767785e-01   1.8111054e-01
   5.5776588e-01   1.8046453e-01
   5.5785392e-01   1.7971462e-01
   5.5794195e-01   1.7886220e-01
   5.5802998e-01   1.7790870e-01
   5.5811802e-01   1.7685561e-01
   5.5820605e-01   1.7570448e-01
   5.5829409e-01   1.7445693e-01
   5.5838212e-01   1.7311460e-01
   5.5847015e-01   1.7167922e-01
   5.5855819e-01   1.7015254e-01
   5.5864622e-01   1.6853639e-01
   5.5873425e-01   1.6683262e-01
   5.5882229e-01   1.6504314e-01
   5.5891032e-01   1.6316992e-01
   5.5899836e-01   1.6121494e-01
   5.5908639e-01   1.5918025e-01
   5.5917442e-01   1.5706793e-01
   5.5926246e-01   1.5488012e-01
   5.5935049e-01   1.5261896e-01
   5.5943852e-01   1.5028666e-01
   5.5952656e-01   1.4788544e-01
   5.5961459e-01   1.4541758e-01
   5.5970263e-01   1.4288537e-01
   5.5979066e-01   1.4029114e-01
   5.5987869e-01   1.3763725e-01
   5.5996673e-01   1.3492606e-01
   5.6005476e-01   1.3216000e-01
   5.6014279e-01   1.2934149e-01
   5.6023083e-01   1.2647298e-01
   5.6031886e-01   1.2355693e-01
   5.6040690e-01   1.2059585e-01
   5.6049493e-01   1.1759222e-01
   5.6058296e-01   1.1454857e-01
   5.6067100e-01   1.1146743e-01
   5.6075903e-01   1.0835134e-01
   5.6084706e-01   1.0520285e-01
   5.6093510e-01   1.0202452e-01
   5.6102313e-01   9.8818899e-02
   5.6111116e-01   9.5588563e-02
   5.6119920e-01   9.2336078e-02
   5.6128723e-01   8.9064010e-02
   5.6137527e-01   8.5774925e-02
   5.6146330e-01   8.2471385e-02
   5.6155133e-01   7.9155947e-02
   5.6163937e-01   7.5831160e-02
   5.6172740e-01   7.2499566e-02
   5.6181543e-01   6.9163695e-02
   5.6190347e-01   6.5826066e-02
   5.6199150e-01   6.2489184e-02
   5.6207954e-01   5.9155538e-02
   5.6216757e-01   5.5827599e-02
   5.6225560e-01   5.2507822e-02
   5.6234364e-01   4.9198641e-02
   5.6243167e-01   4.5902465e-02
   5.6251970e-01   4.2621682e-02
   5.6260774e-01   3.9358657e-02
   5.6269577e-01   3.6115724e-02
   5.6278381e-01   3.2895191e-02
   5.6287184e-01   2.9699338e-02
   5.6295987e-01   2.6530412e-02
   5.6304791e-01   2.3390629e-02
   5.6313594e-01   2.0282169e-02
   5.6322397e-01   1.7207179e-02
   5.6331201e-01   1.4167770e-02
   5.6340004e-01   1.1166013e-02
   5.6348808e-01   8.2039417e-03
   5.6357611e-01   5.2835491e-03
   5.6366414e-01   2.4067869e-03
   5.6375218e-01  -4.2443600e-04
   5.6384021e-01  -3.2082542e-03
   5.6392824e-01  -5.9428471e-03
   5.6401628e-01  -8.6264401e-03
   5.6410431e-01  -1.1257305e-02
   5.6419234e-01  -1.3833763e-02
   5.6428038e-01  -1.6354181e-02
   5.6436841e-01  -1.8816978e-02
   5.6445645e-01  -2.1220624e-02
   5.6454448e-01  -2.3563638e-02
   5.6463251e-01  -2.5844593e-02
   5.6472055e-01  -2.8062113e-02
   5.6480858e-01  -3.0214879e-02
   5.6489661e-01  -3.2301622e-02
   5.6498465e-01  -3.4321131e-02
   5.6507268e-01  -3.6272248e-02
   5.6516072e-01  -3.8153873e-02
   5.6524875e-01  -3.9964962e-02
   5.6533678e-01  -4.1704525e-02
   5.6542482e-01  -4.3371633e-02
   5.6551285e-01  -4.4965413e-02
   5.6560088e-01  -4.6485050e-02
   5.6568892e-01  -4.7929786e-02
   5.6577695e-01  -4.9298923e-02
   5.6586499e-01  -5.0591821e-02
   5.6595302e-01  -5.1807899e-02
   5.6604105e-01  -5.2946634e-02
   5.6612909e-01  -5.4007562e-02
   5.6621712e-01  -5.4990278e-02
   5.6630515e-01  -5.5894436e-02
   5.6639319e-01  -5.6719748e-02
   5.6648122e-01  -5.7465985e-02
   5.6656926e-01  -5.8132976e-02
   5.6665729e-01  -5.8720609e-02
   5.6674532e-01  -5.9228829e-02
   5.6683336e-01  -5.9657640e-02
   5.6692139e-01  -6.0007101e-02
   5.6700942e-01  -6.0277331e-02
   5.6709746e-01  -6.0468501e-02
   5.6718549e-01  -6.0580843e-02
   5.6727353e-01  -6.0614641e-02
   5.6736156e-01  -6.0570236e-02
   5.6744959e-01  -6.0448022e-02
   5.6753763e-01  -6.0248448e-02
   5.6762566e-01  -5.9972015e-02
   5.6771369e-01  -5.9619278e-02
   5.6780173e-01  -5.9190842e-02
   5.6788976e-01  -5.8687364e-02
   5.6797779e-01  -5.8109552e-02
   5.6806583e-01  -5.7458160e-02
   5.6815386e-01  -5.6733995e-02
   5.6824190e-01  -5.5937910e-02
   5.6832993e-01  -5.5070802e-02
   5.6841796e-01  -5.4133617e-02
   5.6850600e-01  -5.3127346e-02
   5.6859403e-01  -5.2053020e-02
   5.6868206e-01  -5.0911718e-02
   5.6877010e-01  -4.9704556e-02
   5.6885813e-01  -4.8432693e-02
   5.6894617e-01  -4.7097327e-02
   5.6903420e-01  -4.5699694e-02
   5.6912223e-01  -4.4241068e-02
   5.6921027e-01  -4.2722758e-02
   5.6929830e-01  -4.1146108e-02
   5.6938633e-01  -3.9512495e-02
   5.6947437e-01  -3.7823331e-02
   5.6956240e-01  -3.6080055e-02
   5.6965044e-01  -3.4284139e-02
   5.6973847e-01  -3.2437081e-02
   5.6982650e-01  -3.0540409e-02
   5.6991454e-01  -2.8595674e-02
   5.7000257e-01  -2.6604452e-02
   5.7009060e-01  -2.4568345e-02
   5.7017864e-01  -2.2488973e-02
   5.7026667e-01  -2.0367978e-02
   5.7035471e-01  -1.8207021e-02
   5.7044274e-01  -1.6007782e-02
   5.7053077e-01  -1.3771955e-02
   5.7061881e-01  -1.1501250e-02
   5.7070684e-01  -9.1973906e-03
   5.7079487e-01  -6.8621122e-03
   5.7088291e-01  -4.4971611e-03
   5.7097094e-01  -2.1042926e-03
   5.7105898e-01   3.1472973e-04
   5.7114701e-01   2.7581361e-03
   5.7123504e-01   5.2241513e-03
   5.7132308e-01   7.7109969e-03
   5.7141111e-01   1.0216892e-02
   5.7149914e-01   1.2740053e-02
   5.7158718e-01   1.5278701e-02
   5.7167521e-01   1.7831053e-02
   5.7176324e-01   2.0395335e-02
   5.7185128e-01   2.2969773e-02
   5.7193931e-01   2.5552601e-02
   5.7202735e-01   2.8142060e-02
   5.7211538e-01   3.0736398e-02
   5.7220341e-01   3.3333875e-02
   5.7229145e-01   3.5932759e-02
   5.7237948e-01   3.8531333e-02
   5.7246751e-01   4.1127892e-02
   5.7255555e-01   4.3720746e-02
   5.7264358e-01   4.6308221e-02
   5.7273162e-01   4.8888659e-02
   5.7281965e-01   5.1460423e-02
   5.7290768e-01   5.4021891e-02
   5.7299572e-01   5.6571465e-02
   5.7308375e-01   5.9107568e-02
   5.7317178e-01   6.1628644e-02
   5.7325982e-01   6.4133163e-02
   5.7334785e-01   6.6619616e-02
   5.7343589e-01   6.9086524e-02
   5.7352392e-01   7.1532433e-02
   5.7361195e-01   7.3955914e-02
   5.7369999e-01   7.6355569e-02
   5.7378802e-01   7.8730030e-02
   5.7387605e-01   8.1077957e-02
   5.7396409e-01   8.3398042e-02
   5.7405212e-01   8.5689009e-02
   5.7414016e-01   8.7949614e-02
   5.7422819e-01   9.0178646e-02
   5.7431622e-01   9.2374929e-02
   5.7440426e-01   9.4537320e-02
   5.7449229e-01   9.6664711e-02
   5.7458032e-01   9.8756033e-02
   5.7466836e-01   1.0081025e-01
   5.7475639e-01   1.0282636e-01
   5.7484443e-01   1.0480341e-01
   5.7493246e-01   1.0674047e-01
   5.7502049e-01   1.0863665e-01
   5.7510853e-01   1.1049112e-01
   5.7519656e-01   1.1230305e-01
   5.7528459e-01   1.1407170e-01
   5.7537263e-01   1.1579631e-01
   5.7546066e-01   1.1747621e-01
   5.7554869e-01   1.1911074e-01
   5.7563673e-01   1.2069930e-01
   5.7572476e-01   1.2224131e-01
   5.7581280e-01   1.2373625e-01
   5.7590083e-01   1.2518363e-01
   5.7598886e-01   1.2658299e-01
   5.7607690e-01   1.2793393e-01
   5.7616493e-01   1.2923608e-01
   5.7625296e-01   1.3048911e-01
   5.7634100e-01   1.3169274e-01
   5.7642903e-01   1.3284671e-01
   5.7651707e-01   1.3395081e-01
   5.7660510e-01   1.3500488e-01
   5.7669313e-01   1.3600879e-01
   5.7678117e-01   1.3696244e-01
   5.7686920e-01   1.3786578e-01
   5.7695723e-01   1.3871879e-01
   5.7704527e-01   1.3952151e-01
   5.7713330e-01   1.4027398e-01
   5.7722134e-01   1.4097630e-01
   5.7730937e-01   1.4162862e-01
   5.7739740e-01   1.4223109e-01
   5.7748544e-01   1.4278393e-01
   5.7757347e-01   1.4328736e-01
   5.7766150e-01   1.4374167e-01
   5.7774954e-01   1.4414716e-01
   5.7783757e-01   1.4450417e-01
   5.7792561e-01   1.4481308e-01
   5.7801364e-01   1.4507427e-01
   5.7810167e-01   1.4528820e-01
   5.7818971e-01   1.4545532e-01
   5.7827774e-01   1.4557613e-01
   5.7836577e-01   1.4565115e-01
   5.7845381e-01   1.4568092e-01
   5.7854184e-01   1.4566602e-01
   5.7862987e-01   1.4560705e-01
   5.7871791e-01   1.4550465e-01
   5.7880594e-01   1.4535945e-01
   5.7889398e-01   1.4517213e-01
   5.7898201e-01   1.4494340e-01
   5.7907004e-01   1.4467395e-01
   5.7915808e-01   1.4436454e-01
   5.7924611e-01   1.4401591e-01
   5.7933414e-01   1.4362885e-01
   5.7942218e-01   1.4320413e-01
   5.7951021e-01   1.4274258e-01
   5.7959825e-01   1.4224500e-01
   5.7968628e-01   1.4171225e-01
   5.7977431e-01   1.4114516e-01
   5.7986235e-01   1.4054460e-01
   5.7995038e-01   1.3991145e-01
   5.8003841e-01   1.3924658e-01
   5.8012645e-01   1.3855088e-01
   5.8021448e-01   1.3782527e-01
   5.8030252e-01   1.3707063e-01
   5.8039055e-01   1.3628788e-01
   5.8047858e-01   1.3547795e-01
   5.8056662e-01   1.3464174e-01
   5.8065465e-01   1.3378018e-01
   5.8074268e-01   1.3289419e-01
   5.8083072e-01   1.3198469e-01
   5.8091875e-01   1.3105262e-01
   5.8100679e-01   1.3009888e-01
   5.8109482e-01   1.2912439e-01
   5.8118285e-01   1.2813007e-01
   5.8127089e-01   1.2711683e-01
   5.8135892e-01   1.2608556e-01
   5.8144695e-01   1.2503716e-01
   5.8153499e-01   1.2397253e-01
   5.8162302e-01   1.2289253e-01
   5.8171106e-01   1.2179804e-01
   5.8179909e-01   1.2068991e-01
   5.8188712e-01   1.1956899e-01
   5.8197516e-01   1.1843611e-01
   5.8206319e-01   1.1729209e-01
   5.8215122e-01   1.1613772e-01
   5.8223926e-01   1.1497381e-01
   5.8232729e-01   1.1380112e-01
   5.8241532e-01   1.1262040e-01
   5.8250336e-01   1.1143240e-01
   5.8259139e-01   1.1023782e-01
   5.8267943e-01   1.0903738e-01
   5.8276746e-01   1.0783174e-01
   5.8285549e-01   1.0662156e-01
   5.8294353e-01   1.0540748e-01
   5.8303156e-01   1.0419011e-01
   5.8311959e-01   1.0297004e-01
   5.8320763e-01   1.0174784e-01
   5.8329566e-01   1.0052404e-01
   5.8338370e-01   9.9299169e-02
   5.8347173e-01   9.8073711e-02
   5.8355976e-01   9.6848132e-02
   5.8364780e-01   9.5622873e-02
   5.8373583e-01   9.4398346e-02
   5.8382386e-01   9.3174936e-02
   5.8391190e-01   9.1953000e-02
   5.8399993e-01   9.0732868e-02
   5.8408797e-01   8.9514842e-02
   5.8417600e-01   8.8299193e-02
   5.8426403e-01   8.7086167e-02
   5.8435207e-01   8.5875978e-02
   5.8444010e-01   8.4668811e-02
   5.8452813e-01   8.3464824e-02
   5.8461617e-01   8.2264142e-02
   5.8470420e-01   8.1066862e-02
   5.8479224e-01   7.9873053e-02
   5.8488027e-01   7.8682752e-02
   5.8496830e-01   7.7495967e-02
   5.8505634e-01   7.6312676e-02
   5.8514437e-01   7.5132828e-02
   5.8523240e-01   7.3956342e-02
   5.8532044e-01   7.2783108e-02
   5.8540847e-01   7.1612987e-02
   5.8549651e-01   7.0445811e-02
   5.8558454e-01   6.9281381e-02
   5.8567257e-01   6.8119474e-02
   5.8576061e-01   6.6959835e-02
   5.8584864e-01   6.5802182e-02
   5.8593667e-01   6.4646206e-02
   5.8602471e-01   6.3491571e-02
   5.8611274e-01   6.2337915e-02
   5.8620077e-01   6.1184848e-02
   5.8628881e-01   6.0031955e-02
   5.8637684e-01   5.8878797e-02
   5.8646488e-01   5.7724908e-02
   5.8655291e-01   5.6569801e-02
   5.8664094e-01   5.5412962e-02
   5.8672898e-01   5.4253858e-02
   5.8681701e-01   5.3091930e-02
   5.8690504e-01   5.1926601e-02
   5.8699308e-01   5.0757271e-02
   5.8708111e-01   4.9583320e-02
   5.8716915e-01   4.8404111e-02
   5.8725718e-01   4.7218985e-02
   5.8734521e-01   4.6027268e-02
   5.8743325e-01   4.4828270e-02
   5.8752128e-01   4.3621282e-02
   5.8760931e-01   4.2405582e-02
   5.8769735e-01   4.1180434e-02
   5.8778538e-01   3.9945088e-02
   5.8787342e-01   3.8698782e-02
   5.8796145e-01   3.7440743e-02
   5.8804948e-01   3.6170187e-02
   5.8813752e-01   3.4886322e-02
   5.8822555e-01   3.3588346e-02
   5.8831358e-01   3.2275451e-02
   5.8840162e-01   3.0946823e-02
   5.8848965e-01   2.9601642e-02
   5.8857769e-01   2.8239084e-02
   5.8866572e-01   2.6858322e-02
   5.8875375e-01   2.5458528e-02
   5.8884179e-01   2.4038873e-02
   5.8892982e-01   2.2598527e-02
   5.8901785e-01   2.1136663e-02
   5.8910589e-01   1.9652456e-02
   5.8919392e-01   1.8145084e-02
   5.8928196e-01   1.6613732e-02
   5.8936999e-01   1.5057588e-02
   5.8945802e-01   1.3475850e-02
   5.8954606e-01   1.1867722e-02
   5.8963409e-01   1.0232419e-02
   5.8972212e-01   8.5691656e-03
   5.8981016e-01   6.8771987e-03
   5.8989819e-01   5.1557677e-03
   5.8998622e-01   3.4041364e-03
   5.9007426e-01   1.6215832e-03
   5.9016229e-01  -1.9259677e-04
   5.9025033e-01  -2.0390913e-03
   5.9033836e-01  -3.9185696e-03
   5.9042639e-01  -5.8316812e-03
   5.9051443e-01  -7.7790552e-03
   5.9060246e-01  -9.7612987e-03
   5.9069049e-01  -1.1778996e-02
   5.9077853e-01  -1.3832708e-02
   5.9086656e-01  -1.5922969e-02
   5.9095460e-01  -1.8050290e-02
   5.9104263e-01  -2.0215154e-02
   5.9113066e-01  -2.2418014e-02
   5.9121870e-01  -2.4659296e-02
   5.9130673e-01  -2.6939397e-02
   5.9139476e-01  -2.9258681e-02
   5.9148280e-01  -3.1617481e-02
   5.9157083e-01  -3.4016099e-02
   5.9165887e-01  -3.6454801e-02
   5.9174690e-01  -3.8933820e-02
   5.9183493e-01  -4.1453353e-02
   5.9192297e-01  -4.4013563e-02
   5.9201100e-01  -4.6614573e-02
   5.9209903e-01  -4.9256472e-02
   5.9218707e-01  -5.1939308e-02
   5.9227510e-01  -5.4663092e-02
   5.9236314e-01  -5.7427794e-02
   5.9245117e-01  -6.0233344e-02
   5.9253920e-01  -6.3079633e-02
   5.9262724e-01  -6.5966508e-02
   5.9271527e-01  -6.8893776e-02
   5.9280330e-01  -7.1861200e-02
   5.9289134e-01  -7.4868503e-02
   5.9297937e-01  -7.7915361e-02
   5.9306740e-01  -8.1001409e-02
   5.9315544e-01  -8.4126237e-02
   5.9324347e-01  -8.7289390e-02
   5.9333151e-01  -9.0490369e-02
   5.9341954e-01  -9.3728631e-02
   5.9350757e-01  -9.7003585e-02
   5.9359561e-01  -1.0031460e-01
   5.9368364e-01  -1.0366099e-01
   5.9377167e-01  -1.0704203e-01
   5.9385971e-01  -1.1045695e-01
   5.9394774e-01  -1.1390494e-01
   5.9403578e-01  -1.1738513e-01
   5.9412381e-01  -1.2089661e-01
   5.9421184e-01  -1.2443842e-01
   5.9429988e-01  -1.2800958e-01
   5.9438791e-01  -1.3160903e-01
   5.9447594e-01  -1.3523568e-01
   5.9456398e-01  -1.3888840e-01
   5.9465201e-01  -1.4256601e-01
   5.9474005e-01  -1.4626728e-01
   5.9482808e-01  -1.4999095e-01
   5.9491611e-01  -1.5373570e-01
   5.9500415e-01  -1.5750019e-01
   5.9509218e-01  -1.6128301e-01
   5.9518021e-01  -1.6508273e-01
   5.9526825e-01  -1.6889786e-01
   5.9535628e-01  -1.7272688e-01
   5.9544432e-01  -1.7656824e-01
   5.9553235e-01  -1.8042033e-01
   5.9562038e-01  -1.8428151e-01
   5.9570842e-01  -1.8815010e-01
   5.9579645e-01  -1.9202439e-01
   5.9588448e-01  -1.9590262e-01
   5.9597252e-01  -1.9978301e-01
   5.9606055e-01  -2.0366373e-01
   5.9614859e-01  -2.0754293e-01
   5.9623662e-01  -2.1141872e-01
   5.9632465e-01  -2.1528917e-01
   5.9641269e-01  -2.1915234e-01
   5.9650072e-01  -2.2300623e-01
   5.9658875e-01  -2.2684885e-01
   5.9667679e-01  -2.3067815e-01
   5.9676482e-01  -2.3449207e-01
   5.9685285e-01  -2.3828852e-01
   5.9694089e-01  -2.4206538e-01
   5.9702892e-01  -2.4582051e-01
   5.9711696e-01  -2.4955176e-01
   5.9720499e-01  -2.5325695e-01
   5.9729302e-01  -2.5693388e-01
   5.9738106e-01  -2.6058034e-01
   5.9746909e-01  -2.6419409e-01
   5.9755712e-01  -2.6777289e-01
   5.9764516e-01  -2.7131448e-01
   5.9773319e-01  -2.7481658e-01
   5.9782123e-01  -2.7827692e-01
   5.9790926e-01  -2.8169321e-01
   5.9799729e-01  -2.8506314e-01
   5.9808533e-01  -2.8838441e-01
   5.9817336e-01  -2.9165471e-01
   5.9826139e-01  -2.9487174e-01
   5.9834943e-01  -2.9803317e-01
   5.9843746e-01  -3.0113670e-01
   5.9852550e-01  -3.0418002e-01
   5.9861353e-01  -3.0716081e-01
   5.9870156e-01  -3.1007678e-01
   5.9878960e-01  -3.1292563e-01
   5.9887763e-01  -3.1570508e-01
   5.9896566e-01  -3.1841283e-01
   5.9905370e-01  -3.2104664e-01
   5.9914173e-01  -3.2360425e-01
   5.9922977e-01  -3.2608341e-01
   5.9931780e-01  -3.2848191e-01
   5.9940583e-01  -3.3079755e-01
   5.9949387e-01  -3.3302814e-01
   5.9958190e-01  -3.3517152e-01
   5.9966993e-01  -3.3722555e-01
   5.9975797e-01  -3.3918811e-01
   5.9984600e-01  -3.4105713e-01
   5.9993404e-01  -3.4283053e-01
   6.0002207e-01  -3.4450629e-01
   6.0011010e-01  -3.4608241e-01
   6.0019814e-01  -3.4755692e-01
   6.0028617e-01  -3.4892789e-01
   6.0037420e-01  -3.5019342e-01
   6.0046224e-01  -3.5135166e-01
   6.0055027e-01  -3.5240077e-01
   6.0063830e-01  -3.5333899e-01
   6.0072634e-01  -3.5416458e-01
   6.0081437e-01  -3.5487583e-01
   6.0090241e-01  -3.5547110e-01
   6.0099044e-01  -3.5594879e-01
   6.0107847e-01  -3.5630734e-01
   6.0116651e-01  -3.5654524e-01
   6.0125454e-01  -3.5666104e-01
   6.0134257e-01  -3.5665332e-01
   6.0143061e-01  -3.5652075e-01
   6.0151864e-01  -3.5626202e-01
   6.0160668e-01  -3.5587589e-01
   6.0169471e-01  -3.5536117e-01
   6.0178274e-01  -3.5471674e-01
   6.0187078e-01  -3.5394153e-01
   6.0195881e-01  -3.5303453e-01
   6.0204684e-01  -3.5199480e-01
   6.0213488e-01  -3.5082145e-01
   6.0222291e-01  -3.4951365e-01
   6.0231095e-01  -3.4807066e-01
   6.0239898e-01  -3.4649179e-01
   6.0248701e-01  -3.4477639e-01
   6.0257505e-01  -3.4292393e-01
   6.0266308e-01  -3.4093391e-01
   6.0275111e-01  -3.3880591e-01
   6.0283915e-01  -3.3653957e-01
   6.0292718e-01  -3.3413462e-01
   6.0301522e-01  -3.3159084e-01
   6.0310325e-01  -3.2890809e-01
   6.0319128e-01  -3.2608630e-01
   6.0327932e-01  -3.2312549e-01
   6.0336735e-01  -3.2002572e-01
   6.0345538e-01  -3.1678715e-01
   6.0354342e-01  -3.1341001e-01
   6.0363145e-01  -3.0989458e-01
   6.0371949e-01  -3.0624124e-01
   6.0380752e-01  -3.0245044e-01
   6.0389555e-01  -2.9852271e-01
   6.0398359e-01  -2.9445863e-01
   6.0407162e-01  -2.9025888e-01
   6.0415965e-01  -2.8592421e-01
   6.0424769e-01  -2.8145543e-01
   6.0433572e-01  -2.7685345e-01
   6.0442375e-01  -2.7211924e-01
   6.0451179e-01  -2.6725383e-01
   6.0459982e-01  -2.6225836e-01
   6.0468786e-01  -2.5713401e-01
   6.0477589e-01  -2.5188206e-01
   6.0486392e-01  -2.4650384e-01
   6.0495196e-01  -2.4100078e-01
   6.0503999e-01  -2.3537435e-01
   6.0512802e-01  -2.2962612e-01
   6.0521606e-01  -2.2375772e-01
   6.0530409e-01  -2.1777085e-01
   6.0539213e-01  -2.1166729e-01
   6.0548016e-01  -2.0544888e-01
   6.0556819e-01  -1.9911752e-01
   6.0565623e-01  -1.9267520e-01
   6.0574426e-01  -1.8612397e-01
   6.0583229e-01  -1.7946594e-01
   6.0592033e-01  -1.7270327e-01
   6.0600836e-01  -1.6583823e-01
   6.0609640e-01  -1.5887312e-01
   6.0618443e-01  -1.5181029e-01
   6.0627246e-01  -1.4465219e-01
   6.0636050e-01  -1.3740130e-01
   6.0644853e-01  -1.3006017e-01
   6.0653656e-01  -1.2263141e-01
   6.0662460e-01  -1.1511768e-01
   6.0671263e-01  -1.0752170e-01
   6.0680067e-01  -9.9846230e-02
   6.0688870e-01  -9.2094106e-02
   6.0697673e-01  -8.4268198e-02
   6.0706477e-01  -7.6371428e-02
   6.0715280e-01  -6.8406769e-02
   6.0724083e-01  -6.0377237e-02
   6.0732887e-01  -5.2285893e-02
   6.0741690e-01  -4.4135844e-02
   6.0750493e-01  -3.5930235e-02
   6.0759297e-01  -2.7672251e-02
   6.0768100e-01  -1.9365117e-02
   6.0776904e-01  -1.1012092e-02
   6.0785707e-01  -2.6164699e-03
   6.0794510e-01   5.8184216e-03
   6.0803314e-01   1.4289225e-02
   6.0812117e-01   2.2792555e-02
   6.0820920e-01   3.1324997e-02
   6.0829724e-01   3.9883113e-02
   6.0838527e-01   4.8463441e-02
   6.0847331e-01   5.7062499e-02
   6.0856134e-01   6.5676783e-02
   6.0864937e-01   7.4302775e-02
   6.0873741e-01   8.2936939e-02
   6.0882544e-01   9.1575727e-02
   6.0891347e-01   1.0021558e-01
   6.0900151e-01   1.0885293e-01
   6.0908954e-01   1.1748420e-01
   6.0917758e-01   1.2610581e-01
   6.0926561e-01   1.3471417e-01
   6.0935364e-01   1.4330571e-01
   6.0944168e-01   1.5187683e-01
   6.0952971e-01   1.6042395e-01
   6.0961774e-01   1.6894350e-01
   6.0970578e-01   1.7743192e-01
   6.0979381e-01   1.8588563e-01
   6.0988185e-01   1.9430110e-01
   6.0996988e-01   2.0267479e-01
   6.1005791e-01   2.1100318e-01
   6.1014595e-01   2.1928278e-01
   6.1023398e-01   2.2751009e-01
   6.1032201e-01   2.3568166e-01
   6.1041005e-01   2.4379406e-01
   6.1049808e-01   2.5184388e-01
   6.1058612e-01   2.5982773e-01
   6.1067415e-01   2.6774226e-01
   6.1076218e-01   2.7558415e-01
   6.1085022e-01   2.8335012e-01
   6.1093825e-01   2.9103692e-01
   6.1102628e-01   2.9864133e-01
   6.1111432e-01   3.0616019e-01
   6.1120235e-01   3.1359035e-01
   6.1129038e-01   3.2092873e-01
   6.1137842e-01   3.2817230e-01
   6.1146645e-01   3.3531804e-01
   6.1155449e-01   3.4236302e-01
   6.1164252e-01   3.4930435e-01
   6.1173055e-01   3.5613917e-01
   6.1181859e-01   3.6286469e-01
   6.1190662e-01   3.6947819e-01
   6.1199465e-01   3.7597698e-01
   6.1208269e-01   3.8235844e-01
   6.1217072e-01   3.8862003e-01
   6.1225876e-01   3.9475924e-01
   6.1234679e-01   4.0077364e-01
   6.1243482e-01   4.0666086e-01
   6.1252286e-01   4.1241860e-01
   6.1261089e-01   4.1804463e-01
   6.1269892e-01   4.2353679e-01
   6.1278696e-01   4.2889297e-01
   6.1287499e-01   4.3411117e-01
   6.1296303e-01   4.3918942e-01
   6.1305106e-01   4.4412585e-01
   6.1313909e-01   4.4891866e-01
   6.1322713e-01   4.5356613e-01
   6.1331516e-01   4.5806660e-01
   6.1340319e-01   4.6241852e-01
   6.1349123e-01   4.6662038e-01
   6.1357926e-01   4.7067077e-01
   6.1366730e-01   4.7456837e-01
   6.1375533e-01   4.7831192e-01
   6.1384336e-01   4.8190026e-01
   6.1393140e-01   4.8533231e-01
   6.1401943e-01   4.8860705e-01
   6.1410746e-01   4.9172358e-01
   6.1419550e-01   4.9468106e-01
   6.1428353e-01   4.9747874e-01
   6.1437157e-01   5.0011597e-01
   6.1445960e-01   5.0259215e-01
   6.1454763e-01   5.0490680e-01
   6.1463567e-01   5.0705952e-01
   6.1472370e-01   5.0904998e-01
   6.1481173e-01   5.1087796e-01
   6.1489977e-01   5.1254329e-01
   6.1498780e-01   5.1404593e-01
   6.1507583e-01   5.1538591e-01
   6.1516387e-01   5.1656332e-01
   6.1525190e-01   5.1757837e-01
   6.1533994e-01   5.1843135e-01
   6.1542797e-01   5.1912262e-01
   6.1551600e-01   5.1965264e-01
   6.1560404e-01   5.2002195e-01
   6.1569207e-01   5.2023117e-01
   6.1578010e-01   5.2028101e-01
   6.1586814e-01   5.2017226e-01
   6.1595617e-01   5.1990580e-01
   6.1604421e-01   5.1948259e-01
   6.1613224e-01   5.1890366e-01
   6.1622027e-01   5.1817013e-01
   6.1630831e-01   5.1728320e-01
   6.1639634e-01   5.1624415e-01
   6.1648437e-01   5.1505433e-01
   6.1657241e-01   5.1371519e-01
   6.1666044e-01   5.1222822e-01
   6.1674848e-01   5.1059501e-01
   6.1683651e-01   5.0881723e-01
   6.1692454e-01   5.0689661e-01
   6.1701258e-01   5.0483494e-01
   6.1710061e-01   5.0263411e-01
   6.1718864e-01   5.0029605e-01
   6.1727668e-01   4.9782279e-01
   6.1736471e-01   4.9521639e-01
   6.1745275e-01   4.9247900e-01
   6.1754078e-01   4.8961283e-01
   6.1762881e-01   4.8662015e-01
   6.1771685e-01   4.8350328e-01
   6.1780488e-01   4.8026462e-01
   6.1789291e-01   4.7690662e-01
   6.1798095e-01   4.7343176e-01
   6.1806898e-01   4.6984263e-01
   6.1815702e-01   4.6614181e-01
   6.1824505e-01   4.6233198e-01
   6.1833308e-01   4.5841583e-01
   6.1842112e-01   4.5439614e-01
   6.1850915e-01   4.5027569e-01
   6.1859718e-01   4.4605733e-01
   6.1868522e-01   4.4174396e-01
   6.1877325e-01   4.3733850e-01
   6.1886128e-01   4.3284391e-01
   6.1894932e-01   4.2826319e-01
   6.1903735e-01   4.2359937e-01
   6.1912539e-01   4.1885553e-01
   6.1921342e-01   4.1403476e-01
   6.1930145e-01   4.0914018e-01
   6.1938949e-01   4.0417494e-01
   6.1947752e-01   3.9914222e-01
   6.1956555e-01   3.9404521e-01
   6.1965359e-01   3.8888712e-01
   6.1974162e-01   3.8367119e-01
   6.1982966e-01   3.7840067e-01
   6.1991769e-01   3.7307881e-01
   6.2000572e-01   3.6770890e-01
   6.2009376e-01   3.6229420e-01
   6.2018179e-01   3.5683801e-01
   6.2026982e-01   3.5134362e-01
   6.2035786e-01   3.4581434e-01
   6.2044589e-01   3.4025344e-01
   6.2053393e-01   3.3466424e-01
   6.2062196e-01   3.2905002e-01
   6.2070999e-01   3.2341407e-01
   6.2079803e-01   3.1775967e-01
   6.2088606e-01   3.1209009e-01
   6.2097409e-01   3.0640857e-01
   6.2106213e-01   3.0071838e-01
   6.2115016e-01   2.9502272e-01
   6.2123820e-01   2.8932482e-01
   6.2132623e-01   2.8362786e-01
   6.2141426e-01   2.7793500e-01
   6.2150230e-01   2.7224940e-01
   6.2159033e-01   2.6657417e-01
   6.2167836e-01   2.6091239e-01
   6.2176640e-01   2.5526713e-01
   6.2185443e-01   2.4964141e-01
   6.2194246e-01   2.4403823e-01
   6.2203050e-01   2.3846054e-01
   6.2211853e-01   2.3291128e-01
   6.2220657e-01   2.2739331e-01
   6.2229460e-01   2.2190949e-01
   6.2238263e-01   2.1646260e-01
   6.2247067e-01   2.1105542e-01
   6.2255870e-01   2.0569064e-01
   6.2264673e-01   2.0037093e-01
   6.2273477e-01   1.9509890e-01
   6.2282280e-01   1.8987711e-01
   6.2291084e-01   1.8470808e-01
   6.2299887e-01   1.7959426e-01
   6.2308690e-01   1.7453805e-01
   6.2317494e-01   1.6954181e-01
   6.2326297e-01   1.6460781e-01
   6.2335100e-01   1.5973829e-01
   6.2343904e-01   1.5493541e-01
   6.2352707e-01   1.5020128e-01
   6.2361511e-01   1.4553796e-01
   6.2370314e-01   1.4094741e-01
   6.2379117e-01   1.3643156e-01
   6.2387921e-01   1.3199225e-01
   6.2396724e-01   1.2763128e-01
   6.2405527e-01   1.2335035e-01
   6.2414331e-01   1.1915111e-01
   6.2423134e-01   1.1503515e-01
   6.2431938e-01   1.1100396e-01
   6.2440741e-01   1.0705899e-01
   6.2449544e-01   1.0320160e-01
   6.2458348e-01   9.9433080e-02
   6.2467151e-01   9.5754654e-02
   6.2475954e-01   9.2167468e-02
   6.2484758e-01   8.8672593e-02
   6.2493561e-01   8.5271027e-02
   6.2502365e-01   8.1963694e-02
   6.2511168e-01   7.8751443e-02
   6.2519971e-01   7.5635046e-02
   6.2528775e-01   7.2615201e-02
   6.2537578e-01   6.9692529e-02
   6.2546381e-01   6.6867578e-02
   6.2555185e-01   6.4140817e-02
   6.2563988e-01   6.1512642e-02
   6.2572791e-01   5.8983370e-02
   6.2581595e-01   5.6553244e-02
   6.2590398e-01   5.4222434e-02
   6.2599202e-01   5.1991030e-02
   6.2608005e-01   4.9859051e-02
   6.2616808e-01   4.7826438e-02
   6.2625612e-01   4.5893060e-02
   6.2634415e-01   4.4058712e-02
   6.2643218e-01   4.2323114e-02
   6.2652022e-01   4.0685914e-02
   6.2660825e-01   3.9146688e-02
   6.2669629e-01   3.7704940e-02
   6.2678432e-01   3.6360101e-02
   6.2687235e-01   3.5111536e-02
   6.2696039e-01   3.3958536e-02
   6.2704842e-01   3.2900325e-02
   6.2713645e-01   3.1936059e-02
   6.2722449e-01   3.1064828e-02
   6.2731252e-01   3.0285654e-02
   6.2740056e-01   2.9597496e-02
   6.2748859e-01   2.8999246e-02
   6.2757662e-01   2.8489735e-02
   6.2766466e-01   2.8067734e-02
   6.2775269e-01   2.7731949e-02
   6.2784072e-01   2.7481029e-02
   6.2792876e-01   2.7313566e-02
   6.2801679e-01   2.7228092e-02
   6.2810483e-01   2.7223085e-02
   6.2819286e-01   2.7296969e-02
   6.2828089e-01   2.7448115e-02
   6.2836893e-01   2.7674841e-02
   6.2845696e-01   2.7975417e-02
   6.2854499e-01   2.8348063e-02
   6.2863303e-01   2.8790953e-02
   6.2872106e-01   2.9302214e-02
   6.2880910e-01   2.9879931e-02
   6.2889713e-01   3.0522145e-02
   6.2898516e-01   3.1226858e-02
   6.2907320e-01   3.1992031e-02
   6.2916123e-01   3.2815588e-02
   6.2924926e-01   3.3695420e-02
   6.2933730e-01   3.4629380e-02
   6.2942533e-01   3.5615292e-02
   6.2951336e-01   3.6650947e-02
   6.2960140e-01   3.7734110e-02
   6.2968943e-01   3.8862517e-02
   6.2977747e-01   4.0033879e-02
   6.2986550e-01   4.1245885e-02
   6.2995353e-01   4.2496202e-02
   6.3004157e-01   4.3782477e-02
   6.3012960e-01   4.5102339e-02
   6.3021763e-01   4.6453402e-02
   6.3030567e-01   4.7833265e-02
   6.3039370e-01   4.9239516e-02
   6.3048174e-01   5.0669732e-02
   6.3056977e-01   5.2121480e-02
   6.3065780e-01   5.3592324e-02
   6.3074584e-01   5.5079820e-02
   6.3083387e-01   5.6581523e-02
   6.3092190e-01   5.8094986e-02
   6.3100994e-01   5.9617763e-02
   6.3109797e-01   6.1147412e-02
   6.3118601e-01   6.2681494e-02
   6.3127404e-01   6.4217577e-02
   6.3136207e-01   6.5753238e-02
   6.3145011e-01   6.7286062e-02
   6.3153814e-01   6.8813650e-02
   6.3162617e-01   7.0333611e-02
   6.3171421e-01   7.1843575e-02
   6.3180224e-01   7.3341185e-02
   6.3189028e-01   7.4824105e-02
   6.3197831e-01   7.6290019e-02
   6.3206634e-01   7.7736635e-02
   6.3215438e-01   7.9161683e-02
   6.3224241e-01   8.0562920e-02
   6.3233044e-01   8.1938129e-02
   6.3241848e-01   8.3285123e-02
   6.3250651e-01   8.4601746e-02
   6.3259455e-01   8.5885873e-02
   6.3268258e-01   8.7135414e-02
   6.3277061e-01   8.8348312e-02
   6.3285865e-01   8.9522549e-02
   6.3294668e-01   9.0656143e-02
   6.3303471e-01   9.1747154e-02
   6.3312275e-01   9.2793680e-02
   6.3321078e-01   9.3793863e-02
   6.3329881e-01   9.4745888e-02
   6.3338685e-01   9.5647984e-02
   6.3347488e-01   9.6498427e-02
   6.3356292e-01   9.7295540e-02
   6.3365095e-01   9.8037695e-02
   6.3373898e-01   9.8723311e-02
   6.3382702e-01   9.9350859e-02
   6.3391505e-01   9.9918864e-02
   6.3400308e-01   1.0042590e-01
   6.3409112e-01   1.0087059e-01
   6.3417915e-01   1.0125163e-01
   6.3426719e-01   1.0156775e-01
   6.3435522e-01   1.0181774e-01
   6.3444325e-01   1.0200046e-01
   6.3453129e-01   1.0211481e-01
   6.3461932e-01   1.0215977e-01
   6.3470735e-01   1.0213435e-01
   6.3479539e-01   1.0203765e-01
   6.3488342e-01   1.0186881e-01
   6.3497146e-01   1.0162704e-01
   6.3505949e-01   1.0131160e-01
   6.3514752e-01   1.0092182e-01
   6.3523556e-01   1.0045710e-01
   6.3532359e-01   9.9916878e-02
   6.3541162e-01   9.9300680e-02
   6.3549966e-01   9.8608081e-02
   6.3558769e-01   9.7838721e-02
   6.3567573e-01   9.6992303e-02
   6.3576376e-01   9.6068595e-02
   6.3585179e-01   9.5067424e-02
   6.3593983e-01   9.3988685e-02
   6.3602786e-01   9.2832332e-02
   6.3611589e-01   9.1598383e-02
   6.3620393e-01   9.0286919e-02
   6.3629196e-01   8.8898084e-02
   6.3637999e-01   8.7432082e-02
   6.3646803e-01   8.5889182e-02
   6.3655606e-01   8.4269711e-02
   6.3664410e-01   8.2574061e-02
   6.3673213e-01   8.0802682e-02
   6.3682016e-01   7.8956085e-02
   6.3690820e-01   7.7034840e-02
   6.3699623e-01   7.5039578e-02
   6.3708426e-01   7.2970988e-02
   6.3717230e-01   7.0829814e-02
   6.3726033e-01   6.8616862e-02
   6.3734837e-01   6.6332990e-02
   6.3743640e-01   6.3979114e-02
   6.3752443e-01   6.1556206e-02
   6.3761247e-01   5.9065289e-02
   6.3770050e-01   5.6507441e-02
   6.3778853e-01   5.3883791e-02
   6.3787657e-01   5.1195521e-02
   6.3796460e-01   4.8443861e-02
   6.3805264e-01   4.5630092e-02
   6.3814067e-01   4.2755542e-02
   6.3822870e-01   3.9821587e-02
   6.3831674e-01   3.6829646e-02
   6.3840477e-01   3.3781186e-02
   6.3849280e-01   3.0677716e-02
   6.3858084e-01   2.7520787e-02
   6.3866887e-01   2.4311991e-02
   6.3875691e-01   2.1052959e-02
   6.3884494e-01   1.7745363e-02
   6.3893297e-01   1.4390908e-02
   6.3902101e-01   1.0991337e-02
   6.3910904e-01   7.5484282e-03
   6.3919707e-01   4.0639895e-03
   6.3928511e-01   5.3986234e-04
   6.3937314e-01  -3.0220827e-03
   6.3946118e-01  -6.6199464e-03
   6.3954921e-01  -1.0251803e-02
   6.3963724e-01  -1.3915700e-02
   6.3972528e-01  -1.7609664e-02
   6.3981331e-01  -2.1331696e-02
   6.3990134e-01  -2.5079777e-02
   6.3998938e-01  -2.8851871e-02
   6.4007741e-01  -3.2645922e-02
   6.4016544e-01  -3.6459859e-02
   6.4025348e-01  -4.0291596e-02
   6.4034151e-01  -4.4139034e-02
   6.4042955e-01  -4.8000064e-02
   6.4051758e-01  -5.1872566e-02
   6.4060561e-01  -5.5754412e-02
   6.4069365e-01  -5.9643469e-02
   6.4078168e-01  -6.3537597e-02
   6.4086971e-01  -6.7434656e-02
   6.4095775e-01  -7.1332501e-02
   6.4104578e-01  -7.5228988e-02
   6.4113382e-01  -7.9121977e-02
   6.4122185e-01  -8.3009329e-02
   6.4130988e-01  -8.6888908e-02
   6.4139792e-01  -9.0758590e-02
   6.4148595e-01  -9.4616253e-02
   6.4157398e-01  -9.8459789e-02
   6.4166202e-01  -1.0228710e-01
   6.4175005e-01  -1.0609609e-01
   6.4183809e-01  -1.0988471e-01
   6.4192612e-01  -1.1365088e-01
   6.4201415e-01  -1.1739257e-01
   6.4210219e-01  -1.2110776e-01
   6.4219022e-01  -1.2479446e-01
   6.4227825e-01  -1.2845067e-01
   6.4236629e-01  -1.3207445e-01
   6.4245432e-01  -1.3566387e-01
   6.4254236e-01  -1.3921701e-01
   6.4263039e-01  -1.4273201e-01
   6.4271842e-01  -1.4620701e-01
   6.4280646e-01  -1.4964019e-01
   6.4289449e-01  -1.5302976e-01
   6.4298252e-01  -1.5637397e-01
   6.4307056e-01  -1.5967108e-01
   6.4315859e-01  -1.6291943e-01
   6.4324663e-01  -1.6611734e-01
   6.4333466e-01  -1.6926320e-01
   6.4342269e-01  -1.7235545e-01
   6.4351073e-01  -1.7539253e-01
   6.4359876e-01  -1.7837296e-01
   6.4368679e-01  -1.8129526e-01
   6.4377483e-01  -1.8415804e-01
   6.4386286e-01  -1.8695991e-01
   6.4395089e-01  -1.8969954e-01
   6.4403893e-01  -1.9237567e-01
   6.4412696e-01  -1.9498704e-01
   6.4421500e-01  -1.9753246e-01
   6.4430303e-01  -2.0001080e-01
   6.4439106e-01  -2.0242095e-01
   6.4447910e-01  -2.0476188e-01
   6.4456713e-01  -2.0703257e-01
   6.4465516e-01  -2.0923208e-01
   6.4474320e-01  -2.1135952e-01
   6.4483123e-01  -2.1341403e-01
   6.4491927e-01  -2.1539483e-01
   6.4500730e-01  -2.1730115e-01
   6.4509533e-01  -2.1913232e-01
   6.4518337e-01  -2.2088769e-01
   6.4527140e-01  -2.2256668e-01
   6.4535943e-01  -2.2416875e-01
   6.4544747e-01  -2.2569341e-01
   6.4553550e-01  -2.2714025e-01
   6.4562354e-01  -2.2850888e-01
   6.4571157e-01  -2.2979899e-01
   6.4579960e-01  -2.3101031e-01
   6.4588764e-01  -2.3214263e-01
   6.4597567e-01  -2.3319578e-01
   6.4606370e-01  -2.3416966e-01
   6.4615174e-01  -2.3506422e-01
   6.4623977e-01  -2.3587945e-01
   6.4632781e-01  -2.3661541e-01
   6.4641584e-01  -2.3727221e-01
   6.4650387e-01  -2.3785000e-01
   6.4659191e-01  -2.3834900e-01
   6.4667994e-01  -2.3876947e-01
   6.4676797e-01  -2.3911171e-01
   6.4685601e-01  -2.3937611e-01
   6.4694404e-01  -2.3956306e-01
   6.4703208e-01  -2.3967304e-01
   6.4712011e-01  -2.3970656e-01
   6.4720814e-01  -2.3966419e-01
   6.4729618e-01  -2.3954654e-01
   6.4738421e-01  -2.3935426e-01
   6.4747224e-01  -2.3908806e-01
   6.4756028e-01  -2.3874869e-01
   6.4764831e-01  -2.3833696e-01
   6.4773634e-01  -2.3785370e-01
   6.4782438e-01  -2.3729980e-01
   6.4791241e-01  -2.3667618e-01
   6.4800045e-01  -2.3598382e-01
   6.4808848e-01  -2.3522373e-01
   6.4817651e-01  -2.3439696e-01
   6.4826455e-01  -2.3350459e-01
   6.4835258e-01  -2.3254776e-01
   6.4844061e-01  -2.3152763e-01
   6.4852865e-01  -2.3044540e-01
   6.4861668e-01  -2.2930231e-01
   6.4870472e-01  -2.2809963e-01
   6.4879275e-01  -2.2683865e-01
   6.4888078e-01  -2.2552071e-01
   6.4896882e-01  -2.2414717e-01
   6.4905685e-01  -2.2271943e-01
   6.4914488e-01  -2.2123891e-01
   6.4923292e-01  -2.1970704e-01
   6.4932095e-01  -2.1812531e-01
   6.4940899e-01  -2.1649520e-01
   6.4949702e-01  -2.1481824e-01
   6.4958505e-01  -2.1309595e-01
   6.4967309e-01  -2.1132992e-01
   6.4976112e-01  -2.0952170e-01
   6.4984915e-01  -2.0767289e-01
   6.4993719e-01  -2.0578512e-01
   6.5002522e-01  -2.0385999e-01
   6.5011326e-01  -2.0189915e-01
   6.5020129e-01  -1.9990425e-01
   6.5028932e-01  -1.9787696e-01
   6.5037736e-01  -1.9581893e-01
   6.5046539e-01  -1.9373186e-01
   6.5055342e-01  -1.9161742e-01
   6.5064146e-01  -1.8947730e-01
   6.5072949e-01  -1.8731319e-01
   6.5081752e-01  -1.8512680e-01
   6.5090556e-01  -1.8291981e-01
   6.5099359e-01  -1.8069392e-01
   6.5108163e-01  -1.7845082e-01
   6.5116966e-01  -1.7619221e-01
   6.5125769e-01  -1.7391976e-01
   6.5134573e-01  -1.7163516e-01
   6.5143376e-01  -1.6934008e-01
   6.5152179e-01  -1.6703617e-01
   6.5160983e-01  -1.6472510e-01
   6.5169786e-01  -1.6240851e-01
   6.5178590e-01  -1.6008801e-01
   6.5187393e-01  -1.5776524e-01
   6.5196196e-01  -1.5544177e-01
   6.5205000e-01  -1.5311921e-01
   6.5213803e-01  -1.5079911e-01
   6.5222606e-01  -1.4848302e-01
   6.5231410e-01  -1.4617247e-01
   6.5240213e-01  -1.4386896e-01
   6.5249017e-01  -1.4157398e-01
   6.5257820e-01  -1.3928897e-01
   6.5266623e-01  -1.3701539e-01
   6.5275427e-01  -1.3475463e-01
   6.5284230e-01  -1.3250807e-01
   6.5293033e-01  -1.3027708e-01
   6.5301837e-01  -1.2806298e-01
   6.5310640e-01  -1.2586706e-01
   6.5319444e-01  -1.2369059e-01
   6.5328247e-01  -1.2153480e-01
   6.5337050e-01  -1.1940088e-01
   6.5345854e-01  -1.1729002e-01
   6.5354657e-01  -1.1520334e-01
   6.5363460e-01  -1.1314194e-01
   6.5372264e-01  -1.1110688e-01
   6.5381067e-01  -1.0909919e-01
   6.5389871e-01  -1.0711985e-01
   6.5398674e-01  -1.0516983e-01
   6.5407477e-01  -1.0325002e-01
   6.5416281e-01  -1.0136130e-01
   6.5425084e-01  -9.9504517e-02
   6.5433887e-01  -9.7680450e-02
   6.5442691e-01  -9.5889857e-02
   6.5451494e-01  -9.4133450e-02
   6.5460297e-01  -9.2411898e-02
   6.5469101e-01  -9.0725831e-02
   6.5477904e-01  -8.9075836e-02
   6.5486708e-01  -8.7462455e-02
   6.5495511e-01  -8.5886191e-02
   6.5504314e-01  -8.4347502e-02
   6.5513118e-01  -8.2846802e-02
   6.5521921e-01  -8.1384464e-02
   6.5530724e-01  -7.9960817e-02
   6.5539528e-01  -7.8576144e-02
   6.5548331e-01  -7.7230687e-02
   6.5557135e-01  -7.5924645e-02
   6.5565938e-01  -7.4658172e-02
   6.5574741e-01  -7.3431379e-02
   6.5583545e-01  -7.2244334e-02
   6.5592348e-01  -7.1097061e-02
   6.5601151e-01  -6.9989542e-02
   6.5609955e-01  -6.8921717e-02
   6.5618758e-01  -6.7893482e-02
   6.5627562e-01  -6.6904692e-02
   6.5636365e-01  -6.5955159e-02
   6.5645168e-01  -6.5044656e-02
   6.5653972e-01  -6.4172912e-02
   6.5662775e-01  -6.3339617e-02
   6.5671578e-01  -6.2544423e-02
   6.5680382e-01  -6.1786938e-02
   6.5689185e-01  -6.1066734e-02
   6.5697989e-01  -6.0383345e-02
   6.5706792e-01  -5.9736266e-02
   6.5715595e-01  -5.9124955e-02
   6.5724399e-01  -5.8548834e-02
   6.5733202e-01  -5.8007288e-02
   6.5742005e-01  -5.7499670e-02
   6.5750809e-01  -5.7025296e-02
   6.5759612e-01  -5.6583450e-02
   6.5768416e-01  -5.6173383e-02
   6.5777219e-01  -5.5794313e-02
   6.5786022e-01  -5.5445431e-02
   6.5794826e-01  -5.5125894e-02
   6.5803629e-01  -5.4834832e-02
   6.5812432e-01  -5.4571348e-02
   6.5821236e-01  -5.4334515e-02
   6.5830039e-01  -5.4123384e-02
   6.5838842e-01  -5.3936977e-02
   6.5847646e-01  -5.3774295e-02
   6.5856449e-01  -5.3634316e-02
   6.5865253e-01  -5.3515994e-02
   6.5874056e-01  -5.3418266e-02
   6.5882859e-01  -5.3340046e-02
   6.5891663e-01  -5.3280232e-02
   6.5900466e-01  -5.3237704e-02
   6.5909269e-01  -5.3211326e-02
   6.5918073e-01  -5.3199947e-02
   6.5926876e-01  -5.3202404e-02
   6.5935680e-01  -5.3217520e-02
   6.5944483e-01  -5.3244107e-02
   6.5953286e-01  -5.3280968e-02
   6.5962090e-01  -5.3326896e-02
   6.5970893e-01  -5.3380678e-02
   6.5979696e-01  -5.3441095e-02
   6.5988500e-01  -5.3506921e-02
   6.5997303e-01  -5.3576929e-02
   6.6006107e-01  -5.3649888e-02
   6.6014910e-01  -5.3724567e-02
   6.6023713e-01  -5.3799734e-02
   6.6032517e-01  -5.3874159e-02
   6.6041320e-01  -5.3946615e-02
   6.6050123e-01  -5.4015879e-02
   6.6058927e-01  -5.4080733e-02
   6.6067730e-01  -5.4139967e-02
   6.6076534e-01  -5.4192375e-02
   6.6085337e-01  -5.4236765e-02
   6.6094140e-01  -5.4271951e-02
   6.6102944e-01  -5.4296761e-02
   6.6111747e-01  -5.4310035e-02
   6.6120550e-01  -5.4310627e-02
   6.6129354e-01  -5.4297406e-02
   6.6138157e-01  -5.4269258e-02
   6.6146961e-01  -5.4225084e-02
   6.6155764e-01  -5.4163808e-02
   6.6164567e-01  -5.4084370e-02
   6.6173371e-01  -5.3985732e-02
   6.6182174e-01  -5.3866879e-02
   6.6190977e-01  -5.3726818e-02
   6.6199781e-01  -5.3564580e-02
   6.6208584e-01  -5.3379221e-02
   6.6217387e-01  -5.3169826e-02
   6.6226191e-01  -5.2935503e-02
   6.6234994e-01  -5.2675391e-02
   6.6243798e-01  -5.2388657e-02
   6.6252601e-01  -5.2074498e-02
   6.6261404e-01  -5.1732144e-02
   6.6270208e-01  -5.1360854e-02
   6.6279011e-01  -5.0959920e-02
   6.6287814e-01  -5.0528670e-02
   6.6296618e-01  -5.0066463e-02
   6.6305421e-01  -4.9572696e-02
   6.6314225e-01  -4.9046800e-02
   6.6323028e-01  -4.8488242e-02
   6.6331831e-01  -4.7896528e-02
   6.6340635e-01  -4.7271200e-02
   6.6349438e-01  -4.6611840e-02
   6.6358241e-01  -4.5918066e-02
   6.6367045e-01  -4.5189540e-02
   6.6375848e-01  -4.4425959e-02
   6.6384652e-01  -4.3627064e-02
   6.6393455e-01  -4.2792635e-02
   6.6402258e-01  -4.1922494e-02
   6.6411062e-01  -4.1016505e-02
   6.6419865e-01  -4.0074572e-02
   6.6428668e-01  -3.9096643e-02
   6.6437472e-01  -3.8082709e-02
   6.6446275e-01  -3.7032801e-02
   6.6455079e-01  -3.5946994e-02
   6.6463882e-01  -3.4825407e-02
   6.6472685e-01  -3.3668202e-02
   6.6481489e-01  -3.2475582e-02
   6.6490292e-01  -3.1247795e-02
   6.6499095e-01  -2.9985131e-02
   6.6507899e-01  -2.8687924e-02
   6.6516702e-01  -2.7356551e-02
   6.6525505e-01  -2.5991430e-02
   6.6534309e-01  -2.4593024e-02
   6.6543112e-01  -2.3161836e-02
   6.6551916e-01  -2.1698413e-02
   6.6560719e-01  -2.0203345e-02
   6.6569522e-01  -1.8677259e-02
   6.6578326e-01  -1.7120828e-02
   6.6587129e-01  -1.5534763e-02
   6.6595932e-01  -1.3919817e-02
   6.6604736e-01  -1.2276781e-02
   6.6613539e-01  -1.0606487e-02
   6.6622343e-01  -8.9098057e-03
   6.6631146e-01  -7.1876453e-03
   6.6639949e-01  -5.4409519e-03
   6.6648753e-01  -3.6707089e-03
   6.6657556e-01  -1.8779357e-03
   6.6666359e-01  -6.3687443e-05
   6.6675163e-01   1.7709460e-03
   6.6683966e-01   3.6248405e-03
   6.6692770e-01   5.4968389e-03
   6.6701573e-01   7.3857515e-03
   6.6710376e-01   9.2903571e-03
   6.6719180e-01   1.1209404e-02
   6.6727983e-01   1.3141611e-02
   6.6736786e-01   1.5085667e-02
   6.6745590e-01   1.7040235e-02
   6.6754393e-01   1.9003949e-02
   6.6763197e-01   2.0975421e-02
   6.6772000e-01   2.2953234e-02
   6.6780803e-01   2.4935950e-02
   6.6789607e-01   2.6922109e-02
   6.6798410e-01   2.8910229e-02
   6.6807213e-01   3.0898806e-02
   6.6816017e-01   3.2886322e-02
   6.6824820e-01   3.4871235e-02
   6.6833624e-01   3.6851993e-02
   6.6842427e-01   3.8827023e-02
   6.6851230e-01   4.0794743e-02
   6.6860034e-01   4.2753554e-02
   6.6868837e-01   4.4701848e-02
   6.6877640e-01   4.6638008e-02
   6.6886444e-01   4.8560405e-02
   6.6895247e-01   5.0467404e-02
   6.6904050e-01   5.2357366e-02
   6.6912854e-01   5.4228644e-02
   6.6921657e-01   5.6079590e-02
   6.6930461e-01   5.7908552e-02
   6.6939264e-01   5.9713880e-02
   6.6948067e-01   6.1493921e-02
   6.6956871e-01   6.3247027e-02
   6.6965674e-01   6.4971554e-02
   6.6974477e-01   6.6665860e-02
   6.6983281e-01   6.8328311e-02
   6.6992084e-01   6.9957282e-02
   6.7000888e-01   7.1551155e-02
   6.7009691e-01   7.3108322e-02
   6.7018494e-01   7.4627190e-02
   6.7027298e-01   7.6106175e-02
   6.7036101e-01   7.7543712e-02
   6.7044904e-01   7.8938248e-02
   6.7053708e-01   8.0288250e-02
   6.7062511e-01   8.1592203e-02
   6.7071315e-01   8.2848611e-02
   6.7080118e-01   8.4056001e-02
   6.7088921e-01   8.5212921e-02
   6.7097725e-01   8.6317944e-02
   6.7106528e-01   8.7369669e-02
   6.7115331e-01   8.8366719e-02
   6.7124135e-01   8.9307747e-02
   6.7132938e-01   9.0191434e-02
   6.7141742e-01   9.1016493e-02
   6.7150545e-01   9.1781665e-02
   6.7159348e-01   9.2485727e-02
   6.7168152e-01   9.3127489e-02
   6.7176955e-01   9.3705794e-02
   6.7185758e-01   9.4219523e-02
   6.7194562e-01   9.4667593e-02
   6.7203365e-01   9.5048960e-02
   6.7212169e-01   9.5362620e-02
   6.7220972e-01   9.5607607e-02
   6.7229775e-01   9.5782997e-02
   6.7238579e-01   9.5887909e-02
   6.7247382e-01   9.5921504e-02
   6.7256185e-01   9.5882988e-02
   6.7264989e-01   9.5771612e-02
   6.7273792e-01   9.5586670e-02
   6.7282595e-01   9.5327506e-02
   6.7291399e-01   9.4993509e-02
   6.7300202e-01   9.4584116e-02
   6.7309006e-01   9.4098814e-02
   6.7317809e-01   9.3537137e-02
   6.7326612e-01   9.2898671e-02
   6.7335416e-01   9.2183051e-02
   6.7344219e-01   9.1389964e-02
   6.7353022e-01   9.0519149e-02
   6.7361826e-01   8.9570394e-02
   6.7370629e-01   8.8543542e-02
   6.7379433e-01   8.7438490e-02
   6.7388236e-01   8.6255184e-02
   6.7397039e-01   8.4993627e-02
   6.7405843e-01   8.3653873e-02
   6.7414646e-01   8.2236034e-02
   6.7423449e-01   8.0740271e-02
   6.7432253e-01   7.9166802e-02
   6.7441056e-01   7.7515901e-02
   6.7449860e-01   7.5787892e-02
   6.7458663e-01   7.3983157e-02
   6.7467466e-01   7.2102131e-02
   6.7476270e-01   7.0145305e-02
   6.7485073e-01   6.8113220e-02
   6.7493876e-01   6.6006477e-02
   6.7502680e-01   6.3825726e-02
   6.7511483e-01   6.1571673e-02
   6.7520287e-01   5.9245077e-02
   6.7529090e-01   5.6846750e-02
   6.7537893e-01   5.4377557e-02
   6.7546697e-01   5.1838413e-02
   6.7555500e-01   4.9230290e-02
   6.7564303e-01   4.6554205e-02
   6.7573107e-01   4.3811231e-02
   6.7581910e-01   4.1002489e-02
   6.7590714e-01   3.8129150e-02
   6.7599517e-01   3.5192434e-02
   6.7608320e-01   3.2193609e-02
   6.7617124e-01   2.9133991e-02
   6.7625927e-01   2.6014943e-02
   6.7634730e-01   2.2837875e-02
   6.7643534e-01   1.9604240e-02
   6.7652337e-01   1.6315536e-02
   6.7661140e-01   1.2973307e-02
   6.7669944e-01   9.5791352e-03
   6.7678747e-01   6.1346479e-03
   6.7687551e-01   2.6415112e-03
   6.7696354e-01  -8.9856909e-04
   6.7705157e-01  -4.4838487e-03
   6.7713961e-01  -8.1125461e-03
   6.7722764e-01  -1.1782844e-02
   6.7731567e-01  -1.5492889e-02
   6.7740371e-01  -1.9240797e-02
   6.7749174e-01  -2.3024647e-02
   6.7757978e-01  -2.6842490e-02
   6.7766781e-01  -3.0692347e-02
   6.7775584e-01  -3.4572209e-02
   6.7784388e-01  -3.8480040e-02
   6.7793191e-01  -4.2413780e-02
   6.7801994e-01  -4.6371341e-02
   6.7810798e-01  -5.0350616e-02
   6.7819601e-01  -5.4349473e-02
   6.7828405e-01  -5.8365763e-02
   6.7837208e-01  -6.2397314e-02
   6.7846011e-01  -6.6441941e-02
   6.7854815e-01  -7.0497441e-02
   6.7863618e-01  -7.4561598e-02
   6.7872421e-01  -7.8632183e-02
   6.7881225e-01  -8.2706955e-02
   6.7890028e-01  -8.6783665e-02
   6.7898832e-01  -9.0860055e-02
   6.7907635e-01  -9.4933861e-02
   6.7916438e-01  -9.9002815e-02
   6.7925242e-01  -1.0306464e-01
   6.7934045e-01  -1.0711708e-01
   6.7942848e-01  -1.1115784e-01
   6.7951652e-01  -1.1518466e-01
   6.7960455e-01  -1.1919527e-01
   6.7969258e-01  -1.2318741e-01
   6.7978062e-01  -1.2715882e-01
   6.7986865e-01  -1.3110725e-01
   6.7995669e-01  -1.3503047e-01
   6.8004472e-01  -1.3892625e-01
   6.8013275e-01  -1.4279237e-01
   6.8022079e-01  -1.4662664e-01
   6.8030882e-01  -1.5042687e-01
   6.8039685e-01  -1.5419091e-01
   6.8048489e-01  -1.5791660e-01
   6.8057292e-01  -1.6160182e-01
   6.8066096e-01  -1.6524447e-01
   6.8074899e-01  -1.6884248e-01
   6.8083702e-01  -1.7239379e-01
   6.8092506e-01  -1.7589638e-01
   6.8101309e-01  -1.7934826e-01
   6.8110112e-01  -1.8274746e-01
   6.8118916e-01  -1.8609206e-01
   6.8127719e-01  -1.8938014e-01
   6.8136523e-01  -1.9260985e-01
   6.8145326e-01  -1.9577936e-01
   6.8154129e-01  -1.9888688e-01
   6.8162933e-01  -2.0193066e-01
   6.8171736e-01  -2.0490899e-01
   6.8180539e-01  -2.0782019e-01
   6.8189343e-01  -2.1066264e-01
   6.8198146e-01  -2.1343476e-01
   6.8206950e-01  -2.1613501e-01
   6.8215753e-01  -2.1876191e-01
   6.8224556e-01  -2.2131399e-01
   6.8233360e-01  -2.2378989e-01
   6.8242163e-01  -2.2618824e-01
   6.8250966e-01  -2.2850776e-01
   6.8259770e-01  -2.3074720e-01
   6.8268573e-01  -2.3290538e-01
   6.8277377e-01  -2.3498117e-01
   6.8286180e-01  -2.3697348e-01
   6.8294983e-01  -2.3888130e-01
   6.8303787e-01  -2.4070365e-01
   6.8312590e-01  -2.4243963e-01
   6.8321393e-01  -2.4408838e-01
   6.8330197e-01  -2.4564913e-01
   6.8339000e-01  -2.4712113e-01
   6.8347803e-01  -2.4850372e-01
   6.8356607e-01  -2.4979628e-01
   6.8365410e-01  -2.5099827e-01
   6.8374214e-01  -2.5210920e-01
   6.8383017e-01  -2.5312864e-01
   6.8391820e-01  -2.5405624e-01
   6.8400624e-01  -2.5489170e-01
   6.8409427e-01  -2.5563478e-01
   6.8418230e-01  -2.5628532e-01
   6.8427034e-01  -2.5684321e-01
   6.8435837e-01  -2.5730841e-01
   6.8444641e-01  -2.5768095e-01
   6.8453444e-01  -2.5796090e-01
   6.8462247e-01  -2.5814843e-01
   6.8471051e-01  -2.5824375e-01
   6.8479854e-01  -2.5824715e-01
   6.8488657e-01  -2.5815897e-01
   6.8497461e-01  -2.5797963e-01
   6.8506264e-01  -2.5770961e-01
   6.8515068e-01  -2.5734943e-01
   6.8523871e-01  -2.5689972e-01
   6.8532674e-01  -2.5636114e-01
   6.8541478e-01  -2.5573441e-01
   6.8550281e-01  -2.5502035e-01
   6.8559084e-01  -2.5421979e-01
   6.8567888e-01  -2.5333367e-01
   6.8576691e-01  -2.5236297e-01
   6.8585495e-01  -2.5130872e-01
   6.8594298e-01  -2.5017203e-01
   6.8603101e-01  -2.4895405e-01
   6.8611905e-01  -2.4765602e-01
   6.8620708e-01  -2.4627921e-01
   6.8629511e-01  -2.4482495e-01
   6.8638315e-01  -2.4329464e-01
   6.8647118e-01  -2.4168973e-01
   6.8655922e-01  -2.4001171e-01
   6.8664725e-01  -2.3826215e-01
   6.8673528e-01  -2.3644266e-01
   6.8682332e-01  -2.3455489e-01
   6.8691135e-01  -2.3260055e-01
   6.8699938e-01  -2.3058142e-01
   6.8708742e-01  -2.2849929e-01
   6.8717545e-01  -2.2635602e-01
   6.8726348e-01  -2.2415352e-01
   6.8735152e-01  -2.2189373e-01
   6.8743955e-01  -2.1957865e-01
   6.8752759e-01  -2.1721030e-01
   6.8761562e-01  -2.1479075e-01
   6.8770365e-01  -2.1232212e-01
   6.8779169e-01  -2.0980656e-01
   6.8787972e-01  -2.0724626e-01
   6.8796775e-01  -2.0464343e-01
   6.8805579e-01  -2.0200033e-01
   6.8814382e-01  -1.9931924e-01
   6.8823186e-01  -1.9660249e-01
   6.8831989e-01  -1.9385241e-01
   6.8840792e-01  -1.9107138e-01
   6.8849596e-01  -1.8826180e-01
   6.8858399e-01  -1.8542609e-01
   6.8867202e-01  -1.8256669e-01
   6.8876006e-01  -1.7968606e-01
   6.8884809e-01  -1.7678669e-01
   6.8893613e-01  -1.7387108e-01
   6.8902416e-01  -1.7094174e-01
   6.8911219e-01  -1.6800120e-01
   6.8920023e-01  -1.6505201e-01
   6.8928826e-01  -1.6209670e-01
   6.8937629e-01  -1.5913785e-01
   6.8946433e-01  -1.5617802e-01
   6.8955236e-01  -1.5321977e-01
   6.8964040e-01  -1.5026569e-01
   6.8972843e-01  -1.4731834e-01
   6.8981646e-01  -1.4438029e-01
   6.8990450e-01  -1.4145413e-01
   6.8999253e-01  -1.3854241e-01
   6.9008056e-01  -1.3564770e-01


==> R_real.dat <==
   2.5000000e-01   6.0000000e-01
   2.5008803e-01   5.9858898e-01
   2.5017607e-01   5.9701136e-01
   2.5026410e-01   5.9526776e-01
   2.5035213e-01   5.9335893e-01
   2.5044017e-01   5.9128570e-01
   2.5052820e-01   5.8904898e-01
   2.5061624e-01   5.8664978e-01
   2.5070427e-01   5.8408920e-01
   2.5079230e-01   5.8136841e-01
   2.5088034e-01   5.7848870e-01
   2.5096837e-01   5.7545142e-01
   2.5105640e-01   5.7225801e-01
   2.5114444e-01   5.6891002e-01
   2.5123247e-01   5.6540905e-01
   2.5132051e-01   5.6175681e-01
   2.5140854e-01   5.5795508e-01
   2.5149657e-01   5.5400574e-01
   2.5158461e-01   5.4991071e-01
   2.5167264e-01   5.4567204e-01
   2.5176067e-01   5.4129182e-01
   2.5184871e-01   5.3677225e-01
   2.5193674e-01   5.3211557e-01
   2.5202478e-01   5.2732412e-01
   2.5211281e-01   5.2240032e-01
   2.5220084e-01   5.1734663e-01
   2.5228888e-01   5.1216560e-01
   2.5237691e-01   5.0685987e-01
   2.5246494e-01   5.0143210e-01
   2.5255298e-01   4.9588506e-01
   2.5264101e-01   4.9022155e-01
   2.5272905e-01   4.8444447e-01
   2.5281708e-01   4.7855674e-01
   2.5290511e-01   4.7256137e-01
   2.5299315e-01   4.6646141e-01
   2.5308118e-01   4.6025997e-01
   2.5316921e-01   4.5396023e-01
   2.5325725e-01   4.4756538e-01
   2.5334528e-01   4.4107871e-01
   2.5343332e-01   4.3450353e-01
   2.5352135e-01   4.2784319e-01
   2.5360938e-01   4.2110110e-01
   2.5369742e-01   4.1428070e-01
   2.5378545e-01   4.0738549e-01
   2.5387348e-01   4.0041897e-01
   2.5396152e-01   3.9338473e-01
   2.5404955e-01   3.8628633e-01
   2.5413758e-01   3.7912741e-01
   2.5422562e-01   3.7191162e-01
   2.5431365e-01   3.6464263e-01
   2.5440169e-01   3.5732416e-01
   2.5448972e-01   3.4995992e-01
   2.5457775e-01   3.4255366e-01
   2.5466579e-01   3.3510914e-01
   2.5475382e-01   3.2763015e-01
   2.5484185e-01   3.2012047e-01
   2.5492989e-01   3.1258391e-01
   2.5501792e-01   3.0502428e-01
   2.5510596e-01   2.9744539e-01
   2.5519399e-01   2.8985108e-01
   2.5528202e-01   2.8224516e-01
   2.5537006e-01   2.7463146e-01
   2.5545809e-01   2.6701380e-01
   2.5554612e-01   2.5939599e-01
   2.5563416e-01   2.5178185e-01
   2.5572219e-01   2.4417517e-01
   2.5581023e-01   2.3657973e-01
   2.5589826e-01   2.2899932e-01
   2.5598629e-01   2.2143769e-01
   2.5607433e-01   2.1389858e-01
   2.5616236e-01   2.0638569e-01
   2.5625039e-01   1.9890274e-01
   2.5633843e-01   1.9145338e-01
   2.5642646e-01   1.8404125e-01
   2.5651450e-01   1.7666998e-01
   2.5660253e-01   1.6934313e-01
   2.5669056e-01   1.6206425e-01
   2.5677860e-01   1.5483686e-01
   2.5686663e-01   1.4766442e-01
   2.5695466e-01   1.4055037e-01
   2.5704270e-01   1.3349810e-01
   2.5713073e-01   1.2651095e-01
   2.5721877e-01   1.1959223e-01
   2.5730680e-01   1.1274518e-01
   2.5739483e-01   1.0597300e-01
   2.5748287e-01   9.9278858e-02
   2.5757090e-01   9.2665837e-02
   2.5765893e-01   8.6136983e-02
   2.5774697e-01   7.9695281e-02
   2.5783500e-01   7.3343658e-02
   2.5792303e-01   6.7084979e-02
   2.5801107e-01   6.0922048e-02
   2.5809910e-01   5.4857606e-02
   2.5818714e-01   4.8894329e-02
   2.5827517e-01   4.3034825e-02
   2.5836320e-01   3.7281636e-02
   2.5845124e-01   3.1637234e-02
   2.5853927e-01   2.6104018e-02
   2.5862730e-01   2.0684319e-02
   2.5871534e-01   1.5380391e-02
   2.5880337e-01   1.0194415e-02
   2.5889141e-01   5.1284976e-03
   2.5897944e-01   1.8466642e-04
   2.5906747e-01  -4.6351276e-03
   2.5915551e-01  -9.3290126e-03
   2.5924354e-01  -1.3895197e-02
   2.5933157e-01  -1.8331968e-02
   2.5941961e-01  -2.2637697e-02
   2.5950764e-01  -2.6810837e-02
   2.5959568e-01  -3.0849922e-02
   2.5968371e-01  -3.4753573e-02
   2.5977174e-01  -3.8520493e-02
   2.5985978e-01  -4.2149470e-02
   2.5994781e-01  -4.5639380e-02
   2.6003584e-01  -4.8989182e-02
   2.6012388e-01  -5.2197922e-02
   2.6021191e-01  -5.5264734e-02
   2.6029995e-01  -5.8188838e-02
   2.6038798e-01  -6.0969542e-02
   2.6047601e-01  -6.3606240e-02
   2.6056405e-01  -6.6098415e-02
   2.6065208e-01  -6.8445636e-02
   2.6074011e-01  -7.0647561e-02
   2.6082815e-01  -7.2703935e-02
   2.6091618e-01  -7.4614591e-02
   2.6100421e-01  -7.6379448e-02
   2.6109225e-01  -7.7998513e-02
   2.6118028e-01  -7.9471880e-02
   2.6126832e-01  -8.0799728e-02
   2.6135635e-01  -8.1982324e-02
   2.6144438e-01  -8.3020019e-02
   2.6153242e-01  -8.3913251e-02
   2.6162045e-01  -8.4662540e-02
   2.6170848e-01  -8.5268492e-02
   2.6179652e-01  -8.5731795e-02
   2.6188455e-01  -8.6053222e-02
   2.6197259e-01  -8.6233624e-02
   2.6206062e-01  -8.6273936e-02
   2.6214865e-01  -8.6175173e-02
   2.6223669e-01  -8.5938428e-02
   2.6232472e-01  -8.5564873e-02
   2.6241275e-01  -8.5055756e-02
   2.6250079e-01  -8.4412404e-02
   2.6258882e-01  -8.3636216e-02
   2.6267686e-01  -8.2728668e-02
   2.6276489e-01  -8.1691306e-02
   2.6285292e-01  -8.0525749e-02
   2.6294096e-01  -7.9233686e-02
   2.6302899e-01  -7.7816875e-02
   2.6311702e-01  -7.6277141e-02
   2.6320506e-01  -7.4616376e-02
   2.6329309e-01  -7.2836536e-02
   2.6338113e-01  -7.0939640e-02
   2.6346916e-01  -6.8927770e-02
   2.6355719e-01  -6.6803066e-02
   2.6364523e-01  -6.4567728e-02
   2.6373326e-01  -6.2224013e-02
   2.6382129e-01  -5.9774233e-02
   2.6390933e-01  -5.7220752e-02
   2.6399736e-01  -5.4565988e-02
   2.6408540e-01  -5.1812409e-02
   2.6417343e-01  -4.8962528e-02
   2.6426146e-01  -4.6018910e-02
   2.6434950e-01  -4.2984159e-02
   2.6443753e-01  -3.9860925e-02
   2.6452556e-01  -3.6651898e-02
   2.6461360e-01  -3.3359808e-02
   2.6470163e-01  -2.9987421e-02
   2.6478966e-01  -2.6537538e-02
   2.6487770e-01  -2.3012993e-02
   2.6496573e-01  -1.9416653e-02
   2.6505377e-01  -1.5751413e-02
   2.6514180e-01  -1.2020194e-02
   2.6522983e-01  -8.2259443e-03
   2.6531787e-01  -4.3716346e-03
   2.6540590e-01  -4.6025658e-04
   2.6549393e-01   3.5051787e-03
   2.6558197e-01   7.5216431e-03
   2.6567000e-01   1.1586093e-02
   2.6575804e-01   1.5695474e-02
   2.6584607e-01   1.9846716e-02
   2.6593410e-01   2.4036746e-02
   2.6602214e-01   2.8262479e-02
   2.6611017e-01   3.2520828e-02
   2.6619820e-01   3.6808702e-02
   2.6628624e-01   4.1123011e-02
   2.6637427e-01   4.5460664e-02
   2.6646231e-01   4.9818574e-02
   2.6655034e-01   5.4193660e-02
   2.6663837e-01   5.8582849e-02
   2.6672641e-01   6.2983075e-02
   2.6681444e-01   6.7391285e-02
   2.6690247e-01   7.1804439e-02
   2.6699051e-01   7.6219512e-02
   2.6707854e-01   8.0633495e-02
   2.6716658e-01   8.5043401e-02
   2.6725461e-01   8.9446261e-02
   2.6734264e-01   9.3839130e-02
   2.6743068e-01   9.8219087e-02
   2.6751871e-01   1.0258324e-01
   2.6760674e-01   1.0692872e-01
   2.6769478e-01   1.1125269e-01
   2.6778281e-01   1.1555235e-01
   2.6787085e-01   1.1982493e-01
   2.6795888e-01   1.2406769e-01
   2.6804691e-01   1.2827793e-01
   2.6813495e-01   1.3245299e-01
   2.6822298e-01   1.3659026e-01
   2.6831101e-01   1.4068715e-01
   2.6839905e-01   1.4474113e-01
   2.6848708e-01   1.4874970e-01
   2.6857511e-01   1.5271043e-01
   2.6866315e-01   1.5662091e-01
   2.6875118e-01   1.6047879e-01
   2.6883922e-01   1.6428177e-01
   2.6892725e-01   1.6802762e-01
   2.6901528e-01   1.7171412e-01
   2.6910332e-01   1.7533915e-01
   2.6919135e-01   1.7890061e-01
   2.6927938e-01   1.8239648e-01
   2.6936742e-01   1.8582478e-01
   2.6945545e-01   1.8918360e-01
   2.6954349e-01   1.9247109e-01
   2.6963152e-01   1.9568544e-01
   2.6971955e-01   1.9882493e-01
   2.6980759e-01   2.0188788e-01
   2.6989562e-01   2.0487268e-01
   2.6998365e-01   2.0777779e-01
   2.7007169e-01   2.1060174e-01
   2.7015972e-01   2.1334309e-01
   2.7024776e-01   2.1600050e-01
   2.7033579e-01   2.1857270e-01
   2.7042382e-01   2.2105845e-01
   2.7051186e-01   2.2345661e-01
   2.7059989e-01   2.2576609e-01
   2.7068792e-01   2.2798589e-01
   2.7077596e-01   2.3011505e-01
   2.7086399e-01   2.3215269e-01
   2.7095203e-01   2.3409801e-01
   2.7104006e-01   2.3595027e-01
   2.7112809e-01   2.3770879e-01
   2.7121613e-01   2.3937297e-01
   2.7130416e-01   2.4094228e-01
   2.7139219e-01   2.4241626e-01
   2.7148023e-01   2.4379450e-01
   2.7156826e-01   2.4507670e-01
   2.7165630e-01   2.4626258e-01
   2.7174433e-01   2.4735196e-01
   2.7183236e-01   2.4834472e-01
   2.7192040e-01   2.4924081e-01
   2.7200843e-01   2.5004024e-01
   2.7209646e-01   2.5074311e-01
   2.7218450e-01   2.5134956e-01
   2.7227253e-01   2.5185980e-01
   2.7236056e-01   2.5227412e-01
   2.7244860e-01   2.5259287e-01
   2.7253663e-01   2.5281647e-01
   2.7262467e-01   2.5294538e-01
   2.7271270e-01   2.5298016e-01
   2.7280073e-01   2.5292139e-01
   2.7288877e-01   2.5276976e-01
   2.7297680e-01   2.5252598e-01
   2.7306483e-01   2.5219085e-01
   2.7315287e-01   2.5176520e-01
   2.7324090e-01   2.5124995e-01
   2.7332894e-01   2.5064605e-01
   2.7341697e-01   2.4995452e-01
   2.7350500e-01   2.4917644e-01
   2.7359304e-01   2.4831294e-01
   2.7368107e-01   2.4736519e-01
   2.7376910e-01   2.4633442e-01
   2.7385714e-01   2.4522193e-01
   2.7394517e-01   2.4402905e-01
   2.7403321e-01   2.4275715e-01
   2.7412124e-01   2.4140767e-01
   2.7420927e-01   2.3998208e-01
   2.7429731e-01   2.3848191e-01
   2.7438534e-01   2.3690871e-01
   2.7447337e-01   2.3526408e-01
   2.7456141e-01   2.3354969e-01
   2.7464944e-01   2.3176720e-01
   2.7473748e-01   2.2991835e-01
   2.7482551e-01   2.2800488e-01
   2.7491354e-01   2.2602860e-01
   2.7500158e-01   2.2399133e-01
   2.7508961e-01   2.2189492e-01
   2.7517764e-01   2.1974127e-01
   2.7526568e-01   2.1753229e-01
   2.7535371e-01   2.1526993e-01
   2.7544174e-01   2.1295616e-01
   2.7552978e-01   2.1059297e-01
   2.7561781e-01   2.0818237e-01
   2.7570585e-01   2.0572642e-01
   2.7579388e-01   2.0322715e-01
   2.7588191e-01   2.0068665e-01
   2.7596995e-01   1.9810701e-01
   2.7605798e-01   1.9549033e-01
   2.7614601e-01   1.9283874e-01
   2.7623405e-01   1.9015436e-01
   2.7632208e-01   1.8743933e-01
   2.7641012e-01   1.8469580e-01
   2.7649815e-01   1.8192593e-01
   2.7658618e-01   1.7913187e-01
   2.7667422e-01   1.7631579e-01
   2.7676225e-01   1.7347986e-01
   2.7685028e-01   1.7062624e-01
   2.7693832e-01   1.6775709e-01
   2.7702635e-01   1.6487458e-01
   2.7711439e-01   1.6198087e-01
   2.7720242e-01   1.5907810e-01
   2.7729045e-01   1.5616843e-01
   2.7737849e-01   1.5325398e-01
   2.7746652e-01   1.5033689e-01
   2.7755455e-01   1.4741926e-01
   2.7764259e-01   1.4450321e-01
   2.7773062e-01   1.4159081e-01
   2.7781866e-01   1.3868414e-01
   2.7790669e-01   1.3578524e-01
   2.7799472e-01   1.3289617e-01
   2.7808276e-01   1.3001892e-01
   2.7817079e-01   1.2715549e-01
   2.7825882e-01   1.2430786e-01
   2.7834686e-01   1.2147797e-01
   2.7843489e-01   1.1866774e-01
   2.7852293e-01   1.1587908e-01
   2.7861096e-01   1.1311384e-01
   2.7869899e-01   1.1037386e-01
   2.7878703e-01   1.0766097e-01
   2.7887506e-01   1.0497693e-01
   2.7896309e-01   1.0232349e-01
   2.7905113e-01   9.9702372e-02
   2.7913916e-01   9.7115252e-02
   2.7922719e-01   9.4563776e-02
   2.7931523e-01   9.2049554e-02
   2.7940326e-01   8.9574160e-02
   2.7949130e-01   8.7139128e-02
   2.7957933e-01   8.4745957e-02
   2.7966736e-01   8.2396104e-02
   2.7975540e-01   8.0090987e-02
   2.7984343e-01   7.7831985e-02
   2.7993146e-01   7.5620432e-02
   2.8001950e-01   7.3457624e-02
   2.8010753e-01   7.1344812e-02
   2.8019557e-01   6.9283204e-02
   2.8028360e-01   6.7273966e-02
   2.8037163e-01   6.5318217e-02
   2.8045967e-01   6.3417034e-02
   2.8054770e-01   6.1571447e-02
   2.8063573e-01   5.9782443e-02
   2.8072377e-01   5.8050960e-02
   2.8081180e-01   5.6377892e-02
   2.8089984e-01   5.4764085e-02
   2.8098787e-01   5.3210342e-02
   2.8107590e-01   5.1717414e-02
   2.8116394e-01   5.0286009e-02
   2.8125197e-01   4.8916787e-02
   2.8134000e-01   4.7610359e-02
   2.8142804e-01   4.6367291e-02
   2.8151607e-01   4.5188102e-02
   2.8160411e-01   4.4073262e-02
   2.8169214e-01   4.3023195e-02
   2.8178017e-01   4.2038279e-02
   2.8186821e-01   4.1118842e-02
   2.8195624e-01   4.0265169e-02
   2.8204427e-01   3.9477497e-02
   2.8213231e-01   3.8756016e-02
   2.8222034e-01   3.8100872e-02
   2.8230838e-01   3.7512164e-02
   2.8239641e-01   3.6989947e-02
   2.8248444e-01   3.6534229e-02
   2.8257248e-01   3.6144978e-02
   2.8266051e-01   3.5822112e-02
   2.8274854e-01   3.5565511e-02
   2.8283658e-01   3.5375010e-02
   2.8292461e-01   3.5250401e-02
   2.8301264e-01   3.5191436e-02
   2.8310068e-01   3.5197823e-02
   2.8318871e-01   3.5269233e-02
   2.8327675e-01   3.5405296e-02
   2.8336478e-01   3.5605601e-02
   2.8345281e-01   3.5869701e-02
   2.8354085e-01   3.6197110e-02
   2.8362888e-01   3.6587306e-02
   2.8371691e-01   3.7039731e-02
   2.8380495e-01   3.7553791e-02
   2.8389298e-01   3.8128858e-02
   2.8398102e-01   3.8764271e-02
   2.8406905e-01   3.9459335e-02
   2.8415708e-01   4.0213325e-02
   2.8424512e-01   4.1025485e-02
   2.8433315e-01   4.1895028e-02
   2.8442118e-01   4.2821138e-02
   2.8450922e-01   4.3802974e-02
   2.8459725e-01   4.4839665e-02
   2.8468529e-01   4.5930316e-02
   2.8477332e-01   4.7074005e-02
   2.8486135e-01   4.8269789e-02
   2.8494939e-01   4.9516700e-02
   2.8503742e-01   5.0813751e-02
   2.8512545e-01   5.2159931e-02
   2.8521349e-01   5.3554212e-02
   2.8530152e-01   5.4995547e-02
   2.8538956e-01   5.6482870e-02
   2.8547759e-01   5.8015102e-02
   2.8556562e-01   5.9591147e-02
   2.8565366e-01   6.1209893e-02
   2.8574169e-01   6.2870219e-02
   2.8582972e-01   6.4570991e-02
   2.8591776e-01   6.6311061e-02
   2.8600579e-01   6.8089276e-02
   2.8609383e-01   6.9904473e-02
   2.8618186e-01   7.1755480e-02
   2.8626989e-01   7.3641120e-02
   2.8635793e-01   7.5560212e-02
   2.8644596e-01   7.7511570e-02
   2.8653399e-01   7.9494003e-02
   2.8662203e-01   8.1506322e-02
   2.8671006e-01   8.3547333e-02
   2.8679809e-01   8.5615847e-02
   2.8688613e-01   8.7710671e-02
   2.8697416e-01   8.9830620e-02
   2.8706220e-01   9.1974507e-02
   2.8715023e-01   9.4141153e-02
   2.8723826e-01   9.6329383e-02
   2.8732630e-01   9.8538030e-02
   2.8741433e-01   1.0076593e-01
   2.8750236e-01   1.0301193e-01
   2.8759040e-01   1.0527490e-01
   2.8767843e-01   1.0755368e-01
   2.8776647e-01   1.0984718e-01
   2.8785450e-01   1.1215426e-01
   2.8794253e-01   1.1447384e-01
   2.8803057e-01   1.1680484e-01
   2.8811860e-01   1.1914618e-01
   2.8820663e-01   1.2149681e-01
   2.8829467e-01   1.2385569e-01
   2.8838270e-01   1.2622181e-01
   2.8847074e-01   1.2859415e-01
   2.8855877e-01   1.3097174e-01
   2.8864680e-01   1.3335361e-01
   2.8873484e-01   1.3573881e-01
   2.8882287e-01   1.3812641e-01
   2.8891090e-01   1.4051552e-01
   2.8899894e-01   1.4290524e-01
   2.8908697e-01   1.4529472e-01
   2.8917501e-01   1.4768312e-01
   2.8926304e-01   1.5006962e-01
   2.8935107e-01   1.5245343e-01
   2.8943911e-01   1.5483378e-01
   2.8952714e-01   1.5720992e-01
   2.8961517e-01   1.5958113e-01
   2.8970321e-01   1.6194673e-01
   2.8979124e-01   1.6430604e-01
   2.8987927e-01   1.6665841e-01
   2.8996731e-01   1.6900324e-01
   2.9005534e-01   1.7133992e-01
   2.9014338e-01   1.7366789e-01
   2.9023141e-01   1.7598661e-01
   2.9031944e-01   1.7829558e-01
   2.9040748e-01   1.8059429e-01
   2.9049551e-01   1.8288231e-01
   2.9058354e-01   1.8515918e-01
   2.9067158e-01   1.8742451e-01
   2.9075961e-01   1.8967791e-01
   2.9084765e-01   1.9191904e-01
   2.9093568e-01   1.9414757e-01
   2.9102371e-01   1.9636320e-01
   2.9111175e-01   1.9856566e-01
   2.9119978e-01   2.0075469e-01
   2.9128781e-01   2.0293009e-01
   2.9137585e-01   2.0509164e-01
   2.9146388e-01   2.0723920e-01
   2.9155192e-01   2.0937260e-01
   2.9163995e-01   2.1149174e-01
   2.9172798e-01   2.1359651e-01
   2.9181602e-01   2.1568684e-01
   2.9190405e-01   2.1776269e-01
   2.9199208e-01   2.1982404e-01
   2.9208012e-01   2.2187087e-01
   2.9216815e-01   2.2390322e-01
   2.9225619e-01   2.2592113e-01
   2.9234422e-01   2.2792465e-01
   2.9243225e-01   2.2991388e-01
   2.9252029e-01   2.3188892e-01
   2.9260832e-01   2.3384989e-01
   2.9269635e-01   2.3579694e-01
   2.9278439e-01   2.3773024e-01
   2.9287242e-01   2.3964995e-01
   2.9296046e-01   2.4155627e-01
   2.9304849e-01   2.4344943e-01
   2.9313652e-01   2.4532964e-01
   2.9322456e-01   2.4719715e-01
   2.9331259e-01   2.4905222e-01
   2.9340062e-01   2.5089511e-01
   2.9348866e-01   2.5272611e-01
   2.9357669e-01   2.5454551e-01
   2.9366472e-01   2.5635362e-01
   2.9375276e-01   2.5815075e-01
   2.9384079e-01   2.5993722e-01
   2.9392883e-01   2.6171338e-01
   2.9401686e-01   2.6347954e-01
   2.9410489e-01   2.6523607e-01
   2.9419293e-01   2.6698332e-01
   2.9428096e-01   2.6872163e-01
   2.9436899e-01   2.7045138e-01
   2.9445703e-01   2.7217292e-01
   2.9454506e-01   2.7388661e-01
   2.9463310e-01   2.7559283e-01
   2.9472113e-01   2.7729194e-01
   2.9480916e-01   2.7898431e-01
   2.9489720e-01   2.8067030e-01
   2.9498523e-01   2.8235026e-01
   2.9507326e-01   2.8402457e-01
   2.9516130e-01   2.8569357e-01
   2.9524933e-01   2.8735760e-01
   2.9533737e-01   2.8901702e-01
   2.9542540e-01   2.9067215e-01
   2.9551343e-01   2.9232333e-01
   2.9560147e-01   2.9397086e-01
   2.9568950e-01   2.9561507e-01
   2.9577753e-01   2.9725623e-01
   2.9586557e-01   2.9889465e-01
   2.9595360e-01   3.0053059e-01
   2.9604164e-01   3.0216431e-01
   2.9612967e-01   3.0379606e-01
   2.9621770e-01   3.0542606e-01
   2.9630574e-01   3.0705454e-01
   2.9639377e-01   3.0868168e-01
   2.9648180e-01   3.1030768e-01
   2.9656984e-01   3.1193269e-01
   2.9665787e-01   3.1355686e-01
   2.9674591e-01   3.1518031e-01
   2.9683394e-01   3.1680315e-01
   2.9692197e-01   3.1842545e-01
   2.9701001e-01   3.2004728e-01
   2.9709804e-01   3.2166868e-01
   2.9718607e-01   3.2328966e-01
   2.9727411e-01   3.2491022e-01
   2.9736214e-01   3.2653032e-01
   2.9745017e-01   3.2814991e-01
   2.9753821e-01   3.2976891e-01
   2.9762624e-01   3.3138721e-01
   2.9771428e-01   3.3300467e-01
   2.9780231e-01   3.3462113e-01
   2.9789034e-01   3.3623642e-01
   2.9797838e-01   3.3785030e-01
   2.9806641e-01   3.3946255e-01
   2.9815444e-01   3.4107289e-01
   2.9824248e-01   3.4268102e-01
   2.9833051e-01   3.4428661e-01
   2.9841855e-01   3.4588931e-01
   2.9850658e-01   3.4748872e-01
   2.9859461e-01   3.4908444e-01
   2.9868265e-01   3.5067602e-01
   2.9877068e-01   3.5226298e-01
   2.9885871e-01   3.5384482e-01
   2.9894675e-01   3.5542101e-01
   2.9903478e-01   3.5699097e-01
   2.9912282e-01   3.5855412e-01
   2.9921085e-01   3.6010982e-01
   2.9929888e-01   3.6165743e-01
   2.9938692e-01   3.6319627e-01
   2.9947495e-01   3.6472561e-01
   2.9956298e-01   3.6624471e-01
   2.9965102e-01   3.6775281e-01
   2.9973905e-01   3.6924910e-01
   2.9982709e-01   3.7073275e-01
   2.9991512e-01   3.7220290e-01
   3.0000315e-01   3.7365867e-01
   3.0009119e-01   3.7509915e-01
   3.0017922e-01   3.7652338e-01
   3.0026725e-01   3.7793040e-01
   3.0035529e-01   3.7931923e-01
   3.0044332e-01   3.8068883e-01
   3.0053136e-01   3.8203816e-01
   3.0061939e-01   3.8336615e-01
   3.0070742e-01   3.8467170e-01
   3.0079546e-01   3.8595370e-01
   3.0088349e-01   3.8721101e-01
   3.0097152e-01   3.8844245e-01
   3.0105956e-01   3.8964685e-01
   3.0114759e-01   3.9082299e-01
   3.0123562e-01   3.9196966e-01
   3.0132366e-01   3.9308560e-01
   3.0141169e-01   3.9416956e-01
   3.0149973e-01   3.9522024e-01
   3.0158776e-01   3.9623636e-01
   3.0167579e-01   3.9721659e-01
   3.0176383e-01   3.9815962e-01
   3.0185186e-01   3.9906409e-01
   3.0193989e-01   3.9992865e-01
   3.0202793e-01   4.0075193e-01
   3.0211596e-01   4.0153255e-01
   3.0220400e-01   4.0226914e-01
   3.0229203e-01   4.0296028e-01
   3.0238006e-01   4.0360458e-01
   3.0246810e-01   4.0420063e-01
   3.0255613e-01   4.0474700e-01
   3.0264416e-01   4.0524228e-01
   3.0273220e-01   4.0568505e-01
   3.0282023e-01   4.0607388e-01
   3.0290827e-01   4.0640734e-01
   3.0299630e-01   4.0668402e-01
   3.0308433e-01   4.0690248e-01
   3.0317237e-01   4.0706130e-01
   3.0326040e-01   4.0715908e-01
   3.0334843e-01   4.0719440e-01
   3.0343647e-01   4.0716586e-01
   3.0352450e-01   4.0707206e-01
   3.0361254e-01   4.0691161e-01
   3.0370057e-01   4.0668315e-01
   3.0378860e-01   4.0638531e-01
   3.0387664e-01   4.0601674e-01
   3.0396467e-01   4.0557611e-01
   3.0405270e-01   4.0506209e-01
   3.0414074e-01   4.0447339e-01
   3.0422877e-01   4.0380872e-01
   3.0431680e-01   4.0306682e-01
   3.0440484e-01   4.0224645e-01
   3.0449287e-01   4.0134639e-01
   3.0458091e-01   4.0036544e-01
   3.0466894e-01   3.9930244e-01
   3.0475697e-01   3.9815625e-01
   3.0484501e-01   3.9692574e-01
   3.0493304e-01   3.9560983e-01
   3.0502107e-01   3.9420746e-01
   3.0510911e-01   3.9271762e-01
   3.0519714e-01   3.9113930e-01
   3.0528518e-01   3.8947155e-01
   3.0537321e-01   3.8771345e-01
   3.0546124e-01   3.8586412e-01
   3.0554928e-01   3.8392269e-01
   3.0563731e-01   3.8188837e-01
   3.0572534e-01   3.7976039e-01
   3.0581338e-01   3.7753801e-01
   3.0590141e-01   3.7522055e-01
   3.0598945e-01   3.7280737e-01
   3.0607748e-01   3.7029787e-01
   3.0616551e-01   3.6769149e-01
   3.0625355e-01   3.6498774e-01
   3.0634158e-01   3.6218614e-01
   3.0642961e-01   3.5928629e-01
   3.0651765e-01   3.5628783e-01
   3.0660568e-01   3.5319045e-01
   3.0669372e-01   3.4999388e-01
   3.0678175e-01   3.4669792e-01
   3.0686978e-01   3.4330241e-01
   3.0695782e-01   3.3980726e-01
   3.0704585e-01   3.3621240e-01
   3.0713388e-01   3.3251786e-01
   3.0722192e-01   3.2872369e-01
   3.0730995e-01   3.2483001e-01
   3.0739799e-01   3.2083700e-01
   3.0748602e-01   3.1674490e-01
   3.0757405e-01   3.1255400e-01
   3.0766209e-01   3.0826464e-01
   3.0775012e-01   3.0387723e-01
   3.0783815e-01   2.9939226e-01
   3.0792619e-01   2.9481024e-01
   3.0801422e-01   2.9013176e-01
   3.0810225e-01   2.8535749e-01
   3.0819029e-01   2.8048812e-01
   3.0827832e-01   2.7552442e-01
   3.0836636e-01   2.7046724e-01
   3.0845439e-01   2.6531747e-01
   3.0854242e-01   2.6007606e-01
   3.0863046e-01   2.5474403e-01
   3.0871849e-01   2.4932246e-01
   3.0880652e-01   2.4381250e-01
   3.0889456e-01   2.3821533e-01
   3.0898259e-01   2.3253223e-01
   3.0907063e-01   2.2676452e-01
   3.0915866e-01   2.2091358e-01
   3.0924669e-01   2.1498087e-01
   3.0933473e-01   2.0896788e-01
   3.0942276e-01   2.0287619e-01
   3.0951079e-01   1.9670741e-01
   3.0959883e-01   1.9046325e-01
   3.0968686e-01   1.8414543e-01
   3.0977490e-01   1.7775576e-01
   3.0986293e-01   1.7129610e-01
   3.0995096e-01   1.6476837e-01
   3.1003900e-01   1.5817453e-01
   3.1012703e-01   1.5151663e-01
   3.1021506e-01   1.4479673e-01
   3.1030310e-01   1.3801699e-01
   3.1039113e-01   1.3117958e-01
   3.1047917e-01   1.2428676e-01
   3.1056720e-01   1.1734081e-01
   3.1065523e-01   1.1034408e-01
   3.1074327e-01   1.0329897e-01
   3.1083130e-01   9.6207921e-02
   3.1091933e-01   8.9073419e-02
   3.1100737e-01   8.1898003e-02
   3.1109540e-01   7.4684254e-02
   3.1118344e-01   6.7434798e-02
   3.1127147e-01   6.0152304e-02
   3.1135950e-01   5.2839480e-02
   3.1144754e-01   4.5499077e-02
   3.1153557e-01   3.8133882e-02
   3.1162360e-01   3.0746722e-02
   3.1171164e-01   2.3340458e-02
   3.1179967e-01   1.5917986e-02
   3.1188770e-01   8.4822346e-03
   3.1197574e-01   1.0361652e-03
   3.1206377e-01  -6.4172322e-03
   3.1215181e-01  -1.3874939e-02
   3.1223984e-01  -2.1333909e-02
   3.1232787e-01  -2.8791072e-02
   3.1241591e-01  -3.6243334e-02
   3.1250394e-01  -4.3687580e-02
   3.1259197e-01  -5.1120672e-02
   3.1268001e-01  -5.8539458e-02
   3.1276804e-01  -6.5940766e-02
   3.1285608e-01  -7.3321410e-02
   3.1294411e-01  -8.0678193e-02
   3.1303214e-01  -8.8007904e-02
   3.1312018e-01  -9.5307325e-02
   3.1320821e-01  -1.0257323e-01
   3.1329624e-01  -1.0980238e-01
   3.1338428e-01  -1.1699155e-01
   3.1347231e-01  -1.2413750e-01
   3.1356035e-01  -1.3123699e-01
   3.1364838e-01  -1.3828678e-01
   3.1373641e-01  -1.4528364e-01
   3.1382445e-01  -1.5222435e-01
   3.1391248e-01  -1.5910569e-01
   3.1400051e-01  -1.6592446e-01
   3.1408855e-01  -1.7267744e-01
   3.1417658e-01  -1.7936147e-01
   3.1426462e-01  -1.8597337e-01
   3.1435265e-01  -1.9250999e-01
   3.1444068e-01  -1.9896821e-01
   3.1452872e-01  -2.0534492e-01
   3.1461675e-01  -2.1163702e-01
   3.1470478e-01  -2.1784147e-01
   3.1479282e-01  -2.2395522e-01
   3.1488085e-01  -2.2997528e-01
   3.1496889e-01  -2.3589868e-01
   3.1505692e-01  -2.4172247e-01
   3.1514495e-01  -2.4744374e-01
   3.1523299e-01  -2.5305965e-01
   3.1532102e-01  -2.5856734e-01
   3.1540905e-01  -2.6396405e-01
   3.1549709e-01  -2.6924702e-01
   3.1558512e-01  -2.7441355e-01
   3.1567315e-01  -2.7946098e-01
   3.1576119e-01  -2.8438671e-01
   3.1584922e-01  -2.8918819e-01
   3.1593726e-01  -2.9386290e-01
   3.1602529e-01  -2.9840839e-01
   3.1611332e-01  -3.0282227e-01
   3.1620136e-01  -3.0710219e-01
   3.1628939e-01  -3.1124586e-01
   3.1637742e-01  -3.1525107e-01
   3.1646546e-01  -3.1911565e-01
   3.1655349e-01  -3.2283749e-01
   3.1664153e-01  -3.2641457e-01
   3.1672956e-01  -3.2984491e-01
   3.1681759e-01  -3.3312661e-01
   3.1690563e-01  -3.3625783e-01
   3.1699366e-01  -3.3923680e-01
   3.1708169e-01  -3.4206184e-01
   3.1716973e-01  -3.4473131e-01
   3.1725776e-01  -3.4724368e-01
   3.1734580e-01  -3.4959747e-01
   3.1743383e-01  -3.5179127e-01
   3.1752186e-01  -3.5382377e-01
   3.1760990e-01  -3.5569373e-01
   3.1769793e-01  -3.5739998e-01
   3.1778596e-01  -3.5894145e-01
   3.1787400e-01  -3.6031712e-01
   3.1796203e-01  -3.6152608e-01
   3.1805007e-01  -3.6256748e-01
   3.1813810e-01  -3.6344059e-01
   3.1822613e-01  -3.6414472e-01
   3.1831417e-01  -3.6467929e-01
   3.1840220e-01  -3.6504380e-01
   3.1849023e-01  -3.6523784e-01
   3.1857827e-01  -3.6526109e-01
   3.1866630e-01  -3.6511330e-01
   3.1875433e-01  -3.6479432e-01
   3.1884237e-01  -3.6430409e-01
   3.1893040e-01  -3.6364263e-01
   3.1901844e-01  -3.6281005e-01
   3.1910647e-01  -3.6180656e-01
   3.1919450e-01  -3.6063245e-01
   3.1928254e-01  -3.5928810e-01
   3.1937057e-01  -3.5777396e-01
   3.1945860e-01  -3.5609061e-01
   3.1954664e-01  -3.5423869e-01
   3.1963467e-01  -3.5221893e-01
   3.1972271e-01  -3.5003216e-01
   3.1981074e-01  -3.4767928e-01
   3.1989877e-01  -3.4516130e-01
   3.1998681e-01  -3.4247931e-01
   3.2007484e-01  -3.3963447e-01
   3.2016287e-01  -3.3662805e-01
   3.2025091e-01  -3.3346140e-01
   3.2033894e-01  -3.3013596e-01
   3.2042698e-01  -3.2665323e-01
   3.2051501e-01  -3.2301483e-01
   3.2060304e-01  -3.1922243e-01
   3.2069108e-01  -3.1527781e-01
   3.2077911e-01  -3.1118283e-01
   3.2086714e-01  -3.0693941e-01
   3.2095518e-01  -3.0254956e-01
   3.2104321e-01  -2.9801538e-01
   3.2113125e-01  -2.9333904e-01
   3.2121928e-01  -2.8852278e-01
   3.2130731e-01  -2.8356893e-01
   3.2139535e-01  -2.7847989e-01
   3.2148338e-01  -2.7325813e-01
   3.2157141e-01  -2.6790618e-01
   3.2165945e-01  -2.6242668e-01
   3.2174748e-01  -2.5682229e-01
   3.2183552e-01  -2.5109577e-01
   3.2192355e-01  -2.4524994e-01
   3.2201158e-01  -2.3928768e-01
   3.2209962e-01  -2.3321194e-01
   3.2218765e-01  -2.2702573e-01
   3.2227568e-01  -2.2073211e-01
   3.2236372e-01  -2.1433422e-01
   3.2245175e-01  -2.0783523e-01
   3.2253978e-01  -2.0123839e-01
   3.2262782e-01  -1.9454698e-01
   3.2271585e-01  -1.8776436e-01
   3.2280389e-01  -1.8089391e-01
   3.2289192e-01  -1.7393907e-01
   3.2297995e-01  -1.6690334e-01
   3.2306799e-01  -1.5979023e-01
   3.2315602e-01  -1.5260333e-01
   3.2324405e-01  -1.4534624e-01
   3.2333209e-01  -1.3802260e-01
   3.2342012e-01  -1.3063612e-01
   3.2350816e-01  -1.2319049e-01
   3.2359619e-01  -1.1568948e-01
   3.2368422e-01  -1.0813686e-01
   3.2377226e-01  -1.0053643e-01
   3.2386029e-01  -9.2892027e-02
   3.2394832e-01  -8.5207500e-02
   3.2403636e-01  -7.7486723e-02
   3.2412439e-01  -6.9733586e-02
   3.2421243e-01  -6.1951995e-02
   3.2430046e-01  -5.4145873e-02
   3.2438849e-01  -4.6319150e-02
   3.2447653e-01  -3.8475766e-02
   3.2456456e-01  -3.0619671e-02
   3.2465259e-01  -2.2754816e-02
   3.2474063e-01  -1.4885155e-02
   3.2482866e-01  -7.0146425e-03
   3.2491670e-01   8.5276918e-04
   3.2500473e-01   8.7131330e-03
   3.2509276e-01   1.6562509e-02
   3.2518080e-01   2.4396965e-02
   3.2526883e-01   3.2212583e-02
   3.2535686e-01   4.0005456e-02
   3.2544490e-01   4.7771696e-02
   3.2553293e-01   5.5507431e-02
   3.2562097e-01   6.3208811e-02
   3.2570900e-01   7.0872007e-02
   3.2579703e-01   7.8493218e-02
   3.2588507e-01   8.6068669e-02
   3.2597310e-01   9.3594613e-02
   3.2606113e-01   1.0106734e-01
   3.2614917e-01   1.0848316e-01
   3.2623720e-01   1.1583844e-01
   3.2632523e-01   1.2312957e-01
   3.2641327e-01   1.3035298e-01
   3.2650130e-01   1.3750515e-01
   3.2658934e-01   1.4458260e-01
   3.2667737e-01   1.5158190e-01
   3.2676540e-01   1.5849966e-01
   3.2685344e-01   1.6533256e-01
   3.2694147e-01   1.7207730e-01
   3.2702950e-01   1.7873066e-01
   3.2711754e-01   1.8528946e-01
   3.2720557e-01   1.9175060e-01
   3.2729361e-01   1.9811101e-01
   3.2738164e-01   2.0436771e-01
   3.2746967e-01   2.1051777e-01
   3.2755771e-01   2.1655831e-01
   3.2764574e-01   2.2248654e-01
   3.2773377e-01   2.2829973e-01
   3.2782181e-01   2.3399521e-01
   3.2790984e-01   2.3957039e-01
   3.2799788e-01   2.4502276e-01
   3.2808591e-01   2.5034987e-01
   3.2817394e-01   2.5554935e-01
   3.2826198e-01   2.6061891e-01
   3.2835001e-01   2.6555632e-01
   3.2843804e-01   2.7035946e-01
   3.2852608e-01   2.7502626e-01
   3.2861411e-01   2.7955476e-01
   3.2870215e-01   2.8394305e-01
   3.2879018e-01   2.8818933e-01
   3.2887821e-01   2.9229187e-01
   3.2896625e-01   2.9624903e-01
   3.2905428e-01   3.0005926e-01
   3.2914231e-01   3.0372109e-01
   3.2923035e-01   3.0723313e-01
   3.2931838e-01   3.1059410e-01
   3.2940642e-01   3.1380279e-01
   3.2949445e-01   3.1685809e-01
   3.2958248e-01   3.1975898e-01
   3.2967052e-01   3.2250451e-01
   3.2975855e-01   3.2509385e-01
   3.2984658e-01   3.2752624e-01
   3.2993462e-01   3.2980103e-01
   3.3002265e-01   3.3191765e-01
   3.3011068e-01   3.3387561e-01
   3.3019872e-01   3.3567454e-01
   3.3028675e-01   3.3731413e-01
   3.3037479e-01   3.3879419e-01
   3.3046282e-01   3.4011461e-01
   3.3055085e-01   3.4127537e-01
   3.3063889e-01   3.4227655e-01
   3.3072692e-01   3.4311830e-01
   3.3081495e-01   3.4380088e-01
   3.3090299e-01   3.4432465e-01
   3.3099102e-01   3.4469003e-01
   3.3107906e-01   3.4489756e-01
   3.3116709e-01   3.4494784e-01
   3.3125512e-01   3.4484159e-01
   3.3134316e-01   3.4457960e-01
   3.3143119e-01   3.4416274e-01
   3.3151922e-01   3.4359199e-01
   3.3160726e-01   3.4286838e-01
   3.3169529e-01   3.4199307e-01
   3.3178333e-01   3.4096728e-01
   3.3187136e-01   3.3979229e-01
   3.3195939e-01   3.3846952e-01
   3.3204743e-01   3.3700041e-01
   3.3213546e-01   3.3538652e-01
   3.3222349e-01   3.3362947e-01
   3.3231153e-01   3.3173097e-01
   3.3239956e-01   3.2969280e-01
   3.3248760e-01   3.2751680e-01
   3.3257563e-01   3.2520492e-01
   3.3266366e-01   3.2275915e-01
   3.3275170e-01   3.2018156e-01
   3.3283973e-01   3.1747429e-01
   3.3292776e-01   3.1463955e-01
   3.3301580e-01   3.1167962e-01
   3.3310383e-01   3.0859684e-01
   3.3319186e-01   3.0539361e-01
   3.3327990e-01   3.0207239e-01
   3.3336793e-01   2.9863570e-01
   3.3345597e-01   2.9508614e-01
   3.3354400e-01   2.9142633e-01
   3.3363203e-01   2.8765898e-01
   3.3372007e-01   2.8378682e-01
   3.3380810e-01   2.7981264e-01
   3.3389613e-01   2.7573930e-01
   3.3398417e-01   2.7156969e-01
   3.3407220e-01   2.6730674e-01
   3.3416024e-01   2.6295343e-01
   3.3424827e-01   2.5851278e-01
   3.3433630e-01   2.5398785e-01
   3.3442434e-01   2.4938173e-01
   3.3451237e-01   2.4469756e-01
   3.3460040e-01   2.3993850e-01
   3.3468844e-01   2.3510775e-01
   3.3477647e-01   2.3020852e-01
   3.3486451e-01   2.2524406e-01
   3.3495254e-01   2.2021765e-01
   3.3504057e-01   2.1513259e-01
   3.3512861e-01   2.0999219e-01
   3.3521664e-01   2.0479978e-01
   3.3530467e-01   1.9955871e-01
   3.3539271e-01   1.9427234e-01
   3.3548074e-01   1.8894406e-01
   3.3556878e-01   1.8357724e-01
   3.3565681e-01   1.7817528e-01
   3.3574484e-01   1.7274156e-01
   3.3583288e-01   1.6727949e-01
   3.3592091e-01   1.6179247e-01
   3.3600894e-01   1.5628389e-01
   3.3609698e-01   1.5075714e-01
   3.3618501e-01   1.4521563e-01
   3.3627305e-01   1.3966271e-01
   3.3636108e-01   1.3410177e-01
   3.3644911e-01   1.2853617e-01
   3.3653715e-01   1.2296924e-01
   3.3662518e-01   1.1740431e-01
   3.3671321e-01   1.1184469e-01
   3.3680125e-01   1.0629367e-01
   3.3688928e-01   1.0075452e-01
   3.3697731e-01   9.5230472e-02
   3.3706535e-01   8.9724747e-02
   3.3715338e-01   8.4240529e-02
   3.3724142e-01   7.8780975e-02
   3.3732945e-01   7.3349210e-02
   3.3741748e-01   6.7948324e-02
   3.3750552e-01   6.2581372e-02
   3.3759355e-01   5.7251369e-02
   3.3768158e-01   5.1961295e-02
   3.3776962e-01   4.6714084e-02
   3.3785765e-01   4.1512630e-02
   3.3794569e-01   3.6359782e-02
   3.3803372e-01   3.1258343e-02
   3.3812175e-01   2.6211067e-02
   3.3820979e-01   2.1220660e-02
   3.3829782e-01   1.6289776e-02
   3.3838585e-01   1.1421018e-02
   3.3847389e-01   6.6169343e-03
   3.3856192e-01   1.8800178e-03
   3.3864996e-01  -2.7872947e-03
   3.3873799e-01  -7.3826245e-03
   3.3882602e-01  -1.1903652e-02
   3.3891406e-01  -1.6348118e-02
   3.3900209e-01  -2.0713825e-02
   3.3909012e-01  -2.4998638e-02
   3.3917816e-01  -2.9200486e-02
   3.3926619e-01  -3.3317363e-02
   3.3935423e-01  -3.7347329e-02
   3.3944226e-01  -4.1288509e-02
   3.3953029e-01  -4.5139099e-02
   3.3961833e-01  -4.8897360e-02
   3.3970636e-01  -5.2561626e-02
   3.3979439e-01  -5.6130298e-02
   3.3988243e-01  -5.9601849e-02
   3.3997046e-01  -6.2974823e-02
   3.4005850e-01  -6.6247838e-02
   3.4014653e-01  -6.9419581e-02
   3.4023456e-01  -7.2488817e-02
   3.4032260e-01  -7.5454379e-02
   3.4041063e-01  -7.8315177e-02
   3.4049866e-01  -8.1070197e-02
   3.4058670e-01  -8.3718495e-02
   3.4067473e-01  -8.6259205e-02
   3.4076276e-01  -8.8691535e-02
   3.4085080e-01  -9.1014769e-02
   3.4093883e-01  -9.3228264e-02
   3.4102687e-01  -9.5331454e-02
   3.4111490e-01  -9.7323847e-02
   3.4120293e-01  -9.9205029e-02
   3.4129097e-01  -1.0097466e-01
   3.4137900e-01  -1.0263246e-01
   3.4146703e-01  -1.0417826e-01
   3.4155507e-01  -1.0561192e-01
   3.4164310e-01  -1.0693341e-01
   3.4173114e-01  -1.0814275e-01
   3.4181917e-01  -1.0924005e-01
   3.4190720e-01  -1.1022548e-01
   3.4199524e-01  -1.1109929e-01
   3.4208327e-01  -1.1186180e-01
   3.4217130e-01  -1.1251340e-01
   3.4225934e-01  -1.1305454e-01
   3.4234737e-01  -1.1348576e-01
   3.4243541e-01  -1.1380765e-01
   3.4252344e-01  -1.1402088e-01
   3.4261147e-01  -1.1412618e-01
   3.4269951e-01  -1.1412435e-01
   3.4278754e-01  -1.1401626e-01
   3.4287557e-01  -1.1380283e-01
   3.4296361e-01  -1.1348505e-01
   3.4305164e-01  -1.1306398e-01
   3.4313968e-01  -1.1254073e-01
   3.4322771e-01  -1.1191647e-01
   3.4331574e-01  -1.1119244e-01
   3.4340378e-01  -1.1036993e-01
   3.4349181e-01  -1.0945028e-01
   3.4357984e-01  -1.0843490e-01
   3.4366788e-01  -1.0732523e-01
   3.4375591e-01  -1.0612279e-01
   3.4384395e-01  -1.0482914e-01
   3.4393198e-01  -1.0344588e-01
   3.4402001e-01  -1.0197467e-01
   3.4410805e-01  -1.0041721e-01
   3.4419608e-01  -9.8775251e-02
   3.4428411e-01  -9.7050576e-02
   3.4437215e-01  -9.5245023e-02
   3.4446018e-01  -9.3360464e-02
   3.4454821e-01  -9.1398811e-02
   3.4463625e-01  -8.9362015e-02
   3.4472428e-01  -8.7252059e-02
   3.4481232e-01  -8.5070964e-02
   3.4490035e-01  -8.2820780e-02
   3.4498838e-01  -8.0503589e-02
   3.4507642e-01  -7.8121503e-02
   3.4516445e-01  -7.5676661e-02
   3.4525248e-01  -7.3171225e-02
   3.4534052e-01  -7.0607384e-02
   3.4542855e-01  -6.7987347e-02
   3.4551659e-01  -6.5313346e-02
   3.4560462e-01  -6.2587629e-02
   3.4569265e-01  -5.9812462e-02
   3.4578069e-01  -5.6990126e-02
   3.4586872e-01  -5.4122915e-02
   3.4595675e-01  -5.1213136e-02
   3.4604479e-01  -4.8263106e-02
   3.4613282e-01  -4.5275146e-02
   3.4622086e-01  -4.2251590e-02
   3.4630889e-01  -3.9194771e-02
   3.4639692e-01  -3.6107028e-02
   3.4648496e-01  -3.2990700e-02
   3.4657299e-01  -2.9848127e-02
   3.4666102e-01  -2.6681644e-02
   3.4674906e-01  -2.3493583e-02
   3.4683709e-01  -2.0286273e-02
   3.4692513e-01  -1.7062033e-02
   3.4701316e-01  -1.3823173e-02
   3.4710119e-01  -1.0571993e-02
   3.4718923e-01  -7.3107818e-03
   3.4727726e-01  -4.0418121e-03
   3.4736529e-01  -7.6734271e-04
   3.4745333e-01   2.5103850e-03
   3.4754136e-01   5.7891483e-03
   3.4762939e-01   9.0667446e-03
   3.4771743e-01   1.2340993e-02
   3.4780546e-01   1.5609735e-02
   3.4789350e-01   1.8870839e-02
   3.4798153e-01   2.2122195e-02
   3.4806956e-01   2.5361726e-02
   3.4815760e-01   2.8587379e-02
   3.4824563e-01   3.1797134e-02
   3.4833366e-01   3.4989000e-02
   3.4842170e-01   3.8161022e-02
   3.4850973e-01   4.1311276e-02
   3.4859777e-01   4.4437875e-02
   3.4868580e-01   4.7538968e-02
   3.4877383e-01   5.0612740e-02
   3.4886187e-01   5.3657417e-02
   3.4894990e-01   5.6671263e-02
   3.4903793e-01   5.9652583e-02
   3.4912597e-01   6.2599725e-02
   3.4921400e-01   6.5511079e-02
   3.4930204e-01   6.8385078e-02
   3.4939007e-01   7.1220201e-02
   3.4947810e-01   7.4014970e-02
   3.4956614e-01   7.6767955e-02
   3.4965417e-01   7.9477774e-02
   3.4974220e-01   8.2143090e-02
   3.4983024e-01   8.4762616e-02
   3.4991827e-01   8.7335115e-02
   3.5000631e-01   8.9859398e-02
   3.5009434e-01   9.2334326e-02
   3.5018237e-01   9.4758811e-02
   3.5027041e-01   9.7131818e-02
   3.5035844e-01   9.9452362e-02
   3.5044647e-01   1.0171951e-01
   3.5053451e-01   1.0393238e-01
   3.5062254e-01   1.0609015e-01
   3.5071058e-01   1.0819204e-01
   3.5079861e-01   1.1023733e-01
   3.5088664e-01   1.1222535e-01
   3.5097468e-01   1.1415548e-01
   3.5106271e-01   1.1602717e-01
   3.5115074e-01   1.1783991e-01
   3.5123878e-01   1.1959324e-01
   3.5132681e-01   1.2128677e-01
   3.5141484e-01   1.2292014e-01
   3.5150288e-01   1.2449306e-01
   3.5159091e-01   1.2600529e-01
   3.5167895e-01   1.2745664e-01
   3.5176698e-01   1.2884699e-01
   3.5185501e-01   1.3017623e-01
   3.5194305e-01   1.3144435e-01
   3.5203108e-01   1.3265137e-01
   3.5211911e-01   1.3379735e-01
   3.5220715e-01   1.3488241e-01
   3.5229518e-01   1.3590675e-01
   3.5238322e-01   1.3687056e-01
   3.5247125e-01   1.3777413e-01
   3.5255928e-01   1.3861778e-01
   3.5264732e-01   1.3940188e-01
   3.5273535e-01   1.4012683e-01
   3.5282338e-01   1.4079311e-01
   3.5291142e-01   1.4140122e-01
   3.5299945e-01   1.4195171e-01
   3.5308749e-01   1.4244518e-01
   3.5317552e-01   1.4288228e-01
   3.5326355e-01   1.4326367e-01
   3.5335159e-01   1.4359009e-01
   3.5343962e-01   1.4386230e-01
   3.5352765e-01   1.4408110e-01
   3.5361569e-01   1.4424734e-01
   3.5370372e-01   1.4436190e-01
   3.5379176e-01   1.4442569e-01
   3.5387979e-01   1.4443967e-01
   3.5396782e-01   1.4440482e-01
   3.5405586e-01   1.4432215e-01
   3.5414389e-01   1.4419273e-01
   3.5423192e-01   1.4401763e-01
   3.5431996e-01   1.4379796e-01
   3.5440799e-01   1.4353487e-01
   3.5449603e-01   1.4322953e-01
   3.5458406e-01   1.4288311e-01
   3.5467209e-01   1.4249685e-01
   3.5476013e-01   1.4207198e-01
   3.5484816e-01   1.4160977e-01
   3.5493619e-01   1.4111150e-01
   3.5502423e-01   1.4057848e-01
   3.5511226e-01   1.4001202e-01
   3.5520029e-01   1.3941346e-01
   3.5528833e-01   1.3878416e-01
   3.5537636e-01   1.3812549e-01
   3.5546440e-01   1.3743883e-01
   3.5555243e-01   1.3672556e-01
   3.5564046e-01   1.3598710e-01
   3.5572850e-01   1.3522485e-01
   3.5581653e-01   1.3444023e-01
   3.5590456e-01   1.3363466e-01
   3.5599260e-01   1.3280958e-01
   3.5608063e-01   1.3196641e-01
   3.5616867e-01   1.3110660e-01
   3.5625670e-01   1.3023156e-01
   3.5634473e-01   1.2934274e-01
   3.5643277e-01   1.2844157e-01
   3.5652080e-01   1.2752948e-01
   3.5660883e-01   1.2660788e-01
   3.5669687e-01   1.2567820e-01
   3.5678490e-01   1.2474185e-01
   3.5687294e-01   1.2380021e-01
   3.5696097e-01   1.2285469e-01
   3.5704900e-01   1.2190667e-01
   3.5713704e-01   1.2095750e-01
   3.5722507e-01   1.2000855e-01
   3.5731310e-01   1.1906114e-01
   3.5740114e-01   1.1811661e-01
   3.5748917e-01   1.1717625e-01
   3.5757721e-01   1.1624134e-01
   3.5766524e-01   1.1531316e-01
   3.5775327e-01   1.1439295e-01
   3.5784131e-01   1.1348193e-01
   3.5792934e-01   1.1258131e-01
   3.5801737e-01   1.1169224e-01
   3.5810541e-01   1.1081590e-01
   3.5819344e-01   1.0995339e-01
   3.5828148e-01   1.0910582e-01
   3.5836951e-01   1.0827426e-01
   3.5845754e-01   1.0745974e-01
   3.5854558e-01   1.0666328e-01
   3.5863361e-01   1.0588586e-01
   3.5872164e-01   1.0512842e-01
   3.5880968e-01   1.0439189e-01
   3.5889771e-01   1.0367713e-01
   3.5898574e-01   1.0298501e-01
   3.5907378e-01   1.0231634e-01
   3.5916181e-01   1.0167190e-01
   3.5924985e-01   1.0105243e-01
   3.5933788e-01   1.0045863e-01
   3.5942591e-01   9.9891186e-02
   3.5951395e-01   9.9350723e-02
   3.5960198e-01   9.8837838e-02
   3.5969001e-01   9.8353087e-02
   3.5977805e-01   9.7896989e-02
   3.5986608e-01   9.7470022e-02
   3.5995412e-01   9.7072626e-02
   3.6004215e-01   9.6705200e-02
   3.6013018e-01   9.6368104e-02
   3.6021822e-01   9.6061656e-02
   3.6030625e-01   9.5786135e-02
   3.6039428e-01   9.5541780e-02
   3.6048232e-01   9.5328787e-02
   3.6057035e-01   9.5147312e-02
   3.6065839e-01   9.4997470e-02
   3.6074642e-01   9.4879336e-02
   3.6083445e-01   9.4792944e-02
   3.6092249e-01   9.4738285e-02
   3.6101052e-01   9.4715311e-02
   3.6109855e-01   9.4723934e-02
   3.6118659e-01   9.4764024e-02
   3.6127462e-01   9.4835411e-02
   3.6136266e-01   9.4937887e-02
   3.6145069e-01   9.5071202e-02
   3.6153872e-01   9.5235067e-02
   3.6162676e-01   9.5429155e-02
   3.6171479e-01   9.5653100e-02
   3.6180282e-01   9.5906497e-02
   3.6189086e-01   9.6188905e-02
   3.6197889e-01   9.6499843e-02
   3.6206692e-01   9.6838797e-02
   3.6215496e-01   9.7205214e-02
   3.6224299e-01   9.7598505e-02
   3.6233103e-01   9.8018050e-02
   3.6241906e-01   9.8463190e-02
   3.6250709e-01   9.8933236e-02
   3.6259513e-01   9.9427464e-02
   3.6268316e-01   9.9945119e-02
   3.6277119e-01   1.0048541e-01
   3.6285923e-01   1.0104753e-01
   3.6294726e-01   1.0163063e-01
   3.6303530e-01   1.0223382e-01
   3.6312333e-01   1.0285621e-01
   3.6321136e-01   1.0349687e-01
   3.6329940e-01   1.0415484e-01
   3.6338743e-01   1.0482913e-01
   3.6347546e-01   1.0551875e-01
   3.6356350e-01   1.0622265e-01
   3.6365153e-01   1.0693980e-01
   3.6373957e-01   1.0766911e-01
   3.6382760e-01   1.0840950e-01
   3.6391563e-01   1.0915985e-01
   3.6400367e-01   1.0991904e-01
   3.6409170e-01   1.1068591e-01
   3.6417973e-01   1.1145931e-01
   3.6426777e-01   1.1223806e-01
   3.6435580e-01   1.1302097e-01
   3.6444384e-01   1.1380684e-01
   3.6453187e-01   1.1459444e-01
   3.6461990e-01   1.1538258e-01
   3.6470794e-01   1.1617000e-01
   3.6479597e-01   1.1695547e-01
   3.6488400e-01   1.1773774e-01
   3.6497204e-01   1.1851558e-01
   3.6506007e-01   1.1928771e-01
   3.6514811e-01   1.2005289e-01
   3.6523614e-01   1.2080986e-01
   3.6532417e-01   1.2155735e-01
   3.6541221e-01   1.2229412e-01
   3.6550024e-01   1.2301891e-01
   3.6558827e-01   1.2373046e-01
   3.6567631e-01   1.2442753e-01
   3.6576434e-01   1.2510889e-01
   3.6585237e-01   1.2577329e-01
   3.6594041e-01   1.2641951e-01
   3.6602844e-01   1.2704634e-01
   3.6611648e-01   1.2765258e-01
   3.6620451e-01   1.2823702e-01
   3.6629254e-01   1.2879850e-01
   3.6638058e-01   1.2933585e-01
   3.6646861e-01   1.2984792e-01
   3.6655664e-01   1.3033357e-01
   3.6664468e-01   1.3079170e-01
   3.6673271e-01   1.3122120e-01
   3.6682075e-01   1.3162101e-01
   3.6690878e-01   1.3199006e-01
   3.6699681e-01   1.3232732e-01
   3.6708485e-01   1.3263179e-01
   3.6717288e-01   1.3290248e-01
   3.6726091e-01   1.3313843e-01
   3.6734895e-01   1.3333870e-01
   3.6743698e-01   1.3350239e-01
   3.6752502e-01   1.3362862e-01
   3.6761305e-01   1.3371655e-01
   3.6770108e-01   1.3376534e-01
   3.6778912e-01   1.3377422e-01
   3.6787715e-01   1.3374242e-01
   3.6796518e-01   1.3366922e-01
   3.6805322e-01   1.3355393e-01
   3.6814125e-01   1.3339588e-01
   3.6822929e-01   1.3319446e-01
   3.6831732e-01   1.3294908e-01
   3.6840535e-01   1.3265919e-01
   3.6849339e-01   1.3232427e-01
   3.6858142e-01   1.3194383e-01
   3.6866945e-01   1.3151745e-01
   3.6875749e-01   1.3104472e-01
   3.6884552e-01   1.3052528e-01
   3.6893356e-01   1.2995879e-01
   3.6902159e-01   1.2934499e-01
   3.6910962e-01   1.2868362e-01
   3.6919766e-01   1.2797448e-01
   3.6928569e-01   1.2721740e-01
   3.6937372e-01   1.2641228e-01
   3.6946176e-01   1.2555902e-01
   3.6954979e-01   1.2465759e-01
   3.6963782e-01   1.2370799e-01
   3.6972586e-01   1.2271026e-01
   3.6981389e-01   1.2166450e-01
   3.6990193e-01   1.2057084e-01
   3.6998996e-01   1.1942944e-01
   3.7007799e-01   1.1824052e-01
   3.7016603e-01   1.1700434e-01
   3.7025406e-01   1.1572120e-01
   3.7034209e-01   1.1439143e-01
   3.7043013e-01   1.1301542e-01
   3.7051816e-01   1.1159360e-01
   3.7060620e-01   1.1012643e-01
   3.7069423e-01   1.0861441e-01
   3.7078226e-01   1.0705811e-01
   3.7087030e-01   1.0545810e-01
   3.7095833e-01   1.0381501e-01
   3.7104636e-01   1.0212952e-01
   3.7113440e-01   1.0040234e-01
   3.7122243e-01   9.8634206e-02
   3.7131047e-01   9.6825915e-02
   3.7139850e-01   9.4978290e-02
   3.7148653e-01   9.3092192e-02
   3.7157457e-01   9.1168523e-02
   3.7166260e-01   8.9208217e-02
   3.7175063e-01   8.7212247e-02
   3.7183867e-01   8.5181619e-02
   3.7192670e-01   8.3117373e-02
   3.7201474e-01   8.1020585e-02
   3.7210277e-01   7.8892362e-02
   3.7219080e-01   7.6733842e-02
   3.7227884e-01   7.4546195e-02
   3.7236687e-01   7.2330622e-02
   3.7245490e-01   7.0088353e-02
   3.7254294e-01   6.7820645e-02
   3.7263097e-01   6.5528784e-02
   3.7271901e-01   6.3214083e-02
   3.7280704e-01   6.0877877e-02
   3.7289507e-01   5.8521530e-02
   3.7298311e-01   5.6146427e-02
   3.7307114e-01   5.3753975e-02
   3.7315917e-01   5.1345603e-02
   3.7324721e-01   4.8922761e-02
   3.7333524e-01   4.6486915e-02
   3.7342327e-01   4.4039554e-02
   3.7351131e-01   4.1582178e-02
   3.7359934e-01   3.9116306e-02
   3.7368738e-01   3.6643471e-02
   3.7377541e-01   3.4165218e-02
   3.7386344e-01   3.1683105e-02
   3.7395148e-01   2.9198701e-02
   3.7403951e-01   2.6713583e-02
   3.7412754e-01   2.4229336e-02
   3.7421558e-01   2.1747554e-02
   3.7430361e-01   1.9269835e-02
   3.7439165e-01   1.6797781e-02
   3.7447968e-01   1.4332999e-02
   3.7456771e-01   1.1877096e-02
   3.7465575e-01   9.4316792e-03
   3.7474378e-01   6.9983565e-03
   3.7483181e-01   4.5787326e-03
   3.7491985e-01   2.1744089e-03
   3.7500788e-01  -2.1301805e-04
   3.7509592e-01  -2.5819576e-03
   3.7518395e-01  -4.9308265e-03
   3.7527198e-01  -7.2580504e-03
   3.7536002e-01  -9.5620647e-03
   3.7544805e-01  -1.1841316e-02
   3.7553608e-01  -1.4094265e-02
   3.7562412e-01  -1.6319383e-02
   3.7571215e-01  -1.8515159e-02
   3.7580019e-01  -2.0680099e-02
   3.7588822e-01  -2.2812723e-02
   3.7597625e-01  -2.4911574e-02
   3.7606429e-01  -2.6975213e-02
   3.7615232e-01  -2.9002223e-02
   3.7624035e-01  -3.0991208e-02
   3.7632839e-01  -3.2940797e-02
   3.7641642e-01  -3.4849644e-02
   3.7650445e-01  -3.6716430e-02
   3.7659249e-01  -3.8539859e-02
   3.7668052e-01  -4.0318668e-02
   3.7676856e-01  -4.2051621e-02
   3.7685659e-01  -4.3737512e-02
   3.7694462e-01  -4.5375168e-02
   3.7703266e-01  -4.6963447e-02
   3.7712069e-01  -4.8501242e-02
   3.7720872e-01  -4.9987478e-02
   3.7729676e-01  -5.1421118e-02
   3.7738479e-01  -5.2801159e-02
   3.7747283e-01  -5.4126638e-02
   3.7756086e-01  -5.5396627e-02
   3.7764889e-01  -5.6610238e-02
   3.7773693e-01  -5.7766624e-02
   3.7782496e-01  -5.8864976e-02
   3.7791299e-01  -5.9904529e-02
   3.7800103e-01  -6.0884558e-02
   3.7808906e-01  -6.1804380e-02
   3.7817710e-01  -6.2663357e-02
   3.7826513e-01  -6.3460894e-02
   3.7835316e-01  -6.4196441e-02
   3.7844120e-01  -6.4869492e-02
   3.7852923e-01  -6.5479587e-02
   3.7861726e-01  -6.6026311e-02
   3.7870530e-01  -6.6509298e-02
   3.7879333e-01  -6.6928227e-02
   3.7888137e-01  -6.7282822e-02
   3.7896940e-01  -6.7572859e-02
   3.7905743e-01  -6.7798158e-02
   3.7914547e-01  -6.7958589e-02
   3.7923350e-01  -6.8054070e-02
   3.7932153e-01  -6.8084566e-02
   3.7940957e-01  -6.8050092e-02
   3.7949760e-01  -6.7950712e-02
   3.7958564e-01  -6.7786536e-02
   3.7967367e-01  -6.7557727e-02
   3.7976170e-01  -6.7264492e-02
   3.7984974e-01  -6.6907089e-02
   3.7993777e-01  -6.6485826e-02
   3.8002580e-01  -6.6001056e-02
   3.8011384e-01  -6.5453183e-02
   3.8020187e-01  -6.4842657e-02
   3.8028990e-01  -6.4169976e-02
   3.8037794e-01  -6.3435688e-02
   3.8046597e-01  -6.2640384e-02
   3.8055401e-01  -6.1784705e-02
   3.8064204e-01  -6.0869336e-02
   3.8073007e-01  -5.9895010e-02
   3.8081811e-01  -5.8862503e-02
   3.8090614e-01  -5.7772638e-02
   3.8099417e-01  -5.6626282e-02
   3.8108221e-01  -5.5424343e-02
   3.8117024e-01  -5.4167775e-02
   3.8125828e-01  -5.2857574e-02
   3.8134631e-01  -5.1494776e-02
   3.8143434e-01  -5.0080459e-02
   3.8152238e-01  -4.8615742e-02
   3.8161041e-01  -4.7101782e-02
   3.8169844e-01  -4.5539775e-02
   3.8178648e-01  -4.3930953e-02
   3.8187451e-01  -4.2276588e-02
   3.8196255e-01  -4.0577986e-02
   3.8205058e-01  -3.8836486e-02
   3.8213861e-01  -3.7053464e-02
   3.8222665e-01  -3.5230327e-02
   3.8231468e-01  -3.3368513e-02
   3.8240271e-01  -3.1469492e-02
   3.8249075e-01  -2.9534764e-02
   3.8257878e-01  -2.7565854e-02
   3.8266682e-01  -2.5564320e-02
   3.8275485e-01  -2.3531739e-02
   3.8284288e-01  -2.1469719e-02
   3.8293092e-01  -1.9379888e-02
   3.8301895e-01  -1.7263897e-02
   3.8310698e-01  -1.5123418e-02
   3.8319502e-01  -1.2960143e-02
   3.8328305e-01  -1.0775783e-02
   3.8337109e-01  -8.5720655e-03
   3.8345912e-01  -6.3507331e-03
   3.8354715e-01  -4.1135434e-03
   3.8363519e-01  -1.8622671e-03
   3.8372322e-01   4.0131381e-04
   3.8381125e-01   2.6754069e-03
   3.8389929e-01   4.9582113e-03
   3.8398732e-01   7.2479184e-03
   3.8407535e-01   9.5427140e-03
   3.8416339e-01   1.1840779e-02
   3.8425142e-01   1.4140292e-02
   3.8433946e-01   1.6439430e-02
   3.8442749e-01   1.8736369e-02
   3.8451552e-01   2.1029286e-02
   3.8460356e-01   2.3316364e-02
   3.8469159e-01   2.5595786e-02
   3.8477962e-01   2.7865744e-02
   3.8486766e-01   3.0124435e-02
   3.8495569e-01   3.2370067e-02
   3.8504373e-01   3.4600855e-02
   3.8513176e-01   3.6815030e-02
   3.8521979e-01   3.9010832e-02
   3.8530783e-01   4.1186517e-02
   3.8539586e-01   4.3340358e-02
   3.8548389e-01   4.5470643e-02
   3.8557193e-01   4.7575682e-02
   3.8565996e-01   4.9653801e-02
   3.8574800e-01   5.1703352e-02
   3.8583603e-01   5.3722707e-02
   3.8592406e-01   5.5710263e-02
   3.8601210e-01   5.7664442e-02
   3.8610013e-01   5.9583696e-02
   3.8618816e-01   6.1466501e-02
   3.8627620e-01   6.3311366e-02
   3.8636423e-01   6.5116828e-02
   3.8645227e-01   6.6881460e-02
   3.8654030e-01   6.8603863e-02
   3.8662833e-01   7.0282678e-02
   3.8671637e-01   7.1916578e-02
   3.8680440e-01   7.3504274e-02
   3.8689243e-01   7.5044515e-02
   3.8698047e-01   7.6536089e-02
   3.8706850e-01   7.7977825e-02
   3.8715654e-01   7.9368592e-02
   3.8724457e-01   8.0707302e-02
   3.8733260e-01   8.1992909e-02
   3.8742064e-01   8.3224413e-02
   3.8750867e-01   8.4400857e-02
   3.8759670e-01   8.5521332e-02
   3.8768474e-01   8.6584974e-02
   3.8777277e-01   8.7590968e-02
   3.8786080e-01   8.8538546e-02
   3.8794884e-01   8.9426991e-02
   3.8803687e-01   9.0255634e-02
   3.8812491e-01   9.1023857e-02
   3.8821294e-01   9.1731093e-02
   3.8830097e-01   9.2376829e-02
   3.8838901e-01   9.2960600e-02
   3.8847704e-01   9.3481997e-02
   3.8856507e-01   9.3940664e-02
   3.8865311e-01   9.4336298e-02
   3.8874114e-01   9.4668649e-02
   3.8882918e-01   9.4937524e-02
   3.8891721e-01   9.5142782e-02
   3.8900524e-01   9.5284339e-02
   3.8909328e-01   9.5362165e-02
   3.8918131e-01   9.5376287e-02
   3.8926934e-01   9.5326785e-02
   3.8935738e-01   9.5213797e-02
   3.8944541e-01   9.5037515e-02
   3.8953345e-01   9.4798189e-02
   3.8962148e-01   9.4496121e-02
   3.8970951e-01   9.4131673e-02
   3.8979755e-01   9.3705258e-02
   3.8988558e-01   9.3217347e-02
   3.8997361e-01   9.2668465e-02
   3.9006165e-01   9.2059194e-02
   3.9014968e-01   9.1390166e-02
   3.9023772e-01   9.0662073e-02
   3.9032575e-01   8.9875655e-02
   3.9041378e-01   8.9031709e-02
   3.9050182e-01   8.8131084e-02
   3.9058985e-01   8.7174681e-02
   3.9067788e-01   8.6163453e-02
   3.9076592e-01   8.5098405e-02
   3.9085395e-01   8.3980591e-02
   3.9094198e-01   8.2811116e-02
   3.9103002e-01   8.1591133e-02
   3.9111805e-01   8.0321845e-02
   3.9120609e-01   7.9004502e-02
   3.9129412e-01   7.7640400e-02
   3.9138215e-01   7.6230882e-02
   3.9147019e-01   7.4777335e-02
   3.9155822e-01   7.3281190e-02
   3.9164625e-01   7.1743923e-02
   3.9173429e-01   7.0167049e-02
   3.9182232e-01   6.8552125e-02
   3.9191036e-01   6.6900749e-02
   3.9199839e-01   6.5214556e-02
   3.9208642e-01   6.3495220e-02
   3.9217446e-01   6.1744450e-02
   3.9226249e-01   5.9963991e-02
   3.9235052e-01   5.8155622e-02
   3.9243856e-01   5.6321153e-02
   3.9252659e-01   5.4462427e-02
   3.9261463e-01   5.2581315e-02
   3.9270266e-01   5.0679719e-02
   3.9279069e-01   4.8759567e-02
   3.9287873e-01   4.6822811e-02
   3.9296676e-01   4.4871429e-02
   3.9305479e-01   4.2907422e-02
   3.9314283e-01   4.0932810e-02
   3.9323086e-01   3.8949636e-02
   3.9331890e-01   3.6959959e-02
   3.9340693e-01   3.4965855e-02
   3.9349496e-01   3.2969416e-02
   3.9358300e-01   3.0972746e-02
   3.9367103e-01   2.8977961e-02
   3.9375906e-01   2.6987190e-02
   3.9384710e-01   2.5002566e-02
   3.9393513e-01   2.3026234e-02
   3.9402317e-01   2.1060341e-02
   3.9411120e-01   1.9107038e-02
   3.9419923e-01   1.7168480e-02
   3.9428727e-01   1.5246820e-02
   3.9437530e-01   1.3344212e-02
   3.9446333e-01   1.1462804e-02
   3.9455137e-01   9.6047431e-03
   3.9463940e-01   7.7721670e-03
   3.9472743e-01   5.9672066e-03
   3.9481547e-01   4.1919829e-03
   3.9490350e-01   2.4486054e-03
   3.9499154e-01   7.3917071e-04
   3.9507957e-01  -9.3423955e-04
   3.9516760e-01  -2.5695601e-03
   3.9525564e-01  -4.1647438e-03
   3.9534367e-01  -5.7177632e-03
   3.9543170e-01  -7.2266122e-03
   3.9551974e-01  -8.6893080e-03
   3.9560777e-01  -1.0103892e-02
   3.9569581e-01  -1.1468433e-02
   3.9578384e-01  -1.2781025e-02
   3.9587187e-01  -1.4039795e-02
   3.9595991e-01  -1.5242898e-02
   3.9604794e-01  -1.6388523e-02
   3.9613597e-01  -1.7474892e-02
   3.9622401e-01  -1.8500265e-02
   3.9631204e-01  -1.9462936e-02
   3.9640008e-01  -2.0361238e-02
   3.9648811e-01  -2.1193546e-02
   3.9657614e-01  -2.1958274e-02
   3.9666418e-01  -2.2653880e-02
   3.9675221e-01  -2.3278865e-02
   3.9684024e-01  -2.3831776e-02
   3.9692828e-01  -2.4311207e-02
   3.9701631e-01  -2.4715798e-02
   3.9710435e-01  -2.5044242e-02
   3.9719238e-01  -2.5295277e-02
   3.9728041e-01  -2.5467698e-02
   3.9736845e-01  -2.5560347e-02
   3.9745648e-01  -2.5572125e-02
   3.9754451e-01  -2.5501983e-02
   3.9763255e-01  -2.5348932e-02
   3.9772058e-01  -2.5112038e-02
   3.9780862e-01  -2.4790422e-02
   3.9789665e-01  -2.4383268e-02
   3.9798468e-01  -2.3889817e-02
   3.9807272e-01  -2.3309371e-02
   3.9816075e-01  -2.2641292e-02
   3.9824878e-01  -2.1885005e-02
   3.9833682e-01  -2.1039996e-02
   3.9842485e-01  -2.0105817e-02
   3.9851288e-01  -1.9082080e-02
   3.9860092e-01  -1.7968464e-02
   3.9868895e-01  -1.6764711e-02
   3.9877699e-01  -1.5470629e-02
   3.9886502e-01  -1.4086093e-02
   3.9895305e-01  -1.2611041e-02
   3.9904109e-01  -1.1045480e-02
   3.9912912e-01  -9.3894821e-03
   3.9921715e-01  -7.6431874e-03
   3.9930519e-01  -5.8068022e-03
   3.9939322e-01  -3.8806003e-03
   3.9948126e-01  -1.8649227e-03
   3.9956929e-01   2.3982231e-04
   3.9965732e-01   2.4331591e-03
   3.9974536e-01   4.7145448e-03
   3.9983339e-01   7.0833694e-03
   3.9992142e-01   9.5389562e-03
   4.0000946e-01   1.2080561e-02
   4.0009749e-01   1.4707375e-02
   4.0018553e-01   1.7418520e-02
   4.0027356e-01   2.0213055e-02
   4.0036159e-01   2.3089972e-02
   4.0044963e-01   2.6048199e-02
   4.0053766e-01   2.9086598e-02
   4.0062569e-01   3.2203968e-02
   4.0071373e-01   3.5399046e-02
   4.0080176e-01   3.8670503e-02
   4.0088980e-01   4.2016951e-02
   4.0097783e-01   4.5436940e-02
   4.0106586e-01   4.8928958e-02
   4.0115390e-01   5.2491435e-02
   4.0124193e-01   5.6122742e-02
   4.0132996e-01   5.9821192e-02
   4.0141800e-01   6.3585040e-02
   4.0150603e-01   6.7412486e-02
   4.0159407e-01   7.1301675e-02
   4.0168210e-01   7.5250699e-02
   4.0177013e-01   7.9257596e-02
   4.0185817e-01   8.3320352e-02
   4.0194620e-01   8.7436906e-02
   4.0203423e-01   9.1605144e-02
   4.0212227e-01   9.5822907e-02
   4.0221030e-01   1.0008799e-01
   4.0229833e-01   1.0439813e-01
   4.0238637e-01   1.0875105e-01
   4.0247440e-01   1.1314440e-01
   4.0256244e-01   1.1757581e-01
   4.0265047e-01   1.2204286e-01
   4.0273850e-01   1.2654308e-01
   4.0282654e-01   1.3107400e-01
   4.0291457e-01   1.3563308e-01
   4.0300260e-01   1.4021777e-01
   4.0309064e-01   1.4482547e-01
   4.0317867e-01   1.4945356e-01
   4.0326671e-01   1.5409940e-01
   4.0335474e-01   1.5876031e-01
   4.0344277e-01   1.6343360e-01
   4.0353081e-01   1.6811653e-01
   4.0361884e-01   1.7280636e-01
   4.0370687e-01   1.7750034e-01
   4.0379491e-01   1.8219569e-01
   4.0388294e-01   1.8688960e-01
   4.0397098e-01   1.9157927e-01
   4.0405901e-01   1.9626187e-01
   4.0414704e-01   2.0093458e-01
   4.0423508e-01   2.0559456e-01
   4.0432311e-01   2.1023897e-01
   4.0441114e-01   2.1486494e-01
   4.0449918e-01   2.1946963e-01
   4.0458721e-01   2.2405019e-01
   4.0467525e-01   2.2860376e-01
   4.0476328e-01   2.3312750e-01
   4.0485131e-01   2.3761856e-01
   4.0493935e-01   2.4207411e-01
   4.0502738e-01   2.4649132e-01
   4.0511541e-01   2.5086738e-01
   4.0520345e-01   2.5519948e-01
   4.0529148e-01   2.5948484e-01
   4.0537951e-01   2.6372068e-01
   4.0546755e-01   2.6790425e-01
   4.0555558e-01   2.7203282e-01
   4.0564362e-01   2.7610368e-01
   4.0573165e-01   2.8011414e-01
   4.0581968e-01   2.8406155e-01
   4.0590772e-01   2.8794327e-01
   4.0599575e-01   2.9175671e-01
   4.0608378e-01   2.9549928e-01
   4.0617182e-01   2.9916847e-01
   4.0625985e-01   3.0276175e-01
   4.0634789e-01   3.0627668e-01
   4.0643592e-01   3.0971082e-01
   4.0652395e-01   3.1306179e-01
   4.0661199e-01   3.1632725e-01
   4.0670002e-01   3.1950488e-01
   4.0678805e-01   3.2259245e-01
   4.0687609e-01   3.2558774e-01
   4.0696412e-01   3.2848859e-01
   4.0705216e-01   3.3129289e-01
   4.0714019e-01   3.3399858e-01
   4.0722822e-01   3.3660367e-01
   4.0731626e-01   3.3910618e-01
   4.0740429e-01   3.4150424e-01
   4.0749232e-01   3.4379600e-01
   4.0758036e-01   3.4597968e-01
   4.0766839e-01   3.4805357e-01
   4.0775643e-01   3.5001599e-01
   4.0784446e-01   3.5186536e-01
   4.0793249e-01   3.5360014e-01
   4.0802053e-01   3.5521886e-01
   4.0810856e-01   3.5672012e-01
   4.0819659e-01   3.5810257e-01
   4.0828463e-01   3.5936496e-01
   4.0837266e-01   3.6050607e-01
   4.0846070e-01   3.6152477e-01
   4.0854873e-01   3.6242000e-01
   4.0863676e-01   3.6319078e-01
   4.0872480e-01   3.6383617e-01
   4.0881283e-01   3.6435534e-01
   4.0890086e-01   3.6474752e-01
   4.0898890e-01   3.6501199e-01
   4.0907693e-01   3.6514813e-01
   4.0916496e-01   3.6515541e-01
   4.0925300e-01   3.6503333e-01
   4.0934103e-01   3.6478150e-01
   4.0942907e-01   3.6439960e-01
   4.0951710e-01   3.6388737e-01
   4.0960513e-01   3.6324466e-01
   4.0969317e-01   3.6247136e-01
   4.0978120e-01   3.6156747e-01
   4.0986923e-01   3.6053303e-01
   4.0995727e-01   3.5936820e-01
   4.1004530e-01   3.5807317e-01
   4.1013334e-01   3.5664826e-01
   4.1022137e-01   3.5509382e-01
   4.1030940e-01   3.5341031e-01
   4.1039744e-01   3.5159824e-01
   4.1048547e-01   3.4965823e-01
   4.1057350e-01   3.4759093e-01
   4.1066154e-01   3.4539711e-01
   4.1074957e-01   3.4307759e-01
   4.1083761e-01   3.4063328e-01
   4.1092564e-01   3.3806515e-01
   4.1101367e-01   3.3537425e-01
   4.1110171e-01   3.3256171e-01
   4.1118974e-01   3.2962872e-01
   4.1127777e-01   3.2657655e-01
   4.1136581e-01   3.2340653e-01
   4.1145384e-01   3.2012009e-01
   4.1154188e-01   3.1671869e-01
   4.1162991e-01   3.1320389e-01
   4.1171794e-01   3.0957729e-01
   4.1180598e-01   3.0584059e-01
   4.1189401e-01   3.0199552e-01
   4.1198204e-01   2.9804390e-01
   4.1207008e-01   2.9398760e-01
   4.1215811e-01   2.8982857e-01
   4.1224615e-01   2.8556879e-01
   4.1233418e-01   2.8121032e-01
   4.1242221e-01   2.7675529e-01
   4.1251025e-01   2.7220585e-01
   4.1259828e-01   2.6756424e-01
   4.1268631e-01   2.6283275e-01
   4.1277435e-01   2.5801370e-01
   4.1286238e-01   2.5310948e-01
   4.1295041e-01   2.4812253e-01
   4.1303845e-01   2.4305534e-01
   4.1312648e-01   2.3791042e-01
   4.1321452e-01   2.3269036e-01
   4.1330255e-01   2.2739777e-01
   4.1339058e-01   2.2203533e-01
   4.1347862e-01   2.1660571e-01
   4.1356665e-01   2.1111167e-01
   4.1365468e-01   2.0555598e-01
   4.1374272e-01   1.9994144e-01
   4.1383075e-01   1.9427091e-01
   4.1391879e-01   1.8854724e-01
   4.1400682e-01   1.8277335e-01
   4.1409485e-01   1.7695216e-01
   4.1418289e-01   1.7108664e-01
   4.1427092e-01   1.6517974e-01
   4.1435895e-01   1.5923448e-01
   4.1444699e-01   1.5325388e-01
   4.1453502e-01   1.4724096e-01
   4.1462306e-01   1.4119879e-01
   4.1471109e-01   1.3513043e-01
   4.1479912e-01   1.2903896e-01
   4.1488716e-01   1.2292746e-01
   4.1497519e-01   1.1679904e-01
   4.1506322e-01   1.1065678e-01
   4.1515126e-01   1.0450381e-01
   4.1523929e-01   9.8343217e-02
   4.1532733e-01   9.2178118e-02
   4.1541536e-01   8.6011613e-02
   4.1550339e-01   7.9846806e-02
   4.1559143e-01   7.3686788e-02
   4.1567946e-01   6.7534648e-02
   4.1576749e-01   6.1393459e-02
   4.1585553e-01   5.5266288e-02
   4.1594356e-01   4.9156182e-02
   4.1603160e-01   4.3066177e-02
   4.1611963e-01   3.6999287e-02
   4.1620766e-01   3.0958510e-02
   4.1629570e-01   2.4946820e-02
   4.1638373e-01   1.8967166e-02
   4.1647176e-01   1.3022476e-02
   4.1655980e-01   7.1156450e-03
   4.1664783e-01   1.2495434e-03
   4.1673586e-01  -4.5729914e-03
   4.1682390e-01  -1.0349155e-02
   4.1691193e-01  -1.6076176e-02
   4.1699997e-01  -2.1751321e-02
   4.1708800e-01  -2.7371894e-02
   4.1717603e-01  -3.2935239e-02
   4.1726407e-01  -3.8438740e-02
   4.1735210e-01  -4.3879825e-02
   4.1744013e-01  -4.9255967e-02
   4.1752817e-01  -5.4564683e-02
   4.1761620e-01  -5.9803541e-02
   4.1770424e-01  -6.4970156e-02
   4.1779227e-01  -7.0062193e-02
   4.1788030e-01  -7.5077370e-02
   4.1796834e-01  -8.0013458e-02
   4.1805637e-01  -8.4868284e-02
   4.1814440e-01  -8.9639729e-02
   4.1823244e-01  -9.4325733e-02
   4.1832047e-01  -9.8924293e-02
   4.1840851e-01  -1.0343347e-01
   4.1849654e-01  -1.0785137e-01
   4.1858457e-01  -1.1217619e-01
   4.1867261e-01  -1.1640617e-01
   4.1876064e-01  -1.2053961e-01
   4.1884867e-01  -1.2457488e-01
   4.1893671e-01  -1.2851043e-01
   4.1902474e-01  -1.3234476e-01
   4.1911278e-01  -1.3607644e-01
   4.1920081e-01  -1.3970412e-01
   4.1928884e-01  -1.4322649e-01
   4.1937688e-01  -1.4664235e-01
   4.1946491e-01  -1.4995055e-01
   4.1955294e-01  -1.5314999e-01
   4.1964098e-01  -1.5623969e-01
   4.1972901e-01  -1.5921869e-01
   4.1981704e-01  -1.6208615e-01
   4.1990508e-01  -1.6484127e-01
   4.1999311e-01  -1.6748333e-01
   4.2008115e-01  -1.7001168e-01
   4.2016918e-01  -1.7242577e-01
   4.2025721e-01  -1.7472509e-01
   4.2034525e-01  -1.7690923e-01
   4.2043328e-01  -1.7897783e-01
   4.2052131e-01  -1.8093062e-01
   4.2060935e-01  -1.8276739e-01
   4.2069738e-01  -1.8448804e-01
   4.2078542e-01  -1.8609250e-01
   4.2087345e-01  -1.8758079e-01
   4.2096148e-01  -1.8895301e-01
   4.2104952e-01  -1.9020932e-01
   4.2113755e-01  -1.9134998e-01
   4.2122558e-01  -1.9237528e-01
   4.2131362e-01  -1.9328562e-01
   4.2140165e-01  -1.9408146e-01
   4.2148969e-01  -1.9476332e-01
   4.2157772e-01  -1.9533179e-01
   4.2166575e-01  -1.9578755e-01
   4.2175379e-01  -1.9613133e-01
   4.2184182e-01  -1.9636394e-01
   4.2192985e-01  -1.9648626e-01
   4.2201789e-01  -1.9649921e-01
   4.2210592e-01  -1.9640381e-01
   4.2219396e-01  -1.9620112e-01
   4.2228199e-01  -1.9589228e-01
   4.2237002e-01  -1.9547849e-01
   4.2245806e-01  -1.9496101e-01
   4.2254609e-01  -1.9434115e-01
   4.2263412e-01  -1.9362031e-01
   4.2272216e-01  -1.9279990e-01
   4.2281019e-01  -1.9188144e-01
   4.2289823e-01  -1.9086648e-01
   4.2298626e-01  -1.8975662e-01
   4.2307429e-01  -1.8855353e-01
   4.2316233e-01  -1.8725891e-01
   4.2325036e-01  -1.8587454e-01
   4.2333839e-01  -1.8440223e-01
   4.2342643e-01  -1.8284383e-01
   4.2351446e-01  -1.8120127e-01
   4.2360249e-01  -1.7947649e-01
   4.2369053e-01  -1.7767150e-01
   4.2377856e-01  -1.7578832e-01
   4.2386660e-01  -1.7382906e-01
   4.2395463e-01  -1.7179582e-01
   4.2404266e-01  -1.6969076e-01
   4.2413070e-01  -1.6751607e-01
   4.2421873e-01  -1.6527399e-01
   4.2430676e-01  -1.6296677e-01
   4.2439480e-01  -1.6059670e-01
   4.2448283e-01  -1.5816610e-01
   4.2457087e-01  -1.5567732e-01
   4.2465890e-01  -1.5313273e-01
   4.2474693e-01  -1.5053473e-01
   4.2483497e-01  -1.4788572e-01
   4.2492300e-01  -1.4518816e-01
   4.2501103e-01  -1.4244449e-01
   4.2509907e-01  -1.3965719e-01
   4.2518710e-01  -1.3682874e-01
   4.2527514e-01  -1.3396165e-01
   4.2536317e-01  -1.3105842e-01
   4.2545120e-01  -1.2812158e-01
   4.2553924e-01  -1.2515365e-01
   4.2562727e-01  -1.2215717e-01
   4.2571530e-01  -1.1913467e-01
   4.2580334e-01  -1.1608869e-01
   4.2589137e-01  -1.1302177e-01
   4.2597941e-01  -1.0993645e-01
   4.2606744e-01  -1.0683525e-01
   4.2615547e-01  -1.0372072e-01
   4.2624351e-01  -1.0059537e-01
   4.2633154e-01  -9.7461710e-02
   4.2641957e-01  -9.4322244e-02
   4.2650761e-01  -9.1179460e-02
   4.2659564e-01  -8.8035834e-02
   4.2668368e-01  -8.4893825e-02
   4.2677171e-01  -8.1755873e-02
   4.2685974e-01  -7.8624401e-02
   4.2694778e-01  -7.5501809e-02
   4.2703581e-01  -7.2390477e-02
   4.2712384e-01  -6.9292757e-02
   4.2721188e-01  -6.6210979e-02
   4.2729991e-01  -6.3147443e-02
   4.2738794e-01  -6.0104420e-02
   4.2747598e-01  -5.7084152e-02
   4.2756401e-01  -5.4088847e-02
   4.2765205e-01  -5.1120682e-02
   4.2774008e-01  -4.8181795e-02
   4.2782811e-01  -4.5274291e-02
   4.2791615e-01  -4.2400237e-02
   4.2800418e-01  -3.9561659e-02
   4.2809221e-01  -3.6760543e-02
   4.2818025e-01  -3.3998834e-02
   4.2826828e-01  -3.1278434e-02
   4.2835632e-01  -2.8601199e-02
   4.2844435e-01  -2.5968942e-02
   4.2853238e-01  -2.3383427e-02
   4.2862042e-01  -2.0846373e-02
   4.2870845e-01  -1.8359447e-02
   4.2879648e-01  -1.5924268e-02
   4.2888452e-01  -1.3542404e-02
   4.2897255e-01  -1.1215372e-02
   4.2906059e-01  -8.9446342e-03
   4.2914862e-01  -6.7316017e-03
   4.2923665e-01  -4.5776298e-03
   4.2932469e-01  -2.4840188e-03
   4.2941272e-01  -4.5201330e-04
   4.2950075e-01   1.5171986e-03
   4.2958879e-01   3.4224860e-03
   4.2967682e-01   5.2627761e-03
   4.2976486e-01   7.0370542e-03
   4.2985289e-01   8.7443645e-03
   4.2994092e-01   1.0383811e-02
   4.3002896e-01   1.1954556e-02
   4.3011699e-01   1.3455825e-02
   4.3020502e-01   1.4886900e-02
   4.3029306e-01   1.6247126e-02
   4.3038109e-01   1.7535910e-02
   4.3046913e-01   1.8752718e-02
   4.3055716e-01   1.9897079e-02
   4.3064519e-01   2.0968581e-02
   4.3073323e-01   2.1966877e-02
   4.3082126e-01   2.2891678e-02
   4.3090929e-01   2.3742759e-02
   4.3099733e-01   2.4519954e-02
   4.3108536e-01   2.5223159e-02
   4.3117339e-01   2.5852333e-02
   4.3126143e-01   2.6407494e-02
   4.3134946e-01   2.6888719e-02
   4.3143750e-01   2.7296147e-02
   4.3152553e-01   2.7629977e-02
   4.3161356e-01   2.7890466e-02
   4.3170160e-01   2.8077931e-02
   4.3178963e-01   2.8192747e-02
   4.3187766e-01   2.8235347e-02
   4.3196570e-01   2.8206221e-02
   4.3205373e-01   2.8105915e-02
   4.3214177e-01   2.7935033e-02
   4.3222980e-01   2.7694231e-02
   4.3231783e-01   2.7384223e-02
   4.3240587e-01   2.7005774e-02
   4.3249390e-01   2.6559703e-02
   4.3258193e-01   2.6046882e-02
   4.3266997e-01   2.5468231e-02
   4.3275800e-01   2.4824723e-02
   4.3284604e-01   2.4117380e-02
   4.3293407e-01   2.3347270e-02
   4.3302210e-01   2.2515509e-02
   4.3311014e-01   2.1623261e-02
   4.3319817e-01   2.0671733e-02
   4.3328620e-01   1.9662174e-02
   4.3337424e-01   1.8595879e-02
   4.3346227e-01   1.7474183e-02
   4.3355031e-01   1.6298461e-02
   4.3363834e-01   1.5070125e-02
   4.3372637e-01   1.3790628e-02
   4.3381441e-01   1.2461456e-02
   4.3390244e-01   1.1084133e-02
   4.3399047e-01   9.6602132e-03
   4.3407851e-01   8.1912853e-03
   4.3416654e-01   6.6789676e-03
   4.3425457e-01   5.1249080e-03
   4.3434261e-01   3.5307822e-03
   4.3443064e-01   1.8982922e-03
   4.3451868e-01   2.2916474e-04
   4.3460671e-01  -1.4748499e-03
   4.3469474e-01  -3.2119797e-03
   4.3478278e-01  -4.9804322e-03
   4.3487081e-01  -6.7783965e-03
   4.3495884e-01  -8.6040440e-03
   4.3504688e-01  -1.0455531e-02
   4.3513491e-01  -1.2330999e-02
   4.3522295e-01  -1.4228577e-02
   4.3531098e-01  -1.6146385e-02
   4.3539901e-01  -1.8082530e-02
   4.3548705e-01  -2.0035115e-02
   4.3557508e-01  -2.2002234e-02
   4.3566311e-01  -2.3981979e-02
   4.3575115e-01  -2.5972436e-02
   4.3583918e-01  -2.7971692e-02
   4.3592722e-01  -2.9977833e-02
   4.3601525e-01  -3.1988948e-02
   4.3610328e-01  -3.4003128e-02
   4.3619132e-01  -3.6018469e-02
   4.3627935e-01  -3.8033074e-02
   4.3636738e-01  -4.0045055e-02
   4.3645542e-01  -4.2052532e-02
   4.3654345e-01  -4.4053636e-02
   4.3663149e-01  -4.6046513e-02
   4.3671952e-01  -4.8029320e-02
   4.3680755e-01  -5.0000232e-02
   4.3689559e-01  -5.1957439e-02
   4.3698362e-01  -5.3899153e-02
   4.3707165e-01  -5.5823602e-02
   4.3715969e-01  -5.7729038e-02
   4.3724772e-01  -5.9613735e-02
   4.3733576e-01  -6.1475992e-02
   4.3742379e-01  -6.3314133e-02
   4.3751182e-01  -6.5126508e-02
   4.3759986e-01  -6.6911497e-02
   4.3768789e-01  -6.8667508e-02
   4.3777592e-01  -7.0392982e-02
   4.3786396e-01  -7.2086388e-02
   4.3795199e-01  -7.3746233e-02
   4.3804002e-01  -7.5371055e-02
   4.3812806e-01  -7.6959429e-02
   4.3821609e-01  -7.8509965e-02
   4.3830413e-01  -8.0021314e-02
   4.3839216e-01  -8.1492162e-02
   4.3848019e-01  -8.2921238e-02
   4.3856823e-01  -8.4307309e-02
   4.3865626e-01  -8.5649186e-02
   4.3874429e-01  -8.6945722e-02
   4.3883233e-01  -8.8195811e-02
   4.3892036e-01  -8.9398396e-02
   4.3900840e-01  -9.0552462e-02
   4.3909643e-01  -9.1657040e-02
   4.3918446e-01  -9.2711209e-02
   4.3927250e-01  -9.3714094e-02
   4.3936053e-01  -9.4664869e-02
   4.3944856e-01  -9.5562756e-02
   4.3953660e-01  -9.6407025e-02
   4.3962463e-01  -9.7197000e-02
   4.3971267e-01  -9.7932049e-02
   4.3980070e-01  -9.8611595e-02
   4.3988873e-01  -9.9235111e-02
   4.3997677e-01  -9.9802122e-02
   4.4006480e-01  -1.0031220e-01
   4.4015283e-01  -1.0076498e-01
   4.4024087e-01  -1.0116013e-01
   4.4032890e-01  -1.0149740e-01
   4.4041694e-01  -1.0177656e-01
   4.4050497e-01  -1.0199745e-01
   4.4059300e-01  -1.0215997e-01
   4.4068104e-01  -1.0226405e-01
   4.4076907e-01  -1.0230970e-01
   4.4085710e-01  -1.0229695e-01
   4.4094514e-01  -1.0222592e-01
   4.4103317e-01  -1.0209675e-01
   4.4112121e-01  -1.0190966e-01
   4.4120924e-01  -1.0166489e-01
   4.4129727e-01  -1.0136276e-01
   4.4138531e-01  -1.0100363e-01
   4.4147334e-01  -1.0058791e-01
   4.4156137e-01  -1.0011607e-01
   4.4164941e-01  -9.9588609e-02
   4.4173744e-01  -9.9006101e-02
   4.4182547e-01  -9.8369153e-02
   4.4191351e-01  -9.7678428e-02
   4.4200154e-01  -9.6934633e-02
   4.4208958e-01  -9.6138524e-02
   4.4217761e-01  -9.5290905e-02
   4.4226564e-01  -9.4392625e-02
   4.4235368e-01  -9.3444577e-02
   4.4244171e-01  -9.2447701e-02
   4.4252974e-01  -9.1402980e-02
   4.4261778e-01  -9.0311440e-02
   4.4270581e-01  -8.9174147e-02
   4.4279385e-01  -8.7992212e-02
   4.4288188e-01  -8.6766782e-02
   4.4296991e-01  -8.5499047e-02
   4.4305795e-01  -8.4190233e-02
   4.4314598e-01  -8.2841603e-02
   4.4323401e-01  -8.1454457e-02
   4.4332205e-01  -8.0030131e-02
   4.4341008e-01  -7.8569992e-02
   4.4349812e-01  -7.7075443e-02
   4.4358615e-01  -7.5547917e-02
   4.4367418e-01  -7.3988876e-02
   4.4376222e-01  -7.2399815e-02
   4.4385025e-01  -7.0782253e-02
   4.4393828e-01  -6.9137738e-02
   4.4402632e-01  -6.7467843e-02
   4.4411435e-01  -6.5774165e-02
   4.4420239e-01  -6.4058324e-02
   4.4429042e-01  -6.2321960e-02
   4.4437845e-01  -6.0566735e-02
   4.4446649e-01  -5.8794330e-02
   4.4455452e-01  -5.7006442e-02
   4.4464255e-01  -5.5204783e-02
   4.4473059e-01  -5.3391084e-02
   4.4481862e-01  -5.1567084e-02
   4.4490666e-01  -4.9734537e-02
   4.4499469e-01  -4.7895206e-02
   4.4508272e-01  -4.6050863e-02
   4.4517076e-01  -4.4203289e-02
   4.4525879e-01  -4.2354270e-02
   4.4534682e-01  -4.0505594e-02
   4.4543486e-01  -3.8659057e-02
   4.4552289e-01  -3.6816453e-02
   4.4561092e-01  -3.4979578e-02
   4.4569896e-01  -3.3150225e-02
   4.4578699e-01  -3.1330186e-02
   4.4587503e-01  -2.9521249e-02
   4.4596306e-01  -2.7725196e-02
   4.4605109e-01  -2.5943800e-02
   4.4613913e-01  -2.4178829e-02
   4.4622716e-01  -2.2432038e-02
   4.4631519e-01  -2.0705174e-02
   4.4640323e-01  -1.8999969e-02
   4.4649126e-01  -1.7318141e-02
   4.4657930e-01  -1.5661393e-02
   4.4666733e-01  -1.4031412e-02
   4.4675536e-01  -1.2429867e-02
   4.4684340e-01  -1.0858405e-02
   4.4693143e-01  -9.3186544e-03
   4.4701946e-01  -7.8122218e-03
   4.4710750e-01  -6.3406894e-03
   4.4719553e-01  -4.9056152e-03
   4.4728357e-01  -3.5085313e-03
   4.4737160e-01  -2.1509427e-03
   4.4745963e-01  -8.3432615e-04
   4.4754767e-01   4.3987090e-04
   4.4763570e-01   1.6702317e-03
   4.4772373e-01   2.8553711e-03
   4.4781177e-01   3.9939369e-03
   4.4789980e-01   5.0846106e-03
   4.4798784e-01   6.1261086e-03
   4.4807587e-01   7.1171831e-03
   4.4816390e-01   8.0566236e-03
   4.4825194e-01   8.9432569e-03
   4.4833997e-01   9.7759488e-03
   4.4842800e-01   1.0553605e-02
   4.4851604e-01   1.1275171e-02
   4.4860407e-01   1.1939634e-02
   4.4869210e-01   1.2546024e-02
   4.4878014e-01   1.3093412e-02
   4.4886817e-01   1.3580915e-02
   4.4895621e-01   1.4007692e-02
   4.4904424e-01   1.4372948e-02
   4.4913227e-01   1.4675934e-02
   4.4922031e-01   1.4915947e-02
   4.4930834e-01   1.5092328e-02
   4.4939637e-01   1.5204470e-02
   4.4948441e-01   1.5251809e-02
   4.4957244e-01   1.5233831e-02
   4.4966048e-01   1.5150071e-02
   4.4974851e-01   1.5000111e-02
   4.4983654e-01   1.4783584e-02
   4.4992458e-01   1.4500172e-02
   4.5001261e-01   1.4149604e-02
   4.5010064e-01   1.3731662e-02
   4.5018868e-01   1.3246176e-02
   4.5027671e-01   1.2693027e-02
   4.5036475e-01   1.2072145e-02
   4.5045278e-01   1.1383511e-02
   4.5054081e-01   1.0627156e-02
   4.5062885e-01   9.8031612e-03
   4.5071688e-01   8.9116564e-03
   4.5080491e-01   7.9528225e-03
   4.5089295e-01   6.9268897e-03
   4.5098098e-01   5.8341378e-03
   4.5106902e-01   4.6748954e-03
   4.5115705e-01   3.4495403e-03
   4.5124508e-01   2.1584988e-03
   4.5133312e-01   8.0224542e-04
   4.5142115e-01  -6.1869765e-04
   4.5150918e-01  -2.1037607e-03
   4.5159722e-01  -3.6523272e-03
   4.5168525e-01  -5.2637342e-03
   4.5177329e-01  -6.9372731e-03
   4.5186132e-01  -8.6721897e-03
   4.5194935e-01  -1.0467686e-02
   4.5203739e-01  -1.2322918e-02
   4.5212542e-01  -1.4237001e-02
   4.5221345e-01  -1.6209007e-02
   4.5230149e-01  -1.8237965e-02
   4.5238952e-01  -2.0322865e-02
   4.5247755e-01  -2.2462654e-02
   4.5256559e-01  -2.4656243e-02
   4.5265362e-01  -2.6902501e-02
   4.5274166e-01  -2.9200264e-02
   4.5282969e-01  -3.1548327e-02
   4.5291772e-01  -3.3945451e-02
   4.5300576e-01  -3.6390364e-02
   4.5309379e-01  -3.8881758e-02
   4.5318182e-01  -4.1418294e-02
   4.5326986e-01  -4.3998602e-02
   4.5335789e-01  -4.6621278e-02
   4.5344593e-01  -4.9284894e-02
   4.5353396e-01  -5.1987991e-02
   4.5362199e-01  -5.4729082e-02
   4.5371003e-01  -5.7506657e-02
   4.5379806e-01  -6.0319180e-02
   4.5388609e-01  -6.3165092e-02
   4.5397413e-01  -6.6042812e-02
   4.5406216e-01  -6.8950737e-02
   4.5415020e-01  -7.1887246e-02
   4.5423823e-01  -7.4850700e-02
   4.5432626e-01  -7.7839441e-02
   4.5441430e-01  -8.0851798e-02
   4.5450233e-01  -8.3886084e-02
   4.5459036e-01  -8.6940598e-02
   4.5467840e-01  -9.0013631e-02
   4.5476643e-01  -9.3103460e-02
   4.5485447e-01  -9.6208354e-02
   4.5494250e-01  -9.9326577e-02
   4.5503053e-01  -1.0245638e-01
   4.5511857e-01  -1.0559602e-01
   4.5520660e-01  -1.0874375e-01
   4.5529463e-01  -1.1189780e-01
   4.5538267e-01  -1.1505642e-01
   4.5547070e-01  -1.1821786e-01
   4.5555874e-01  -1.2138037e-01
   4.5564677e-01  -1.2454219e-01
   4.5573480e-01  -1.2770158e-01
   4.5582284e-01  -1.3085681e-01
   4.5591087e-01  -1.3400614e-01
   4.5599890e-01  -1.3714785e-01
   4.5608694e-01  -1.4028023e-01
   4.5617497e-01  -1.4340158e-01
   4.5626300e-01  -1.4651021e-01
   4.5635104e-01  -1.4960445e-01
   4.5643907e-01  -1.5268263e-01
   4.5652711e-01  -1.5574313e-01
   4.5661514e-01  -1.5878431e-01
   4.5670317e-01  -1.6180457e-01
   4.5679121e-01  -1.6480234e-01
   4.5687924e-01  -1.6777603e-01
   4.5696727e-01  -1.7072412e-01
   4.5705531e-01  -1.7364510e-01
   4.5714334e-01  -1.7653746e-01
   4.5723138e-01  -1.7939975e-01
   4.5731941e-01  -1.8223053e-01
   4.5740744e-01  -1.8502840e-01
   4.5749548e-01  -1.8779197e-01
   4.5758351e-01  -1.9051989e-01
   4.5767154e-01  -1.9321085e-01
   4.5775958e-01  -1.9586357e-01
   4.5784761e-01  -1.9847679e-01
   4.5793565e-01  -2.0104930e-01
   4.5802368e-01  -2.0357992e-01
   4.5811171e-01  -2.0606750e-01
   4.5819975e-01  -2.0851094e-01
   4.5828778e-01  -2.1090917e-01
   4.5837581e-01  -2.1326115e-01
   4.5846385e-01  -2.1556589e-01
   4.5855188e-01  -2.1782245e-01
   4.5863992e-01  -2.2002990e-01
   4.5872795e-01  -2.2218739e-01
   4.5881598e-01  -2.2429408e-01
   4.5890402e-01  -2.2634919e-01
   4.5899205e-01  -2.2835197e-01
   4.5908008e-01  -2.3030173e-01
   4.5916812e-01  -2.3219782e-01
   4.5925615e-01  -2.3403961e-01
   4.5934419e-01  -2.3582656e-01
   4.5943222e-01  -2.3755813e-01
   4.5952025e-01  -2.3923385e-01
   4.5960829e-01  -2.4085329e-01
   4.5969632e-01  -2.4241608e-01
   4.5978435e-01  -2.4392186e-01
   4.5987239e-01  -2.4537036e-01
   4.5996042e-01  -2.4676133e-01
   4.6004845e-01  -2.4809458e-01
   4.6013649e-01  -2.4936994e-01
   4.6022452e-01  -2.5058732e-01
   4.6031256e-01  -2.5174666e-01
   4.6040059e-01  -2.5284795e-01
   4.6048862e-01  -2.5389122e-01
   4.6057666e-01  -2.5487656e-01
   4.6066469e-01  -2.5580409e-01
   4.6075272e-01  -2.5667400e-01
   4.6084076e-01  -2.5748648e-01
   4.6092879e-01  -2.5824182e-01
   4.6101683e-01  -2.5894032e-01
   4.6110486e-01  -2.5958233e-01
   4.6119289e-01  -2.6016826e-01
   4.6128093e-01  -2.6069855e-01
   4.6136896e-01  -2.6117367e-01
   4.6145699e-01  -2.6159416e-01
   4.6154503e-01  -2.6196059e-01
   4.6163306e-01  -2.6227358e-01
   4.6172110e-01  -2.6253376e-01
   4.6180913e-01  -2.6274184e-01
   4.6189716e-01  -2.6289856e-01
   4.6198520e-01  -2.6300467e-01
   4.6207323e-01  -2.6306099e-01
   4.6216126e-01  -2.6306837e-01
   4.6224930e-01  -2.6302770e-01
   4.6233733e-01  -2.6293988e-01
   4.6242537e-01  -2.6280588e-01
   4.6251340e-01  -2.6262669e-01
   4.6260143e-01  -2.6240332e-01
   4.6268947e-01  -2.6213682e-01
   4.6277750e-01  -2.6182830e-01
   4.6286553e-01  -2.6147884e-01
   4.6295357e-01  -2.6108961e-01
   4.6304160e-01  -2.6066177e-01
   4.6312963e-01  -2.6019652e-01
   4.6321767e-01  -2.5969508e-01
   4.6330570e-01  -2.5915871e-01
   4.6339374e-01  -2.5858867e-01
   4.6348177e-01  -2.5798626e-01
   4.6356980e-01  -2.5735279e-01
   4.6365784e-01  -2.5668961e-01
   4.6374587e-01  -2.5599806e-01
   4.6383390e-01  -2.5527952e-01
   4.6392194e-01  -2.5453537e-01
   4.6400997e-01  -2.5376703e-01
   4.6409801e-01  -2.5297589e-01
   4.6418604e-01  -2.5216341e-01
   4.6427407e-01  -2.5133100e-01
   4.6436211e-01  -2.5048014e-01
   4.6445014e-01  -2.4961227e-01
   4.6453817e-01  -2.4872886e-01
   4.6462621e-01  -2.4783139e-01
   4.6471424e-01  -2.4692132e-01
   4.6480228e-01  -2.4600015e-01
   4.6489031e-01  -2.4506935e-01
   4.6497834e-01  -2.4413041e-01
   4.6506638e-01  -2.4318480e-01
   4.6515441e-01  -2.4223402e-01
   4.6524244e-01  -2.4127953e-01
   4.6533048e-01  -2.4032280e-01
   4.6541851e-01  -2.3936531e-01
   4.6550655e-01  -2.3840851e-01
   4.6559458e-01  -2.3745385e-01
   4.6568261e-01  -2.3650277e-01
   4.6577065e-01  -2.3555671e-01
   4.6585868e-01  -2.3461707e-01
   4.6594671e-01  -2.3368526e-01
   4.6603475e-01  -2.3276267e-01
   4.6612278e-01  -2.3185066e-01
   4.6621082e-01  -2.3095060e-01
   4.6629885e-01  -2.3006381e-01
   4.6638688e-01  -2.2919162e-01
   4.6647492e-01  -2.2833531e-01
   4.6656295e-01  -2.2749616e-01
   4.6665098e-01  -2.2667541e-01
   4.6673902e-01  -2.2587429e-01
   4.6682705e-01  -2.2509400e-01
   4.6691508e-01  -2.2433570e-01
   4.6700312e-01  -2.2360055e-01
   4.6709115e-01  -2.2288965e-01
   4.6717919e-01  -2.2220409e-01
   4.6726722e-01  -2.2154492e-01
   4.6735525e-01  -2.2091316e-01
   4.6744329e-01  -2.2030981e-01
   4.6753132e-01  -2.1973582e-01
   4.6761935e-01  -2.1919210e-01
   4.6770739e-01  -2.1867955e-01
   4.6779542e-01  -2.1819901e-01
   4.6788346e-01  -2.1775130e-01
   4.6797149e-01  -2.1733718e-01
   4.6805952e-01  -2.1695740e-01
   4.6814756e-01  -2.1661264e-01
   4.6823559e-01  -2.1630358e-01
   4.6832362e-01  -2.1603081e-01
   4.6841166e-01  -2.1579492e-01
   4.6849969e-01  -2.1559645e-01
   4.6858773e-01  -2.1543587e-01
   4.6867576e-01  -2.1531364e-01
   4.6876379e-01  -2.1523017e-01
   4.6885183e-01  -2.1518581e-01
   4.6893986e-01  -2.1518089e-01
   4.6902789e-01  -2.1521567e-01
   4.6911593e-01  -2.1529040e-01
   4.6920396e-01  -2.1540524e-01
   4.6929200e-01  -2.1556034e-01
   4.6938003e-01  -2.1575580e-01
   4.6946806e-01  -2.1599167e-01
   4.6955610e-01  -2.1626794e-01
   4.6964413e-01  -2.1658457e-01
   4.6973216e-01  -2.1694148e-01
   4.6982020e-01  -2.1733854e-01
   4.6990823e-01  -2.1777556e-01
   4.6999627e-01  -2.1825233e-01
   4.7008430e-01  -2.1876857e-01
   4.7017233e-01  -2.1932397e-01
   4.7026037e-01  -2.1991817e-01
   4.7034840e-01  -2.2055076e-01
   4.7043643e-01  -2.2122131e-01
   4.7052447e-01  -2.2192932e-01
   4.7061250e-01  -2.2267424e-01
   4.7070053e-01  -2.2345552e-01
   4.7078857e-01  -2.2427251e-01
   4.7087660e-01  -2.2512457e-01
   4.7096464e-01  -2.2601098e-01
   4.7105267e-01  -2.2693100e-01
   4.7114070e-01  -2.2788385e-01
   4.7122874e-01  -2.2886869e-01
   4.7131677e-01  -2.2988466e-01
   4.7140480e-01  -2.3093086e-01
   4.7149284e-01  -2.3200634e-01
   4.7158087e-01  -2.3311013e-01
   4.7166891e-01  -2.3424121e-01
   4.7175694e-01  -2.3539852e-01
   4.7184497e-01  -2.3658099e-01
   4.7193301e-01  -2.3778750e-01
   4.7202104e-01  -2.3901689e-01
   4.7210907e-01  -2.4026797e-01
   4.7219711e-01  -2.4153955e-01
   4.7228514e-01  -2.4283036e-01
   4.7237318e-01  -2.4413915e-01
   4.7246121e-01  -2.4546460e-01
   4.7254924e-01  -2.4680540e-01
   4.7263728e-01  -2.4816019e-01
   4.7272531e-01  -2.4952760e-01
   4.7281334e-01  -2.5090623e-01
   4.7290138e-01  -2.5229465e-01
   4.7298941e-01  -2.5369143e-01
   4.7307745e-01  -2.5509511e-01
   4.7316548e-01  -2.5650420e-01
   4.7325351e-01  -2.5791722e-01
   4.7334155e-01  -2.5933264e-01
   4.7342958e-01  -2.6074896e-01
   4.7351761e-01  -2.6216462e-01
   4.7360565e-01  -2.6357809e-01
   4.7369368e-01  -2.6498780e-01
   4.7378172e-01  -2.6639218e-01
   4.7386975e-01  -2.6778967e-01
   4.7395778e-01  -2.6917867e-01
   4.7404582e-01  -2.7055761e-01
   4.7413385e-01  -2.7192490e-01
   4.7422188e-01  -2.7327894e-01
   4.7430992e-01  -2.7461814e-01
   4.7439795e-01  -2.7594093e-01
   4.7448598e-01  -2.7724571e-01
   4.7457402e-01  -2.7853090e-01
   4.7466205e-01  -2.7979492e-01
   4.7475009e-01  -2.8103620e-01
   4.7483812e-01  -2.8225319e-01
   4.7492615e-01  -2.8344434e-01
   4.7501419e-01  -2.8460809e-01
   4.7510222e-01  -2.8574293e-01
   4.7519025e-01  -2.8684735e-01
   4.7527829e-01  -2.8791985e-01
   4.7536632e-01  -2.8895894e-01
   4.7545436e-01  -2.8996317e-01
   4.7554239e-01  -2.9093110e-01
   4.7563042e-01  -2.9186130e-01
   4.7571846e-01  -2.9275238e-01
   4.7580649e-01  -2.9360296e-01
   4.7589452e-01  -2.9441170e-01
   4.7598256e-01  -2.9517728e-01
   4.7607059e-01  -2.9589840e-01
   4.7615863e-01  -2.9657379e-01
   4.7624666e-01  -2.9720223e-01
   4.7633469e-01  -2.9778251e-01
   4.7642273e-01  -2.9831346e-01
   4.7651076e-01  -2.9879395e-01
   4.7659879e-01  -2.9922287e-01
   4.7668683e-01  -2.9959918e-01
   4.7677486e-01  -2.9992183e-01
   4.7686290e-01  -3.0018985e-01
   4.7695093e-01  -3.0040229e-01
   4.7703896e-01  -3.0055824e-01
   4.7712700e-01  -3.0065684e-01
   4.7721503e-01  -3.0069727e-01
   4.7730306e-01  -3.0067875e-01
   4.7739110e-01  -3.0060055e-01
   4.7747913e-01  -3.0046199e-01
   4.7756716e-01  -3.0026242e-01
   4.7765520e-01  -3.0000126e-01
   4.7774323e-01  -2.9967796e-01
   4.7783127e-01  -2.9929202e-01
   4.7791930e-01  -2.9884300e-01
   4.7800733e-01  -2.9833051e-01
   4.7809537e-01  -2.9775420e-01
   4.7818340e-01  -2.9711379e-01
   4.7827143e-01  -2.9640902e-01
   4.7835947e-01  -2.9563972e-01
   4.7844750e-01  -2.9480575e-01
   4.7853554e-01  -2.9390703e-01
   4.7862357e-01  -2.9294353e-01
   4.7871160e-01  -2.9191529e-01
   4.7879964e-01  -2.9082239e-01
   4.7888767e-01  -2.8966496e-01
   4.7897570e-01  -2.8844320e-01
   4.7906374e-01  -2.8715736e-01
   4.7915177e-01  -2.8580775e-01
   4.7923981e-01  -2.8439472e-01
   4.7932784e-01  -2.8291869e-01
   4.7941587e-01  -2.8138013e-01
   4.7950391e-01  -2.7977958e-01
   4.7959194e-01  -2.7811761e-01
   4.7967997e-01  -2.7639487e-01
   4.7976801e-01  -2.7461205e-01
   4.7985604e-01  -2.7276990e-01
   4.7994408e-01  -2.7086923e-01
   4.8003211e-01  -2.6891090e-01
   4.8012014e-01  -2.6689582e-01
   4.8020818e-01  -2.6482495e-01
   4.8029621e-01  -2.6269934e-01
   4.8038424e-01  -2.6052004e-01
   4.8047228e-01  -2.5828819e-01
   4.8056031e-01  -2.5600496e-01
   4.8064835e-01  -2.5367160e-01
   4.8073638e-01  -2.5128937e-01
   4.8082441e-01  -2.4885963e-01
   4.8091245e-01  -2.4638374e-01
   4.8100048e-01  -2.4386313e-01
   4.8108851e-01  -2.4129930e-01
   4.8117655e-01  -2.3869376e-01
   4.8126458e-01  -2.3604808e-01
   4.8135261e-01  -2.3336389e-01
   4.8144065e-01  -2.3064284e-01
   4.8152868e-01  -2.2788664e-01
   4.8161672e-01  -2.2509704e-01
   4.8170475e-01  -2.2227582e-01
   4.8179278e-01  -2.1942482e-01
   4.8188082e-01  -2.1654590e-01
   4.8196885e-01  -2.1364096e-01
   4.8205688e-01  -2.1071196e-01
   4.8214492e-01  -2.0776085e-01
   4.8223295e-01  -2.0478967e-01
   4.8232099e-01  -2.0180045e-01
   4.8240902e-01  -1.9879526e-01
   4.8249705e-01  -1.9577621e-01
   4.8258509e-01  -1.9274543e-01
   4.8267312e-01  -1.8970509e-01
   4.8276115e-01  -1.8665736e-01
   4.8284919e-01  -1.8360447e-01
   4.8293722e-01  -1.8054864e-01
   4.8302526e-01  -1.7749213e-01
   4.8311329e-01  -1.7443722e-01
   4.8320132e-01  -1.7138618e-01
   4.8328936e-01  -1.6834134e-01
   4.8337739e-01  -1.6530502e-01
   4.8346542e-01  -1.6227955e-01
   4.8355346e-01  -1.5926728e-01
   4.8364149e-01  -1.5627057e-01
   4.8372953e-01  -1.5329178e-01
   4.8381756e-01  -1.5033329e-01
   4.8390559e-01  -1.4739748e-01
   4.8399363e-01  -1.4448673e-01
   4.8408166e-01  -1.4160341e-01
   4.8416969e-01  -1.3874991e-01
   4.8425773e-01  -1.3592862e-01
   4.8434576e-01  -1.3314190e-01
   4.8443380e-01  -1.3039213e-01
   4.8452183e-01  -1.2768168e-01
   4.8460986e-01  -1.2501288e-01
   4.8469790e-01  -1.2238810e-01
   4.8478593e-01  -1.1980965e-01
   4.8487396e-01  -1.1727986e-01
   4.8496200e-01  -1.1480103e-01
   4.8505003e-01  -1.1237544e-01
   4.8513806e-01  -1.1000536e-01
   4.8522610e-01  -1.0769301e-01
   4.8531413e-01  -1.0544064e-01
   4.8540217e-01  -1.0325042e-01
   4.8549020e-01  -1.0112454e-01
   4.8557823e-01  -9.9065117e-02
   4.8566627e-01  -9.7074278e-02
   4.8575430e-01  -9.5154097e-02
   4.8584233e-01  -9.3306622e-02
   4.8593037e-01  -9.1533864e-02
   4.8601840e-01  -8.9837799e-02
   4.8610644e-01  -8.8220364e-02
   4.8619447e-01  -8.6683458e-02
   4.8628250e-01  -8.5228938e-02
   4.8637054e-01  -8.3858620e-02
   4.8645857e-01  -8.2574276e-02
   4.8654660e-01  -8.1377630e-02
   4.8663464e-01  -8.0270363e-02
   4.8672267e-01  -7.9254106e-02
   4.8681071e-01  -7.8330439e-02
   4.8689874e-01  -7.7500894e-02
   4.8698677e-01  -7.6766949e-02
   4.8707481e-01  -7.6130029e-02
   4.8716284e-01  -7.5591503e-02
   4.8725087e-01  -7.5152687e-02
   4.8733891e-01  -7.4814836e-02
   4.8742694e-01  -7.4579150e-02
   4.8751498e-01  -7.4446767e-02
   4.8760301e-01  -7.4418767e-02
   4.8769104e-01  -7.4496167e-02
   4.8777908e-01  -7.4679921e-02
   4.8786711e-01  -7.4970921e-02
   4.8795514e-01  -7.5369994e-02
   4.8804318e-01  -7.5877901e-02
   4.8813121e-01  -7.6495338e-02
   4.8821925e-01  -7.7222933e-02
   4.8830728e-01  -7.8061249e-02
   4.8839531e-01  -7.9010778e-02
   4.8848335e-01  -8.0071944e-02
   4.8857138e-01  -8.1245103e-02
   4.8865941e-01  -8.2530537e-02
   4.8874745e-01  -8.3928462e-02
   4.8883548e-01  -8.5439021e-02
   4.8892351e-01  -8.7062286e-02
   4.8901155e-01  -8.8798255e-02
   4.8909958e-01  -9.0646857e-02
   4.8918762e-01  -9.2607948e-02
   4.8927565e-01  -9.4681311e-02
   4.8936368e-01  -9.6866655e-02
   4.8945172e-01  -9.9163618e-02
   4.8953975e-01  -1.0157177e-01
   4.8962778e-01  -1.0409059e-01
   4.8971582e-01  -1.0671950e-01
   4.8980385e-01  -1.0945786e-01
   4.8989189e-01  -1.1230493e-01
   4.8997992e-01  -1.1525992e-01
   4.9006795e-01  -1.1832194e-01
   4.9015599e-01  -1.2149007e-01
   4.9024402e-01  -1.2476329e-01
   4.9033205e-01  -1.2814050e-01
   4.9042009e-01  -1.3162056e-01
   4.9050812e-01  -1.3520224e-01
   4.9059616e-01  -1.3888423e-01
   4.9068419e-01  -1.4266519e-01
   4.9077222e-01  -1.4654366e-01
   4.9086026e-01  -1.5051815e-01
   4.9094829e-01  -1.5458709e-01
   4.9103632e-01  -1.5874885e-01
   4.9112436e-01  -1.6300173e-01
   4.9121239e-01  -1.6734396e-01
   4.9130043e-01  -1.7177371e-01
   4.9138846e-01  -1.7628910e-01
   4.9147649e-01  -1.8088816e-01
   4.9156453e-01  -1.8556889e-01
   4.9165256e-01  -1.9032922e-01
   4.9174059e-01  -1.9516701e-01
   4.9182863e-01  -2.0008008e-01
   4.9191666e-01  -2.0506618e-01
   4.9200469e-01  -2.1012302e-01
   4.9209273e-01  -2.1524824e-01
   4.9218076e-01  -2.2043944e-01
   4.9226880e-01  -2.2569417e-01
   4.9235683e-01  -2.3100993e-01
   4.9244486e-01  -2.3638415e-01
   4.9253290e-01  -2.4181426e-01
   4.9262093e-01  -2.4729761e-01
   4.9270896e-01  -2.5283151e-01
   4.9279700e-01  -2.5841324e-01
   4.9288503e-01  -2.6404003e-01
   4.9297307e-01  -2.6970909e-01
   4.9306110e-01  -2.7541756e-01
   4.9314913e-01  -2.8116259e-01
   4.9323717e-01  -2.8694126e-01
   4.9332520e-01  -2.9275063e-01
   4.9341323e-01  -2.9858774e-01
   4.9350127e-01  -3.0444959e-01
   4.9358930e-01  -3.1033316e-01
   4.9367734e-01  -3.1623541e-01
   4.9376537e-01  -3.2215327e-01
   4.9385340e-01  -3.2808366e-01
   4.9394144e-01  -3.3402347e-01
   4.9402947e-01  -3.3996958e-01
   4.9411750e-01  -3.4591887e-01
   4.9420554e-01  -3.5186817e-01
   4.9429357e-01  -3.5781434e-01
   4.9438161e-01  -3.6375421e-01
   4.9446964e-01  -3.6968461e-01
   4.9455767e-01  -3.7560236e-01
   4.9464571e-01  -3.8150430e-01
   4.9473374e-01  -3.8738723e-01
   4.9482177e-01  -3.9324799e-01
   4.9490981e-01  -3.9908340e-01
   4.9499784e-01  -4.0489029e-01
   4.9508588e-01  -4.1066551e-01
   4.9517391e-01  -4.1640592e-01
   4.9526194e-01  -4.2210836e-01
   4.9534998e-01  -4.2776973e-01
   4.9543801e-01  -4.3338691e-01
   4.9552604e-01  -4.3895682e-01
   4.9561408e-01  -4.4447638e-01
   4.9570211e-01  -4.4994256e-01
   4.9579014e-01  -4.5535233e-01
   4.9587818e-01  -4.6070268e-01
   4.9596621e-01  -4.6599066e-01
   4.9605425e-01  -4.7121332e-01
   4.9614228e-01  -4.7636775e-01
   4.9623031e-01  -4.8145108e-01
   4.9631835e-01  -4.8646048e-01
   4.9640638e-01  -4.9139313e-01
   4.9649441e-01  -4.9624628e-01
   4.9658245e-01  -5.0101720e-01
   4.9667048e-01  -5.0570321e-01
   4.9675852e-01  -5.1030168e-01
   4.9684655e-01  -5.1481001e-01
   4.9693458e-01  -5.1922568e-01
   4.9702262e-01  -5.2354617e-01
   4.9711065e-01  -5.2776906e-01
   4.9719868e-01  -5.3189196e-01
   4.9728672e-01  -5.3591252e-01
   4.9737475e-01  -5.3982847e-01
   4.9746279e-01  -5.4363758e-01
   4.9755082e-01  -5.4733771e-01
   4.9763885e-01  -5.5092673e-01
   4.9772689e-01  -5.5440261e-01
   4.9781492e-01  -5.5776338e-01
   4.9790295e-01  -5.6100710e-01
   4.9799099e-01  -5.6413195e-01
   4.9807902e-01  -5.6713612e-01
   4.9816706e-01  -5.7001791e-01
   4.9825509e-01  -5.7277567e-01
   4.9834312e-01  -5.7540783e-01
   4.9843116e-01  -5.7791287e-01
   4.9851919e-01  -5.8028937e-01
   4.9860722e-01  -5.8253595e-01
   4.9869526e-01  -5.8465135e-01
   4.9878329e-01  -5.8663433e-01
   4.9887133e-01  -5.8848377e-01
   4.9895936e-01  -5.9019861e-01
   4.9904739e-01  -5.9177785e-01
   4.9913543e-01  -5.9322060e-01
   4.9922346e-01  -5.9452602e-01
   4.9931149e-01  -5.9569337e-01
   4.9939953e-01  -5.9672197e-01
   4.9948756e-01  -5.9761123e-01
   4.9957559e-01  -5.9836065e-01
   4.9966363e-01  -5.9896978e-01
   4.9975166e-01  -5.9943829e-01
   4.9983970e-01  -5.9976589e-01
   4.9992773e-01  -5.9995241e-01
   5.0001576e-01  -5.9999774e-01
   5.0010380e-01  -5.9990184e-01
   5.0019183e-01  -5.9966478e-01
   5.0027986e-01  -5.9928669e-01
   5.0036790e-01  -5.9876778e-01
   5.0045593e-01  -5.9810836e-01
   5.0054397e-01  -5.9730881e-01
   5.0063200e-01  -5.9636959e-01
   5.0072003e-01  -5.9529123e-01
   5.0080807e-01  -5.9407435e-01
   5.0089610e-01  -5.9271966e-01
   5.0098413e-01  -5.9122793e-01
   5.0107217e-01  -5.8960002e-01
   5.0116020e-01  -5.8783686e-01
   5.0124824e-01  -5.8593947e-01
   5.0133627e-01  -5.8390893e-01
   5.0142430e-01  -5.8174641e-01
   5.0151234e-01  -5.7945315e-01
   5.0160037e-01  -5.7703046e-01
   5.0168840e-01  -5.7447973e-01
   5.0177644e-01  -5.7180241e-01
   5.0186447e-01  -5.6900005e-01
   5.0195251e-01  -5.6607424e-01
   5.0204054e-01  -5.6302665e-01
   5.0212857e-01  -5.5985902e-01
   5.0221661e-01  -5.5657316e-01
   5.0230464e-01  -5.5317095e-01
   5.0239267e-01  -5.4965432e-01
   5.0248071e-01  -5.4602527e-01
   5.0256874e-01  -5.4228587e-01
   5.0265678e-01  -5.3843824e-01
   5.0274481e-01  -5.3448457e-01
   5.0283284e-01  -5.3042709e-01
   5.0292088e-01  -5.2626812e-01
   5.0300891e-01  -5.2201000e-01
   5.0309694e-01  -5.1765514e-01
   5.0318498e-01  -5.1320600e-01
   5.0327301e-01  -5.0866509e-01
   5.0336104e-01  -5.0403497e-01
   5.0344908e-01  -4.9931824e-01
   5.0353711e-01  -4.9451756e-01
   5.0362515e-01  -4.8963563e-01
   5.0371318e-01  -4.8467518e-01
   5.0380121e-01  -4.7963898e-01
   5.0388925e-01  -4.7452985e-01
   5.0397728e-01  -4.6935066e-01
   5.0406531e-01  -4.6410427e-01
   5.0415335e-01  -4.5879361e-01
   5.0424138e-01  -4.5342164e-01
   5.0432942e-01  -4.4799133e-01
   5.0441745e-01  -4.4250568e-01
   5.0450548e-01  -4.3696773e-01
   5.0459352e-01  -4.3138054e-01
   5.0468155e-01  -4.2574718e-01
   5.0476958e-01  -4.2007074e-01
   5.0485762e-01  -4.1435435e-01
   5.0494565e-01  -4.0860111e-01
   5.0503369e-01  -4.0281418e-01
   5.0512172e-01  -3.9699671e-01
   5.0520975e-01  -3.9115186e-01
   5.0529779e-01  -3.8528280e-01
   5.0538582e-01  -3.7939270e-01
   5.0547385e-01  -3.7348473e-01
   5.0556189e-01  -3.6756209e-01
   5.0564992e-01  -3.6162793e-01
   5.0573796e-01  -3.5568544e-01
   5.0582599e-01  -3.4973778e-01
   5.0591402e-01  -3.4378812e-01
   5.0600206e-01  -3.3783962e-01
   5.0609009e-01  -3.3189540e-01
   5.0617812e-01  -3.2595861e-01
   5.0626616e-01  -3.2003235e-01
   5.0635419e-01  -3.1411972e-01
   5.0644222e-01  -3.0822381e-01
   5.0653026e-01  -3.0234767e-01
   5.0661829e-01  -2.9649433e-01
   5.0670633e-01  -2.9066682e-01
   5.0679436e-01  -2.8486810e-01
   5.0688239e-01  -2.7910115e-01
   5.0697043e-01  -2.7336888e-01
   5.0705846e-01  -2.6767419e-01
   5.0714649e-01  -2.6201995e-01
   5.0723453e-01  -2.5640897e-01
   5.0732256e-01  -2.5084405e-01
   5.0741060e-01  -2.4532795e-01
   5.0749863e-01  -2.3986336e-01
   5.0758666e-01  -2.3445296e-01
   5.0767470e-01  -2.2909938e-01
   5.0776273e-01  -2.2380519e-01
   5.0785076e-01  -2.1857292e-01
   5.0793880e-01  -2.1340507e-01
   5.0802683e-01  -2.0830406e-01
   5.0811487e-01  -2.0327229e-01
   5.0820290e-01  -1.9831208e-01
   5.0829093e-01  -1.9342572e-01
   5.0837897e-01  -1.8861542e-01
   5.0846700e-01  -1.8388336e-01
   5.0855503e-01  -1.7923164e-01
   5.0864307e-01  -1.7466231e-01
   5.0873110e-01  -1.7017737e-01
   5.0881914e-01  -1.6577875e-01
   5.0890717e-01  -1.6146832e-01
   5.0899520e-01  -1.5724787e-01
   5.0908324e-01  -1.5311916e-01
   5.0917127e-01  -1.4908385e-01
   5.0925930e-01  -1.4514357e-01
   5.0934734e-01  -1.4129986e-01
   5.0943537e-01  -1.3755418e-01
   5.0952341e-01  -1.3390796e-01
   5.0961144e-01  -1.3036253e-01
   5.0969947e-01  -1.2691916e-01
   5.0978751e-01  -1.2357906e-01
   5.0987554e-01  -1.2034336e-01
   5.0996357e-01  -1.1721312e-01
   5.1005161e-01  -1.1418932e-01
   5.1013964e-01  -1.1127288e-01
   5.1022767e-01  -1.0846466e-01
   5.1031571e-01  -1.0576541e-01
   5.1040374e-01  -1.0317585e-01
   5.1049178e-01  -1.0069660e-01
   5.1057981e-01  -9.8328220e-02
   5.1066784e-01  -9.6071184e-02
   5.1075588e-01  -9.3925905e-02
   5.1084391e-01  -9.1892720e-02
   5.1093194e-01  -8.9971893e-02
   5.1101998e-01  -8.8163614e-02
   5.1110801e-01  -8.6468002e-02
   5.1119605e-01  -8.4885104e-02
   5.1128408e-01  -8.3414894e-02
   5.1137211e-01  -8.2057274e-02
   5.1146015e-01  -8.0812076e-02
   5.1154818e-01  -7.9679062e-02
   5.1163621e-01  -7.8657920e-02
   5.1172425e-01  -7.7748271e-02
   5.1181228e-01  -7.6949667e-02
   5.1190032e-01  -7.6261589e-02
   5.1198835e-01  -7.5683453e-02
   5.1207638e-01  -7.5214606e-02
   5.1216442e-01  -7.4854328e-02
   5.1225245e-01  -7.4601833e-02
   5.1234048e-01  -7.4456273e-02
   5.1242852e-01  -7.4416732e-02
   5.1251655e-01  -7.4482234e-02
   5.1260459e-01  -7.4651739e-02
   5.1269262e-01  -7.4924147e-02
   5.1278065e-01  -7.5298297e-02
   5.1286869e-01  -7.5772969e-02
   5.1295672e-01  -7.6346886e-02
   5.1304475e-01  -7.7018713e-02
   5.1313279e-01  -7.7787061e-02
   5.1322082e-01  -7.8650486e-02
   5.1330886e-01  -7.9607490e-02
   5.1339689e-01  -8.0656525e-02
   5.1348492e-01  -8.1795990e-02
   5.1357296e-01  -8.3024238e-02
   5.1366099e-01  -8.4339572e-02
   5.1374902e-01  -8.5740251e-02
   5.1383706e-01  -8.7224486e-02
   5.1392509e-01  -8.8790447e-02
   5.1401312e-01  -9.0436261e-02
   5.1410116e-01  -9.2160017e-02
   5.1418919e-01  -9.3959762e-02
   5.1427723e-01  -9.5833507e-02
   5.1436526e-01  -9.7779229e-02
   5.1445329e-01  -9.9794869e-02
   5.1454133e-01  -1.0187834e-01
   5.1462936e-01  -1.0402751e-01
   5.1471739e-01  -1.0624024e-01
   5.1480543e-01  -1.0851434e-01
   5.1489346e-01  -1.1084762e-01
   5.1498150e-01  -1.1323784e-01
   5.1506953e-01  -1.1568276e-01
   5.1515756e-01  -1.1818010e-01
   5.1524560e-01  -1.2072758e-01
   5.1533363e-01  -1.2332289e-01
   5.1542166e-01  -1.2596370e-01
   5.1550970e-01  -1.2864769e-01
   5.1559773e-01  -1.3137249e-01
   5.1568577e-01  -1.3413577e-01
   5.1577380e-01  -1.3693514e-01
   5.1586183e-01  -1.3976824e-01
   5.1594987e-01  -1.4263269e-01
   5.1603790e-01  -1.4552610e-01
   5.1612593e-01  -1.4844611e-01
   5.1621397e-01  -1.5139031e-01
   5.1630200e-01  -1.5435634e-01
   5.1639004e-01  -1.5734182e-01
   5.1647807e-01  -1.6034437e-01
   5.1656610e-01  -1.6336164e-01
   5.1665414e-01  -1.6639127e-01
   5.1674217e-01  -1.6943091e-01
   5.1683020e-01  -1.7247824e-01
   5.1691824e-01  -1.7553092e-01
   5.1700627e-01  -1.7858667e-01
   5.1709431e-01  -1.8164320e-01
   5.1718234e-01  -1.8469824e-01
   5.1727037e-01  -1.8774953e-01
   5.1735841e-01  -1.9079486e-01
   5.1744644e-01  -1.9383203e-01
   5.1753447e-01  -1.9685886e-01
   5.1762251e-01  -1.9987319e-01
   5.1771054e-01  -2.0287290e-01
   5.1779857e-01  -2.0585590e-01
   5.1788661e-01  -2.0882012e-01
   5.1797464e-01  -2.1176354e-01
   5.1806268e-01  -2.1468415e-01
   5.1815071e-01  -2.1757999e-01
   5.1823874e-01  -2.2044913e-01
   5.1832678e-01  -2.2328968e-01
   5.1841481e-01  -2.2609978e-01
   5.1850284e-01  -2.2887763e-01
   5.1859088e-01  -2.3162144e-01
   5.1867891e-01  -2.3432948e-01
   5.1876695e-01  -2.3700007e-01
   5.1885498e-01  -2.3963156e-01
   5.1894301e-01  -2.4222234e-01
   5.1903105e-01  -2.4477086e-01
   5.1911908e-01  -2.4727562e-01
   5.1920711e-01  -2.4973515e-01
   5.1929515e-01  -2.5214804e-01
   5.1938318e-01  -2.5451291e-01
   5.1947122e-01  -2.5682847e-01
   5.1955925e-01  -2.5909343e-01
   5.1964728e-01  -2.6130660e-01
   5.1973532e-01  -2.6346680e-01
   5.1982335e-01  -2.6557293e-01
   5.1991138e-01  -2.6762393e-01
   5.1999942e-01  -2.6961879e-01
   5.2008745e-01  -2.7155658e-01
   5.2017549e-01  -2.7343639e-01
   5.2026352e-01  -2.7525738e-01
   5.2035155e-01  -2.7701877e-01
   5.2043959e-01  -2.7871982e-01
   5.2052762e-01  -2.8035986e-01
   5.2061565e-01  -2.8193828e-01
   5.2070369e-01  -2.8345450e-01
   5.2079172e-01  -2.8490802e-01
   5.2087975e-01  -2.8629838e-01
   5.2096779e-01  -2.8762520e-01
   5.2105582e-01  -2.8888812e-01
   5.2114386e-01  -2.9008687e-01
   5.2123189e-01  -2.9122121e-01
   5.2131992e-01  -2.9229097e-01
   5.2140796e-01  -2.9329603e-01
   5.2149599e-01  -2.9423632e-01
   5.2158402e-01  -2.9511185e-01
   5.2167206e-01  -2.9592265e-01
   5.2176009e-01  -2.9666882e-01
   5.2184813e-01  -2.9735052e-01
   5.2193616e-01  -2.9796795e-01
   5.2202419e-01  -2.9852136e-01
   5.2211223e-01  -2.9901108e-01
   5.2220026e-01  -2.9943746e-01
   5.2228829e-01  -2.9980091e-01
   5.2237633e-01  -3.0010190e-01
   5.2246436e-01  -3.0034094e-01
   5.2255240e-01  -3.0051859e-01
   5.2264043e-01  -3.0063546e-01
   5.2272846e-01  -3.0069220e-01
   5.2281650e-01  -3.0068952e-01
   5.2290453e-01  -3.0062817e-01
   5.2299256e-01  -3.0050894e-01
   5.2308060e-01  -3.0033266e-01
   5.2316863e-01  -3.0010021e-01
   5.2325667e-01  -2.9981251e-01
   5.2334470e-01  -2.9947053e-01
   5.2343273e-01  -2.9907526e-01
   5.2352077e-01  -2.9862774e-01
   5.2360880e-01  -2.9812905e-01
   5.2369683e-01  -2.9758030e-01
   5.2378487e-01  -2.9698264e-01
   5.2387290e-01  -2.9633725e-01
   5.2396094e-01  -2.9564534e-01
   5.2404897e-01  -2.9490815e-01
   5.2413700e-01  -2.9412697e-01
   5.2422504e-01  -2.9330309e-01
   5.2431307e-01  -2.9243785e-01
   5.2440110e-01  -2.9153260e-01
   5.2448914e-01  -2.9058872e-01
   5.2457717e-01  -2.8960763e-01
   5.2466520e-01  -2.8859075e-01
   5.2475324e-01  -2.8753953e-01
   5.2484127e-01  -2.8645543e-01
   5.2492931e-01  -2.8533994e-01
   5.2501734e-01  -2.8419457e-01
   5.2510537e-01  -2.8302083e-01
   5.2519341e-01  -2.8182025e-01
   5.2528144e-01  -2.8059438e-01
   5.2536947e-01  -2.7934477e-01
   5.2545751e-01  -2.7807299e-01
   5.2554554e-01  -2.7678061e-01
   5.2563358e-01  -2.7546920e-01
   5.2572161e-01  -2.7414035e-01
   5.2580964e-01  -2.7279565e-01
   5.2589768e-01  -2.7143668e-01
   5.2598571e-01  -2.7006504e-01
   5.2607374e-01  -2.6868231e-01
   5.2616178e-01  -2.6729009e-01
   5.2624981e-01  -2.6588995e-01
   5.2633785e-01  -2.6448348e-01
   5.2642588e-01  -2.6307225e-01
   5.2651391e-01  -2.6165781e-01
   5.2660195e-01  -2.6024174e-01
   5.2668998e-01  -2.5882556e-01
   5.2677801e-01  -2.5741083e-01
   5.2686605e-01  -2.5599904e-01
   5.2695408e-01  -2.5459172e-01
   5.2704212e-01  -2.5319034e-01
   5.2713015e-01  -2.5179639e-01
   5.2721818e-01  -2.5041131e-01
   5.2730622e-01  -2.4903654e-01
   5.2739425e-01  -2.4767349e-01
   5.2748228e-01  -2.4632355e-01
   5.2757032e-01  -2.4498809e-01
   5.2765835e-01  -2.4366846e-01
   5.2774639e-01  -2.4236596e-01
   5.2783442e-01  -2.4108189e-01
   5.2792245e-01  -2.3981751e-01
   5.2801049e-01  -2.3857406e-01
   5.2809852e-01  -2.3735273e-01
   5.2818655e-01  -2.3615470e-01
   5.2827459e-01  -2.3498111e-01
   5.2836262e-01  -2.3383307e-01
   5.2845065e-01  -2.3271165e-01
   5.2853869e-01  -2.3161788e-01
   5.2862672e-01  -2.3055278e-01
   5.2871476e-01  -2.2951730e-01
   5.2880279e-01  -2.2851237e-01
   5.2889082e-01  -2.2753889e-01
   5.2897886e-01  -2.2659771e-01
   5.2906689e-01  -2.2568963e-01
   5.2915492e-01  -2.2481544e-01
   5.2924296e-01  -2.2397586e-01
   5.2933099e-01  -2.2317159e-01
   5.2941903e-01  -2.2240326e-01
   5.2950706e-01  -2.2167149e-01
   5.2959509e-01  -2.2097684e-01
   5.2968313e-01  -2.2031983e-01
   5.2977116e-01  -2.1970094e-01
   5.2985919e-01  -2.1912059e-01
   5.2994723e-01  -2.1857917e-01
   5.3003526e-01  -2.1807704e-01
   5.3012330e-01  -2.1761448e-01
   5.3021133e-01  -2.1719174e-01
   5.3029936e-01  -2.1680904e-01
   5.3038740e-01  -2.1646654e-01
   5.3047543e-01  -2.1616436e-01
   5.3056346e-01  -2.1590255e-01
   5.3065150e-01  -2.1568116e-01
   5.3073953e-01  -2.1550016e-01
   5.3082757e-01  -2.1535949e-01
   5.3091560e-01  -2.1525903e-01
   5.3100363e-01  -2.1519864e-01
   5.3109167e-01  -2.1517810e-01
   5.3117970e-01  -2.1519718e-01
   5.3126773e-01  -2.1525558e-01
   5.3135577e-01  -2.1535298e-01
   5.3144380e-01  -2.1548899e-01
   5.3153184e-01  -2.1566319e-01
   5.3161987e-01  -2.1587513e-01
   5.3170790e-01  -2.1612429e-01
   5.3179594e-01  -2.1641012e-01
   5.3188397e-01  -2.1673204e-01
   5.3197200e-01  -2.1708941e-01
   5.3206004e-01  -2.1748158e-01
   5.3214807e-01  -2.1790781e-01
   5.3223610e-01  -2.1836737e-01
   5.3232414e-01  -2.1885947e-01
   5.3241217e-01  -2.1938328e-01
   5.3250021e-01  -2.1993795e-01
   5.3258824e-01  -2.2052256e-01
   5.3267627e-01  -2.2113620e-01
   5.3276431e-01  -2.2177788e-01
   5.3285234e-01  -2.2244662e-01
   5.3294037e-01  -2.2314138e-01
   5.3302841e-01  -2.2386109e-01
   5.3311644e-01  -2.2460466e-01
   5.3320448e-01  -2.2537097e-01
   5.3329251e-01  -2.2615886e-01
   5.3338054e-01  -2.2696714e-01
   5.3346858e-01  -2.2779462e-01
   5.3355661e-01  -2.2864006e-01
   5.3364464e-01  -2.2950221e-01
   5.3373268e-01  -2.3037978e-01
   5.3382071e-01  -2.3127147e-01
   5.3390875e-01  -2.3217597e-01
   5.3399678e-01  -2.3309192e-01
   5.3408481e-01  -2.3401797e-01
   5.3417285e-01  -2.3495275e-01
   5.3426088e-01  -2.3589485e-01
   5.3434891e-01  -2.3684287e-01
   5.3443695e-01  -2.3779540e-01
   5.3452498e-01  -2.3875099e-01
   5.3461302e-01  -2.3970821e-01
   5.3470105e-01  -2.4066559e-01
   5.3478908e-01  -2.4162168e-01
   5.3487712e-01  -2.4257502e-01
   5.3496515e-01  -2.4352412e-01
   5.3505318e-01  -2.4446751e-01
   5.3514122e-01  -2.4540371e-01
   5.3522925e-01  -2.4633123e-01
   5.3531728e-01  -2.4724859e-01
   5.3540532e-01  -2.4815432e-01
   5.3549335e-01  -2.4904692e-01
   5.3558139e-01  -2.4992494e-01
   5.3566942e-01  -2.5078688e-01
   5.3575745e-01  -2.5163130e-01
   5.3584549e-01  -2.5245674e-01
   5.3593352e-01  -2.5326174e-01
   5.3602155e-01  -2.5404488e-01
   5.3610959e-01  -2.5480472e-01
   5.3619762e-01  -2.5553986e-01
   5.3628566e-01  -2.5624889e-01
   5.3637369e-01  -2.5693044e-01
   5.3646172e-01  -2.5758314e-01
   5.3654976e-01  -2.5820563e-01
   5.3663779e-01  -2.5879660e-01
   5.3672582e-01  -2.5935473e-01
   5.3681386e-01  -2.5987874e-01
   5.3690189e-01  -2.6036736e-01
   5.3698993e-01  -2.6081935e-01
   5.3707796e-01  -2.6123350e-01
   5.3716599e-01  -2.6160862e-01
   5.3725403e-01  -2.6194355e-01
   5.3734206e-01  -2.6223715e-01
   5.3743009e-01  -2.6248832e-01
   5.3751813e-01  -2.6269599e-01
   5.3760616e-01  -2.6285912e-01
   5.3769420e-01  -2.6297669e-01
   5.3778223e-01  -2.6304773e-01
   5.3787026e-01  -2.6307130e-01
   5.3795830e-01  -2.6304649e-01
   5.3804633e-01  -2.6297243e-01
   5.3813436e-01  -2.6284829e-01
   5.3822240e-01  -2.6267327e-01
   5.3831043e-01  -2.6244661e-01
   5.3839847e-01  -2.6216759e-01
   5.3848650e-01  -2.6183554e-01
   5.3857453e-01  -2.6144982e-01
   5.3866257e-01  -2.6100982e-01
   5.3875060e-01  -2.6051500e-01
   5.3883863e-01  -2.5996485e-01
   5.3892667e-01  -2.5935888e-01
   5.3901470e-01  -2.5869668e-01
   5.3910273e-01  -2.5797787e-01
   5.3919077e-01  -2.5720210e-01
   5.3927880e-01  -2.5636908e-01
   5.3936684e-01  -2.5547856e-01
   5.3945487e-01  -2.5453034e-01
   5.3954290e-01  -2.5352427e-01
   5.3963094e-01  -2.5246022e-01
   5.3971897e-01  -2.5133815e-01
   5.3980700e-01  -2.5015802e-01
   5.3989504e-01  -2.4891986e-01
   5.3998307e-01  -2.4762376e-01
   5.4007111e-01  -2.4626982e-01
   5.4015914e-01  -2.4485822e-01
   5.4024717e-01  -2.4338918e-01
   5.4033521e-01  -2.4186294e-01
   5.4042324e-01  -2.4027982e-01
   5.4051127e-01  -2.3864018e-01
   5.4059931e-01  -2.3694441e-01
   5.4068734e-01  -2.3519295e-01
   5.4077538e-01  -2.3338630e-01
   5.4086341e-01  -2.3152500e-01
   5.4095144e-01  -2.2960962e-01
   5.4103948e-01  -2.2764079e-01
   5.4112751e-01  -2.2561918e-01
   5.4121554e-01  -2.2354552e-01
   5.4130358e-01  -2.2142054e-01
   5.4139161e-01  -2.1924506e-01
   5.4147965e-01  -2.1701992e-01
   5.4156768e-01  -2.1474600e-01
   5.4165571e-01  -2.1242423e-01
   5.4174375e-01  -2.1005557e-01
   5.4183178e-01  -2.0764103e-01
   5.4191981e-01  -2.0518166e-01
   5.4200785e-01  -2.0267854e-01
   5.4209588e-01  -2.0013278e-01
   5.4218392e-01  -1.9754555e-01
   5.4227195e-01  -1.9491804e-01
   5.4235998e-01  -1.9225149e-01
   5.4244802e-01  -1.8954714e-01
   5.4253605e-01  -1.8680630e-01
   5.4262408e-01  -1.8403029e-01
   5.4271212e-01  -1.8122048e-01
   5.4280015e-01  -1.7837825e-01
   5.4288818e-01  -1.7550502e-01
   5.4297622e-01  -1.7260224e-01
   5.4306425e-01  -1.6967138e-01
   5.4315229e-01  -1.6671395e-01
   5.4324032e-01  -1.6373145e-01
   5.4332835e-01  -1.6072545e-01
   5.4341639e-01  -1.5769752e-01
   5.4350442e-01  -1.5464923e-01
   5.4359245e-01  -1.5158221e-01
   5.4368049e-01  -1.4849809e-01
   5.4376852e-01  -1.4539850e-01
   5.4385656e-01  -1.4228513e-01
   5.4394459e-01  -1.3915963e-01
   5.4403262e-01  -1.3602372e-01
   5.4412066e-01  -1.3287908e-01
   5.4420869e-01  -1.2972744e-01
   5.4429672e-01  -1.2657052e-01
   5.4438476e-01  -1.2341006e-01
   5.4447279e-01  -1.2024779e-01
   5.4456083e-01  -1.1708546e-01
   5.4464886e-01  -1.1392483e-01
   5.4473689e-01  -1.1076764e-01
   5.4482493e-01  -1.0761566e-01
   5.4491296e-01  -1.0447063e-01
   5.4500099e-01  -1.0133431e-01
   5.4508903e-01  -9.8208448e-02
   5.4517706e-01  -9.5094798e-02
   5.4526510e-01  -9.1995099e-02
   5.4535313e-01  -8.8911087e-02
   5.4544116e-01  -8.5844489e-02
   5.4552920e-01  -8.2797023e-02
   5.4561723e-01  -7.9770396e-02
   5.4570526e-01  -7.6766303e-02
   5.4579330e-01  -7.3786426e-02
   5.4588133e-01  -7.0832432e-02
   5.4596937e-01  -6.7905972e-02
   5.4605740e-01  -6.5008679e-02
   5.4614543e-01  -6.2142167e-02
   5.4623347e-01  -5.9308032e-02
   5.4632150e-01  -5.6507847e-02
   5.4640953e-01  -5.3743162e-02
   5.4649757e-01  -5.1015505e-02
   5.4658560e-01  -4.8326378e-02
   5.4667363e-01  -4.5677257e-02
   5.4676167e-01  -4.3069591e-02
   5.4684970e-01  -4.0504800e-02
   5.4693774e-01  -3.7984274e-02
   5.4702577e-01  -3.5509374e-02
   5.4711380e-01  -3.3081426e-02
   5.4720184e-01  -3.0701727e-02
   5.4728987e-01  -2.8371538e-02
   5.4737790e-01  -2.6092084e-02
   5.4746594e-01  -2.3864555e-02
   5.4755397e-01  -2.1690106e-02
   5.4764201e-01  -1.9569850e-02
   5.4773004e-01  -1.7504866e-02
   5.4781807e-01  -1.5496190e-02
   5.4790611e-01  -1.3544818e-02
   5.4799414e-01  -1.1651706e-02
   5.4808217e-01  -9.8177667e-03
   5.4817021e-01  -8.0438711e-03
   5.4825824e-01  -6.3308458e-03
   5.4834628e-01  -4.6794735e-03
   5.4843431e-01  -3.0904920e-03
   5.4852234e-01  -1.5645938e-03
   5.4861038e-01  -1.0242511e-04
   5.4869841e-01   1.2954141e-03
   5.4878644e-01   2.6283712e-03
   5.4887448e-01   3.8959409e-03
   5.4896251e-01   5.0976660e-03
   5.4905055e-01   6.2331375e-03
   5.4913858e-01   7.3019952e-03
   5.4922661e-01   8.3039279e-03
   5.4931465e-01   9.2386736e-03
   5.4940268e-01   1.0106020e-02
   5.4949071e-01   1.0905804e-02
   5.4957875e-01   1.1637913e-02
   5.4966678e-01   1.2302284e-02
   5.4975481e-01   1.2898904e-02
   5.4984285e-01   1.3427811e-02
   5.4993088e-01   1.3889092e-02
   5.5001892e-01   1.4282884e-02
   5.5010695e-01   1.4609374e-02
   5.5019498e-01   1.4868800e-02
   5.5028302e-01   1.5061448e-02
   5.5037105e-01   1.5187655e-02
   5.5045908e-01   1.5247807e-02
   5.5054712e-01   1.5242337e-02
   5.5063515e-01   1.5171729e-02
   5.5072319e-01   1.5036515e-02
   5.5081122e-01   1.4837273e-02
   5.5089925e-01   1.4574630e-02
   5.5098729e-01   1.4249260e-02
   5.5107532e-01   1.3861883e-02
   5.5116335e-01   1.3413265e-02
   5.5125139e-01   1.2904217e-02
   5.5133942e-01   1.2335595e-02
   5.5142746e-01   1.1708300e-02
   5.5151549e-01   1.1023273e-02
   5.5160352e-01   1.0281501e-02
   5.5169156e-01   9.4840122e-03
   5.5177959e-01   8.6318748e-03
   5.5186762e-01   7.7261977e-03
   5.5195566e-01   6.7681290e-03
   5.5204369e-01   5.7588556e-03
   5.5213173e-01   4.6996014e-03
   5.5221976e-01   3.5916271e-03
   5.5230779e-01   2.4362289e-03
   5.5239583e-01   1.2347375e-03
   5.5248386e-01  -1.1482939e-05
   5.5257189e-01  -1.3010358e-03
   5.5265993e-01  -2.6324933e-03
   5.5274796e-01  -4.0043973e-03
   5.5283600e-01  -5.4152609e-03
   5.5292403e-01  -6.8635690e-03
   5.5301206e-01  -8.3477804e-03
   5.5310010e-01  -9.8663279e-03
   5.5318813e-01  -1.1417621e-02
   5.5327616e-01  -1.3000045e-02
   5.5336420e-01  -1.4611964e-02
   5.5345223e-01  -1.6251723e-02
   5.5354026e-01  -1.7917648e-02
   5.5362830e-01  -1.9608044e-02
   5.5371633e-01  -2.1321204e-02
   5.5380437e-01  -2.3055404e-02
   5.5389240e-01  -2.4808907e-02
   5.5398043e-01  -2.6579962e-02
   5.5406847e-01  -2.8366811e-02
   5.5415650e-01  -3.0167683e-02
   5.5424453e-01  -3.1980801e-02
   5.5433257e-01  -3.3804381e-02
   5.5442060e-01  -3.5636633e-02
   5.5450864e-01  -3.7475767e-02
   5.5459667e-01  -3.9319986e-02
   5.5468470e-01  -4.1167495e-02
   5.5477274e-01  -4.3016500e-02
   5.5486077e-01  -4.4865207e-02
   5.5494880e-01  -4.6711829e-02
   5.5503684e-01  -4.8554581e-02
   5.5512487e-01  -5.0391685e-02
   5.5521291e-01  -5.2221374e-02
   5.5530094e-01  -5.4041886e-02
   5.5538897e-01  -5.5851473e-02
   5.5547701e-01  -5.7648397e-02
   5.5556504e-01  -5.9430937e-02
   5.5565307e-01  -6.1197384e-02
   5.5574111e-01  -6.2946046e-02
   5.5582914e-01  -6.4675250e-02
   5.5591718e-01  -6.6383342e-02
   5.5600521e-01  -6.8068688e-02
   5.5609324e-01  -6.9729676e-02
   5.5618128e-01  -7.1364718e-02
   5.5626931e-01  -7.2972250e-02
   5.5635734e-01  -7.4550733e-02
   5.5644538e-01  -7.6098658e-02
   5.5653341e-01  -7.7614541e-02
   5.5662145e-01  -7.9096930e-02
   5.5670948e-01  -8.0544403e-02
   5.5679751e-01  -8.1955569e-02
   5.5688555e-01  -8.3329073e-02
   5.5697358e-01  -8.4663592e-02
   5.5706161e-01  -8.5957838e-02
   5.5714965e-01  -8.7210562e-02
   5.5723768e-01  -8.8420550e-02
   5.5732571e-01  -8.9586627e-02
   5.5741375e-01  -9.0707660e-02
   5.5750178e-01  -9.1782554e-02
   5.5758982e-01  -9.2810257e-02
   5.5767785e-01  -9.3789756e-02
   5.5776588e-01  -9.4720087e-02
   5.5785392e-01  -9.5600325e-02
   5.5794195e-01  -9.6429592e-02
   5.5802998e-01  -9.7207056e-02
   5.5811802e-01  -9.7931930e-02
   5.5820605e-01  -9.8603475e-02
   5.5829409e-01  -9.9221000e-02
   5.5838212e-01  -9.9783862e-02
   5.5847015e-01  -1.0029147e-01
   5.5855819e-01  -1.0074327e-01
   5.5864622e-01  -1.0113877e-01
   5.5873425e-01  -1.0147753e-01
   5.5882229e-01  -1.0175916e-01
   5.5891032e-01  -1.0198330e-01
   5.5899836e-01  -1.0214968e-01
   5.5908639e-01  -1.0225805e-01
   5.5917442e-01  -1.0230822e-01
   5.5926246e-01  -1.0230007e-01
   5.5935049e-01  -1.0223350e-01
   5.5943852e-01  -1.0210848e-01
   5.5952656e-01  -1.0192505e-01
   5.5961459e-01  -1.0168328e-01
   5.5970263e-01  -1.0138329e-01
   5.5979066e-01  -1.0102526e-01
   5.5987869e-01  -1.0060944e-01
   5.5996673e-01  -1.0013610e-01
   5.6005476e-01  -9.9605585e-02
   5.6014279e-01  -9.9018287e-02
   5.6023083e-01  -9.8374648e-02
   5.6031886e-01  -9.7675161e-02
   5.6040690e-01  -9.6920373e-02
   5.6049493e-01  -9.6110879e-02
   5.6058296e-01  -9.5247327e-02
   5.6067100e-01  -9.4330414e-02
   5.6075903e-01  -9.3360885e-02
   5.6084706e-01  -9.2339537e-02
   5.6093510e-01  -9.1267213e-02
   5.6102313e-01  -9.0144803e-02
   5.6111116e-01  -8.8973248e-02
   5.6119920e-01  -8.7753531e-02
   5.6128723e-01  -8.6486684e-02
   5.6137527e-01  -8.5173782e-02
   5.6146330e-01  -8.3815944e-02
   5.6155133e-01  -8.2414333e-02
   5.6163937e-01  -8.0970154e-02
   5.6172740e-01  -7.9484653e-02
   5.6181543e-01  -7.7959117e-02
   5.6190347e-01  -7.6394873e-02
   5.6199150e-01  -7.4793285e-02
   5.6207954e-01  -7.3155755e-02
   5.6216757e-01  -7.1483721e-02
   5.6225560e-01  -6.9778657e-02
   5.6234364e-01  -6.8042070e-02
   5.6243167e-01  -6.6275500e-02
   5.6251970e-01  -6.4480519e-02
   5.6260774e-01  -6.2658729e-02
   5.6269577e-01  -6.0811760e-02
   5.6278381e-01  -5.8941273e-02
   5.6287184e-01  -5.7048952e-02
   5.6295987e-01  -5.5136507e-02
   5.6304791e-01  -5.3205673e-02
   5.6313594e-01  -5.1258206e-02
   5.6322397e-01  -4.9295884e-02
   5.6331201e-01  -4.7320504e-02
   5.6340004e-01  -4.5333880e-02
   5.6348808e-01  -4.3337845e-02
   5.6357611e-01  -4.1334244e-02
   5.6366414e-01  -3.9324939e-02
   5.6375218e-01  -3.7311801e-02
   5.6384021e-01  -3.5296715e-02
   5.6392824e-01  -3.3281571e-02
   5.6401628e-01  -3.1268270e-02
   5.6410431e-01  -2.9258717e-02
   5.6419234e-01  -2.7254822e-02
   5.6428038e-01  -2.5258497e-02
   5.6436841e-01  -2.3271656e-02
   5.6445645e-01  -2.1296213e-02
   5.6454448e-01  -1.9334080e-02
   5.6463251e-01  -1.7387164e-02
   5.6472055e-01  -1.5457368e-02
   5.6480858e-01  -1.3546588e-02
   5.6489661e-01  -1.1656712e-02
   5.6498465e-01  -9.7896177e-03
   5.6507268e-01  -7.9471717e-03
   5.6516072e-01  -6.1312271e-03
   5.6524875e-01  -4.3436224e-03
   5.6533678e-01  -2.5861800e-03
   5.6542482e-01  -8.6070450e-04
   5.6551285e-01   8.3101881e-04
   5.6560088e-01   2.4872255e-03
   5.6568892e-01   4.1061737e-03
   5.6577695e-01   5.6861451e-03
   5.6586499e-01   7.2254472e-03
   5.6595302e-01   8.7224139e-03
   5.6604105e-01   1.0175408e-02
   5.6612909e-01   1.1582821e-02
   5.6621712e-01   1.2943077e-02
   5.6630515e-01   1.4254633e-02
   5.6639319e-01   1.5515977e-02
   5.6648122e-01   1.6725635e-02
   5.6656926e-01   1.7882170e-02
   5.6665729e-01   1.8984182e-02
   5.6674532e-01   2.0030309e-02
   5.6683336e-01   2.1019232e-02
   5.6692139e-01   2.1949673e-02
   5.6700942e-01   2.2820395e-02
   5.6709746e-01   2.3630208e-02
   5.6718549e-01   2.4377966e-02
   5.6727353e-01   2.5062569e-02
   5.6736156e-01   2.5682965e-02
   5.6744959e-01   2.6238150e-02
   5.6753763e-01   2.6727170e-02
   5.6762566e-01   2.7149121e-02
   5.6771369e-01   2.7503151e-02
   5.6780173e-01   2.7788460e-02
   5.6788976e-01   2.8004301e-02
   5.6797779e-01   2.8149981e-02
   5.6806583e-01   2.8224863e-02
   5.6815386e-01   2.8228362e-02
   5.6824190e-01   2.8159953e-02
   5.6832993e-01   2.8019166e-02
   5.6841796e-01   2.7805590e-02
   5.6850600e-01   2.7518869e-02
   5.6859403e-01   2.7158708e-02
   5.6868206e-01   2.6724871e-02
   5.6877010e-01   2.6217181e-02
   5.6885813e-01   2.5635521e-02
   5.6894617e-01   2.4979833e-02
   5.6903420e-01   2.4250122e-02
   5.6912223e-01   2.3446452e-02
   5.6921027e-01   2.2568948e-02
   5.6929830e-01   2.1617798e-02
   5.6938633e-01   2.0593249e-02
   5.6947437e-01   1.9495611e-02
   5.6956240e-01   1.8325255e-02
   5.6965044e-01   1.7082613e-02
   5.6973847e-01   1.5768180e-02
   5.6982650e-01   1.4382509e-02
   5.6991454e-01   1.2926218e-02
   5.7000257e-01   1.1399983e-02
   5.7009060e-01   9.8045414e-03
   5.7017864e-01   8.1406922e-03
   5.7026667e-01   6.4092931e-03
   5.7035471e-01   4.6112617e-03
   5.7044274e-01   2.7475749e-03
   5.7053077e-01   8.1926829e-04
   5.7061881e-01  -1.1725644e-03
   5.7070684e-01  -3.2267717e-03
   5.7079487e-01  -5.3421453e-03
   5.7088291e-01  -7.5174205e-03
   5.7097094e-01  -9.7512771e-03
   5.7105898e-01  -1.2042340e-02
   5.7114701e-01  -1.4389179e-02
   5.7123504e-01  -1.6790314e-02
   5.7132308e-01  -1.9244207e-02
   5.7141111e-01  -2.1749274e-02
   5.7149914e-01  -2.4303878e-02
   5.7158718e-01  -2.6906332e-02
   5.7167521e-01  -2.9554902e-02
   5.7176324e-01  -3.2247806e-02
   5.7185128e-01  -3.4983216e-02
   5.7193931e-01  -3.7759258e-02
   5.7202735e-01  -4.0574015e-02
   5.7211538e-01  -4.3425529e-02
   5.7220341e-01  -4.6311797e-02
   5.7229145e-01  -4.9230779e-02
   5.7237948e-01  -5.2180395e-02
   5.7246751e-01  -5.5158528e-02
   5.7255555e-01  -5.8163024e-02
   5.7264358e-01  -6.1191697e-02
   5.7273162e-01  -6.4242325e-02
   5.7281965e-01  -6.7312657e-02
   5.7290768e-01  -7.0400410e-02
   5.7299572e-01  -7.3503273e-02
   5.7308375e-01  -7.6618910e-02
   5.7317178e-01  -7.9744956e-02
   5.7325982e-01  -8.2879026e-02
   5.7334785e-01  -8.6018710e-02
   5.7343589e-01  -8.9161581e-02
   5.7352392e-01  -9.2305188e-02
   5.7361195e-01  -9.5447069e-02
   5.7369999e-01  -9.8584743e-02
   5.7378802e-01  -1.0171572e-01
   5.7387605e-01  -1.0483748e-01
   5.7396409e-01  -1.0794753e-01
   5.7405212e-01  -1.1104333e-01
   5.7414016e-01  -1.1412235e-01
   5.7422819e-01  -1.1718206e-01
   5.7431622e-01  -1.2021992e-01
   5.7440426e-01  -1.2323340e-01
   5.7449229e-01  -1.2621995e-01
   5.7458032e-01  -1.2917704e-01
   5.7466836e-01  -1.3210213e-01
   5.7475639e-01  -1.3499271e-01
   5.7484443e-01  -1.3784625e-01
   5.7493246e-01  -1.4066024e-01
   5.7502049e-01  -1.4343221e-01
   5.7510853e-01  -1.4615965e-01
   5.7519656e-01  -1.4884010e-01
   5.7528459e-01  -1.5147112e-01
   5.7537263e-01  -1.5405027e-01
   5.7546066e-01  -1.5657515e-01
   5.7554869e-01  -1.5904337e-01
   5.7563673e-01  -1.6145255e-01
   5.7572476e-01  -1.6380038e-01
   5.7581280e-01  -1.6608454e-01
   5.7590083e-01  -1.6830274e-01
   5.7598886e-01  -1.7045274e-01
   5.7607690e-01  -1.7253233e-01
   5.7616493e-01  -1.7453933e-01
   5.7625296e-01  -1.7647159e-01
   5.7634100e-01  -1.7832700e-01
   5.7642903e-01  -1.8010350e-01
   5.7651707e-01  -1.8179906e-01
   5.7660510e-01  -1.8341170e-01
   5.7669313e-01  -1.8493949e-01
   5.7678117e-01  -1.8638052e-01
   5.7686920e-01  -1.8773295e-01
   5.7695723e-01  -1.8899499e-01
   5.7704527e-01  -1.9016489e-01
   5.7713330e-01  -1.9124096e-01
   5.7722134e-01  -1.9222154e-01
   5.7730937e-01  -1.9310506e-01
   5.7739740e-01  -1.9388998e-01
   5.7748544e-01  -1.9457482e-01
   5.7757347e-01  -1.9515817e-01
   5.7766150e-01  -1.9563866e-01
   5.7774954e-01  -1.9601501e-01
   5.7783757e-01  -1.9628597e-01
   5.7792561e-01  -1.9645036e-01
   5.7801364e-01  -1.9650708e-01
   5.7810167e-01  -1.9645507e-01
   5.7818971e-01  -1.9629337e-01
   5.7827774e-01  -1.9602104e-01
   5.7836577e-01  -1.9563724e-01
   5.7845381e-01  -1.9514120e-01
   5.7854184e-01  -1.9453219e-01
   5.7862987e-01  -1.9380958e-01
   5.7871791e-01  -1.9297280e-01
   5.7880594e-01  -1.9202133e-01
   5.7889398e-01  -1.9095476e-01
   5.7898201e-01  -1.8977271e-01
   5.7907004e-01  -1.8847491e-01
   5.7915808e-01  -1.8706114e-01
   5.7924611e-01  -1.8553126e-01
   5.7933414e-01  -1.8388519e-01
   5.7942218e-01  -1.8212295e-01
   5.7951021e-01  -1.8024460e-01
   5.7959825e-01  -1.7825031e-01
   5.7968628e-01  -1.7614030e-01
   5.7977431e-01  -1.7391487e-01
   5.7986235e-01  -1.7157440e-01
   5.7995038e-01  -1.6911933e-01
   5.8003841e-01  -1.6655018e-01
   5.8012645e-01  -1.6386756e-01
   5.8021448e-01  -1.6107212e-01
   5.8030252e-01  -1.5816462e-01
   5.8039055e-01  -1.5514587e-01
   5.8047858e-01  -1.5201676e-01
   5.8056662e-01  -1.4877825e-01
   5.8065465e-01  -1.4543137e-01
   5.8074268e-01  -1.4197723e-01
   5.8083072e-01  -1.3841700e-01
   5.8091875e-01  -1.3475193e-01
   5.8100679e-01  -1.3098333e-01
   5.8109482e-01  -1.2711258e-01
   5.8118285e-01  -1.2314114e-01
   5.8127089e-01  -1.1907053e-01
   5.8135892e-01  -1.1490233e-01
   5.8144695e-01  -1.1063819e-01
   5.8153499e-01  -1.0627983e-01
   5.8162302e-01  -1.0182902e-01
   5.8171106e-01  -9.7287617e-02
   5.8179909e-01  -9.2657515e-02
   5.8188712e-01  -8.7940680e-02
   5.8197516e-01  -8.3139134e-02
   5.8206319e-01  -7.8254960e-02
   5.8215122e-01  -7.3290295e-02
   5.8223926e-01  -6.8247334e-02
   5.8232729e-01  -6.3128324e-02
   5.8241532e-01  -5.7935567e-02
   5.8250336e-01  -5.2671414e-02
   5.8259139e-01  -4.7338269e-02
   5.8267943e-01  -4.1938582e-02
   5.8276746e-01  -3.6474851e-02
   5.8285549e-01  -3.0949621e-02
   5.8294353e-01  -2.5365479e-02
   5.8303156e-01  -1.9725055e-02
   5.8311959e-01  -1.4031019e-02
   5.8320763e-01  -8.2860832e-03
   5.8329566e-01  -2.4929929e-03
   5.8338370e-01   3.3454683e-03
   5.8347173e-01   9.2264836e-03
   5.8355976e-01   1.5147204e-02
   5.8364780e-01   2.1104750e-02
   5.8373583e-01   2.7096214e-02
   5.8382386e-01   3.3118662e-02
   5.8391190e-01   3.9169134e-02
   5.8399993e-01   4.5244647e-02
   5.8408797e-01   5.1342198e-02
   5.8417600e-01   5.7458765e-02
   5.8426403e-01   6.3591308e-02
   5.8435207e-01   6.9736771e-02
   5.8444010e-01   7.5892087e-02
   5.8452813e-01   8.2054175e-02
   5.8461617e-01   8.8219946e-02
   5.8470420e-01   9.4386304e-02
   5.8479224e-01   1.0055015e-01
   5.8488027e-01   1.0670837e-01
   5.8496830e-01   1.1285786e-01
   5.8505634e-01   1.1899552e-01
   5.8514437e-01   1.2511824e-01
   5.8523240e-01   1.3122292e-01
   5.8532044e-01   1.3730647e-01
   5.8540847e-01   1.4336580e-01
   5.8549651e-01   1.4939785e-01
   5.8558454e-01   1.5539954e-01
   5.8567257e-01   1.6136783e-01
   5.8576061e-01   1.6729970e-01
   5.8584864e-01   1.7319213e-01
   5.8593667e-01   1.7904212e-01
   5.8602471e-01   1.8484670e-01
   5.8611274e-01   1.9060294e-01
   5.8620077e-01   1.9630791e-01
   5.8628881e-01   2.0195872e-01
   5.8637684e-01   2.0755251e-01
   5.8646488e-01   2.1308644e-01
   5.8655291e-01   2.1855773e-01
   5.8664094e-01   2.2396360e-01
   5.8672898e-01   2.2930134e-01
   5.8681701e-01   2.3456825e-01
   5.8690504e-01   2.3976170e-01
   5.8699308e-01   2.4487908e-01
   5.8708111e-01   2.4991783e-01
   5.8716915e-01   2.5487543e-01
   5.8725718e-01   2.5974943e-01
   5.8734521e-01   2.6453739e-01
   5.8743325e-01   2.6923696e-01
   5.8752128e-01   2.7384582e-01
   5.8760931e-01   2.7836170e-01
   5.8769735e-01   2.8278240e-01
   5.8778538e-01   2.8710576e-01
   5.8787342e-01   2.9132970e-01
   5.8796145e-01   2.9545217e-01
   5.8804948e-01   2.9947120e-01
   5.8813752e-01   3.0338487e-01
   5.8822555e-01   3.0719133e-01
   5.8831358e-01   3.1088880e-01
   5.8840162e-01   3.1447555e-01
   5.8848965e-01   3.1794992e-01
   5.8857769e-01   3.2131033e-01
   5.8866572e-01   3.2455524e-01
   5.8875375e-01   3.2768321e-01
   5.8884179e-01   3.3069285e-01
   5.8892982e-01   3.3358285e-01
   5.8901785e-01   3.3635197e-01
   5.8910589e-01   3.3899902e-01
   5.8919392e-01   3.4152293e-01
   5.8928196e-01   3.4392266e-01
   5.8936999e-01   3.4619726e-01
   5.8945802e-01   3.4834586e-01
   5.8954606e-01   3.5036766e-01
   5.8963409e-01   3.5226193e-01
   5.8972212e-01   3.5402802e-01
   5.8981016e-01   3.5566536e-01
   5.8989819e-01   3.5717346e-01
   5.8998622e-01   3.5855190e-01
   5.9007426e-01   3.5980033e-01
   5.9016229e-01   3.6091848e-01
   5.9025033e-01   3.6190618e-01
   5.9033836e-01   3.6276331e-01
   5.9042639e-01   3.6348984e-01
   5.9051443e-01   3.6408580e-01
   5.9060246e-01   3.6455133e-01
   5.9069049e-01   3.6488662e-01
   5.9077853e-01   3.6509194e-01
   5.9086656e-01   3.6516765e-01
   5.9095460e-01   3.6511416e-01
   5.9104263e-01   3.6493199e-01
   5.9113066e-01   3.6462171e-01
   5.9121870e-01   3.6418398e-01
   5.9130673e-01   3.6361951e-01
   5.9139476e-01   3.6292911e-01
   5.9148280e-01   3.6211365e-01
   5.9157083e-01   3.6117409e-01
   5.9165887e-01   3.6011142e-01
   5.9174690e-01   3.5892675e-01
   5.9183493e-01   3.5762122e-01
   5.9192297e-01   3.5619607e-01
   5.9201100e-01   3.5465259e-01
   5.9209903e-01   3.5299214e-01
   5.9218707e-01   3.5121615e-01
   5.9227510e-01   3.4932612e-01
   5.9236314e-01   3.4732359e-01
   5.9245117e-01   3.4521019e-01
   5.9253920e-01   3.4298760e-01
   5.9262724e-01   3.4065757e-01
   5.9271527e-01   3.3822188e-01
   5.9280330e-01   3.3568241e-01
   5.9289134e-01   3.3304107e-01
   5.9297937e-01   3.3029983e-01
   5.9306740e-01   3.2746072e-01
   5.9315544e-01   3.2452580e-01
   5.9324347e-01   3.2149722e-01
   5.9333151e-01   3.1837714e-01
   5.9341954e-01   3.1516779e-01
   5.9350757e-01   3.1187144e-01
   5.9359561e-01   3.0849042e-01
   5.9368364e-01   3.0502707e-01
   5.9377167e-01   3.0148380e-01
   5.9385971e-01   2.9786304e-01
   5.9394774e-01   2.9416729e-01
   5.9403578e-01   2.9039904e-01
   5.9412381e-01   2.8656085e-01
   5.9421184e-01   2.8265530e-01
   5.9429988e-01   2.7868501e-01
   5.9438791e-01   2.7465261e-01
   5.9447594e-01   2.7056077e-01
   5.9456398e-01   2.6641219e-01
   5.9465201e-01   2.6220959e-01
   5.9474005e-01   2.5795570e-01
   5.9482808e-01   2.5365328e-01
   5.9491611e-01   2.4930512e-01
   5.9500415e-01   2.4491400e-01
   5.9509218e-01   2.4048274e-01
   5.9518021e-01   2.3601414e-01
   5.9526825e-01   2.3151105e-01
   5.9535628e-01   2.2697630e-01
   5.9544432e-01   2.2241274e-01
   5.9553235e-01   2.1782321e-01
   5.9562038e-01   2.1321057e-01
   5.9570842e-01   2.0857767e-01
   5.9579645e-01   2.0392736e-01
   5.9588448e-01   1.9926249e-01
   5.9597252e-01   1.9458591e-01
   5.9606055e-01   1.8990045e-01
   5.9614859e-01   1.8520894e-01
   5.9623662e-01   1.8051419e-01
   5.9632465e-01   1.7581902e-01
   5.9641269e-01   1.7112621e-01
   5.9650072e-01   1.6643853e-01
   5.9658875e-01   1.6175874e-01
   5.9667679e-01   1.5708957e-01
   5.9676482e-01   1.5243375e-01
   5.9685285e-01   1.4779396e-01
   5.9694089e-01   1.4317287e-01
   5.9702892e-01   1.3857311e-01
   5.9711696e-01   1.3399729e-01
   5.9720499e-01   1.2944801e-01
   5.9729302e-01   1.2492779e-01
   5.9738106e-01   1.2043916e-01
   5.9746909e-01   1.1598460e-01
   5.9755712e-01   1.1156655e-01
   5.9764516e-01   1.0718740e-01
   5.9773319e-01   1.0284954e-01
   5.9782123e-01   9.8555267e-02
   5.9790926e-01   9.4306875e-02
   5.9799729e-01   9.0106597e-02
   5.9808533e-01   8.5956623e-02
   5.9817336e-01   8.1859095e-02
   5.9826139e-01   7.7816108e-02
   5.9834943e-01   7.3829708e-02
   5.9843746e-01   6.9901890e-02
   5.9852550e-01   6.6034595e-02
   5.9861353e-01   6.2229715e-02
   5.9870156e-01   5.8489084e-02
   5.9878960e-01   5.4814482e-02
   5.9887763e-01   5.1207634e-02
   5.9896566e-01   4.7670205e-02
   5.9905370e-01   4.4203805e-02
   5.9914173e-01   4.0809982e-02
   5.9922977e-01   3.7490226e-02
   5.9931780e-01   3.4245966e-02
   5.9940583e-01   3.1078568e-02
   5.9949387e-01   2.7989337e-02
   5.9958190e-01   2.4979515e-02
   5.9966993e-01   2.2050280e-02
   5.9975797e-01   1.9202746e-02
   5.9984600e-01   1.6437962e-02
   5.9993404e-01   1.3756913e-02
   6.0002207e-01   1.1160517e-02
   6.0011010e-01   8.6496277e-03
   6.0019814e-01   6.2250304e-03
   6.0028617e-01   3.8874453e-03
   6.0037420e-01   1.6375254e-03
   6.0046224e-01  -5.2414355e-04
   6.0055027e-01  -2.5970426e-03
   6.0063830e-01  -4.5807204e-03
   6.0072634e-01  -6.4747926e-03
   6.0081437e-01  -8.2789423e-03
   6.0090241e-01  -9.9929198e-03
   6.0099044e-01  -1.1616543e-02
   6.0107847e-01  -1.3149695e-02
   6.0116651e-01  -1.4592329e-02
   6.0125454e-01  -1.5944461e-02
   6.0134257e-01  -1.7206176e-02
   6.0143061e-01  -1.8377623e-02
   6.0151864e-01  -1.9459019e-02
   6.0160668e-01  -2.0450643e-02
   6.0169471e-01  -2.1352840e-02
   6.0178274e-01  -2.2166020e-02
   6.0187078e-01  -2.2890656e-02
   6.0195881e-01  -2.3527282e-02
   6.0204684e-01  -2.4076497e-02
   6.0213488e-01  -2.4538960e-02
   6.0222291e-01  -2.4915390e-02
   6.0231095e-01  -2.5206568e-02
   6.0239898e-01  -2.5413333e-02
   6.0248701e-01  -2.5536581e-02
   6.0257505e-01  -2.5577269e-02
   6.0266308e-01  -2.5536406e-02
   6.0275111e-01  -2.5415059e-02
   6.0283915e-01  -2.5214350e-02
   6.0292718e-01  -2.4935451e-02
   6.0301522e-01  -2.4579590e-02
   6.0310325e-01  -2.4148043e-02
   6.0319128e-01  -2.3642139e-02
   6.0327932e-01  -2.3063252e-02
   6.0336735e-01  -2.2412807e-02
   6.0345538e-01  -2.1692273e-02
   6.0354342e-01  -2.0903163e-02
   6.0363145e-01  -2.0047037e-02
   6.0371949e-01  -1.9125494e-02
   6.0380752e-01  -1.8140174e-02
   6.0389555e-01  -1.7092759e-02
   6.0398359e-01  -1.5984967e-02
   6.0407162e-01  -1.4818552e-02
   6.0415965e-01  -1.3595303e-02
   6.0424769e-01  -1.2317045e-02
   6.0433572e-01  -1.0985632e-02
   6.0442375e-01  -9.6029491e-03
   6.0451179e-01  -8.1709116e-03
   6.0459982e-01  -6.6914608e-03
   6.0468786e-01  -5.1665642e-03
   6.0477589e-01  -3.5982131e-03
   6.0486392e-01  -1.9884214e-03
   6.0495196e-01  -3.3922381e-04
   6.0503999e-01   1.3473259e-03
   6.0512802e-01   3.0691563e-03
   6.0521606e-01   4.8241803e-03
   6.0530409e-01   6.6102965e-03
   6.0539213e-01   8.4253911e-03
   6.0548016e-01   1.0267339e-02
   6.0556819e-01   1.2134007e-02
   6.0565623e-01   1.4023254e-02
   6.0574426e-01   1.5932933e-02
   6.0583229e-01   1.7860892e-02
   6.0592033e-01   1.9804978e-02
   6.0600836e-01   2.1763037e-02
   6.0609640e-01   2.3732916e-02
   6.0618443e-01   2.5712464e-02
   6.0627246e-01   2.7699535e-02
   6.0636050e-01   2.9691989e-02
   6.0644853e-01   3.1687693e-02
   6.0653656e-01   3.3684523e-02
   6.0662460e-01   3.5680367e-02
   6.0671263e-01   3.7673125e-02
   6.0680067e-01   3.9660711e-02
   6.0688870e-01   4.1641054e-02
   6.0697673e-01   4.3612102e-02
   6.0706477e-01   4.5571819e-02
   6.0715280e-01   4.7518192e-02
   6.0724083e-01   4.9449228e-02
   6.0732887e-01   5.1362958e-02
   6.0741690e-01   5.3257438e-02
   6.0750493e-01   5.5130750e-02
   6.0759297e-01   5.6981002e-02
   6.0768100e-01   5.8806335e-02
   6.0776904e-01   6.0604915e-02
   6.0785707e-01   6.2374944e-02
   6.0794510e-01   6.4114656e-02
   6.0803314e-01   6.5822317e-02
   6.0812117e-01   6.7496232e-02
   6.0820920e-01   6.9134739e-02
   6.0829724e-01   7.0736218e-02
   6.0838527e-01   7.2299086e-02
   6.0847331e-01   7.3821798e-02
   6.0856134e-01   7.5302855e-02
   6.0864937e-01   7.6740796e-02
   6.0873741e-01   7.8134207e-02
   6.0882544e-01   7.9481715e-02
   6.0891347e-01   8.0781995e-02
   6.0900151e-01   8.2033767e-02
   6.0908954e-01   8.3235798e-02
   6.0917758e-01   8.4386902e-02
   6.0926561e-01   8.5485944e-02
   6.0935364e-01   8.6531836e-02
   6.0944168e-01   8.7523543e-02
   6.0952971e-01   8.8460077e-02
   6.0961774e-01   8.9340505e-02
   6.0970578e-01   9.0163944e-02
   6.0979381e-01   9.0929563e-02
   6.0988185e-01   9.1636586e-02
   6.0996988e-01   9.2284290e-02
   6.1005791e-01   9.2872005e-02
   6.1014595e-01   9.3399115e-02
   6.1023398e-01   9.3865060e-02
   6.1032201e-01   9.4269335e-02
   6.1041005e-01   9.4611488e-02
   6.1049808e-01   9.4891125e-02
   6.1058612e-01   9.5107906e-02
   6.1067415e-01   9.5261546e-02
   6.1076218e-01   9.5351818e-02
   6.1085022e-01   9.5378547e-02
   6.1093825e-01   9.5341618e-02
   6.1102628e-01   9.5240969e-02
   6.1111432e-01   9.5076593e-02
   6.1120235e-01   9.4848539e-02
   6.1129038e-01   9.4556914e-02
   6.1137842e-01   9.4201874e-02
   6.1146645e-01   9.3783636e-02
   6.1155449e-01   9.3302466e-02
   6.1164252e-01   9.2758687e-02
   6.1173055e-01   9.2152675e-02
   6.1181859e-01   9.1484859e-02
   6.1190662e-01   9.0755719e-02
   6.1199465e-01   8.9965791e-02
   6.1208269e-01   8.9115658e-02
   6.1217072e-01   8.8205957e-02
   6.1225876e-01   8.7237374e-02
   6.1234679e-01   8.6210644e-02
   6.1243482e-01   8.5126552e-02
   6.1252286e-01   8.3985932e-02
   6.1261089e-01   8.2789663e-02
   6.1269892e-01   8.1538671e-02
   6.1278696e-01   8.0233929e-02
   6.1287499e-01   7.8876454e-02
   6.1296303e-01   7.7467307e-02
   6.1305106e-01   7.6007591e-02
   6.1313909e-01   7.4498451e-02
   6.1322713e-01   7.2941073e-02
   6.1331516e-01   7.1336685e-02
   6.1340319e-01   6.9686550e-02
   6.1349123e-01   6.7991971e-02
   6.1357926e-01   6.6254286e-02
   6.1366730e-01   6.4474870e-02
   6.1375533e-01   6.2655131e-02
   6.1384336e-01   6.0796509e-02
   6.1393140e-01   5.8900478e-02
   6.1401943e-01   5.6968540e-02
   6.1410746e-01   5.5002228e-02
   6.1419550e-01   5.3003102e-02
   6.1428353e-01   5.0972748e-02
   6.1437157e-01   4.8912777e-02
   6.1445960e-01   4.6824827e-02
   6.1454763e-01   4.4710554e-02
   6.1463567e-01   4.2571637e-02
   6.1472370e-01   4.0409776e-02
   6.1481173e-01   3.8226687e-02
   6.1489977e-01   3.6024104e-02
   6.1498780e-01   3.3803777e-02
   6.1507583e-01   3.1567468e-02
   6.1516387e-01   2.9316954e-02
   6.1525190e-01   2.7054021e-02
   6.1533994e-01   2.4780466e-02
   6.1542797e-01   2.2498095e-02
   6.1551600e-01   2.0208717e-02
   6.1560404e-01   1.7914150e-02
   6.1569207e-01   1.5616214e-02
   6.1578010e-01   1.3316732e-02
   6.1586814e-01   1.1017528e-02
   6.1595617e-01   8.7204246e-03
   6.1604421e-01   6.4272425e-03
   6.1613224e-01   4.1397992e-03
   6.1622027e-01   1.8599070e-03
   6.1630831e-01  -4.1062800e-04
   6.1639634e-01  -2.6700078e-03
   6.1648437e-01  -4.9164437e-03
   6.1657241e-01  -7.1481573e-03
   6.1666044e-01  -9.3633829e-03
   6.1674848e-01  -1.1560368e-02
   6.1683651e-01  -1.3737374e-02
   6.1692454e-01  -1.5892681e-02
   6.1701258e-01  -1.8024583e-02
   6.1710061e-01  -2.0131397e-02
   6.1718864e-01  -2.2211457e-02
   6.1727668e-01  -2.4263121e-02
   6.1736471e-01  -2.6284766e-02
   6.1745275e-01  -2.8274797e-02
   6.1754078e-01  -3.0231643e-02
   6.1762881e-01  -3.2153758e-02
   6.1771685e-01  -3.4039624e-02
   6.1780488e-01  -3.5887755e-02
   6.1789291e-01  -3.7696690e-02
   6.1798095e-01  -3.9465002e-02
   6.1806898e-01  -4.1191295e-02
   6.1815702e-01  -4.2874208e-02
   6.1824505e-01  -4.4512410e-02
   6.1833308e-01  -4.6104611e-02
   6.1842112e-01  -4.7649551e-02
   6.1850915e-01  -4.9146012e-02
   6.1859718e-01  -5.0592810e-02
   6.1868522e-01  -5.1988803e-02
   6.1877325e-01  -5.3332887e-02
   6.1886128e-01  -5.4623998e-02
   6.1894932e-01  -5.5861114e-02
   6.1903735e-01  -5.7043255e-02
   6.1912539e-01  -5.8169483e-02
   6.1921342e-01  -5.9238904e-02
   6.1930145e-01  -6.0250667e-02
   6.1938949e-01  -6.1203966e-02
   6.1947752e-01  -6.2098040e-02
   6.1956555e-01  -6.2932174e-02
   6.1965359e-01  -6.3705698e-02
   6.1974162e-01  -6.4417989e-02
   6.1982966e-01  -6.5068471e-02
   6.1991769e-01  -6.5656614e-02
   6.2000572e-01  -6.6181938e-02
   6.2009376e-01  -6.6644009e-02
   6.2018179e-01  -6.7042440e-02
   6.2026982e-01  -6.7376895e-02
   6.2035786e-01  -6.7647085e-02
   6.2044589e-01  -6.7852770e-02
   6.2053393e-01  -6.7993756e-02
   6.2062196e-01  -6.8069902e-02
   6.2070999e-01  -6.8081114e-02
   6.2079803e-01  -6.8027344e-02
   6.2088606e-01  -6.7908597e-02
   6.2097409e-01  -6.7724923e-02
   6.2106213e-01  -6.7476422e-02
   6.2115016e-01  -6.7163243e-02
   6.2123820e-01  -6.6785580e-02
   6.2132623e-01  -6.6343677e-02
   6.2141426e-01  -6.5837824e-02
   6.2150230e-01  -6.5268361e-02
   6.2159033e-01  -6.4635670e-02
   6.2167836e-01  -6.3940182e-02
   6.2176640e-01  -6.3182375e-02
   6.2185443e-01  -6.2362769e-02
   6.2194246e-01  -6.1481931e-02
   6.2203050e-01  -6.0540472e-02
   6.2211853e-01  -5.9539046e-02
   6.2220657e-01  -5.8478350e-02
   6.2229460e-01  -5.7359125e-02
   6.2238263e-01  -5.6182150e-02
   6.2247067e-01  -5.4948249e-02
   6.2255870e-01  -5.3658284e-02
   6.2264673e-01  -5.2313157e-02
   6.2273477e-01  -5.0913808e-02
   6.2282280e-01  -4.9461215e-02
   6.2291084e-01  -4.7956393e-02
   6.2299887e-01  -4.6400394e-02
   6.2308690e-01  -4.4794303e-02
   6.2317494e-01  -4.3139240e-02
   6.2326297e-01  -4.1436358e-02
   6.2335100e-01  -3.9686843e-02
   6.2343904e-01  -3.7891911e-02
   6.2352707e-01  -3.6052807e-02
   6.2361511e-01  -3.4170809e-02
   6.2370314e-01  -3.2247218e-02
   6.2379117e-01  -3.0283364e-02
   6.2387921e-01  -2.8280603e-02
   6.2396724e-01  -2.6240314e-02
   6.2405527e-01  -2.4163900e-02
   6.2414331e-01  -2.2052788e-02
   6.2423134e-01  -1.9908422e-02
   6.2431938e-01  -1.7732268e-02
   6.2440741e-01  -1.5525811e-02
   6.2449544e-01  -1.3290552e-02
   6.2458348e-01  -1.1028008e-02
   6.2467151e-01  -8.7397100e-03
   6.2475954e-01  -6.4272047e-03
   6.2484758e-01  -4.0920488e-03
   6.2493561e-01  -1.7358107e-03
   6.2502365e-01   6.3993192e-04
   6.2511168e-01   3.0335931e-03
   6.2519971e-01   5.4435800e-03
   6.2528775e-01   7.8682941e-03
   6.2537578e-01   1.0306132e-02
   6.2546381e-01   1.2755489e-02
   6.2555185e-01   1.5214757e-02
   6.2563988e-01   1.7682328e-02
   6.2572791e-01   2.0156595e-02
   6.2581595e-01   2.2635953e-02
   6.2590398e-01   2.5118801e-02
   6.2599202e-01   2.7603543e-02
   6.2608005e-01   3.0088587e-02
   6.2616808e-01   3.2572352e-02
   6.2625612e-01   3.5053262e-02
   6.2634415e-01   3.7529753e-02
   6.2643218e-01   4.0000271e-02
   6.2652022e-01   4.2463276e-02
   6.2660825e-01   4.4917239e-02
   6.2669629e-01   4.7360649e-02
   6.2678432e-01   4.9792007e-02
   6.2687235e-01   5.2209835e-02
   6.2696039e-01   5.4612672e-02
   6.2704842e-01   5.6999074e-02
   6.2713645e-01   5.9367621e-02
   6.2722449e-01   6.1716912e-02
   6.2731252e-01   6.4045572e-02
   6.2740056e-01   6.6352246e-02
   6.2748859e-01   6.8635607e-02
   6.2757662e-01   7.0894351e-02
   6.2766466e-01   7.3127202e-02
   6.2775269e-01   7.5332914e-02
   6.2784072e-01   7.7510266e-02
   6.2792876e-01   7.9658069e-02
   6.2801679e-01   8.1775165e-02
   6.2810483e-01   8.3860424e-02
   6.2819286e-01   8.5912752e-02
   6.2828089e-01   8.7931086e-02
   6.2836893e-01   8.9914398e-02
   6.2845696e-01   9.1861693e-02
   6.2854499e-01   9.3772013e-02
   6.2863303e-01   9.5644434e-02
   6.2872106e-01   9.7478070e-02
   6.2880910e-01   9.9272072e-02
   6.2889713e-01   1.0102563e-01
   6.2898516e-01   1.0273796e-01
   6.2907320e-01   1.0440835e-01
   6.2916123e-01   1.0603608e-01
   6.2924926e-01   1.0762051e-01
   6.2933730e-01   1.0916102e-01
   6.2942533e-01   1.1065704e-01
   6.2951336e-01   1.1210802e-01
   6.2960140e-01   1.1351349e-01
   6.2968943e-01   1.1487299e-01
   6.2977747e-01   1.1618610e-01
   6.2986550e-01   1.1745246e-01
   6.2995353e-01   1.1867175e-01
   6.3004157e-01   1.1984367e-01
   6.3012960e-01   1.2096800e-01
   6.3021763e-01   1.2204453e-01
   6.3030567e-01   1.2307310e-01
   6.3039370e-01   1.2405359e-01
   6.3048174e-01   1.2498595e-01
   6.3056977e-01   1.2587013e-01
   6.3065780e-01   1.2670614e-01
   6.3074584e-01   1.2749405e-01
   6.3083387e-01   1.2823394e-01
   6.3092190e-01   1.2892595e-01
   6.3100994e-01   1.2957026e-01
   6.3109797e-01   1.3016709e-01
   6.3118601e-01   1.3071669e-01
   6.3127404e-01   1.3121937e-01
   6.3136207e-01   1.3167546e-01
   6.3145011e-01   1.3208533e-01
   6.3153814e-01   1.3244942e-01
   6.3162617e-01   1.3276816e-01
   6.3171421e-01   1.3304205e-01
   6.3180224e-01   1.3327162e-01
   6.3189028e-01   1.3345743e-01
   6.3197831e-01   1.3360009e-01
   6.3206634e-01   1.3370024e-01
   6.3215438e-01   1.3375853e-01
   6.3224241e-01   1.3377568e-01
   6.3233044e-01   1.3375242e-01
   6.3241848e-01   1.3368952e-01
   6.3250651e-01   1.3358778e-01
   6.3259455e-01   1.3344803e-01
   6.3268258e-01   1.3327113e-01
   6.3277061e-01   1.3305798e-01
   6.3285865e-01   1.3280948e-01
   6.3294668e-01   1.3252658e-01
   6.3303471e-01   1.3221026e-01
   6.3312275e-01   1.3186149e-01
   6.3321078e-01   1.3148131e-01
   6.3329881e-01   1.3107074e-01
   6.3338685e-01   1.3063087e-01
   6.3347488e-01   1.3016275e-01
   6.3356292e-01   1.2966751e-01
   6.3365095e-01   1.2914626e-01
   6.3373898e-01   1.2860014e-01
   6.3382702e-01   1.2803030e-01
   6.3391505e-01   1.2743791e-01
   6.3400308e-01   1.2682416e-01
   6.3409112e-01   1.2619025e-01
   6.3417915e-01   1.2553738e-01
   6.3426719e-01   1.2486676e-01
   6.3435522e-01   1.2417964e-01
   6.3444325e-01   1.2347724e-01
   6.3453129e-01   1.2276080e-01
   6.3461932e-01   1.2203158e-01
   6.3470735e-01   1.2129083e-01
   6.3479539e-01   1.2053979e-01
   6.3488342e-01   1.1977974e-01
   6.3497146e-01   1.1901193e-01
   6.3505949e-01   1.1823761e-01
   6.3514752e-01   1.1745804e-01
   6.3523556e-01   1.1667447e-01
   6.3532359e-01   1.1588816e-01
   6.3541162e-01   1.1510034e-01
   6.3549966e-01   1.1431226e-01
   6.3558769e-01   1.1352514e-01
   6.3567573e-01   1.1274019e-01
   6.3576376e-01   1.1195863e-01
   6.3585179e-01   1.1118167e-01
   6.3593983e-01   1.1041047e-01
   6.3602786e-01   1.0964622e-01
   6.3611589e-01   1.0889006e-01
   6.3620393e-01   1.0814315e-01
   6.3629196e-01   1.0740660e-01
   6.3637999e-01   1.0668152e-01
   6.3646803e-01   1.0596899e-01
   6.3655606e-01   1.0527008e-01
   6.3664410e-01   1.0458584e-01
   6.3673213e-01   1.0391728e-01
   6.3682016e-01   1.0326540e-01
   6.3690820e-01   1.0263117e-01
   6.3699623e-01   1.0201555e-01
   6.3708426e-01   1.0141945e-01
   6.3717230e-01   1.0084377e-01
   6.3726033e-01   1.0028937e-01
   6.3734837e-01   9.9757092e-02
   6.3743640e-01   9.9247737e-02
   6.3752443e-01   9.8762084e-02
   6.3761247e-01   9.8300876e-02
   6.3770050e-01   9.7864825e-02
   6.3778853e-01   9.7454608e-02
   6.3787657e-01   9.7070871e-02
   6.3796460e-01   9.6714224e-02
   6.3805264e-01   9.6385242e-02
   6.3814067e-01   9.6084463e-02
   6.3822870e-01   9.5812392e-02
   6.3831674e-01   9.5569493e-02
   6.3840477e-01   9.5356196e-02
   6.3849280e-01   9.5172892e-02
   6.3858084e-01   9.5019932e-02
   6.3866887e-01   9.4897630e-02
   6.3875691e-01   9.4806261e-02
   6.3884494e-01   9.4746060e-02
   6.3893297e-01   9.4717221e-02
   6.3902101e-01   9.4719901e-02
   6.3910904e-01   9.4754214e-02
   6.3919707e-01   9.4820234e-02
   6.3928511e-01   9.4917995e-02
   6.3937314e-01   9.5047490e-02
   6.3946118e-01   9.5208671e-02
   6.3954921e-01   9.5401449e-02
   6.3963724e-01   9.5625694e-02
   6.3972528e-01   9.5881235e-02
   6.3981331e-01   9.6167861e-02
   6.3990134e-01   9.6485319e-02
   6.3998938e-01   9.6833316e-02
   6.4007741e-01   9.7211518e-02
   6.4016544e-01   9.7619552e-02
   6.4025348e-01   9.8057004e-02
   6.4034151e-01   9.8523421e-02
   6.4042955e-01   9.9018309e-02
   6.4051758e-01   9.9541136e-02
   6.4060561e-01   1.0009133e-01
   6.4069365e-01   1.0066829e-01
   6.4078168e-01   1.0127136e-01
   6.4086971e-01   1.0189986e-01
   6.4095775e-01   1.0255306e-01
   6.4104578e-01   1.0323022e-01
   6.4113382e-01   1.0393054e-01
   6.4122185e-01   1.0465320e-01
   6.4130988e-01   1.0539732e-01
   6.4139792e-01   1.0616202e-01
   6.4148595e-01   1.0694637e-01
   6.4157398e-01   1.0774941e-01
   6.4166202e-01   1.0857015e-01
   6.4175005e-01   1.0940757e-01
   6.4183809e-01   1.1026061e-01
   6.4192612e-01   1.1112820e-01
   6.4201415e-01   1.1200923e-01
   6.4210219e-01   1.1290257e-01
   6.4219022e-01   1.1380706e-01
   6.4227825e-01   1.1472151e-01
   6.4236629e-01   1.1564471e-01
   6.4245432e-01   1.1657545e-01
   6.4254236e-01   1.1751245e-01
   6.4263039e-01   1.1845445e-01
   6.4271842e-01   1.1940017e-01
   6.4280646e-01   1.2034828e-01
   6.4289449e-01   1.2129747e-01
   6.4298252e-01   1.2224638e-01
   6.4307056e-01   1.2319367e-01
   6.4315859e-01   1.2413795e-01
   6.4324663e-01   1.2507786e-01
   6.4333466e-01   1.2601198e-01
   6.4342269e-01   1.2693893e-01
   6.4351073e-01   1.2785729e-01
   6.4359876e-01   1.2876563e-01
   6.4368679e-01   1.2966254e-01
   6.4377483e-01   1.3054659e-01
   6.4386286e-01   1.3141634e-01
   6.4395089e-01   1.3227036e-01
   6.4403893e-01   1.3310721e-01
   6.4412696e-01   1.3392547e-01
   6.4421500e-01   1.3472370e-01
   6.4430303e-01   1.3550047e-01
   6.4439106e-01   1.3625437e-01
   6.4447910e-01   1.3698397e-01
   6.4456713e-01   1.3768787e-01
   6.4465516e-01   1.3836467e-01
   6.4474320e-01   1.3901298e-01
   6.4483123e-01   1.3963142e-01
   6.4491927e-01   1.4021864e-01
   6.4500730e-01   1.4077328e-01
   6.4509533e-01   1.4129401e-01
   6.4518337e-01   1.4177951e-01
   6.4527140e-01   1.4222850e-01
   6.4535943e-01   1.4263968e-01
   6.4544747e-01   1.4301181e-01
   6.4553550e-01   1.4334366e-01
   6.4562354e-01   1.4363401e-01
   6.4571157e-01   1.4388168e-01
   6.4579960e-01   1.4408552e-01
   6.4588764e-01   1.4424438e-01
   6.4597567e-01   1.4435718e-01
   6.4606370e-01   1.4442285e-01
   6.4615174e-01   1.4444033e-01
   6.4623977e-01   1.4440862e-01
   6.4632781e-01   1.4432676e-01
   6.4641584e-01   1.4419380e-01
   6.4650387e-01   1.4400883e-01
   6.4659191e-01   1.4377100e-01
   6.4667994e-01   1.4347946e-01
   6.4676797e-01   1.4313344e-01
   6.4685601e-01   1.4273218e-01
   6.4694404e-01   1.4227498e-01
   6.4703208e-01   1.4176116e-01
   6.4712011e-01   1.4119010e-01
   6.4720814e-01   1.4056122e-01
   6.4729618e-01   1.3987398e-01
   6.4738421e-01   1.3912790e-01
   6.4747224e-01   1.3832252e-01
   6.4756028e-01   1.3745745e-01
   6.4764831e-01   1.3653234e-01
   6.4773634e-01   1.3554688e-01
   6.4782438e-01   1.3450082e-01
   6.4791241e-01   1.3339395e-01
   6.4800045e-01   1.3222613e-01
   6.4808848e-01   1.3099723e-01
   6.4817651e-01   1.2970722e-01
   6.4826455e-01   1.2835609e-01
   6.4835258e-01   1.2694389e-01
   6.4844061e-01   1.2547071e-01
   6.4852865e-01   1.2393672e-01
   6.4861668e-01   1.2234212e-01
   6.4870472e-01   1.2068718e-01
   6.4879275e-01   1.1897219e-01
   6.4888078e-01   1.1719753e-01
   6.4896882e-01   1.1536363e-01
   6.4905685e-01   1.1347095e-01
   6.4914488e-01   1.1152001e-01
   6.4923292e-01   1.0951141e-01
   6.4932095e-01   1.0744577e-01
   6.4940899e-01   1.0532379e-01
   6.4949702e-01   1.0314619e-01
   6.4958505e-01   1.0091379e-01
   6.4967309e-01   9.8627412e-02
   6.4976112e-01   9.6287970e-02
   6.4984915e-01   9.3896411e-02
   6.4993719e-01   9.1453739e-02
   6.5002522e-01   8.8961009e-02
   6.5011326e-01   8.6419326e-02
   6.5020129e-01   8.3829846e-02
   6.5028932e-01   8.1193776e-02
   6.5037736e-01   7.8512372e-02
   6.5046539e-01   7.5786938e-02
   6.5055342e-01   7.3018828e-02
   6.5064146e-01   7.0209441e-02
   6.5072949e-01   6.7360224e-02
   6.5081752e-01   6.4472670e-02
   6.5090556e-01   6.1548317e-02
   6.5099359e-01   5.8588747e-02
   6.5108163e-01   5.5595586e-02
   6.5116966e-01   5.2570502e-02
   6.5125769e-01   4.9515204e-02
   6.5134573e-01   4.6431442e-02
   6.5143376e-01   4.3321005e-02
   6.5152179e-01   4.0185720e-02
   6.5160983e-01   3.7027451e-02
   6.5169786e-01   3.3848099e-02
   6.5178590e-01   3.0649600e-02
   6.5187393e-01   2.7433922e-02
   6.5196196e-01   2.4203065e-02
   6.5205000e-01   2.0959062e-02
   6.5213803e-01   1.7703974e-02
   6.5222606e-01   1.4439891e-02
   6.5231410e-01   1.1168931e-02
   6.5240213e-01   7.8932342e-03
   6.5249017e-01   4.6149681e-03
   6.5257820e-01   1.3363214e-03
   6.5266623e-01  -1.9404959e-03
   6.5275427e-01  -5.2132542e-03
   6.5284230e-01  -8.4797060e-03
   6.5293033e-01  -1.1737587e-02
   6.5301837e-01  -1.4984618e-02
   6.5310640e-01  -1.8218508e-02
   6.5319444e-01  -2.1436951e-02
   6.5328247e-01  -2.4637634e-02
   6.5337050e-01  -2.7818235e-02
   6.5345854e-01  -3.0976424e-02
   6.5354657e-01  -3.4109867e-02
   6.5363460e-01  -3.7216227e-02
   6.5372264e-01  -4.0293164e-02
   6.5381067e-01  -4.3338339e-02
   6.5389871e-01  -4.6349416e-02
   6.5398674e-01  -4.9324059e-02
   6.5407477e-01  -5.2259942e-02
   6.5416281e-01  -5.5154742e-02
   6.5425084e-01  -5.8006146e-02
   6.5433887e-01  -6.0811853e-02
   6.5442691e-01  -6.3569572e-02
   6.5451494e-01  -6.6277028e-02
   6.5460297e-01  -6.8931961e-02
   6.5469101e-01  -7.1532128e-02
   6.5477904e-01  -7.4075306e-02
   6.5486708e-01  -7.6559292e-02
   6.5495511e-01  -7.8981908e-02
   6.5504314e-01  -8.1340998e-02
   6.5513118e-01  -8.3634433e-02
   6.5521921e-01  -8.5860112e-02
   6.5530724e-01  -8.8015965e-02
   6.5539528e-01  -9.0099951e-02
   6.5548331e-01  -9.2110063e-02
   6.5557135e-01  -9.4044329e-02
   6.5565938e-01  -9.5900812e-02
   6.5574741e-01  -9.7677614e-02
   6.5583545e-01  -9.9372876e-02
   6.5592348e-01  -1.0098478e-01
   6.5601151e-01  -1.0251155e-01
   6.5609955e-01  -1.0395146e-01
   6.5618758e-01  -1.0530281e-01
   6.5627562e-01  -1.0656398e-01
   6.5636365e-01  -1.0773337e-01
   6.5645168e-01  -1.0880944e-01
   6.5653972e-01  -1.0979070e-01
   6.5662775e-01  -1.1067572e-01
   6.5671578e-01  -1.1146312e-01
   6.5680382e-01  -1.1215156e-01
   6.5689185e-01  -1.1273979e-01
   6.5697989e-01  -1.1322658e-01
   6.5706792e-01  -1.1361078e-01
   6.5715595e-01  -1.1389131e-01
   6.5724399e-01  -1.1406713e-01
   6.5733202e-01  -1.1413727e-01
   6.5742005e-01  -1.1410083e-01
   6.5750809e-01  -1.1395696e-01
   6.5759612e-01  -1.1370490e-01
   6.5768416e-01  -1.1334393e-01
   6.5777219e-01  -1.1287341e-01
   6.5786022e-01  -1.1229276e-01
   6.5794826e-01  -1.1160150e-01
   6.5803629e-01  -1.1079917e-01
   6.5812432e-01  -1.0988542e-01
   6.5821236e-01  -1.0885995e-01
   6.5830039e-01  -1.0772254e-01
   6.5838842e-01  -1.0647304e-01
   6.5847646e-01  -1.0511138e-01
   6.5856449e-01  -1.0363755e-01
   6.5865253e-01  -1.0205163e-01
   6.5874056e-01  -1.0035375e-01
   6.5882859e-01  -9.8544140e-02
   6.5891663e-01  -9.6623088e-02
   6.5900466e-01  -9.4590964e-02
   6.5909269e-01  -9.2448210e-02
   6.5918073e-01  -9.0195346e-02
   6.5926876e-01  -8.7832965e-02
   6.5935680e-01  -8.5361735e-02
   6.5944483e-01  -8.2782401e-02
   6.5953286e-01  -8.0095780e-02
   6.5962090e-01  -7.7302766e-02
   6.5970893e-01  -7.4404329e-02
   6.5979696e-01  -7.1401510e-02
   6.5988500e-01  -6.8295426e-02
   6.5997303e-01  -6.5087269e-02
   6.6006107e-01  -6.1778302e-02
   6.6014910e-01  -5.8369862e-02
   6.6023713e-01  -5.4863359e-02
   6.6032517e-01  -5.1260274e-02
   6.6041320e-01  -4.7562159e-02
   6.6050123e-01  -4.3770637e-02
   6.6058927e-01  -3.9887402e-02
   6.6067730e-01  -3.5914214e-02
   6.6076534e-01  -3.1852905e-02
   6.6085337e-01  -2.7705371e-02
   6.6094140e-01  -2.3473578e-02
   6.6102944e-01  -1.9159553e-02
   6.6111747e-01  -1.4765392e-02
   6.6120550e-01  -1.0293252e-02
   6.6129354e-01  -5.7453523e-03
   6.6138157e-01  -1.1239741e-03
   6.6146961e-01   3.5685416e-03
   6.6155764e-01   8.3297953e-03
   6.6164567e-01   1.3157330e-02
   6.6173371e-01   1.8048632e-02
   6.6182174e-01   2.3001134e-02
   6.6190977e-01   2.8012215e-02
   6.6199781e-01   3.3079202e-02
   6.6208584e-01   3.8199371e-02
   6.6217387e-01   4.3369950e-02
   6.6226191e-01   4.8588120e-02
   6.6234994e-01   5.3851017e-02
   6.6243798e-01   5.9155730e-02
   6.6252601e-01   6.4499309e-02
   6.6261404e-01   6.9878763e-02
   6.6270208e-01   7.5291060e-02
   6.6279011e-01   8.0733134e-02
   6.6287814e-01   8.6201881e-02
   6.6296618e-01   9.1694166e-02
   6.6305421e-01   9.7206821e-02
   6.6314225e-01   1.0273665e-01
   6.6323028e-01   1.0828043e-01
   6.6331831e-01   1.1383490e-01
   6.6340635e-01   1.1939680e-01
   6.6349438e-01   1.2496283e-01
   6.6358241e-01   1.3052967e-01
   6.6367045e-01   1.3609398e-01
   6.6375848e-01   1.4165244e-01
   6.6384652e-01   1.4720166e-01
   6.6393455e-01   1.5273827e-01
   6.6402258e-01   1.5825890e-01
   6.6411062e-01   1.6376015e-01
   6.6419865e-01   1.6923863e-01
   6.6428668e-01   1.7469093e-01
   6.6437472e-01   1.8011367e-01
   6.6446275e-01   1.8550344e-01
   6.6455079e-01   1.9085685e-01
   6.6463882e-01   1.9617051e-01
   6.6472685e-01   2.0144104e-01
   6.6481489e-01   2.0666506e-01
   6.6490292e-01   2.1183923e-01
   6.6499095e-01   2.1696020e-01
   6.6507899e-01   2.2202464e-01
   6.6516702e-01   2.2702924e-01
   6.6525505e-01   2.3197071e-01
   6.6534309e-01   2.3684579e-01
   6.6543112e-01   2.4165124e-01
   6.6551916e-01   2.4638385e-01
   6.6560719e-01   2.5104042e-01
   6.6569522e-01   2.5561782e-01
   6.6578326e-01   2.6011292e-01
   6.6587129e-01   2.6452265e-01
   6.6595932e-01   2.6884394e-01
   6.6604736e-01   2.7307381e-01
   6.6613539e-01   2.7720928e-01
   6.6622343e-01   2.8124743e-01
   6.6631146e-01   2.8518540e-01
   6.6639949e-01   2.8902034e-01
   6.6648753e-01   2.9274950e-01
   6.6657556e-01   2.9637013e-01
   6.6666359e-01   2.9987957e-01
   6.6675163e-01   3.0327520e-01
   6.6683966e-01   3.0655445e-01
   6.6692770e-01   3.0971483e-01
   6.6701573e-01   3.1275389e-01
   6.6710376e-01   3.1566925e-01
   6.6719180e-01   3.1845859e-01
   6.6727983e-01   3.2111967e-01
   6.6736786e-01   3.2365029e-01
   6.6745590e-01   3.2604835e-01
   6.6754393e-01   3.2831180e-01
   6.6763197e-01   3.3043865e-01
   6.6772000e-01   3.3242701e-01
   6.6780803e-01   3.3427506e-01
   6.6789607e-01   3.3598103e-01
   6.6798410e-01   3.3754325e-01
   6.6807213e-01   3.3896013e-01
   6.6816017e-01   3.4023014e-01
   6.6824820e-01   3.4135185e-01
   6.6833624e-01   3.4232390e-01
   6.6842427e-01   3.4314502e-01
   6.6851230e-01   3.4381401e-01
   6.6860034e-01   3.4432977e-01
   6.6868837e-01   3.4469127e-01
   6.6877640e-01   3.4489759e-01
   6.6886444e-01   3.4494787e-01
   6.6895247e-01   3.4484135e-01
   6.6904050e-01   3.4457735e-01
   6.6912854e-01   3.4415530e-01
   6.6921657e-01   3.4357471e-01
   6.6930461e-01   3.4283516e-01
   6.6939264e-01   3.4193634e-01
   6.6948067e-01   3.4087803e-01
   6.6956871e-01   3.3966009e-01
   6.6965674e-01   3.3828249e-01
   6.6974477e-01   3.3674528e-01
   6.6983281e-01   3.3504860e-01
   6.6992084e-01   3.3319268e-01
   6.7000888e-01   3.3117785e-01
   6.7009691e-01   3.2900453e-01
   6.7018494e-01   3.2667323e-01
   6.7027298e-01   3.2418455e-01
   6.7036101e-01   3.2153918e-01
   6.7044904e-01   3.1873791e-01
   6.7053708e-01   3.1578162e-01
   6.7062511e-01   3.1267126e-01
   6.7071315e-01   3.0940790e-01
   6.7080118e-01   3.0599269e-01
   6.7088921e-01   3.0242685e-01
   6.7097725e-01   2.9871171e-01
   6.7106528e-01   2.9484869e-01
   6.7115331e-01   2.9083928e-01
   6.7124135e-01   2.8668507e-01
   6.7132938e-01   2.8238773e-01
   6.7141742e-01   2.7794902e-01
   6.7150545e-01   2.7337077e-01
   6.7159348e-01   2.6865491e-01
   6.7168152e-01   2.6380344e-01
   6.7176955e-01   2.5881846e-01
   6.7185758e-01   2.5370212e-01
   6.7194562e-01   2.4845666e-01
   6.7203365e-01   2.4308442e-01
   6.7212169e-01   2.3758778e-01
   6.7220972e-01   2.3196922e-01
   6.7229775e-01   2.2623128e-01
   6.7238579e-01   2.2037659e-01
   6.7247382e-01   2.1440782e-01
   6.7256185e-01   2.0832773e-01
   6.7264989e-01   2.0213915e-01
   6.7273792e-01   1.9584497e-01
   6.7282595e-01   1.8944814e-01
   6.7291399e-01   1.8295167e-01
   6.7300202e-01   1.7635864e-01
   6.7309006e-01   1.6967219e-01
   6.7317809e-01   1.6289550e-01
   6.7326612e-01   1.5603184e-01
   6.7335416e-01   1.4908449e-01
   6.7344219e-01   1.4205681e-01
   6.7353022e-01   1.3495220e-01
   6.7361826e-01   1.2777411e-01
   6.7370629e-01   1.2052604e-01
   6.7379433e-01   1.1321153e-01
   6.7388236e-01   1.0583415e-01
   6.7397039e-01   9.8397532e-02
   6.7405843e-01   9.0905324e-02
   6.7414646e-01   8.3361222e-02
   6.7423449e-01   7.5768952e-02
   6.7432253e-01   6.8132270e-02
   6.7441056e-01   6.0454960e-02
   6.7449860e-01   5.2740836e-02
   6.7458663e-01   4.4993733e-02
   6.7467466e-01   3.7217509e-02
   6.7476270e-01   2.9416042e-02
   6.7485073e-01   2.1593228e-02
   6.7493876e-01   1.3752978e-02
   6.7502680e-01   5.8992149e-03
   6.7511483e-01  -1.9641262e-03
   6.7520287e-01  -9.8331022e-03
   6.7529090e-01  -1.7703764e-02
   6.7537893e-01  -2.5572159e-02
   6.7546697e-01  -3.3434331e-02
   6.7555500e-01  -4.1286328e-02
   6.7564303e-01  -4.9124198e-02
   6.7573107e-01  -5.6943997e-02
   6.7581910e-01  -6.4741785e-02
   6.7590714e-01  -7.2513635e-02
   6.7599517e-01  -8.0255632e-02
   6.7608320e-01  -8.7963874e-02
   6.7617124e-01  -9.5634476e-02
   6.7625927e-01  -1.0326357e-01
   6.7634730e-01  -1.1084732e-01
   6.7643534e-01  -1.1838190e-01
   6.7652337e-01  -1.2586350e-01
   6.7661140e-01  -1.3328838e-01
   6.7669944e-01  -1.4065278e-01
   6.7678747e-01  -1.4795301e-01
   6.7687551e-01  -1.5518538e-01
   6.7696354e-01  -1.6234627e-01
   6.7705157e-01  -1.6943207e-01
   6.7713961e-01  -1.7643924e-01
   6.7722764e-01  -1.8336426e-01
   6.7731567e-01  -1.9020365e-01
   6.7740371e-01  -1.9695399e-01
   6.7749174e-01  -2.0361191e-01
   6.7757978e-01  -2.1017408e-01
   6.7766781e-01  -2.1663724e-01
   6.7775584e-01  -2.2299815e-01
   6.7784388e-01  -2.2925366e-01
   6.7793191e-01  -2.3540066e-01
   6.7801994e-01  -2.4143610e-01
   6.7810798e-01  -2.4735700e-01
   6.7819601e-01  -2.5316043e-01
   6.7828405e-01  -2.5884353e-01
   6.7837208e-01  -2.6440351e-01
   6.7846011e-01  -2.6983764e-01
   6.7854815e-01  -2.7514326e-01
   6.7863618e-01  -2.8031778e-01
   6.7872421e-01  -2.8535868e-01
   6.7881225e-01  -2.9026353e-01
   6.7890028e-01  -2.9502994e-01
   6.7898832e-01  -2.9965563e-01
   6.7907635e-01  -3.0413836e-01
   6.7916438e-01  -3.0847601e-01
   6.7925242e-01  -3.1266650e-01
   6.7934045e-01  -3.1670785e-01
   6.7942848e-01  -3.2059816e-01
   6.7951652e-01  -3.2433561e-01
   6.7960455e-01  -3.2791845e-01
   6.7969258e-01  -3.3134503e-01
   6.7978062e-01  -3.3461378e-01
   6.7986865e-01  -3.3772321e-01
   6.7995669e-01  -3.4067191e-01
   6.8004472e-01  -3.4345857e-01
   6.8013275e-01  -3.4608196e-01
   6.8022079e-01  -3.4854093e-01
   6.8030882e-01  -3.5083443e-01
   6.8039685e-01  -3.5296150e-01
   6.8048489e-01  -3.5492124e-01
   6.8057292e-01  -3.5671287e-01
   6.8066096e-01  -3.5833569e-01
   6.8074899e-01  -3.5978908e-01
   6.8083702e-01  -3.6107252e-01
   6.8092506e-01  -3.6218556e-01
   6.8101309e-01  -3.6312787e-01
   6.8110112e-01  -3.6389919e-01
   6.8118916e-01  -3.6449933e-01
   6.8127719e-01  -3.6492823e-01
   6.8136523e-01  -3.6518590e-01
   6.8145326e-01  -3.6527241e-01
   6.8154129e-01  -3.6518797e-01
   6.8162933e-01  -3.6493283e-01
   6.8171736e-01  -3.6450737e-01
   6.8180539e-01  -3.6391201e-01
   6.8189343e-01  -3.6314730e-01
   6.8198146e-01  -3.6221384e-01
   6.8206950e-01  -3.6111234e-01
   6.8215753e-01  -3.5984357e-01
   6.8224556e-01  -3.5840842e-01
   6.8233360e-01  -3.5680782e-01
   6.8242163e-01  -3.5504281e-01
   6.8250966e-01  -3.5311451e-01
   6.8259770e-01  -3.5102409e-01
   6.8268573e-01  -3.4877284e-01
   6.8277377e-01  -3.4636210e-01
   6.8286180e-01  -3.4379329e-01
   6.8294983e-01  -3.4106793e-01
   6.8303787e-01  -3.3818757e-01
   6.8312590e-01  -3.3515387e-01
   6.8321393e-01  -3.3196856e-01
   6.8330197e-01  -3.2863342e-01
   6.8339000e-01  -3.2515030e-01
   6.8347803e-01  -3.2152115e-01
   6.8356607e-01  -3.1774795e-01
   6.8365410e-01  -3.1383277e-01
   6.8374214e-01  -3.0977772e-01
   6.8383017e-01  -3.0558499e-01
   6.8391820e-01  -3.0125683e-01
   6.8400624e-01  -2.9679555e-01
   6.8409427e-01  -2.9220350e-01
   6.8418230e-01  -2.8748311e-01
   6.8427034e-01  -2.8263685e-01
   6.8435837e-01  -2.7766723e-01
   6.8444641e-01  -2.7257684e-01
   6.8453444e-01  -2.6736831e-01
   6.8462247e-01  -2.6204430e-01
   6.8471051e-01  -2.5660753e-01
   6.8479854e-01  -2.5106075e-01
   6.8488657e-01  -2.4540679e-01
   6.8497461e-01  -2.3964847e-01
   6.8506264e-01  -2.3378867e-01
   6.8515068e-01  -2.2783032e-01
   6.8523871e-01  -2.2177636e-01
   6.8532674e-01  -2.1562978e-01
   6.8541478e-01  -2.0939359e-01
   6.8550281e-01  -2.0307083e-01
   6.8559084e-01  -1.9666458e-01
   6.8567888e-01  -1.9017793e-01
   6.8576691e-01  -1.8361398e-01
   6.8585495e-01  -1.7697589e-01
   6.8594298e-01  -1.7026680e-01
   6.8603101e-01  -1.6348989e-01
   6.8611905e-01  -1.5664836e-01
   6.8620708e-01  -1.4974538e-01
   6.8629511e-01  -1.4278419e-01
   6.8638315e-01  -1.3576800e-01
   6.8647118e-01  -1.2870004e-01
   6.8655922e-01  -1.2158355e-01
   6.8664725e-01  -1.1442175e-01
   6.8673528e-01  -1.0721789e-01
   6.8682332e-01  -9.9975198e-02
   6.8691135e-01  -9.2696920e-02
   6.8699938e-01  -8.5386281e-02
   6.8708742e-01  -7.8046505e-02
   6.8717545e-01  -7.0680808e-02
   6.8726348e-01  -6.3292397e-02
   6.8735152e-01  -5.5884464e-02
   6.8743955e-01  -4.8460191e-02
   6.8752759e-01  -4.1022743e-02
   6.8761562e-01  -3.3575267e-02
   6.8770365e-01  -2.6120893e-02
   6.8779169e-01  -1.8662728e-02
   6.8787972e-01  -1.1203859e-02
   6.8796775e-01  -3.7473471e-03
   6.8805579e-01   3.7037715e-03
   6.8814382e-01   1.1146488e-02
   6.8823186e-01   1.8577822e-02
   6.8831989e-01   2.5994825e-02
   6.8840792e-01   3.3394578e-02
   6.8849596e-01   4.0774199e-02
   6.8858399e-01   4.8130838e-02
   6.8867202e-01   5.5461683e-02
   6.8876006e-01   6.2763960e-02
   6.8884809e-01   7.0034931e-02
   6.8893613e-01   7.7271904e-02
   6.8902416e-01   8.4472225e-02
   6.8911219e-01   9.1633283e-02
   6.8920023e-01   9.8752513e-02
   6.8928826e-01   1.0582740e-01
   6.8937629e-01   1.1285546e-01
   6.8946433e-01   1.1983427e-01
   6.8955236e-01   1.2676146e-01
   6.8964040e-01   1.3363470e-01
   6.8972843e-01   1.4045171e-01
   6.8981646e-01   1.4721027e-01
   6.8990450e-01   1.5390821e-01
   6.8999253e-01   1.6054341e-01
   6.9008056e-01   1.6711380e-01


==> R_spectrum.dat <==
   5.0000000e+01   1.0000000e-01
   6.0000000e+00   1.0000000e-01
   1.9000000e+01   1.0000000e-01
  -3.0000000e+00   1.0000000e-01
  -3.8000000e+01   1.0000000e-01
   2.0000000e+00   1.0000000e-01
   3.4000000e+01   1.0000000e-01
  -2.7000000e+01   1.0000000e-01
  -1.8000000e+01   1.0000000e-01
   3.5000000e+01   1.0000000e-01


==> admm_est_1.dat <==
   1.0000000e+00  -1.0425348e+00
   2.0000000e+00  -8.0675673e-02
   3.0000000e+00   2.2248250e-01
   4.0000000e+00  -7.1658443e-01
   5.0000000e+00  -2.0904160e+00
   6.0000000e+00  -2.5999261e+00
   7.0000000e+00  -1.4966971e+00
   8.0000000e+00   8.0840474e-01
   9.0000000e+00   2.7730050e+00
   1.0000000e+01   3.2682936e+00
   1.1000000e+01   2.3671532e+00
   1.2000000e+01   1.3122453e+00
   1.3000000e+01   1.1027327e+00
   1.4000000e+01   1.7828273e+00
   1.5000000e+01   2.3482244e+00
   1.6000000e+01   1.7972369e+00
   1.7000000e+01  -2.2887068e-02
   1.8000000e+01  -1.8847250e+00
   1.9000000e+01  -2.5942233e+00
   2.0000000e+01  -2.1293323e+00
   2.1000000e+01  -1.2119359e+00
   2.2000000e+01  -1.0300347e+00
   2.3000000e+01  -1.9696461e+00
   2.4000000e+01  -3.0323747e+00
   2.5000000e+01  -2.8836330e+00
   2.6000000e+01  -1.2849629e+00
   2.7000000e+01   1.0538643e+00
   2.8000000e+01   2.6239340e+00
   2.9000000e+01   2.5749926e+00
   3.0000000e+01   1.4151145e+00
   3.1000000e+01   3.9902202e-01
   3.2000000e+01   4.1808626e-01
   3.3000000e+01   1.1549224e+00
   3.4000000e+01   1.5482602e+00
   3.5000000e+01   1.0139156e+00
   3.6000000e+01  -1.1532686e-01
   3.7000000e+01  -7.9335255e-01
   3.8000000e+01  -7.9009413e-02
   3.9000000e+01   1.4422179e+00
   4.0000000e+01   2.3791396e+00
   4.1000000e+01   1.8043891e+00
   4.2000000e+01  -2.3199596e-01
   4.3000000e+01  -2.4294405e+00
   4.4000000e+01  -3.2818938e+00
   4.5000000e+01  -2.6562049e+00
   4.6000000e+01  -1.5464177e+00
   4.7000000e+01  -1.0586211e+00
   4.8000000e+01  -1.5261246e+00
   4.9000000e+01  -2.1246871e+00
   5.0000000e+01  -1.6945098e+00


==> admm_est_2.dat <==
   1.0000000e+00  -1.3095334e+00
   2.0000000e+00  -4.9256946e-01
   3.0000000e+00   1.0012293e-02
   4.0000000e+00  -6.9409463e-01
   5.0000000e+00  -2.1760825e+00
   6.0000000e+00  -2.2949224e+00
   7.0000000e+00  -1.2214650e+00
   8.0000000e+00   8.9026959e-01
   9.0000000e+00   2.5009951e+00
   1.0000000e+01   3.1019234e+00
   1.1000000e+01   2.2263489e+00
   1.2000000e+01   1.1700358e+00
   1.3000000e+01   1.0916234e+00
   1.4000000e+01   1.5514363e+00
   1.5000000e+01   2.2187798e+00
   1.6000000e+01   1.6290683e+00
   1.7000000e+01  -1.4485186e-01
   1.8000000e+01  -1.7417599e+00
   1.9000000e+01  -2.3506798e+00
   2.0000000e+01  -1.9933312e+00
   2.1000000e+01  -1.3540167e+00
   2.2000000e+01  -1.2154431e+00
   2.3000000e+01  -2.1953305e+00
   2.4000000e+01  -3.1146026e+00
   2.5000000e+01  -2.8005848e+00
   2.6000000e+01  -1.2448402e+00
   2.7000000e+01   1.1043226e+00
   2.8000000e+01   2.2907406e+00
   2.9000000e+01   2.2907036e+00
   3.0000000e+01   1.0969772e+00
   3.1000000e+01   2.3786878e-01
   3.2000000e+01   5.2018963e-01
   3.3000000e+01   1.1727727e+00
   3.4000000e+01   1.6142039e+00
   3.5000000e+01   9.7378359e-01
   3.6000000e+01   1.8046359e-01
   3.7000000e+01  -7.3383575e-01
   3.8000000e+01   1.6430045e-02
   3.9000000e+01   1.2830229e+00
   4.0000000e+01   2.0083241e+00
   4.1000000e+01   1.3153157e+00
   4.2000000e+01  -8.5838187e-01
   4.3000000e+01  -2.3689853e+00
   4.4000000e+01  -3.1275066e+00
   4.5000000e+01  -2.4140853e+00
   4.6000000e+01  -1.5902783e+00
   4.7000000e+01  -8.7660088e-01
   4.8000000e+01  -1.5138791e+00
   4.9000000e+01  -2.2307989e+00
   5.0000000e+01  -1.5305636e+00


==> admm_true_1.dat <==
   1.0000000e+00  -1.0255444e+00
   2.0000000e+00  -9.8411218e-02
   3.0000000e+00   1.6862179e-01
   4.0000000e+00  -7.3266514e-01
   5.0000000e+00  -2.1152555e+00
   6.0000000e+00  -2.6292935e+00
   7.0000000e+00  -1.4765887e+00
   8.0000000e+00   8.1319594e-01
   9.0000000e+00   2.7819554e+00
   1.0000000e+01   3.2757902e+00
   1.1000000e+01   2.3960961e+00
   1.2000000e+01   1.3112998e+00
   1.3000000e+01   1.1220651e+00
   1.4000000e+01   1.8410163e+00
   1.5000000e+01   2.4277219e+00
   1.6000000e+01   1.8267018e+00
   1.7000000e+01   1.9624571e-02
   1.8000000e+01  -1.9034792e+00
   1.9000000e+01  -2.7227672e+00
   2.0000000e+01  -2.1965475e+00
   2.1000000e+01  -1.2542075e+00
   2.2000000e+01  -1.0876998e+00
   2.3000000e+01  -1.9919850e+00
   2.4000000e+01  -3.0481243e+00
   2.5000000e+01  -2.9612849e+00
   2.6000000e+01  -1.2869581e+00
   2.7000000e+01   1.0909352e+00
   2.8000000e+01   2.6804349e+00
   2.9000000e+01   2.6468753e+00
   3.0000000e+01   1.4735037e+00
   3.1000000e+01   4.3653419e-01
   3.2000000e+01   4.1168887e-01
   3.3000000e+01   1.1314281e+00
   3.4000000e+01   1.5632897e+00
   3.5000000e+01   1.0109433e+00
   3.6000000e+01  -1.4039471e-01
   3.7000000e+01  -7.6498609e-01
   3.8000000e+01  -1.1037786e-01
   3.9000000e+01   1.3826659e+00
   4.0000000e+01   2.3658714e+00
   4.1000000e+01   1.7547645e+00
   4.2000000e+01  -2.7783991e-01
   4.3000000e+01  -2.4085903e+00
   4.4000000e+01  -3.2892265e+00
   4.5000000e+01  -2.6731198e+00
   4.6000000e+01  -1.5270766e+00
   4.7000000e+01  -1.0528646e+00
   4.8000000e+01  -1.5464394e+00
   4.9000000e+01  -2.1575051e+00
   5.0000000e+01  -1.7572258e+00


==> admm_true_2.dat <==
   1.0000000e+00  -1.0255444e+00
   2.0000000e+00  -9.8411218e-02
   3.0000000e+00   1.6862179e-01
   4.0000000e+00  -7.3266514e-01
   5.0000000e+00  -2.1152555e+00
   6.0000000e+00  -2.6292935e+00
   7.0000000e+00  -1.4765887e+00
   8.0000000e+00   8.1319594e-01
   9.0000000e+00   2.7819554e+00
   1.0000000e+01   3.2757902e+00
   1.1000000e+01   2.3960961e+00
   1.2000000e+01   1.3112998e+00
   1.3000000e+01   1.1220651e+00
   1.4000000e+01   1.8410163e+00
   1.5000000e+01   2.4277219e+00
   1.6000000e+01   1.8267018e+00
   1.7000000e+01   1.9624571e-02
   1.8000000e+01  -1.9034792e+00
   1.9000000e+01  -2.7227672e+00
   2.0000000e+01  -2.1965475e+00
   2.1000000e+01  -1.2542075e+00
   2.2000000e+01  -1.0876998e+00
   2.3000000e+01  -1.9919850e+00
   2.4000000e+01  -3.0481243e+00
   2.5000000e+01  -2.9612849e+00
   2.6000000e+01  -1.2869581e+00
   2.7000000e+01   1.0909352e+00
   2.8000000e+01   2.6804349e+00
   2.9000000e+01   2.6468753e+00
   3.0000000e+01   1.4735037e+00
   3.1000000e+01   4.3653419e-01
   3.2000000e+01   4.1168887e-01
   3.3000000e+01   1.1314281e+00
   3.4000000e+01   1.5632897e+00
   3.5000000e+01   1.0109433e+00
   3.6000000e+01  -1.4039471e-01
   3.7000000e+01  -7.6498609e-01
   3.8000000e+01  -1.1037786e-01
   3.9000000e+01   1.3826659e+00
   4.0000000e+01   2.3658714e+00
   4.1000000e+01   1.7547645e+00
   4.2000000e+01  -2.7783991e-01
   4.3000000e+01  -2.4085903e+00
   4.4000000e+01  -3.2892265e+00
   4.5000000e+01  -2.6731198e+00
   4.6000000e+01  -1.5270766e+00
   4.7000000e+01  -1.0528646e+00
   4.8000000e+01  -1.5464394e+00
   4.9000000e+01  -2.1575051e+00
   5.0000000e+01  -1.7572258e+00


==> admm_y_1.dat <==
   1.0000000e+00  -1.1574229e+00
   2.0000000e+00  -4.9987916e+00
   3.0000000e+00   2.5643676e-01
   4.0000000e+00  -7.8432706e-01
   5.0000000e+00  -2.1117578e+00
   6.0000000e+00  -2.5900457e+00
   7.0000000e+00  -1.5174850e+00
   8.0000000e+00   8.1300429e-01
   9.0000000e+00   2.8034842e+00
   1.0000000e+01   3.3477399e+00
   1.1000000e+01   2.3542560e+00
   1.2000000e+01   1.4135840e+00
   1.3000000e+01   1.1064913e+00
   1.4000000e+01   1.8015158e+00
   1.5000000e+01   2.4166068e+00
   1.6000000e+01   1.8786616e+00
   1.7000000e+01  -2.3512746e+00
   1.8000000e+01  -1.9303515e+00
   1.9000000e+01   2.0426511e+00
   2.0000000e+01  -2.2261452e+00
   2.1000000e+01  -1.1811893e+00
   2.2000000e+01  -1.0026177e+00
   2.3000000e+01  -1.9818976e+00
   2.4000000e+01  -3.0792323e+00
   2.5000000e+01  -2.8772442e+00
   2.6000000e+01  -3.6549684e+00
   2.7000000e+01   1.0829980e+00
   2.8000000e+01   2.7255901e+00
   2.9000000e+01   2.7281284e+00
   3.0000000e+01   1.4565414e+00
   3.1000000e+01   4.1652662e-01
   3.2000000e+01   4.1092471e-01
   3.3000000e+01   1.1865220e+00
   3.4000000e+01   1.4954294e+00
   3.5000000e+01   9.5975147e-01
   3.6000000e+01  -1.3822711e-01
   3.7000000e+01  -8.4102436e-01
   3.8000000e+01  -5.6423052e-02
   3.9000000e+01   1.7383799e+00
   4.0000000e+01   2.4461959e+00
   4.1000000e+01   1.8427395e+00
   4.2000000e+01  -1.8835783e-01
   4.3000000e+01  -2.4761204e+00
   4.4000000e+01  -3.3173436e+00
   4.5000000e+01  -2.6743578e+00
   4.6000000e+01  -1.5298825e+00
   4.7000000e+01  -1.0860783e+00
   4.8000000e+01  -1.4905003e+00
   4.9000000e+01  -2.1586896e+00
   5.0000000e+01  -1.7099734e+00


==> admm_y_2.dat <==
   1.0000000e+00  -1.1115897e+00
   2.0000000e+00  -4.7219596e+00
   3.0000000e+00   4.6952689e-01
   4.0000000e+00  -7.5165362e-01
   5.0000000e+00  -2.4124429e+00
   6.0000000e+00  -2.3908813e+00
   7.0000000e+00  -6.8039733e-01
   8.0000000e+00   1.0346119e+00
   9.0000000e+00   2.4806081e+00
   1.0000000e+01   3.4204819e+00
   1.1000000e+01   2.3068522e+00
   1.2000000e+01   1.0401358e+00
   1.3000000e+01   1.6407056e+00
   1.4000000e+01   8.6443224e-01
   1.5000000e+01   2.4226238e+00
   1.6000000e+01   1.9519434e+00
   1.7000000e+01  -2.4541370e+00
   1.8000000e+01  -2.2326746e+00
   1.9000000e+01   2.3813796e+00
   2.0000000e+01  -2.2291247e+00
   2.1000000e+01  -1.9093334e+00
   2.2000000e+01  -1.4490772e+00
   2.3000000e+01  -2.7457725e+00
   2.4000000e+01  -3.2277239e+00
   2.5000000e+01  -2.9894361e+00
   2.6000000e+01  -3.2553924e+00
   2.7000000e+01   9.9112428e-01
   2.8000000e+01   2.2508979e+00
   2.9000000e+01   2.7279607e+00
   3.0000000e+01   1.2175459e+00
   3.1000000e+01   1.5968365e-01
   3.2000000e+01   3.7360664e-01
   3.3000000e+01   1.0626827e+00
   3.4000000e+01   1.5656304e+00
   3.5000000e+01   6.7831220e-01
   3.6000000e+01   1.2611274e-01
   3.7000000e+01  -1.0039286e+00
   3.8000000e+01   1.3903070e-03
   3.9000000e+01   1.7757343e+00
   4.0000000e+01   2.0524317e+00
   4.1000000e+01   2.0758746e+00
   4.2000000e+01  -1.1341884e+00
   4.3000000e+01  -2.4032071e+00
   4.4000000e+01  -3.7510651e+00
   4.5000000e+01  -2.6390391e+00
   4.6000000e+01  -1.6945875e+00
   4.7000000e+01  -7.4291865e-01
   4.8000000e+01  -1.7626831e+00
   4.9000000e+01  -2.5051888e+00
   5.0000000e+01  -1.5034923e+00


==> corr_fc30_complex_gamma15_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   9.0000000e-01
   1.0000000e+00   2.0000000e+01   6.0000000e-01
   1.0000000e+00   2.1000000e+01   4.0000000e-01
   1.0000000e+00   2.2000000e+01   4.0000000e-01
   1.0000000e+00   2.3000000e+01   1.0000000e-01
   1.0000000e+00   2.4000000e+01   1.0000000e-01
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   9.0000000e-01
   2.0000000e+00   1.9000000e+01   8.0000000e-01
   2.0000000e+00   2.0000000e+01   6.0000000e-01
   2.0000000e+00   2.1000000e+01   2.0000000e-01
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   8.0000000e-01
   3.0000000e+00   1.8000000e+01   8.0000000e-01
   3.0000000e+00   1.9000000e+01   1.0000000e-01
   3.0000000e+00   2.0000000e+01   2.0000000e-01
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   1.0000000e+00
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   9.0000000e-01
   4.0000000e+00   1.6000000e+01   8.0000000e-01
   4.0000000e+00   1.7000000e+01   1.0000000e-01
   4.0000000e+00   1.8000000e+01   5.0000000e-01
   4.0000000e+00   1.9000000e+01   2.0000000e-01
   4.0000000e+00   2.0000000e+01   1.0000000e-01
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   9.0000000e-01
   5.0000000e+00   1.3000000e+01   1.0000000e+00
   5.0000000e+00   1.4000000e+01   8.0000000e-01
   5.0000000e+00   1.5000000e+01   7.0000000e-01
   5.0000000e+00   1.6000000e+01   7.0000000e-01
   5.0000000e+00   1.7000000e+01   2.0000000e-01
   5.0000000e+00   1.8000000e+01   2.0000000e-01
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   1.0000000e+00
   6.0000000e+00   1.1000000e+01   1.0000000e+00
   6.0000000e+00   1.2000000e+01   9.0000000e-01
   6.0000000e+00   1.3000000e+01   8.0000000e-01
   6.0000000e+00   1.4000000e+01   8.0000000e-01
   6.0000000e+00   1.5000000e+01   6.0000000e-01
   6.0000000e+00   1.6000000e+01   4.0000000e-01
   6.0000000e+00   1.7000000e+01   2.0000000e-01
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   9.0000000e-01
   7.0000000e+00   1.1000000e+01   9.0000000e-01
   7.0000000e+00   1.2000000e+01   9.0000000e-01
   7.0000000e+00   1.3000000e+01   8.0000000e-01
   7.0000000e+00   1.4000000e+01   4.0000000e-01
   7.0000000e+00   1.5000000e+01   3.0000000e-01
   7.0000000e+00   1.6000000e+01   2.0000000e-01
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+01   1.0000000e+00
   8.0000000e+00   1.1000000e+01   8.0000000e-01
   8.0000000e+00   1.2000000e+01   6.0000000e-01
   8.0000000e+00   1.3000000e+01   4.0000000e-01
   8.0000000e+00   1.4000000e+01   1.0000000e-01
   8.0000000e+00   1.5000000e+01   1.0000000e-01
   8.0000000e+00   1.6000000e+01   1.0000000e-01
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   9.0000000e-01
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   9.0000000e-01
   9.0000000e+00   9.0000000e+00   8.0000000e-01
   9.0000000e+00   1.0000000e+01   9.0000000e-01
   9.0000000e+00   1.1000000e+01   8.0000000e-01
   9.0000000e+00   1.2000000e+01   7.0000000e-01
   9.0000000e+00   1.3000000e+01   2.0000000e-01
   9.0000000e+00   1.4000000e+01   1.0000000e-01
   9.0000000e+00   1.5000000e+01   1.0000000e-01
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   1.0000000e+00
   1.0000000e+01   7.0000000e+00   1.0000000e+00
   1.0000000e+01   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.0000000e+00   5.0000000e-01
   1.0000000e+01   1.0000000e+01   6.0000000e-01
   1.0000000e+01   1.1000000e+01   5.0000000e-01
   1.0000000e+01   1.2000000e+01   3.0000000e-01
   1.0000000e+01   1.3000000e+01   3.0000000e-01
   1.0000000e+01   1.4000000e+01   1.0000000e-01
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   1.0000000e-01
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   9.0000000e-01
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   1.0000000e+00
   1.1000000e+01   7.0000000e+00   9.0000000e-01
   1.1000000e+01   8.0000000e+00   8.0000000e-01
   1.1000000e+01   9.0000000e+00   8.0000000e-01
   1.1000000e+01   1.0000000e+01   5.0000000e-01
   1.1000000e+01   1.1000000e+01   1.0000000e-01
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   1.0000000e-01
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   1.0000000e+00
   1.2000000e+01   6.0000000e+00   9.0000000e-01
   1.2000000e+01   7.0000000e+00   9.0000000e-01
   1.2000000e+01   8.0000000e+00   8.0000000e-01
   1.2000000e+01   9.0000000e+00   6.0000000e-01
   1.2000000e+01   1.0000000e+01   4.0000000e-01
   1.2000000e+01   1.1000000e+01   4.0000000e-01
   1.2000000e+01   1.2000000e+01   1.0000000e-01
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   9.0000000e-01
   1.3000000e+01   7.0000000e+00   6.0000000e-01
   1.3000000e+01   8.0000000e+00   5.0000000e-01
   1.3000000e+01   9.0000000e+00   3.0000000e-01
   1.3000000e+01   1.0000000e+01   2.0000000e-01
   1.3000000e+01   1.1000000e+01   1.0000000e-01
   1.3000000e+01   1.2000000e+01   1.0000000e-01
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   8.0000000e-01
   1.4000000e+01   6.0000000e+00   8.0000000e-01
   1.4000000e+01   7.0000000e+00   4.0000000e-01
   1.4000000e+01   8.0000000e+00   7.0000000e-01
   1.4000000e+01   9.0000000e+00   3.0000000e-01
   1.4000000e+01   1.0000000e+01   2.0000000e-01
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   9.0000000e-01
   1.5000000e+01   4.0000000e+00   8.0000000e-01
   1.5000000e+01   5.0000000e+00   8.0000000e-01
   1.5000000e+01   6.0000000e+00   8.0000000e-01
   1.5000000e+01   7.0000000e+00   3.0000000e-01
   1.5000000e+01   8.0000000e+00   3.0000000e-01
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   5.0000000e+00   7.0000000e-01
   1.6000000e+01   6.0000000e+00   3.0000000e-01
   1.6000000e+01   7.0000000e+00   6.0000000e-01
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   1.0000000e-01
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   9.0000000e-01
   1.7000000e+01   4.0000000e+00   9.0000000e-01
   1.7000000e+01   5.0000000e+00   5.0000000e-01
   1.7000000e+01   6.0000000e+00   2.0000000e-01
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   9.0000000e-01
   1.8000000e+01   4.0000000e+00   8.0000000e-01
   1.8000000e+01   5.0000000e+00   3.0000000e-01
   1.8000000e+01   6.0000000e+00   2.0000000e-01
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   8.0000000e-01
   1.9000000e+01   2.0000000e+00   9.0000000e-01
   1.9000000e+01   3.0000000e+00   7.0000000e-01
   1.9000000e+01   4.0000000e+00   5.0000000e-01
   1.9000000e+01   5.0000000e+00   2.0000000e-01
   1.9000000e+01   6.0000000e+00   3.0000000e-01
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0000000e+00   4.0000000e-01
   2.0000000e+01   4.0000000e+00   6.0000000e-01
   2.0000000e+01   5.0000000e+00   4.0000000e-01
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   9.0000000e-01
   2.1000000e+01   2.0000000e+00   1.0000000e+00
   2.1000000e+01   3.0000000e+00   1.0000000e+00
   2.1000000e+01   4.0000000e+00   3.0000000e-01
   2.1000000e+01   5.0000000e+00   1.0000000e-01
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   9.0000000e-01
   2.2000000e+01   2.0000000e+00   8.0000000e-01
   2.2000000e+01   3.0000000e+00   4.0000000e-01
   2.2000000e+01   4.0000000e+00   2.0000000e-01
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   8.0000000e-01
   2.3000000e+01   2.0000000e+00   5.0000000e-01
   2.3000000e+01   3.0000000e+00   2.0000000e-01
   2.3000000e+01   4.0000000e+00   2.0000000e-01
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   9.0000000e-01
   2.4000000e+01   1.0000000e+00   6.0000000e-01
   2.4000000e+01   2.0000000e+00   2.0000000e-01
   2.4000000e+01   3.0000000e+00   3.0000000e-01
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   7.0000000e-01
   2.5000000e+01   2.0000000e+00   3.0000000e-01
   2.5000000e+01   3.0000000e+00   1.0000000e-01
   2.5000000e+01   4.0000000e+00   1.0000000e-01
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc30_complex_gamma1_10corr.dat <==
   1.0000000e+00   2.0000000e-01   1.0000000e+00
   1.0000000e+00   2.4000000e-01   1.0000000e+00
   1.0000000e+00   2.8000000e-01   1.0000000e+00
   1.0000000e+00   3.2000000e-01   1.0000000e+00
   1.0000000e+00   3.6000000e-01   1.0000000e+00
   1.0000000e+00   4.0000000e-01   1.0000000e+00
   1.0000000e+00   4.4000000e-01   1.0000000e+00
   1.0000000e+00   4.8000000e-01   1.0000000e+00
   1.0000000e+00   5.2000000e-01   1.0000000e+00
   1.0000000e+00   5.6000000e-01   1.0000000e+00
   1.0000000e+00   6.0000000e-01   1.0000000e+00
   1.0000000e+00   6.4000000e-01   1.0000000e+00
   1.0000000e+00   6.8000000e-01   1.0000000e+00
   1.0000000e+00   7.2000000e-01   1.0000000e+00
   1.0000000e+00   7.6000000e-01   1.0000000e+00
   1.0000000e+00   8.0000000e-01   1.0000000e+00
   1.0000000e+00   8.4000000e-01   1.0000000e+00
   1.0000000e+00   8.8000000e-01   1.0000000e+00
   1.0000000e+00   9.2000000e-01   1.0000000e+00
   1.0000000e+00   9.6000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0400000e+00   1.0000000e+00
   1.0000000e+00   1.0800000e+00   1.0000000e+00
   1.0000000e+00   1.1200000e+00   1.0000000e+00
   1.0000000e+00   1.1600000e+00   1.0000000e+00
   1.0000000e+00   1.2000000e+00   1.0000000e+00
   1.0000000e+00   1.2400000e+00   1.0000000e+00
   1.0000000e+00   1.2800000e+00   1.0000000e+00
   1.0000000e+00   1.3200000e+00   1.0000000e+00
   1.0000000e+00   1.3600000e+00   1.0000000e+00
   1.0000000e+00   1.4000000e+00   1.0000000e+00
   1.0000000e+00   1.4400000e+00   1.0000000e+00
   1.0000000e+00   1.4800000e+00   1.0000000e+00
   1.0000000e+00   1.5200000e+00   1.0000000e+00
   1.0000000e+00   1.5600000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   1.0000000e+00
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   1.0000000e+00
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   1.0000000e+00
   1.0000000e+00   3.2000000e+00   1.0000000e+00
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   1.0000000e+00
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   0.0000000e+00
   2.0000000e+00   2.4000000e-01   4.0000000e-01
   2.0000000e+00   2.8000000e-01   4.0000000e-01
   2.0000000e+00   3.2000000e-01   2.0000000e-01
   2.0000000e+00   3.6000000e-01   2.0000000e-01
   2.0000000e+00   4.0000000e-01   2.0000000e-01
   2.0000000e+00   4.4000000e-01   3.0000000e-01
   2.0000000e+00   4.8000000e-01   8.0000000e-01
   2.0000000e+00   5.2000000e-01   5.0000000e-01
   2.0000000e+00   5.6000000e-01   4.0000000e-01
   2.0000000e+00   6.0000000e-01   5.0000000e-01
   2.0000000e+00   6.4000000e-01   7.0000000e-01
   2.0000000e+00   6.8000000e-01   6.0000000e-01
   2.0000000e+00   7.2000000e-01   9.0000000e-01
   2.0000000e+00   7.6000000e-01   5.0000000e-01
   2.0000000e+00   8.0000000e-01   5.0000000e-01
   2.0000000e+00   8.4000000e-01   6.0000000e-01
   2.0000000e+00   8.8000000e-01   6.0000000e-01
   2.0000000e+00   9.2000000e-01   6.0000000e-01
   2.0000000e+00   9.6000000e-01   8.0000000e-01
   2.0000000e+00   1.0000000e+00   8.0000000e-01
   2.0000000e+00   1.0400000e+00   1.0000000e+00
   2.0000000e+00   1.0800000e+00   1.0000000e+00
   2.0000000e+00   1.1200000e+00   1.0000000e+00
   2.0000000e+00   1.1600000e+00   1.0000000e+00
   2.0000000e+00   1.2000000e+00   1.0000000e+00
   2.0000000e+00   1.2400000e+00   1.0000000e+00
   2.0000000e+00   1.2800000e+00   1.0000000e+00
   2.0000000e+00   1.3200000e+00   1.0000000e+00
   2.0000000e+00   1.3600000e+00   1.0000000e+00
   2.0000000e+00   1.4000000e+00   1.0000000e+00
   2.0000000e+00   1.4400000e+00   1.0000000e+00
   2.0000000e+00   1.4800000e+00   1.0000000e+00
   2.0000000e+00   1.5200000e+00   1.0000000e+00
   2.0000000e+00   1.5600000e+00   1.0000000e+00
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   1.0000000e+00
   2.0000000e+00   1.7200000e+00   1.0000000e+00
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   1.0000000e+00
   2.0000000e+00   1.9600000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   1.0000000e+00
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   1.0000000e+00
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   1.0000000e+00
   2.0000000e+00   2.3600000e+00   1.0000000e+00
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   1.0000000e+00
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   1.0000000e+00
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   1.0000000e+00
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   1.0000000e+00
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   1.0000000e+00
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   0.0000000e+00
   3.0000000e+00   3.6000000e-01   0.0000000e+00
   3.0000000e+00   4.0000000e-01   1.0000000e-01
   3.0000000e+00   4.4000000e-01   1.0000000e-01
   3.0000000e+00   4.8000000e-01   0.0000000e+00
   3.0000000e+00   5.2000000e-01   1.0000000e-01
   3.0000000e+00   5.6000000e-01   3.0000000e-01
   3.0000000e+00   6.0000000e-01   2.0000000e-01
   3.0000000e+00   6.4000000e-01   2.0000000e-01
   3.0000000e+00   6.8000000e-01   1.0000000e-01
   3.0000000e+00   7.2000000e-01   1.0000000e-01
   3.0000000e+00   7.6000000e-01   1.0000000e-01
   3.0000000e+00   8.0000000e-01   5.0000000e-01
   3.0000000e+00   8.4000000e-01   2.0000000e-01
   3.0000000e+00   8.8000000e-01   2.0000000e-01
   3.0000000e+00   9.2000000e-01   2.0000000e-01
   3.0000000e+00   9.6000000e-01   4.0000000e-01
   3.0000000e+00   1.0000000e+00   6.0000000e-01
   3.0000000e+00   1.0400000e+00   3.0000000e-01
   3.0000000e+00   1.0800000e+00   6.0000000e-01
   3.0000000e+00   1.1200000e+00   1.0000000e+00
   3.0000000e+00   1.1600000e+00   9.0000000e-01
   3.0000000e+00   1.2000000e+00   1.0000000e+00
   3.0000000e+00   1.2400000e+00   1.0000000e+00
   3.0000000e+00   1.2800000e+00   1.0000000e+00
   3.0000000e+00   1.3200000e+00   1.0000000e+00
   3.0000000e+00   1.3600000e+00   1.0000000e+00
   3.0000000e+00   1.4000000e+00   1.0000000e+00
   3.0000000e+00   1.4400000e+00   1.0000000e+00
   3.0000000e+00   1.4800000e+00   1.0000000e+00
   3.0000000e+00   1.5200000e+00   1.0000000e+00
   3.0000000e+00   1.5600000e+00   1.0000000e+00
   3.0000000e+00   1.6000000e+00   1.0000000e+00
   3.0000000e+00   1.6400000e+00   1.0000000e+00
   3.0000000e+00   1.6800000e+00   1.0000000e+00
   3.0000000e+00   1.7200000e+00   1.0000000e+00
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   1.0000000e+00
   3.0000000e+00   1.8400000e+00   1.0000000e+00
   3.0000000e+00   1.8800000e+00   1.0000000e+00
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   1.0000000e+00
   3.0000000e+00   2.2400000e+00   1.0000000e+00
   3.0000000e+00   2.2800000e+00   1.0000000e+00
   3.0000000e+00   2.3200000e+00   1.0000000e+00
   3.0000000e+00   2.3600000e+00   1.0000000e+00
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   1.0000000e+00
   3.0000000e+00   2.4800000e+00   1.0000000e+00
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   1.0000000e+00
   3.0000000e+00   2.6400000e+00   1.0000000e+00
   3.0000000e+00   2.6800000e+00   1.0000000e+00
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   1.0000000e+00
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   1.0000000e+00
   3.0000000e+00   3.0800000e+00   1.0000000e+00
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   1.0000000e+00
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   1.0000000e+00
   3.0000000e+00   3.4000000e+00   1.0000000e+00
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   1.0000000e+00
   3.0000000e+00   3.6400000e+00   1.0000000e+00
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   1.0000000e+00
   3.0000000e+00   3.9200000e+00   1.0000000e+00
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   0.0000000e+00
   4.0000000e+00   6.8000000e-01   0.0000000e+00
   4.0000000e+00   7.2000000e-01   0.0000000e+00
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   1.0000000e-01
   4.0000000e+00   8.4000000e-01   1.0000000e-01
   4.0000000e+00   8.8000000e-01   1.0000000e-01
   4.0000000e+00   9.2000000e-01   1.0000000e-01
   4.0000000e+00   9.6000000e-01   3.0000000e-01
   4.0000000e+00   1.0000000e+00   2.0000000e-01
   4.0000000e+00   1.0400000e+00   2.0000000e-01
   4.0000000e+00   1.0800000e+00   8.0000000e-01
   4.0000000e+00   1.1200000e+00   5.0000000e-01
   4.0000000e+00   1.1600000e+00   9.0000000e-01
   4.0000000e+00   1.2000000e+00   8.0000000e-01
   4.0000000e+00   1.2400000e+00   9.0000000e-01
   4.0000000e+00   1.2800000e+00   1.0000000e+00
   4.0000000e+00   1.3200000e+00   1.0000000e+00
   4.0000000e+00   1.3600000e+00   1.0000000e+00
   4.0000000e+00   1.4000000e+00   1.0000000e+00
   4.0000000e+00   1.4400000e+00   1.0000000e+00
   4.0000000e+00   1.4800000e+00   1.0000000e+00
   4.0000000e+00   1.5200000e+00   1.0000000e+00
   4.0000000e+00   1.5600000e+00   1.0000000e+00
   4.0000000e+00   1.6000000e+00   1.0000000e+00
   4.0000000e+00   1.6400000e+00   1.0000000e+00
   4.0000000e+00   1.6800000e+00   1.0000000e+00
   4.0000000e+00   1.7200000e+00   1.0000000e+00
   4.0000000e+00   1.7600000e+00   1.0000000e+00
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   1.0000000e+00
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   1.0000000e+00
   4.0000000e+00   2.0800000e+00   1.0000000e+00
   4.0000000e+00   2.1200000e+00   1.0000000e+00
   4.0000000e+00   2.1600000e+00   1.0000000e+00
   4.0000000e+00   2.2000000e+00   1.0000000e+00
   4.0000000e+00   2.2400000e+00   1.0000000e+00
   4.0000000e+00   2.2800000e+00   1.0000000e+00
   4.0000000e+00   2.3200000e+00   1.0000000e+00
   4.0000000e+00   2.3600000e+00   1.0000000e+00
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   1.0000000e+00
   4.0000000e+00   2.5600000e+00   1.0000000e+00
   4.0000000e+00   2.6000000e+00   1.0000000e+00
   4.0000000e+00   2.6400000e+00   1.0000000e+00
   4.0000000e+00   2.6800000e+00   1.0000000e+00
   4.0000000e+00   2.7200000e+00   1.0000000e+00
   4.0000000e+00   2.7600000e+00   1.0000000e+00
   4.0000000e+00   2.8000000e+00   1.0000000e+00
   4.0000000e+00   2.8400000e+00   1.0000000e+00
   4.0000000e+00   2.8800000e+00   1.0000000e+00
   4.0000000e+00   2.9200000e+00   1.0000000e+00
   4.0000000e+00   2.9600000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   1.0000000e+00
   4.0000000e+00   3.1200000e+00   1.0000000e+00
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   1.0000000e+00
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   1.0000000e+00
   4.0000000e+00   3.3600000e+00   1.0000000e+00
   4.0000000e+00   3.4000000e+00   1.0000000e+00
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   1.0000000e+00
   4.0000000e+00   3.5200000e+00   1.0000000e+00
   4.0000000e+00   3.5600000e+00   1.0000000e+00
   4.0000000e+00   3.6000000e+00   1.0000000e+00
   4.0000000e+00   3.6400000e+00   1.0000000e+00
   4.0000000e+00   3.6800000e+00   1.0000000e+00
   4.0000000e+00   3.7200000e+00   1.0000000e+00
   4.0000000e+00   3.7600000e+00   1.0000000e+00
   4.0000000e+00   3.8000000e+00   1.0000000e+00
   4.0000000e+00   3.8400000e+00   1.0000000e+00
   4.0000000e+00   3.8800000e+00   1.0000000e+00
   4.0000000e+00   3.9200000e+00   1.0000000e+00
   4.0000000e+00   3.9600000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   0.0000000e+00
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   2.0000000e-01
   5.0000000e+00   1.0000000e+00   1.0000000e-01
   5.0000000e+00   1.0400000e+00   0.0000000e+00
   5.0000000e+00   1.0800000e+00   3.0000000e-01
   5.0000000e+00   1.1200000e+00   2.0000000e-01
   5.0000000e+00   1.1600000e+00   4.0000000e-01
   5.0000000e+00   1.2000000e+00   7.0000000e-01
   5.0000000e+00   1.2400000e+00   7.0000000e-01
   5.0000000e+00   1.2800000e+00   8.0000000e-01
   5.0000000e+00   1.3200000e+00   1.0000000e+00
   5.0000000e+00   1.3600000e+00   8.0000000e-01
   5.0000000e+00   1.4000000e+00   1.0000000e+00
   5.0000000e+00   1.4400000e+00   1.0000000e+00
   5.0000000e+00   1.4800000e+00   1.0000000e+00
   5.0000000e+00   1.5200000e+00   9.0000000e-01
   5.0000000e+00   1.5600000e+00   1.0000000e+00
   5.0000000e+00   1.6000000e+00   1.0000000e+00
   5.0000000e+00   1.6400000e+00   1.0000000e+00
   5.0000000e+00   1.6800000e+00   1.0000000e+00
   5.0000000e+00   1.7200000e+00   1.0000000e+00
   5.0000000e+00   1.7600000e+00   1.0000000e+00
   5.0000000e+00   1.8000000e+00   1.0000000e+00
   5.0000000e+00   1.8400000e+00   1.0000000e+00
   5.0000000e+00   1.8800000e+00   9.0000000e-01
   5.0000000e+00   1.9200000e+00   1.0000000e+00
   5.0000000e+00   1.9600000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   1.0000000e+00
   5.0000000e+00   2.1600000e+00   1.0000000e+00
   5.0000000e+00   2.2000000e+00   1.0000000e+00
   5.0000000e+00   2.2400000e+00   1.0000000e+00
   5.0000000e+00   2.2800000e+00   1.0000000e+00
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   1.0000000e+00
   5.0000000e+00   2.4000000e+00   1.0000000e+00
   5.0000000e+00   2.4400000e+00   1.0000000e+00
   5.0000000e+00   2.4800000e+00   1.0000000e+00
   5.0000000e+00   2.5200000e+00   1.0000000e+00
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   1.0000000e+00
   5.0000000e+00   2.6400000e+00   1.0000000e+00
   5.0000000e+00   2.6800000e+00   1.0000000e+00
   5.0000000e+00   2.7200000e+00   1.0000000e+00
   5.0000000e+00   2.7600000e+00   1.0000000e+00
   5.0000000e+00   2.8000000e+00   1.0000000e+00
   5.0000000e+00   2.8400000e+00   1.0000000e+00
   5.0000000e+00   2.8800000e+00   1.0000000e+00
   5.0000000e+00   2.9200000e+00   1.0000000e+00
   5.0000000e+00   2.9600000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0400000e+00   1.0000000e+00
   5.0000000e+00   3.0800000e+00   1.0000000e+00
   5.0000000e+00   3.1200000e+00   1.0000000e+00
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   1.0000000e+00
   5.0000000e+00   3.2400000e+00   1.0000000e+00
   5.0000000e+00   3.2800000e+00   1.0000000e+00
   5.0000000e+00   3.3200000e+00   1.0000000e+00
   5.0000000e+00   3.3600000e+00   1.0000000e+00
   5.0000000e+00   3.4000000e+00   1.0000000e+00
   5.0000000e+00   3.4400000e+00   1.0000000e+00
   5.0000000e+00   3.4800000e+00   1.0000000e+00
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   1.0000000e+00
   5.0000000e+00   3.6000000e+00   1.0000000e+00
   5.0000000e+00   3.6400000e+00   1.0000000e+00
   5.0000000e+00   3.6800000e+00   1.0000000e+00
   5.0000000e+00   3.7200000e+00   1.0000000e+00
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   1.0000000e+00
   5.0000000e+00   3.8400000e+00   1.0000000e+00
   5.0000000e+00   3.8800000e+00   1.0000000e+00
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   1.0000000e-01
   6.0000000e+00   1.1200000e+00   0.0000000e+00
   6.0000000e+00   1.1600000e+00   2.0000000e-01
   6.0000000e+00   1.2000000e+00   1.0000000e-01
   6.0000000e+00   1.2400000e+00   5.0000000e-01
   6.0000000e+00   1.2800000e+00   8.0000000e-01
   6.0000000e+00   1.3200000e+00   9.0000000e-01
   6.0000000e+00   1.3600000e+00   7.0000000e-01
   6.0000000e+00   1.4000000e+00   8.0000000e-01
   6.0000000e+00   1.4400000e+00   9.0000000e-01
   6.0000000e+00   1.4800000e+00   9.0000000e-01
   6.0000000e+00   1.5200000e+00   6.0000000e-01
   6.0000000e+00   1.5600000e+00   1.0000000e+00
   6.0000000e+00   1.6000000e+00   9.0000000e-01
   6.0000000e+00   1.6400000e+00   1.0000000e+00
   6.0000000e+00   1.6800000e+00   1.0000000e+00
   6.0000000e+00   1.7200000e+00   1.0000000e+00
   6.0000000e+00   1.7600000e+00   1.0000000e+00
   6.0000000e+00   1.8000000e+00   1.0000000e+00
   6.0000000e+00   1.8400000e+00   9.0000000e-01
   6.0000000e+00   1.8800000e+00   1.0000000e+00
   6.0000000e+00   1.9200000e+00   1.0000000e+00
   6.0000000e+00   1.9600000e+00   8.0000000e-01
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0400000e+00   1.0000000e+00
   6.0000000e+00   2.0800000e+00   1.0000000e+00
   6.0000000e+00   2.1200000e+00   1.0000000e+00
   6.0000000e+00   2.1600000e+00   1.0000000e+00
   6.0000000e+00   2.2000000e+00   1.0000000e+00
   6.0000000e+00   2.2400000e+00   9.0000000e-01
   6.0000000e+00   2.2800000e+00   1.0000000e+00
   6.0000000e+00   2.3200000e+00   1.0000000e+00
   6.0000000e+00   2.3600000e+00   1.0000000e+00
   6.0000000e+00   2.4000000e+00   1.0000000e+00
   6.0000000e+00   2.4400000e+00   1.0000000e+00
   6.0000000e+00   2.4800000e+00   1.0000000e+00
   6.0000000e+00   2.5200000e+00   1.0000000e+00
   6.0000000e+00   2.5600000e+00   1.0000000e+00
   6.0000000e+00   2.6000000e+00   1.0000000e+00
   6.0000000e+00   2.6400000e+00   9.0000000e-01
   6.0000000e+00   2.6800000e+00   1.0000000e+00
   6.0000000e+00   2.7200000e+00   1.0000000e+00
   6.0000000e+00   2.7600000e+00   1.0000000e+00
   6.0000000e+00   2.8000000e+00   1.0000000e+00
   6.0000000e+00   2.8400000e+00   1.0000000e+00
   6.0000000e+00   2.8800000e+00   1.0000000e+00
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0400000e+00   1.0000000e+00
   6.0000000e+00   3.0800000e+00   1.0000000e+00
   6.0000000e+00   3.1200000e+00   1.0000000e+00
   6.0000000e+00   3.1600000e+00   1.0000000e+00
   6.0000000e+00   3.2000000e+00   1.0000000e+00
   6.0000000e+00   3.2400000e+00   1.0000000e+00
   6.0000000e+00   3.2800000e+00   1.0000000e+00
   6.0000000e+00   3.3200000e+00   1.0000000e+00
   6.0000000e+00   3.3600000e+00   1.0000000e+00
   6.0000000e+00   3.4000000e+00   9.0000000e-01
   6.0000000e+00   3.4400000e+00   1.0000000e+00
   6.0000000e+00   3.4800000e+00   1.0000000e+00
   6.0000000e+00   3.5200000e+00   1.0000000e+00
   6.0000000e+00   3.5600000e+00   1.0000000e+00
   6.0000000e+00   3.6000000e+00   1.0000000e+00
   6.0000000e+00   3.6400000e+00   1.0000000e+00
   6.0000000e+00   3.6800000e+00   9.0000000e-01
   6.0000000e+00   3.7200000e+00   1.0000000e+00
   6.0000000e+00   3.7600000e+00   1.0000000e+00
   6.0000000e+00   3.8000000e+00   1.0000000e+00
   6.0000000e+00   3.8400000e+00   1.0000000e+00
   6.0000000e+00   3.8800000e+00   1.0000000e+00
   6.0000000e+00   3.9200000e+00   1.0000000e+00
   6.0000000e+00   3.9600000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   1.0000000e-01
   7.0000000e+00   1.2000000e+00   0.0000000e+00
   7.0000000e+00   1.2400000e+00   4.0000000e-01
   7.0000000e+00   1.2800000e+00   4.0000000e-01
   7.0000000e+00   1.3200000e+00   3.0000000e-01
   7.0000000e+00   1.3600000e+00   6.0000000e-01
   7.0000000e+00   1.4000000e+00   5.0000000e-01
   7.0000000e+00   1.4400000e+00   7.0000000e-01
   7.0000000e+00   1.4800000e+00   9.0000000e-01
   7.0000000e+00   1.5200000e+00   9.0000000e-01
   7.0000000e+00   1.5600000e+00   7.0000000e-01
   7.0000000e+00   1.6000000e+00   8.0000000e-01
   7.0000000e+00   1.6400000e+00   5.0000000e-01
   7.0000000e+00   1.6800000e+00   9.0000000e-01
   7.0000000e+00   1.7200000e+00   9.0000000e-01
   7.0000000e+00   1.7600000e+00   1.0000000e+00
   7.0000000e+00   1.8000000e+00   1.0000000e+00
   7.0000000e+00   1.8400000e+00   1.0000000e+00
   7.0000000e+00   1.8800000e+00   1.0000000e+00
   7.0000000e+00   1.9200000e+00   9.0000000e-01
   7.0000000e+00   1.9600000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   9.0000000e-01
   7.0000000e+00   2.0400000e+00   9.0000000e-01
   7.0000000e+00   2.0800000e+00   9.0000000e-01
   7.0000000e+00   2.1200000e+00   1.0000000e+00
   7.0000000e+00   2.1600000e+00   1.0000000e+00
   7.0000000e+00   2.2000000e+00   1.0000000e+00
   7.0000000e+00   2.2400000e+00   6.0000000e-01
   7.0000000e+00   2.2800000e+00   1.0000000e+00
   7.0000000e+00   2.3200000e+00   8.0000000e-01
   7.0000000e+00   2.3600000e+00   8.0000000e-01
   7.0000000e+00   2.4000000e+00   1.0000000e+00
   7.0000000e+00   2.4400000e+00   1.0000000e+00
   7.0000000e+00   2.4800000e+00   9.0000000e-01
   7.0000000e+00   2.5200000e+00   7.0000000e-01
   7.0000000e+00   2.5600000e+00   9.0000000e-01
   7.0000000e+00   2.6000000e+00   1.0000000e+00
   7.0000000e+00   2.6400000e+00   9.0000000e-01
   7.0000000e+00   2.6800000e+00   9.0000000e-01
   7.0000000e+00   2.7200000e+00   1.0000000e+00
   7.0000000e+00   2.7600000e+00   9.0000000e-01
   7.0000000e+00   2.8000000e+00   1.0000000e+00
   7.0000000e+00   2.8400000e+00   1.0000000e+00
   7.0000000e+00   2.8800000e+00   9.0000000e-01
   7.0000000e+00   2.9200000e+00   9.0000000e-01
   7.0000000e+00   2.9600000e+00   9.0000000e-01
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0400000e+00   1.0000000e+00
   7.0000000e+00   3.0800000e+00   1.0000000e+00
   7.0000000e+00   3.1200000e+00   1.0000000e+00
   7.0000000e+00   3.1600000e+00   9.0000000e-01
   7.0000000e+00   3.2000000e+00   9.0000000e-01
   7.0000000e+00   3.2400000e+00   8.0000000e-01
   7.0000000e+00   3.2800000e+00   1.0000000e+00
   7.0000000e+00   3.3200000e+00   1.0000000e+00
   7.0000000e+00   3.3600000e+00   9.0000000e-01
   7.0000000e+00   3.4000000e+00   1.0000000e+00
   7.0000000e+00   3.4400000e+00   9.0000000e-01
   7.0000000e+00   3.4800000e+00   1.0000000e+00
   7.0000000e+00   3.5200000e+00   1.0000000e+00
   7.0000000e+00   3.5600000e+00   1.0000000e+00
   7.0000000e+00   3.6000000e+00   9.0000000e-01
   7.0000000e+00   3.6400000e+00   1.0000000e+00
   7.0000000e+00   3.6800000e+00   1.0000000e+00
   7.0000000e+00   3.7200000e+00   1.0000000e+00
   7.0000000e+00   3.7600000e+00   1.0000000e+00
   7.0000000e+00   3.8000000e+00   9.0000000e-01
   7.0000000e+00   3.8400000e+00   1.0000000e+00
   7.0000000e+00   3.8800000e+00   1.0000000e+00
   7.0000000e+00   3.9200000e+00   9.0000000e-01
   7.0000000e+00   3.9600000e+00   8.0000000e-01
   7.0000000e+00   4.0000000e+00   9.0000000e-01
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   0.0000000e+00
   8.0000000e+00   1.2000000e+00   1.0000000e-01
   8.0000000e+00   1.2400000e+00   1.0000000e-01
   8.0000000e+00   1.2800000e+00   0.0000000e+00
   8.0000000e+00   1.3200000e+00   1.0000000e-01
   8.0000000e+00   1.3600000e+00   7.0000000e-01
   8.0000000e+00   1.4000000e+00   5.0000000e-01
   8.0000000e+00   1.4400000e+00   5.0000000e-01
   8.0000000e+00   1.4800000e+00   5.0000000e-01
   8.0000000e+00   1.5200000e+00   7.0000000e-01
   8.0000000e+00   1.5600000e+00   5.0000000e-01
   8.0000000e+00   1.6000000e+00   8.0000000e-01
   8.0000000e+00   1.6400000e+00   1.0000000e+00
   8.0000000e+00   1.6800000e+00   7.0000000e-01
   8.0000000e+00   1.7200000e+00   6.0000000e-01
   8.0000000e+00   1.7600000e+00   6.0000000e-01
   8.0000000e+00   1.8000000e+00   9.0000000e-01
   8.0000000e+00   1.8400000e+00   9.0000000e-01
   8.0000000e+00   1.8800000e+00   7.0000000e-01
   8.0000000e+00   1.9200000e+00   8.0000000e-01
   8.0000000e+00   1.9600000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   7.0000000e-01
   8.0000000e+00   2.0400000e+00   1.0000000e+00
   8.0000000e+00   2.0800000e+00   8.0000000e-01
   8.0000000e+00   2.1200000e+00   1.0000000e+00
   8.0000000e+00   2.1600000e+00   9.0000000e-01
   8.0000000e+00   2.2000000e+00   9.0000000e-01
   8.0000000e+00   2.2400000e+00   1.0000000e+00
   8.0000000e+00   2.2800000e+00   6.0000000e-01
   8.0000000e+00   2.3200000e+00   1.0000000e+00
   8.0000000e+00   2.3600000e+00   8.0000000e-01
   8.0000000e+00   2.4000000e+00   1.0000000e+00
   8.0000000e+00   2.4400000e+00   1.0000000e+00
   8.0000000e+00   2.4800000e+00   9.0000000e-01
   8.0000000e+00   2.5200000e+00   9.0000000e-01
   8.0000000e+00   2.5600000e+00   1.0000000e+00
   8.0000000e+00   2.6000000e+00   9.0000000e-01
   8.0000000e+00   2.6400000e+00   1.0000000e+00
   8.0000000e+00   2.6800000e+00   8.0000000e-01
   8.0000000e+00   2.7200000e+00   8.0000000e-01
   8.0000000e+00   2.7600000e+00   1.0000000e+00
   8.0000000e+00   2.8000000e+00   9.0000000e-01
   8.0000000e+00   2.8400000e+00   1.0000000e+00
   8.0000000e+00   2.8800000e+00   9.0000000e-01
   8.0000000e+00   2.9200000e+00   9.0000000e-01
   8.0000000e+00   2.9600000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0400000e+00   8.0000000e-01
   8.0000000e+00   3.0800000e+00   9.0000000e-01
   8.0000000e+00   3.1200000e+00   1.0000000e+00
   8.0000000e+00   3.1600000e+00   1.0000000e+00
   8.0000000e+00   3.2000000e+00   9.0000000e-01
   8.0000000e+00   3.2400000e+00   9.0000000e-01
   8.0000000e+00   3.2800000e+00   1.0000000e+00
   8.0000000e+00   3.3200000e+00   1.0000000e+00
   8.0000000e+00   3.3600000e+00   9.0000000e-01
   8.0000000e+00   3.4000000e+00   1.0000000e+00
   8.0000000e+00   3.4400000e+00   1.0000000e+00
   8.0000000e+00   3.4800000e+00   9.0000000e-01
   8.0000000e+00   3.5200000e+00   1.0000000e+00
   8.0000000e+00   3.5600000e+00   7.0000000e-01
   8.0000000e+00   3.6000000e+00   9.0000000e-01
   8.0000000e+00   3.6400000e+00   1.0000000e+00
   8.0000000e+00   3.6800000e+00   9.0000000e-01
   8.0000000e+00   3.7200000e+00   9.0000000e-01
   8.0000000e+00   3.7600000e+00   7.0000000e-01
   8.0000000e+00   3.8000000e+00   1.0000000e+00
   8.0000000e+00   3.8400000e+00   9.0000000e-01
   8.0000000e+00   3.8800000e+00   9.0000000e-01
   8.0000000e+00   3.9200000e+00   1.0000000e+00
   8.0000000e+00   3.9600000e+00   9.0000000e-01
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   0.0000000e+00
   9.0000000e+00   1.2800000e+00   1.0000000e-01
   9.0000000e+00   1.3200000e+00   2.0000000e-01
   9.0000000e+00   1.3600000e+00   3.0000000e-01
   9.0000000e+00   1.4000000e+00   4.0000000e-01
   9.0000000e+00   1.4400000e+00   3.0000000e-01
   9.0000000e+00   1.4800000e+00   5.0000000e-01
   9.0000000e+00   1.5200000e+00   3.0000000e-01
   9.0000000e+00   1.5600000e+00   6.0000000e-01
   9.0000000e+00   1.6000000e+00   5.0000000e-01
   9.0000000e+00   1.6400000e+00   5.0000000e-01
   9.0000000e+00   1.6800000e+00   7.0000000e-01
   9.0000000e+00   1.7200000e+00   8.0000000e-01
   9.0000000e+00   1.7600000e+00   6.0000000e-01
   9.0000000e+00   1.8000000e+00   8.0000000e-01
   9.0000000e+00   1.8400000e+00   7.0000000e-01
   9.0000000e+00   1.8800000e+00   6.0000000e-01
   9.0000000e+00   1.9200000e+00   7.0000000e-01
   9.0000000e+00   1.9600000e+00   3.0000000e-01
   9.0000000e+00   2.0000000e+00   5.0000000e-01
   9.0000000e+00   2.0400000e+00   7.0000000e-01
   9.0000000e+00   2.0800000e+00   8.0000000e-01
   9.0000000e+00   2.1200000e+00   8.0000000e-01
   9.0000000e+00   2.1600000e+00   8.0000000e-01
   9.0000000e+00   2.2000000e+00   7.0000000e-01
   9.0000000e+00   2.2400000e+00   5.0000000e-01
   9.0000000e+00   2.2800000e+00   8.0000000e-01
   9.0000000e+00   2.3200000e+00   8.0000000e-01
   9.0000000e+00   2.3600000e+00   9.0000000e-01
   9.0000000e+00   2.4000000e+00   7.0000000e-01
   9.0000000e+00   2.4400000e+00   6.0000000e-01
   9.0000000e+00   2.4800000e+00   6.0000000e-01
   9.0000000e+00   2.5200000e+00   9.0000000e-01
   9.0000000e+00   2.5600000e+00   8.0000000e-01
   9.0000000e+00   2.6000000e+00   7.0000000e-01
   9.0000000e+00   2.6400000e+00   5.0000000e-01
   9.0000000e+00   2.6800000e+00   9.0000000e-01
   9.0000000e+00   2.7200000e+00   7.0000000e-01
   9.0000000e+00   2.7600000e+00   1.0000000e+00
   9.0000000e+00   2.8000000e+00   9.0000000e-01
   9.0000000e+00   2.8400000e+00   6.0000000e-01
   9.0000000e+00   2.8800000e+00   7.0000000e-01
   9.0000000e+00   2.9200000e+00   7.0000000e-01
   9.0000000e+00   2.9600000e+00   5.0000000e-01
   9.0000000e+00   3.0000000e+00   9.0000000e-01
   9.0000000e+00   3.0400000e+00   8.0000000e-01
   9.0000000e+00   3.0800000e+00   7.0000000e-01
   9.0000000e+00   3.1200000e+00   1.0000000e+00
   9.0000000e+00   3.1600000e+00   9.0000000e-01
   9.0000000e+00   3.2000000e+00   9.0000000e-01
   9.0000000e+00   3.2400000e+00   8.0000000e-01
   9.0000000e+00   3.2800000e+00   9.0000000e-01
   9.0000000e+00   3.3200000e+00   7.0000000e-01
   9.0000000e+00   3.3600000e+00   8.0000000e-01
   9.0000000e+00   3.4000000e+00   7.0000000e-01
   9.0000000e+00   3.4400000e+00   8.0000000e-01
   9.0000000e+00   3.4800000e+00   7.0000000e-01
   9.0000000e+00   3.5200000e+00   7.0000000e-01
   9.0000000e+00   3.5600000e+00   9.0000000e-01
   9.0000000e+00   3.6000000e+00   9.0000000e-01
   9.0000000e+00   3.6400000e+00   8.0000000e-01
   9.0000000e+00   3.6800000e+00   8.0000000e-01
   9.0000000e+00   3.7200000e+00   7.0000000e-01
   9.0000000e+00   3.7600000e+00   8.0000000e-01
   9.0000000e+00   3.8000000e+00   9.0000000e-01
   9.0000000e+00   3.8400000e+00   9.0000000e-01
   9.0000000e+00   3.8800000e+00   6.0000000e-01
   9.0000000e+00   3.9200000e+00   9.0000000e-01
   9.0000000e+00   3.9600000e+00   8.0000000e-01
   9.0000000e+00   4.0000000e+00   8.0000000e-01
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   0.0000000e+00
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   1.0000000e-01
   1.0000000e+01   1.2800000e+00   1.0000000e-01
   1.0000000e+01   1.3200000e+00   0.0000000e+00
   1.0000000e+01   1.3600000e+00   2.0000000e-01
   1.0000000e+01   1.4000000e+00   2.0000000e-01
   1.0000000e+01   1.4400000e+00   1.0000000e-01
   1.0000000e+01   1.4800000e+00   1.0000000e-01
   1.0000000e+01   1.5200000e+00   2.0000000e-01
   1.0000000e+01   1.5600000e+00   5.0000000e-01
   1.0000000e+01   1.6000000e+00   4.0000000e-01
   1.0000000e+01   1.6400000e+00   3.0000000e-01
   1.0000000e+01   1.6800000e+00   5.0000000e-01
   1.0000000e+01   1.7200000e+00   3.0000000e-01
   1.0000000e+01   1.7600000e+00   6.0000000e-01
   1.0000000e+01   1.8000000e+00   6.0000000e-01
   1.0000000e+01   1.8400000e+00   3.0000000e-01
   1.0000000e+01   1.8800000e+00   7.0000000e-01
   1.0000000e+01   1.9200000e+00   6.0000000e-01
   1.0000000e+01   1.9600000e+00   4.0000000e-01
   1.0000000e+01   2.0000000e+00   9.0000000e-01
   1.0000000e+01   2.0400000e+00   9.0000000e-01
   1.0000000e+01   2.0800000e+00   5.0000000e-01
   1.0000000e+01   2.1200000e+00   7.0000000e-01
   1.0000000e+01   2.1600000e+00   7.0000000e-01
   1.0000000e+01   2.2000000e+00   7.0000000e-01
   1.0000000e+01   2.2400000e+00   8.0000000e-01
   1.0000000e+01   2.2800000e+00   5.0000000e-01
   1.0000000e+01   2.3200000e+00   7.0000000e-01
   1.0000000e+01   2.3600000e+00   6.0000000e-01
   1.0000000e+01   2.4000000e+00   5.0000000e-01
   1.0000000e+01   2.4400000e+00   6.0000000e-01
   1.0000000e+01   2.4800000e+00   7.0000000e-01
   1.0000000e+01   2.5200000e+00   7.0000000e-01
   1.0000000e+01   2.5600000e+00   6.0000000e-01
   1.0000000e+01   2.6000000e+00   4.0000000e-01
   1.0000000e+01   2.6400000e+00   7.0000000e-01
   1.0000000e+01   2.6800000e+00   5.0000000e-01
   1.0000000e+01   2.7200000e+00   4.0000000e-01
   1.0000000e+01   2.7600000e+00   4.0000000e-01
   1.0000000e+01   2.8000000e+00   7.0000000e-01
   1.0000000e+01   2.8400000e+00   5.0000000e-01
   1.0000000e+01   2.8800000e+00   6.0000000e-01
   1.0000000e+01   2.9200000e+00   6.0000000e-01
   1.0000000e+01   2.9600000e+00   4.0000000e-01
   1.0000000e+01   3.0000000e+00   6.0000000e-01
   1.0000000e+01   3.0400000e+00   6.0000000e-01
   1.0000000e+01   3.0800000e+00   5.0000000e-01
   1.0000000e+01   3.1200000e+00   6.0000000e-01
   1.0000000e+01   3.1600000e+00   7.0000000e-01
   1.0000000e+01   3.2000000e+00   7.0000000e-01
   1.0000000e+01   3.2400000e+00   9.0000000e-01
   1.0000000e+01   3.2800000e+00   7.0000000e-01
   1.0000000e+01   3.3200000e+00   8.0000000e-01
   1.0000000e+01   3.3600000e+00   8.0000000e-01
   1.0000000e+01   3.4000000e+00   9.0000000e-01
   1.0000000e+01   3.4400000e+00   8.0000000e-01
   1.0000000e+01   3.4800000e+00   7.0000000e-01
   1.0000000e+01   3.5200000e+00   9.0000000e-01
   1.0000000e+01   3.5600000e+00   8.0000000e-01
   1.0000000e+01   3.6000000e+00   9.0000000e-01
   1.0000000e+01   3.6400000e+00   9.0000000e-01
   1.0000000e+01   3.6800000e+00   5.0000000e-01
   1.0000000e+01   3.7200000e+00   4.0000000e-01
   1.0000000e+01   3.7600000e+00   6.0000000e-01
   1.0000000e+01   3.8000000e+00   7.0000000e-01
   1.0000000e+01   3.8400000e+00   4.0000000e-01
   1.0000000e+01   3.8800000e+00   6.0000000e-01
   1.0000000e+01   3.9200000e+00   7.0000000e-01
   1.0000000e+01   3.9600000e+00   7.0000000e-01
   1.0000000e+01   4.0000000e+00   9.0000000e-01
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   0.0000000e+00
   1.1000000e+01   1.3200000e+00   1.0000000e-01
   1.1000000e+01   1.3600000e+00   0.0000000e+00
   1.1000000e+01   1.4000000e+00   2.0000000e-01
   1.1000000e+01   1.4400000e+00   3.0000000e-01
   1.1000000e+01   1.4800000e+00   1.0000000e-01
   1.1000000e+01   1.5200000e+00   3.0000000e-01
   1.1000000e+01   1.5600000e+00   3.0000000e-01
   1.1000000e+01   1.6000000e+00   2.0000000e-01
   1.1000000e+01   1.6400000e+00   1.0000000e-01
   1.1000000e+01   1.6800000e+00   3.0000000e-01
   1.1000000e+01   1.7200000e+00   3.0000000e-01
   1.1000000e+01   1.7600000e+00   3.0000000e-01
   1.1000000e+01   1.8000000e+00   2.0000000e-01
   1.1000000e+01   1.8400000e+00   1.0000000e-01
   1.1000000e+01   1.8800000e+00   1.0000000e-01
   1.1000000e+01   1.9200000e+00   1.0000000e-01
   1.1000000e+01   1.9600000e+00   4.0000000e-01
   1.1000000e+01   2.0000000e+00   6.0000000e-01
   1.1000000e+01   2.0400000e+00   7.0000000e-01
   1.1000000e+01   2.0800000e+00   2.0000000e-01
   1.1000000e+01   2.1200000e+00   8.0000000e-01
   1.1000000e+01   2.1600000e+00   4.0000000e-01
   1.1000000e+01   2.2000000e+00   6.0000000e-01
   1.1000000e+01   2.2400000e+00   4.0000000e-01
   1.1000000e+01   2.2800000e+00   5.0000000e-01
   1.1000000e+01   2.3200000e+00   3.0000000e-01
   1.1000000e+01   2.3600000e+00   4.0000000e-01
   1.1000000e+01   2.4000000e+00   4.0000000e-01
   1.1000000e+01   2.4400000e+00   6.0000000e-01
   1.1000000e+01   2.4800000e+00   8.0000000e-01
   1.1000000e+01   2.5200000e+00   5.0000000e-01
   1.1000000e+01   2.5600000e+00   3.0000000e-01
   1.1000000e+01   2.6000000e+00   3.0000000e-01
   1.1000000e+01   2.6400000e+00   6.0000000e-01
   1.1000000e+01   2.6800000e+00   4.0000000e-01
   1.1000000e+01   2.7200000e+00   3.0000000e-01
   1.1000000e+01   2.7600000e+00   5.0000000e-01
   1.1000000e+01   2.8000000e+00   8.0000000e-01
   1.1000000e+01   2.8400000e+00   5.0000000e-01
   1.1000000e+01   2.8800000e+00   3.0000000e-01
   1.1000000e+01   2.9200000e+00   4.0000000e-01
   1.1000000e+01   2.9600000e+00   6.0000000e-01
   1.1000000e+01   3.0000000e+00   2.0000000e-01
   1.1000000e+01   3.0400000e+00   7.0000000e-01
   1.1000000e+01   3.0800000e+00   5.0000000e-01
   1.1000000e+01   3.1200000e+00   3.0000000e-01
   1.1000000e+01   3.1600000e+00   2.0000000e-01
   1.1000000e+01   3.2000000e+00   3.0000000e-01
   1.1000000e+01   3.2400000e+00   5.0000000e-01
   1.1000000e+01   3.2800000e+00   5.0000000e-01
   1.1000000e+01   3.3200000e+00   5.0000000e-01
   1.1000000e+01   3.3600000e+00   4.0000000e-01
   1.1000000e+01   3.4000000e+00   3.0000000e-01
   1.1000000e+01   3.4400000e+00   3.0000000e-01
   1.1000000e+01   3.4800000e+00   2.0000000e-01
   1.1000000e+01   3.5200000e+00   8.0000000e-01
   1.1000000e+01   3.5600000e+00   3.0000000e-01
   1.1000000e+01   3.6000000e+00   4.0000000e-01
   1.1000000e+01   3.6400000e+00   3.0000000e-01
   1.1000000e+01   3.6800000e+00   5.0000000e-01
   1.1000000e+01   3.7200000e+00   7.0000000e-01
   1.1000000e+01   3.7600000e+00   5.0000000e-01
   1.1000000e+01   3.8000000e+00   4.0000000e-01
   1.1000000e+01   3.8400000e+00   3.0000000e-01
   1.1000000e+01   3.8800000e+00   4.0000000e-01
   1.1000000e+01   3.9200000e+00   3.0000000e-01
   1.1000000e+01   3.9600000e+00   4.0000000e-01
   1.1000000e+01   4.0000000e+00   5.0000000e-01
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   0.0000000e+00
   1.2000000e+01   1.3200000e+00   0.0000000e+00
   1.2000000e+01   1.3600000e+00   1.0000000e-01
   1.2000000e+01   1.4000000e+00   0.0000000e+00
   1.2000000e+01   1.4400000e+00   0.0000000e+00
   1.2000000e+01   1.4800000e+00   0.0000000e+00
   1.2000000e+01   1.5200000e+00   2.0000000e-01
   1.2000000e+01   1.5600000e+00   1.0000000e-01
   1.2000000e+01   1.6000000e+00   1.0000000e-01
   1.2000000e+01   1.6400000e+00   0.0000000e+00
   1.2000000e+01   1.6800000e+00   2.0000000e-01
   1.2000000e+01   1.7200000e+00   0.0000000e+00
   1.2000000e+01   1.7600000e+00   0.0000000e+00
   1.2000000e+01   1.8000000e+00   2.0000000e-01
   1.2000000e+01   1.8400000e+00   5.0000000e-01
   1.2000000e+01   1.8800000e+00   2.0000000e-01
   1.2000000e+01   1.9200000e+00   0.0000000e+00
   1.2000000e+01   1.9600000e+00   4.0000000e-01
   1.2000000e+01   2.0000000e+00   2.0000000e-01
   1.2000000e+01   2.0400000e+00   2.0000000e-01
   1.2000000e+01   2.0800000e+00   1.0000000e-01
   1.2000000e+01   2.1200000e+00   1.0000000e-01
   1.2000000e+01   2.1600000e+00   3.0000000e-01
   1.2000000e+01   2.2000000e+00   2.0000000e-01
   1.2000000e+01   2.2400000e+00   4.0000000e-01
   1.2000000e+01   2.2800000e+00   5.0000000e-01
   1.2000000e+01   2.3200000e+00   2.0000000e-01
   1.2000000e+01   2.3600000e+00   4.0000000e-01
   1.2000000e+01   2.4000000e+00   5.0000000e-01
   1.2000000e+01   2.4400000e+00   1.0000000e-01
   1.2000000e+01   2.4800000e+00   4.0000000e-01
   1.2000000e+01   2.5200000e+00   0.0000000e+00
   1.2000000e+01   2.5600000e+00   3.0000000e-01
   1.2000000e+01   2.6000000e+00   1.0000000e-01
   1.2000000e+01   2.6400000e+00   3.0000000e-01
   1.2000000e+01   2.6800000e+00   5.0000000e-01
   1.2000000e+01   2.7200000e+00   5.0000000e-01
   1.2000000e+01   2.7600000e+00   2.0000000e-01
   1.2000000e+01   2.8000000e+00   3.0000000e-01
   1.2000000e+01   2.8400000e+00   2.0000000e-01
   1.2000000e+01   2.8800000e+00   5.0000000e-01
   1.2000000e+01   2.9200000e+00   3.0000000e-01
   1.2000000e+01   2.9600000e+00   3.0000000e-01
   1.2000000e+01   3.0000000e+00   2.0000000e-01
   1.2000000e+01   3.0400000e+00   2.0000000e-01
   1.2000000e+01   3.0800000e+00   3.0000000e-01
   1.2000000e+01   3.1200000e+00   4.0000000e-01
   1.2000000e+01   3.1600000e+00   3.0000000e-01
   1.2000000e+01   3.2000000e+00   3.0000000e-01
   1.2000000e+01   3.2400000e+00   4.0000000e-01
   1.2000000e+01   3.2800000e+00   2.0000000e-01
   1.2000000e+01   3.3200000e+00   3.0000000e-01
   1.2000000e+01   3.3600000e+00   5.0000000e-01
   1.2000000e+01   3.4000000e+00   3.0000000e-01
   1.2000000e+01   3.4400000e+00   2.0000000e-01
   1.2000000e+01   3.4800000e+00   2.0000000e-01
   1.2000000e+01   3.5200000e+00   1.0000000e-01
   1.2000000e+01   3.5600000e+00   3.0000000e-01
   1.2000000e+01   3.6000000e+00   0.0000000e+00
   1.2000000e+01   3.6400000e+00   5.0000000e-01
   1.2000000e+01   3.6800000e+00   3.0000000e-01
   1.2000000e+01   3.7200000e+00   2.0000000e-01
   1.2000000e+01   3.7600000e+00   4.0000000e-01
   1.2000000e+01   3.8000000e+00   1.0000000e-01
   1.2000000e+01   3.8400000e+00   2.0000000e-01
   1.2000000e+01   3.8800000e+00   2.0000000e-01
   1.2000000e+01   3.9200000e+00   4.0000000e-01
   1.2000000e+01   3.9600000e+00   2.0000000e-01
   1.2000000e+01   4.0000000e+00   3.0000000e-01
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   0.0000000e+00
   1.3000000e+01   1.3600000e+00   0.0000000e+00
   1.3000000e+01   1.4000000e+00   1.0000000e-01
   1.3000000e+01   1.4400000e+00   1.0000000e-01
   1.3000000e+01   1.4800000e+00   1.0000000e-01
   1.3000000e+01   1.5200000e+00   0.0000000e+00
   1.3000000e+01   1.5600000e+00   0.0000000e+00
   1.3000000e+01   1.6000000e+00   2.0000000e-01
   1.3000000e+01   1.6400000e+00   1.0000000e-01
   1.3000000e+01   1.6800000e+00   1.0000000e-01
   1.3000000e+01   1.7200000e+00   0.0000000e+00
   1.3000000e+01   1.7600000e+00   0.0000000e+00
   1.3000000e+01   1.8000000e+00   0.0000000e+00
   1.3000000e+01   1.8400000e+00   2.0000000e-01
   1.3000000e+01   1.8800000e+00   1.0000000e-01
   1.3000000e+01   1.9200000e+00   0.0000000e+00
   1.3000000e+01   1.9600000e+00   0.0000000e+00
   1.3000000e+01   2.0000000e+00   2.0000000e-01
   1.3000000e+01   2.0400000e+00   0.0000000e+00
   1.3000000e+01   2.0800000e+00   2.0000000e-01
   1.3000000e+01   2.1200000e+00   0.0000000e+00
   1.3000000e+01   2.1600000e+00   0.0000000e+00
   1.3000000e+01   2.2000000e+00   1.0000000e-01
   1.3000000e+01   2.2400000e+00   1.0000000e-01
   1.3000000e+01   2.2800000e+00   1.0000000e-01
   1.3000000e+01   2.3200000e+00   0.0000000e+00
   1.3000000e+01   2.3600000e+00   3.0000000e-01
   1.3000000e+01   2.4000000e+00   0.0000000e+00
   1.3000000e+01   2.4400000e+00   0.0000000e+00
   1.3000000e+01   2.4800000e+00   1.0000000e-01
   1.3000000e+01   2.5200000e+00   1.0000000e-01
   1.3000000e+01   2.5600000e+00   1.0000000e-01
   1.3000000e+01   2.6000000e+00   1.0000000e-01
   1.3000000e+01   2.6400000e+00   2.0000000e-01
   1.3000000e+01   2.6800000e+00   2.0000000e-01
   1.3000000e+01   2.7200000e+00   1.0000000e-01
   1.3000000e+01   2.7600000e+00   1.0000000e-01
   1.3000000e+01   2.8000000e+00   3.0000000e-01
   1.3000000e+01   2.8400000e+00   1.0000000e-01
   1.3000000e+01   2.8800000e+00   0.0000000e+00
   1.3000000e+01   2.9200000e+00   3.0000000e-01
   1.3000000e+01   2.9600000e+00   2.0000000e-01
   1.3000000e+01   3.0000000e+00   0.0000000e+00
   1.3000000e+01   3.0400000e+00   0.0000000e+00
   1.3000000e+01   3.0800000e+00   1.0000000e-01
   1.3000000e+01   3.1200000e+00   1.0000000e-01
   1.3000000e+01   3.1600000e+00   3.0000000e-01
   1.3000000e+01   3.2000000e+00   1.0000000e-01
   1.3000000e+01   3.2400000e+00   4.0000000e-01
   1.3000000e+01   3.2800000e+00   1.0000000e-01
   1.3000000e+01   3.3200000e+00   2.0000000e-01
   1.3000000e+01   3.3600000e+00   2.0000000e-01
   1.3000000e+01   3.4000000e+00   0.0000000e+00
   1.3000000e+01   3.4400000e+00   3.0000000e-01
   1.3000000e+01   3.4800000e+00   2.0000000e-01
   1.3000000e+01   3.5200000e+00   0.0000000e+00
   1.3000000e+01   3.5600000e+00   1.0000000e-01
   1.3000000e+01   3.6000000e+00   1.0000000e-01
   1.3000000e+01   3.6400000e+00   3.0000000e-01
   1.3000000e+01   3.6800000e+00   0.0000000e+00
   1.3000000e+01   3.7200000e+00   3.0000000e-01
   1.3000000e+01   3.7600000e+00   0.0000000e+00
   1.3000000e+01   3.8000000e+00   1.0000000e-01
   1.3000000e+01   3.8400000e+00   1.0000000e-01
   1.3000000e+01   3.8800000e+00   2.0000000e-01
   1.3000000e+01   3.9200000e+00   2.0000000e-01
   1.3000000e+01   3.9600000e+00   0.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e-01
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   0.0000000e+00
   1.4000000e+01   1.3600000e+00   0.0000000e+00
   1.4000000e+01   1.4000000e+00   0.0000000e+00
   1.4000000e+01   1.4400000e+00   0.0000000e+00
   1.4000000e+01   1.4800000e+00   0.0000000e+00
   1.4000000e+01   1.5200000e+00   0.0000000e+00
   1.4000000e+01   1.5600000e+00   0.0000000e+00
   1.4000000e+01   1.6000000e+00   0.0000000e+00
   1.4000000e+01   1.6400000e+00   1.0000000e-01
   1.4000000e+01   1.6800000e+00   0.0000000e+00
   1.4000000e+01   1.7200000e+00   0.0000000e+00
   1.4000000e+01   1.7600000e+00   0.0000000e+00
   1.4000000e+01   1.8000000e+00   0.0000000e+00
   1.4000000e+01   1.8400000e+00   0.0000000e+00
   1.4000000e+01   1.8800000e+00   0.0000000e+00
   1.4000000e+01   1.9200000e+00   0.0000000e+00
   1.4000000e+01   1.9600000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0400000e+00   0.0000000e+00
   1.4000000e+01   2.0800000e+00   1.0000000e-01
   1.4000000e+01   2.1200000e+00   1.0000000e-01
   1.4000000e+01   2.1600000e+00   1.0000000e-01
   1.4000000e+01   2.2000000e+00   0.0000000e+00
   1.4000000e+01   2.2400000e+00   0.0000000e+00
   1.4000000e+01   2.2800000e+00   2.0000000e-01
   1.4000000e+01   2.3200000e+00   1.0000000e-01
   1.4000000e+01   2.3600000e+00   0.0000000e+00
   1.4000000e+01   2.4000000e+00   0.0000000e+00
   1.4000000e+01   2.4400000e+00   0.0000000e+00
   1.4000000e+01   2.4800000e+00   0.0000000e+00
   1.4000000e+01   2.5200000e+00   1.0000000e-01
   1.4000000e+01   2.5600000e+00   1.0000000e-01
   1.4000000e+01   2.6000000e+00   1.0000000e-01
   1.4000000e+01   2.6400000e+00   1.0000000e-01
   1.4000000e+01   2.6800000e+00   0.0000000e+00
   1.4000000e+01   2.7200000e+00   0.0000000e+00
   1.4000000e+01   2.7600000e+00   2.0000000e-01
   1.4000000e+01   2.8000000e+00   0.0000000e+00
   1.4000000e+01   2.8400000e+00   0.0000000e+00
   1.4000000e+01   2.8800000e+00   1.0000000e-01
   1.4000000e+01   2.9200000e+00   1.0000000e-01
   1.4000000e+01   2.9600000e+00   1.0000000e-01
   1.4000000e+01   3.0000000e+00   1.0000000e-01
   1.4000000e+01   3.0400000e+00   0.0000000e+00
   1.4000000e+01   3.0800000e+00   0.0000000e+00
   1.4000000e+01   3.1200000e+00   0.0000000e+00
   1.4000000e+01   3.1600000e+00   1.0000000e-01
   1.4000000e+01   3.2000000e+00   0.0000000e+00
   1.4000000e+01   3.2400000e+00   1.0000000e-01
   1.4000000e+01   3.2800000e+00   0.0000000e+00
   1.4000000e+01   3.3200000e+00   1.0000000e-01
   1.4000000e+01   3.3600000e+00   2.0000000e-01
   1.4000000e+01   3.4000000e+00   1.0000000e-01
   1.4000000e+01   3.4400000e+00   0.0000000e+00
   1.4000000e+01   3.4800000e+00   2.0000000e-01
   1.4000000e+01   3.5200000e+00   2.0000000e-01
   1.4000000e+01   3.5600000e+00   0.0000000e+00
   1.4000000e+01   3.6000000e+00   0.0000000e+00
   1.4000000e+01   3.6400000e+00   1.0000000e-01
   1.4000000e+01   3.6800000e+00   1.0000000e-01
   1.4000000e+01   3.7200000e+00   1.0000000e-01
   1.4000000e+01   3.7600000e+00   0.0000000e+00
   1.4000000e+01   3.8000000e+00   0.0000000e+00
   1.4000000e+01   3.8400000e+00   1.0000000e-01
   1.4000000e+01   3.8800000e+00   0.0000000e+00
   1.4000000e+01   3.9200000e+00   3.0000000e-01
   1.4000000e+01   3.9600000e+00   1.0000000e-01
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   0.0000000e+00
   1.5000000e+01   1.3600000e+00   0.0000000e+00
   1.5000000e+01   1.4000000e+00   0.0000000e+00
   1.5000000e+01   1.4400000e+00   0.0000000e+00
   1.5000000e+01   1.4800000e+00   0.0000000e+00
   1.5000000e+01   1.5200000e+00   0.0000000e+00
   1.5000000e+01   1.5600000e+00   0.0000000e+00
   1.5000000e+01   1.6000000e+00   0.0000000e+00
   1.5000000e+01   1.6400000e+00   0.0000000e+00
   1.5000000e+01   1.6800000e+00   0.0000000e+00
   1.5000000e+01   1.7200000e+00   0.0000000e+00
   1.5000000e+01   1.7600000e+00   0.0000000e+00
   1.5000000e+01   1.8000000e+00   0.0000000e+00
   1.5000000e+01   1.8400000e+00   0.0000000e+00
   1.5000000e+01   1.8800000e+00   0.0000000e+00
   1.5000000e+01   1.9200000e+00   0.0000000e+00
   1.5000000e+01   1.9600000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0400000e+00   0.0000000e+00
   1.5000000e+01   2.0800000e+00   0.0000000e+00
   1.5000000e+01   2.1200000e+00   0.0000000e+00
   1.5000000e+01   2.1600000e+00   0.0000000e+00
   1.5000000e+01   2.2000000e+00   1.0000000e-01
   1.5000000e+01   2.2400000e+00   0.0000000e+00
   1.5000000e+01   2.2800000e+00   0.0000000e+00
   1.5000000e+01   2.3200000e+00   0.0000000e+00
   1.5000000e+01   2.3600000e+00   0.0000000e+00
   1.5000000e+01   2.4000000e+00   0.0000000e+00
   1.5000000e+01   2.4400000e+00   0.0000000e+00
   1.5000000e+01   2.4800000e+00   0.0000000e+00
   1.5000000e+01   2.5200000e+00   0.0000000e+00
   1.5000000e+01   2.5600000e+00   0.0000000e+00
   1.5000000e+01   2.6000000e+00   0.0000000e+00
   1.5000000e+01   2.6400000e+00   0.0000000e+00
   1.5000000e+01   2.6800000e+00   0.0000000e+00
   1.5000000e+01   2.7200000e+00   0.0000000e+00
   1.5000000e+01   2.7600000e+00   1.0000000e-01
   1.5000000e+01   2.8000000e+00   0.0000000e+00
   1.5000000e+01   2.8400000e+00   0.0000000e+00
   1.5000000e+01   2.8800000e+00   0.0000000e+00
   1.5000000e+01   2.9200000e+00   0.0000000e+00
   1.5000000e+01   2.9600000e+00   1.0000000e-01
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   3.0400000e+00   0.0000000e+00
   1.5000000e+01   3.0800000e+00   0.0000000e+00
   1.5000000e+01   3.1200000e+00   0.0000000e+00
   1.5000000e+01   3.1600000e+00   0.0000000e+00
   1.5000000e+01   3.2000000e+00   0.0000000e+00
   1.5000000e+01   3.2400000e+00   0.0000000e+00
   1.5000000e+01   3.2800000e+00   1.0000000e-01
   1.5000000e+01   3.3200000e+00   0.0000000e+00
   1.5000000e+01   3.3600000e+00   0.0000000e+00
   1.5000000e+01   3.4000000e+00   0.0000000e+00
   1.5000000e+01   3.4400000e+00   0.0000000e+00
   1.5000000e+01   3.4800000e+00   0.0000000e+00
   1.5000000e+01   3.5200000e+00   0.0000000e+00
   1.5000000e+01   3.5600000e+00   1.0000000e-01
   1.5000000e+01   3.6000000e+00   0.0000000e+00
   1.5000000e+01   3.6400000e+00   0.0000000e+00
   1.5000000e+01   3.6800000e+00   0.0000000e+00
   1.5000000e+01   3.7200000e+00   0.0000000e+00
   1.5000000e+01   3.7600000e+00   1.0000000e-01
   1.5000000e+01   3.8000000e+00   0.0000000e+00
   1.5000000e+01   3.8400000e+00   0.0000000e+00
   1.5000000e+01   3.8800000e+00   0.0000000e+00
   1.5000000e+01   3.9200000e+00   0.0000000e+00
   1.5000000e+01   3.9600000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   0.0000000e+00
   1.6000000e+01   2.0000000e-01   0.0000000e+00
   1.6000000e+01   2.4000000e-01   0.0000000e+00
   1.6000000e+01   2.8000000e-01   0.0000000e+00
   1.6000000e+01   3.2000000e-01   0.0000000e+00
   1.6000000e+01   3.6000000e-01   0.0000000e+00
   1.6000000e+01   4.0000000e-01   0.0000000e+00
   1.6000000e+01   4.4000000e-01   0.0000000e+00
   1.6000000e+01   4.8000000e-01   0.0000000e+00
   1.6000000e+01   5.2000000e-01   0.0000000e+00
   1.6000000e+01   5.6000000e-01   0.0000000e+00
   1.6000000e+01   6.0000000e-01   0.0000000e+00
   1.6000000e+01   6.4000000e-01   0.0000000e+00
   1.6000000e+01   6.8000000e-01   0.0000000e+00
   1.6000000e+01   7.2000000e-01   0.0000000e+00
   1.6000000e+01   7.6000000e-01   0.0000000e+00
   1.6000000e+01   8.0000000e-01   0.0000000e+00
   1.6000000e+01   8.4000000e-01   0.0000000e+00
   1.6000000e+01   8.8000000e-01   0.0000000e+00
   1.6000000e+01   9.2000000e-01   0.0000000e+00
   1.6000000e+01   9.6000000e-01   0.0000000e+00
   1.6000000e+01   1.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0400000e+00   0.0000000e+00
   1.6000000e+01   1.0800000e+00   0.0000000e+00
   1.6000000e+01   1.1200000e+00   0.0000000e+00
   1.6000000e+01   1.1600000e+00   0.0000000e+00
   1.6000000e+01   1.2000000e+00   0.0000000e+00
   1.6000000e+01   1.2400000e+00   0.0000000e+00
   1.6000000e+01   1.2800000e+00   0.0000000e+00
   1.6000000e+01   1.3200000e+00   0.0000000e+00
   1.6000000e+01   1.3600000e+00   0.0000000e+00
   1.6000000e+01   1.4000000e+00   0.0000000e+00
   1.6000000e+01   1.4400000e+00   0.0000000e+00
   1.6000000e+01   1.4800000e+00   0.0000000e+00
   1.6000000e+01   1.5200000e+00   0.0000000e+00
   1.6000000e+01   1.5600000e+00   0.0000000e+00
   1.6000000e+01   1.6000000e+00   0.0000000e+00
   1.6000000e+01   1.6400000e+00   0.0000000e+00
   1.6000000e+01   1.6800000e+00   0.0000000e+00
   1.6000000e+01   1.7200000e+00   0.0000000e+00
   1.6000000e+01   1.7600000e+00   0.0000000e+00
   1.6000000e+01   1.8000000e+00   0.0000000e+00
   1.6000000e+01   1.8400000e+00   0.0000000e+00
   1.6000000e+01   1.8800000e+00   0.0000000e+00
   1.6000000e+01   1.9200000e+00   0.0000000e+00
   1.6000000e+01   1.9600000e+00   0.0000000e+00
   1.6000000e+01   2.0000000e+00   0.0000000e+00
   1.6000000e+01   2.0400000e+00   0.0000000e+00
   1.6000000e+01   2.0800000e+00   0.0000000e+00
   1.6000000e+01   2.1200000e+00   0.0000000e+00
   1.6000000e+01   2.1600000e+00   1.0000000e-01
   1.6000000e+01   2.2000000e+00   0.0000000e+00
   1.6000000e+01   2.2400000e+00   0.0000000e+00
   1.6000000e+01   2.2800000e+00   0.0000000e+00
   1.6000000e+01   2.3200000e+00   0.0000000e+00
   1.6000000e+01   2.3600000e+00   1.0000000e-01
   1.6000000e+01   2.4000000e+00   0.0000000e+00
   1.6000000e+01   2.4400000e+00   0.0000000e+00
   1.6000000e+01   2.4800000e+00   0.0000000e+00
   1.6000000e+01   2.5200000e+00   0.0000000e+00
   1.6000000e+01   2.5600000e+00   0.0000000e+00
   1.6000000e+01   2.6000000e+00   0.0000000e+00
   1.6000000e+01   2.6400000e+00   1.0000000e-01
   1.6000000e+01   2.6800000e+00   0.0000000e+00
   1.6000000e+01   2.7200000e+00   0.0000000e+00
   1.6000000e+01   2.7600000e+00   0.0000000e+00
   1.6000000e+01   2.8000000e+00   0.0000000e+00
   1.6000000e+01   2.8400000e+00   0.0000000e+00
   1.6000000e+01   2.8800000e+00   0.0000000e+00
   1.6000000e+01   2.9200000e+00   0.0000000e+00
   1.6000000e+01   2.9600000e+00   0.0000000e+00
   1.6000000e+01   3.0000000e+00   0.0000000e+00
   1.6000000e+01   3.0400000e+00   0.0000000e+00
   1.6000000e+01   3.0800000e+00   0.0000000e+00
   1.6000000e+01   3.1200000e+00   0.0000000e+00
   1.6000000e+01   3.1600000e+00   0.0000000e+00
   1.6000000e+01   3.2000000e+00   0.0000000e+00
   1.6000000e+01   3.2400000e+00   0.0000000e+00
   1.6000000e+01   3.2800000e+00   0.0000000e+00
   1.6000000e+01   3.3200000e+00   0.0000000e+00
   1.6000000e+01   3.3600000e+00   0.0000000e+00
   1.6000000e+01   3.4000000e+00   0.0000000e+00
   1.6000000e+01   3.4400000e+00   0.0000000e+00
   1.6000000e+01   3.4800000e+00   0.0000000e+00
   1.6000000e+01   3.5200000e+00   0.0000000e+00
   1.6000000e+01   3.5600000e+00   0.0000000e+00
   1.6000000e+01   3.6000000e+00   0.0000000e+00
   1.6000000e+01   3.6400000e+00   0.0000000e+00
   1.6000000e+01   3.6800000e+00   0.0000000e+00
   1.6000000e+01   3.7200000e+00   0.0000000e+00
   1.6000000e+01   3.7600000e+00   0.0000000e+00
   1.6000000e+01   3.8000000e+00   0.0000000e+00
   1.6000000e+01   3.8400000e+00   0.0000000e+00
   1.6000000e+01   3.8800000e+00   0.0000000e+00
   1.6000000e+01   3.9200000e+00   0.0000000e+00
   1.6000000e+01   3.9600000e+00   0.0000000e+00
   1.6000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   2.0000000e-01   0.0000000e+00
   1.7000000e+01   2.4000000e-01   0.0000000e+00
   1.7000000e+01   2.8000000e-01   0.0000000e+00
   1.7000000e+01   3.2000000e-01   0.0000000e+00
   1.7000000e+01   3.6000000e-01   0.0000000e+00
   1.7000000e+01   4.0000000e-01   0.0000000e+00
   1.7000000e+01   4.4000000e-01   0.0000000e+00
   1.7000000e+01   4.8000000e-01   0.0000000e+00
   1.7000000e+01   5.2000000e-01   0.0000000e+00
   1.7000000e+01   5.6000000e-01   0.0000000e+00
   1.7000000e+01   6.0000000e-01   0.0000000e+00
   1.7000000e+01   6.4000000e-01   0.0000000e+00
   1.7000000e+01   6.8000000e-01   0.0000000e+00
   1.7000000e+01   7.2000000e-01   0.0000000e+00
   1.7000000e+01   7.6000000e-01   0.0000000e+00
   1.7000000e+01   8.0000000e-01   0.0000000e+00
   1.7000000e+01   8.4000000e-01   0.0000000e+00
   1.7000000e+01   8.8000000e-01   0.0000000e+00
   1.7000000e+01   9.2000000e-01   0.0000000e+00
   1.7000000e+01   9.6000000e-01   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0400000e+00   0.0000000e+00
   1.7000000e+01   1.0800000e+00   0.0000000e+00
   1.7000000e+01   1.1200000e+00   0.0000000e+00
   1.7000000e+01   1.1600000e+00   0.0000000e+00
   1.7000000e+01   1.2000000e+00   0.0000000e+00
   1.7000000e+01   1.2400000e+00   0.0000000e+00
   1.7000000e+01   1.2800000e+00   0.0000000e+00
   1.7000000e+01   1.3200000e+00   0.0000000e+00
   1.7000000e+01   1.3600000e+00   0.0000000e+00
   1.7000000e+01   1.4000000e+00   0.0000000e+00
   1.7000000e+01   1.4400000e+00   0.0000000e+00
   1.7000000e+01   1.4800000e+00   0.0000000e+00
   1.7000000e+01   1.5200000e+00   0.0000000e+00
   1.7000000e+01   1.5600000e+00   0.0000000e+00
   1.7000000e+01   1.6000000e+00   0.0000000e+00
   1.7000000e+01   1.6400000e+00   0.0000000e+00
   1.7000000e+01   1.6800000e+00   0.0000000e+00
   1.7000000e+01   1.7200000e+00   0.0000000e+00
   1.7000000e+01   1.7600000e+00   0.0000000e+00
   1.7000000e+01   1.8000000e+00   0.0000000e+00
   1.7000000e+01   1.8400000e+00   0.0000000e+00
   1.7000000e+01   1.8800000e+00   0.0000000e+00
   1.7000000e+01   1.9200000e+00   0.0000000e+00
   1.7000000e+01   1.9600000e+00   0.0000000e+00
   1.7000000e+01   2.0000000e+00   0.0000000e+00
   1.7000000e+01   2.0400000e+00   0.0000000e+00
   1.7000000e+01   2.0800000e+00   0.0000000e+00
   1.7000000e+01   2.1200000e+00   0.0000000e+00
   1.7000000e+01   2.1600000e+00   0.0000000e+00
   1.7000000e+01   2.2000000e+00   0.0000000e+00
   1.7000000e+01   2.2400000e+00   0.0000000e+00
   1.7000000e+01   2.2800000e+00   0.0000000e+00
   1.7000000e+01   2.3200000e+00   0.0000000e+00
   1.7000000e+01   2.3600000e+00   0.0000000e+00
   1.7000000e+01   2.4000000e+00   0.0000000e+00
   1.7000000e+01   2.4400000e+00   0.0000000e+00
   1.7000000e+01   2.4800000e+00   0.0000000e+00
   1.7000000e+01   2.5200000e+00   0.0000000e+00
   1.7000000e+01   2.5600000e+00   0.0000000e+00
   1.7000000e+01   2.6000000e+00   0.0000000e+00
   1.7000000e+01   2.6400000e+00   0.0000000e+00
   1.7000000e+01   2.6800000e+00   0.0000000e+00
   1.7000000e+01   2.7200000e+00   0.0000000e+00
   1.7000000e+01   2.7600000e+00   0.0000000e+00
   1.7000000e+01   2.8000000e+00   0.0000000e+00
   1.7000000e+01   2.8400000e+00   0.0000000e+00
   1.7000000e+01   2.8800000e+00   0.0000000e+00
   1.7000000e+01   2.9200000e+00   0.0000000e+00
   1.7000000e+01   2.9600000e+00   0.0000000e+00
   1.7000000e+01   3.0000000e+00   0.0000000e+00
   1.7000000e+01   3.0400000e+00   0.0000000e+00
   1.7000000e+01   3.0800000e+00   0.0000000e+00
   1.7000000e+01   3.1200000e+00   0.0000000e+00
   1.7000000e+01   3.1600000e+00   0.0000000e+00
   1.7000000e+01   3.2000000e+00   0.0000000e+00
   1.7000000e+01   3.2400000e+00   0.0000000e+00
   1.7000000e+01   3.2800000e+00   0.0000000e+00
   1.7000000e+01   3.3200000e+00   0.0000000e+00
   1.7000000e+01   3.3600000e+00   0.0000000e+00
   1.7000000e+01   3.4000000e+00   0.0000000e+00
   1.7000000e+01   3.4400000e+00   0.0000000e+00
   1.7000000e+01   3.4800000e+00   0.0000000e+00
   1.7000000e+01   3.5200000e+00   0.0000000e+00
   1.7000000e+01   3.5600000e+00   0.0000000e+00
   1.7000000e+01   3.6000000e+00   0.0000000e+00
   1.7000000e+01   3.6400000e+00   0.0000000e+00
   1.7000000e+01   3.6800000e+00   0.0000000e+00
   1.7000000e+01   3.7200000e+00   0.0000000e+00
   1.7000000e+01   3.7600000e+00   0.0000000e+00
   1.7000000e+01   3.8000000e+00   0.0000000e+00
   1.7000000e+01   3.8400000e+00   0.0000000e+00
   1.7000000e+01   3.8800000e+00   0.0000000e+00
   1.7000000e+01   3.9200000e+00   0.0000000e+00
   1.7000000e+01   3.9600000e+00   0.0000000e+00
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   2.0000000e-01   0.0000000e+00
   1.8000000e+01   2.4000000e-01   0.0000000e+00
   1.8000000e+01   2.8000000e-01   0.0000000e+00
   1.8000000e+01   3.2000000e-01   0.0000000e+00
   1.8000000e+01   3.6000000e-01   0.0000000e+00
   1.8000000e+01   4.0000000e-01   0.0000000e+00
   1.8000000e+01   4.4000000e-01   0.0000000e+00
   1.8000000e+01   4.8000000e-01   0.0000000e+00
   1.8000000e+01   5.2000000e-01   0.0000000e+00
   1.8000000e+01   5.6000000e-01   0.0000000e+00
   1.8000000e+01   6.0000000e-01   0.0000000e+00
   1.8000000e+01   6.4000000e-01   0.0000000e+00
   1.8000000e+01   6.8000000e-01   0.0000000e+00
   1.8000000e+01   7.2000000e-01   0.0000000e+00
   1.8000000e+01   7.6000000e-01   0.0000000e+00
   1.8000000e+01   8.0000000e-01   0.0000000e+00
   1.8000000e+01   8.4000000e-01   0.0000000e+00
   1.8000000e+01   8.8000000e-01   0.0000000e+00
   1.8000000e+01   9.2000000e-01   0.0000000e+00
   1.8000000e+01   9.6000000e-01   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0400000e+00   0.0000000e+00
   1.8000000e+01   1.0800000e+00   0.0000000e+00
   1.8000000e+01   1.1200000e+00   0.0000000e+00
   1.8000000e+01   1.1600000e+00   0.0000000e+00
   1.8000000e+01   1.2000000e+00   0.0000000e+00
   1.8000000e+01   1.2400000e+00   0.0000000e+00
   1.8000000e+01   1.2800000e+00   0.0000000e+00
   1.8000000e+01   1.3200000e+00   0.0000000e+00
   1.8000000e+01   1.3600000e+00   0.0000000e+00
   1.8000000e+01   1.4000000e+00   0.0000000e+00
   1.8000000e+01   1.4400000e+00   0.0000000e+00
   1.8000000e+01   1.4800000e+00   0.0000000e+00
   1.8000000e+01   1.5200000e+00   0.0000000e+00
   1.8000000e+01   1.5600000e+00   0.0000000e+00
   1.8000000e+01   1.6000000e+00   0.0000000e+00
   1.8000000e+01   1.6400000e+00   0.0000000e+00
   1.8000000e+01   1.6800000e+00   0.0000000e+00
   1.8000000e+01   1.7200000e+00   0.0000000e+00
   1.8000000e+01   1.7600000e+00   0.0000000e+00
   1.8000000e+01   1.8000000e+00   0.0000000e+00
   1.8000000e+01   1.8400000e+00   0.0000000e+00
   1.8000000e+01   1.8800000e+00   0.0000000e+00
   1.8000000e+01   1.9200000e+00   0.0000000e+00
   1.8000000e+01   1.9600000e+00   0.0000000e+00
   1.8000000e+01   2.0000000e+00   0.0000000e+00
   1.8000000e+01   2.0400000e+00   0.0000000e+00
   1.8000000e+01   2.0800000e+00   0.0000000e+00
   1.8000000e+01   2.1200000e+00   0.0000000e+00
   1.8000000e+01   2.1600000e+00   0.0000000e+00
   1.8000000e+01   2.2000000e+00   0.0000000e+00
   1.8000000e+01   2.2400000e+00   0.0000000e+00
   1.8000000e+01   2.2800000e+00   0.0000000e+00
   1.8000000e+01   2.3200000e+00   0.0000000e+00
   1.8000000e+01   2.3600000e+00   0.0000000e+00
   1.8000000e+01   2.4000000e+00   0.0000000e+00
   1.8000000e+01   2.4400000e+00   0.0000000e+00
   1.8000000e+01   2.4800000e+00   0.0000000e+00
   1.8000000e+01   2.5200000e+00   0.0000000e+00
   1.8000000e+01   2.5600000e+00   0.0000000e+00
   1.8000000e+01   2.6000000e+00   0.0000000e+00
   1.8000000e+01   2.6400000e+00   0.0000000e+00
   1.8000000e+01   2.6800000e+00   0.0000000e+00
   1.8000000e+01   2.7200000e+00   0.0000000e+00
   1.8000000e+01   2.7600000e+00   0.0000000e+00
   1.8000000e+01   2.8000000e+00   0.0000000e+00
   1.8000000e+01   2.8400000e+00   0.0000000e+00
   1.8000000e+01   2.8800000e+00   0.0000000e+00
   1.8000000e+01   2.9200000e+00   0.0000000e+00
   1.8000000e+01   2.9600000e+00   0.0000000e+00
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   3.0400000e+00   0.0000000e+00
   1.8000000e+01   3.0800000e+00   0.0000000e+00
   1.8000000e+01   3.1200000e+00   0.0000000e+00
   1.8000000e+01   3.1600000e+00   0.0000000e+00
   1.8000000e+01   3.2000000e+00   0.0000000e+00
   1.8000000e+01   3.2400000e+00   0.0000000e+00
   1.8000000e+01   3.2800000e+00   0.0000000e+00
   1.8000000e+01   3.3200000e+00   0.0000000e+00
   1.8000000e+01   3.3600000e+00   0.0000000e+00
   1.8000000e+01   3.4000000e+00   0.0000000e+00
   1.8000000e+01   3.4400000e+00   0.0000000e+00
   1.8000000e+01   3.4800000e+00   0.0000000e+00
   1.8000000e+01   3.5200000e+00   0.0000000e+00
   1.8000000e+01   3.5600000e+00   0.0000000e+00
   1.8000000e+01   3.6000000e+00   0.0000000e+00
   1.8000000e+01   3.6400000e+00   0.0000000e+00
   1.8000000e+01   3.6800000e+00   0.0000000e+00
   1.8000000e+01   3.7200000e+00   0.0000000e+00
   1.8000000e+01   3.7600000e+00   0.0000000e+00
   1.8000000e+01   3.8000000e+00   0.0000000e+00
   1.8000000e+01   3.8400000e+00   0.0000000e+00
   1.8000000e+01   3.8800000e+00   0.0000000e+00
   1.8000000e+01   3.9200000e+00   0.0000000e+00
   1.8000000e+01   3.9600000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   2.0000000e-01   0.0000000e+00
   1.9000000e+01   2.4000000e-01   0.0000000e+00
   1.9000000e+01   2.8000000e-01   0.0000000e+00
   1.9000000e+01   3.2000000e-01   0.0000000e+00
   1.9000000e+01   3.6000000e-01   0.0000000e+00
   1.9000000e+01   4.0000000e-01   0.0000000e+00
   1.9000000e+01   4.4000000e-01   0.0000000e+00
   1.9000000e+01   4.8000000e-01   0.0000000e+00
   1.9000000e+01   5.2000000e-01   0.0000000e+00
   1.9000000e+01   5.6000000e-01   0.0000000e+00
   1.9000000e+01   6.0000000e-01   0.0000000e+00
   1.9000000e+01   6.4000000e-01   0.0000000e+00
   1.9000000e+01   6.8000000e-01   0.0000000e+00
   1.9000000e+01   7.2000000e-01   0.0000000e+00
   1.9000000e+01   7.6000000e-01   0.0000000e+00
   1.9000000e+01   8.0000000e-01   0.0000000e+00
   1.9000000e+01   8.4000000e-01   0.0000000e+00
   1.9000000e+01   8.8000000e-01   0.0000000e+00
   1.9000000e+01   9.2000000e-01   0.0000000e+00
   1.9000000e+01   9.6000000e-01   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0400000e+00   0.0000000e+00
   1.9000000e+01   1.0800000e+00   0.0000000e+00
   1.9000000e+01   1.1200000e+00   0.0000000e+00
   1.9000000e+01   1.1600000e+00   0.0000000e+00
   1.9000000e+01   1.2000000e+00   0.0000000e+00
   1.9000000e+01   1.2400000e+00   0.0000000e+00
   1.9000000e+01   1.2800000e+00   0.0000000e+00
   1.9000000e+01   1.3200000e+00   0.0000000e+00
   1.9000000e+01   1.3600000e+00   0.0000000e+00
   1.9000000e+01   1.4000000e+00   0.0000000e+00
   1.9000000e+01   1.4400000e+00   0.0000000e+00
   1.9000000e+01   1.4800000e+00   0.0000000e+00
   1.9000000e+01   1.5200000e+00   0.0000000e+00
   1.9000000e+01   1.5600000e+00   0.0000000e+00
   1.9000000e+01   1.6000000e+00   0.0000000e+00
   1.9000000e+01   1.6400000e+00   0.0000000e+00
   1.9000000e+01   1.6800000e+00   0.0000000e+00
   1.9000000e+01   1.7200000e+00   0.0000000e+00
   1.9000000e+01   1.7600000e+00   0.0000000e+00
   1.9000000e+01   1.8000000e+00   0.0000000e+00
   1.9000000e+01   1.8400000e+00   0.0000000e+00
   1.9000000e+01   1.8800000e+00   0.0000000e+00
   1.9000000e+01   1.9200000e+00   0.0000000e+00
   1.9000000e+01   1.9600000e+00   0.0000000e+00
   1.9000000e+01   2.0000000e+00   0.0000000e+00
   1.9000000e+01   2.0400000e+00   0.0000000e+00
   1.9000000e+01   2.0800000e+00   0.0000000e+00
   1.9000000e+01   2.1200000e+00   0.0000000e+00
   1.9000000e+01   2.1600000e+00   0.0000000e+00
   1.9000000e+01   2.2000000e+00   0.0000000e+00
   1.9000000e+01   2.2400000e+00   0.0000000e+00
   1.9000000e+01   2.2800000e+00   0.0000000e+00
   1.9000000e+01   2.3200000e+00   0.0000000e+00
   1.9000000e+01   2.3600000e+00   0.0000000e+00
   1.9000000e+01   2.4000000e+00   0.0000000e+00
   1.9000000e+01   2.4400000e+00   0.0000000e+00
   1.9000000e+01   2.4800000e+00   0.0000000e+00
   1.9000000e+01   2.5200000e+00   0.0000000e+00
   1.9000000e+01   2.5600000e+00   0.0000000e+00
   1.9000000e+01   2.6000000e+00   0.0000000e+00
   1.9000000e+01   2.6400000e+00   0.0000000e+00
   1.9000000e+01   2.6800000e+00   0.0000000e+00
   1.9000000e+01   2.7200000e+00   0.0000000e+00
   1.9000000e+01   2.7600000e+00   0.0000000e+00
   1.9000000e+01   2.8000000e+00   0.0000000e+00
   1.9000000e+01   2.8400000e+00   0.0000000e+00
   1.9000000e+01   2.8800000e+00   0.0000000e+00
   1.9000000e+01   2.9200000e+00   0.0000000e+00
   1.9000000e+01   2.9600000e+00   0.0000000e+00
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   3.0400000e+00   0.0000000e+00
   1.9000000e+01   3.0800000e+00   0.0000000e+00
   1.9000000e+01   3.1200000e+00   0.0000000e+00
   1.9000000e+01   3.1600000e+00   0.0000000e+00
   1.9000000e+01   3.2000000e+00   0.0000000e+00
   1.9000000e+01   3.2400000e+00   0.0000000e+00
   1.9000000e+01   3.2800000e+00   0.0000000e+00
   1.9000000e+01   3.3200000e+00   0.0000000e+00
   1.9000000e+01   3.3600000e+00   0.0000000e+00
   1.9000000e+01   3.4000000e+00   0.0000000e+00
   1.9000000e+01   3.4400000e+00   0.0000000e+00
   1.9000000e+01   3.4800000e+00   0.0000000e+00
   1.9000000e+01   3.5200000e+00   0.0000000e+00
   1.9000000e+01   3.5600000e+00   0.0000000e+00
   1.9000000e+01   3.6000000e+00   0.0000000e+00
   1.9000000e+01   3.6400000e+00   0.0000000e+00
   1.9000000e+01   3.6800000e+00   0.0000000e+00
   1.9000000e+01   3.7200000e+00   0.0000000e+00
   1.9000000e+01   3.7600000e+00   0.0000000e+00
   1.9000000e+01   3.8000000e+00   0.0000000e+00
   1.9000000e+01   3.8400000e+00   0.0000000e+00
   1.9000000e+01   3.8800000e+00   0.0000000e+00
   1.9000000e+01   3.9200000e+00   0.0000000e+00
   1.9000000e+01   3.9600000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e-01   0.0000000e+00
   2.0000000e+01   2.4000000e-01   0.0000000e+00
   2.0000000e+01   2.8000000e-01   0.0000000e+00
   2.0000000e+01   3.2000000e-01   0.0000000e+00
   2.0000000e+01   3.6000000e-01   0.0000000e+00
   2.0000000e+01   4.0000000e-01   0.0000000e+00
   2.0000000e+01   4.4000000e-01   0.0000000e+00
   2.0000000e+01   4.8000000e-01   0.0000000e+00
   2.0000000e+01   5.2000000e-01   0.0000000e+00
   2.0000000e+01   5.6000000e-01   0.0000000e+00
   2.0000000e+01   6.0000000e-01   0.0000000e+00
   2.0000000e+01   6.4000000e-01   0.0000000e+00
   2.0000000e+01   6.8000000e-01   0.0000000e+00
   2.0000000e+01   7.2000000e-01   0.0000000e+00
   2.0000000e+01   7.6000000e-01   0.0000000e+00
   2.0000000e+01   8.0000000e-01   0.0000000e+00
   2.0000000e+01   8.4000000e-01   0.0000000e+00
   2.0000000e+01   8.8000000e-01   0.0000000e+00
   2.0000000e+01   9.2000000e-01   0.0000000e+00
   2.0000000e+01   9.6000000e-01   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0400000e+00   0.0000000e+00
   2.0000000e+01   1.0800000e+00   0.0000000e+00
   2.0000000e+01   1.1200000e+00   0.0000000e+00
   2.0000000e+01   1.1600000e+00   0.0000000e+00
   2.0000000e+01   1.2000000e+00   0.0000000e+00
   2.0000000e+01   1.2400000e+00   0.0000000e+00
   2.0000000e+01   1.2800000e+00   0.0000000e+00
   2.0000000e+01   1.3200000e+00   0.0000000e+00
   2.0000000e+01   1.3600000e+00   0.0000000e+00
   2.0000000e+01   1.4000000e+00   0.0000000e+00
   2.0000000e+01   1.4400000e+00   0.0000000e+00
   2.0000000e+01   1.4800000e+00   0.0000000e+00
   2.0000000e+01   1.5200000e+00   0.0000000e+00
   2.0000000e+01   1.5600000e+00   0.0000000e+00
   2.0000000e+01   1.6000000e+00   0.0000000e+00
   2.0000000e+01   1.6400000e+00   0.0000000e+00
   2.0000000e+01   1.6800000e+00   0.0000000e+00
   2.0000000e+01   1.7200000e+00   0.0000000e+00
   2.0000000e+01   1.7600000e+00   0.0000000e+00
   2.0000000e+01   1.8000000e+00   0.0000000e+00
   2.0000000e+01   1.8400000e+00   0.0000000e+00
   2.0000000e+01   1.8800000e+00   0.0000000e+00
   2.0000000e+01   1.9200000e+00   0.0000000e+00
   2.0000000e+01   1.9600000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0400000e+00   0.0000000e+00
   2.0000000e+01   2.0800000e+00   0.0000000e+00
   2.0000000e+01   2.1200000e+00   0.0000000e+00
   2.0000000e+01   2.1600000e+00   0.0000000e+00
   2.0000000e+01   2.2000000e+00   0.0000000e+00
   2.0000000e+01   2.2400000e+00   0.0000000e+00
   2.0000000e+01   2.2800000e+00   0.0000000e+00
   2.0000000e+01   2.3200000e+00   0.0000000e+00
   2.0000000e+01   2.3600000e+00   0.0000000e+00
   2.0000000e+01   2.4000000e+00   0.0000000e+00
   2.0000000e+01   2.4400000e+00   0.0000000e+00
   2.0000000e+01   2.4800000e+00   0.0000000e+00
   2.0000000e+01   2.5200000e+00   0.0000000e+00
   2.0000000e+01   2.5600000e+00   0.0000000e+00
   2.0000000e+01   2.6000000e+00   0.0000000e+00
   2.0000000e+01   2.6400000e+00   0.0000000e+00
   2.0000000e+01   2.6800000e+00   0.0000000e+00
   2.0000000e+01   2.7200000e+00   0.0000000e+00
   2.0000000e+01   2.7600000e+00   0.0000000e+00
   2.0000000e+01   2.8000000e+00   0.0000000e+00
   2.0000000e+01   2.8400000e+00   0.0000000e+00
   2.0000000e+01   2.8800000e+00   0.0000000e+00
   2.0000000e+01   2.9200000e+00   0.0000000e+00
   2.0000000e+01   2.9600000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0400000e+00   0.0000000e+00
   2.0000000e+01   3.0800000e+00   0.0000000e+00
   2.0000000e+01   3.1200000e+00   0.0000000e+00
   2.0000000e+01   3.1600000e+00   0.0000000e+00
   2.0000000e+01   3.2000000e+00   0.0000000e+00
   2.0000000e+01   3.2400000e+00   0.0000000e+00
   2.0000000e+01   3.2800000e+00   0.0000000e+00
   2.0000000e+01   3.3200000e+00   0.0000000e+00
   2.0000000e+01   3.3600000e+00   0.0000000e+00
   2.0000000e+01   3.4000000e+00   0.0000000e+00
   2.0000000e+01   3.4400000e+00   0.0000000e+00
   2.0000000e+01   3.4800000e+00   0.0000000e+00
   2.0000000e+01   3.5200000e+00   0.0000000e+00
   2.0000000e+01   3.5600000e+00   0.0000000e+00
   2.0000000e+01   3.6000000e+00   0.0000000e+00
   2.0000000e+01   3.6400000e+00   0.0000000e+00
   2.0000000e+01   3.6800000e+00   0.0000000e+00
   2.0000000e+01   3.7200000e+00   0.0000000e+00
   2.0000000e+01   3.7600000e+00   0.0000000e+00
   2.0000000e+01   3.8000000e+00   0.0000000e+00
   2.0000000e+01   3.8400000e+00   0.0000000e+00
   2.0000000e+01   3.8800000e+00   0.0000000e+00
   2.0000000e+01   3.9200000e+00   0.0000000e+00
   2.0000000e+01   3.9600000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00


==> corr_fc30_complex_gamma1_15spikes.dat <==
   0.0000000e+00   2.0000000e-01   0.0000000e+00
   0.0000000e+00   2.4000000e-01   0.0000000e+00
   0.0000000e+00   2.8000000e-01   0.0000000e+00
   0.0000000e+00   3.2000000e-01   0.0000000e+00
   0.0000000e+00   3.6000000e-01   0.0000000e+00
   0.0000000e+00   4.0000000e-01   0.0000000e+00
   0.0000000e+00   4.4000000e-01   0.0000000e+00
   0.0000000e+00   4.8000000e-01   0.0000000e+00
   0.0000000e+00   5.2000000e-01   0.0000000e+00
   0.0000000e+00   5.6000000e-01   0.0000000e+00
   0.0000000e+00   6.0000000e-01   0.0000000e+00
   0.0000000e+00   6.4000000e-01   0.0000000e+00
   0.0000000e+00   6.8000000e-01   0.0000000e+00
   0.0000000e+00   7.2000000e-01   0.0000000e+00
   0.0000000e+00   7.6000000e-01   0.0000000e+00
   0.0000000e+00   8.0000000e-01   0.0000000e+00
   0.0000000e+00   8.4000000e-01   0.0000000e+00
   0.0000000e+00   8.8000000e-01   0.0000000e+00
   0.0000000e+00   9.2000000e-01   0.0000000e+00
   0.0000000e+00   9.6000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0400000e+00   0.0000000e+00
   0.0000000e+00   1.0800000e+00   0.0000000e+00
   0.0000000e+00   1.1200000e+00   0.0000000e+00
   0.0000000e+00   1.1600000e+00   0.0000000e+00
   0.0000000e+00   1.2000000e+00   0.0000000e+00
   0.0000000e+00   1.2400000e+00   0.0000000e+00
   0.0000000e+00   1.2800000e+00   0.0000000e+00
   0.0000000e+00   1.3200000e+00   2.0000000e-01
   0.0000000e+00   1.3600000e+00   4.0000000e-01
   0.0000000e+00   1.4000000e+00   7.0000000e-01
   0.0000000e+00   1.4400000e+00   9.0000000e-01
   0.0000000e+00   1.4800000e+00   8.0000000e-01
   0.0000000e+00   1.5200000e+00   1.0000000e+00
   0.0000000e+00   1.5600000e+00   9.0000000e-01
   0.0000000e+00   1.6000000e+00   1.0000000e+00
   0.0000000e+00   1.6400000e+00   1.0000000e+00
   0.0000000e+00   1.6800000e+00   1.0000000e+00
   0.0000000e+00   1.7200000e+00   9.0000000e-01
   0.0000000e+00   1.7600000e+00   1.0000000e+00
   0.0000000e+00   1.8000000e+00   9.0000000e-01
   0.0000000e+00   1.8400000e+00   1.0000000e+00
   0.0000000e+00   1.8800000e+00   1.0000000e+00
   0.0000000e+00   1.9200000e+00   1.0000000e+00
   0.0000000e+00   1.9600000e+00   1.0000000e+00
   0.0000000e+00   2.0000000e+00   1.0000000e+00
   0.0000000e+00   2.0400000e+00   1.0000000e+00
   0.0000000e+00   2.0800000e+00   1.0000000e+00
   0.0000000e+00   2.1200000e+00   1.0000000e+00
   0.0000000e+00   2.1600000e+00   1.0000000e+00
   0.0000000e+00   2.2000000e+00   1.0000000e+00
   0.0000000e+00   2.2400000e+00   1.0000000e+00
   0.0000000e+00   2.2800000e+00   1.0000000e+00
   0.0000000e+00   2.3200000e+00   1.0000000e+00
   0.0000000e+00   2.3600000e+00   1.0000000e+00
   0.0000000e+00   2.4000000e+00   1.0000000e+00
   0.0000000e+00   2.4400000e+00   1.0000000e+00
   0.0000000e+00   2.4800000e+00   1.0000000e+00
   0.0000000e+00   2.5200000e+00   1.0000000e+00
   0.0000000e+00   2.5600000e+00   1.0000000e+00
   0.0000000e+00   2.6000000e+00   1.0000000e+00
   0.0000000e+00   2.6400000e+00   1.0000000e+00
   0.0000000e+00   2.6800000e+00   1.0000000e+00
   0.0000000e+00   2.7200000e+00   1.0000000e+00
   0.0000000e+00   2.7600000e+00   1.0000000e+00
   0.0000000e+00   2.8000000e+00   1.0000000e+00
   0.0000000e+00   2.8400000e+00   1.0000000e+00
   0.0000000e+00   2.8800000e+00   1.0000000e+00
   0.0000000e+00   2.9200000e+00   1.0000000e+00
   0.0000000e+00   2.9600000e+00   1.0000000e+00
   0.0000000e+00   3.0000000e+00   1.0000000e+00
   0.0000000e+00   3.0400000e+00   1.0000000e+00
   0.0000000e+00   3.0800000e+00   1.0000000e+00
   0.0000000e+00   3.1200000e+00   1.0000000e+00
   0.0000000e+00   3.1600000e+00   1.0000000e+00
   0.0000000e+00   3.2000000e+00   1.0000000e+00
   0.0000000e+00   3.2400000e+00   1.0000000e+00
   0.0000000e+00   3.2800000e+00   1.0000000e+00
   0.0000000e+00   3.3200000e+00   1.0000000e+00
   0.0000000e+00   3.3600000e+00   1.0000000e+00
   0.0000000e+00   3.4000000e+00   1.0000000e+00
   0.0000000e+00   3.4400000e+00   1.0000000e+00
   0.0000000e+00   3.4800000e+00   1.0000000e+00
   0.0000000e+00   3.5200000e+00   1.0000000e+00
   0.0000000e+00   3.5600000e+00   1.0000000e+00
   0.0000000e+00   3.6000000e+00   1.0000000e+00
   0.0000000e+00   3.6400000e+00   1.0000000e+00
   0.0000000e+00   3.6800000e+00   1.0000000e+00
   0.0000000e+00   3.7200000e+00   1.0000000e+00
   0.0000000e+00   3.7600000e+00   1.0000000e+00
   0.0000000e+00   3.8000000e+00   1.0000000e+00
   0.0000000e+00   3.8400000e+00   1.0000000e+00
   0.0000000e+00   3.8800000e+00   1.0000000e+00
   0.0000000e+00   3.9200000e+00   1.0000000e+00
   0.0000000e+00   3.9600000e+00   1.0000000e+00
   0.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e-01   0.0000000e+00
   1.0000000e+00   2.4000000e-01   0.0000000e+00
   1.0000000e+00   2.8000000e-01   0.0000000e+00
   1.0000000e+00   3.2000000e-01   0.0000000e+00
   1.0000000e+00   3.6000000e-01   0.0000000e+00
   1.0000000e+00   4.0000000e-01   0.0000000e+00
   1.0000000e+00   4.4000000e-01   0.0000000e+00
   1.0000000e+00   4.8000000e-01   0.0000000e+00
   1.0000000e+00   5.2000000e-01   0.0000000e+00
   1.0000000e+00   5.6000000e-01   0.0000000e+00
   1.0000000e+00   6.0000000e-01   0.0000000e+00
   1.0000000e+00   6.4000000e-01   0.0000000e+00
   1.0000000e+00   6.8000000e-01   0.0000000e+00
   1.0000000e+00   7.2000000e-01   0.0000000e+00
   1.0000000e+00   7.6000000e-01   0.0000000e+00
   1.0000000e+00   8.0000000e-01   0.0000000e+00
   1.0000000e+00   8.4000000e-01   0.0000000e+00
   1.0000000e+00   8.8000000e-01   0.0000000e+00
   1.0000000e+00   9.2000000e-01   0.0000000e+00
   1.0000000e+00   9.6000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0400000e+00   0.0000000e+00
   1.0000000e+00   1.0800000e+00   0.0000000e+00
   1.0000000e+00   1.1200000e+00   0.0000000e+00
   1.0000000e+00   1.1600000e+00   0.0000000e+00
   1.0000000e+00   1.2000000e+00   0.0000000e+00
   1.0000000e+00   1.2400000e+00   0.0000000e+00
   1.0000000e+00   1.2800000e+00   1.0000000e-01
   1.0000000e+00   1.3200000e+00   1.0000000e-01
   1.0000000e+00   1.3600000e+00   1.0000000e-01
   1.0000000e+00   1.4000000e+00   7.0000000e-01
   1.0000000e+00   1.4400000e+00   9.0000000e-01
   1.0000000e+00   1.4800000e+00   9.0000000e-01
   1.0000000e+00   1.5200000e+00   9.0000000e-01
   1.0000000e+00   1.5600000e+00   9.0000000e-01
   1.0000000e+00   1.6000000e+00   9.0000000e-01
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   9.0000000e-01
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   9.0000000e-01
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   9.0000000e-01
   1.0000000e+00   3.2000000e+00   9.0000000e-01
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   9.0000000e-01
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   0.0000000e+00
   2.0000000e+00   2.4000000e-01   0.0000000e+00
   2.0000000e+00   2.8000000e-01   0.0000000e+00
   2.0000000e+00   3.2000000e-01   0.0000000e+00
   2.0000000e+00   3.6000000e-01   0.0000000e+00
   2.0000000e+00   4.0000000e-01   0.0000000e+00
   2.0000000e+00   4.4000000e-01   0.0000000e+00
   2.0000000e+00   4.8000000e-01   0.0000000e+00
   2.0000000e+00   5.2000000e-01   0.0000000e+00
   2.0000000e+00   5.6000000e-01   0.0000000e+00
   2.0000000e+00   6.0000000e-01   0.0000000e+00
   2.0000000e+00   6.4000000e-01   0.0000000e+00
   2.0000000e+00   6.8000000e-01   0.0000000e+00
   2.0000000e+00   7.2000000e-01   0.0000000e+00
   2.0000000e+00   7.6000000e-01   0.0000000e+00
   2.0000000e+00   8.0000000e-01   0.0000000e+00
   2.0000000e+00   8.4000000e-01   0.0000000e+00
   2.0000000e+00   8.8000000e-01   0.0000000e+00
   2.0000000e+00   9.2000000e-01   0.0000000e+00
   2.0000000e+00   9.6000000e-01   0.0000000e+00
   2.0000000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0400000e+00   0.0000000e+00
   2.0000000e+00   1.0800000e+00   0.0000000e+00
   2.0000000e+00   1.1200000e+00   0.0000000e+00
   2.0000000e+00   1.1600000e+00   0.0000000e+00
   2.0000000e+00   1.2000000e+00   0.0000000e+00
   2.0000000e+00   1.2400000e+00   0.0000000e+00
   2.0000000e+00   1.2800000e+00   0.0000000e+00
   2.0000000e+00   1.3200000e+00   0.0000000e+00
   2.0000000e+00   1.3600000e+00   3.0000000e-01
   2.0000000e+00   1.4000000e+00   5.0000000e-01
   2.0000000e+00   1.4400000e+00   6.0000000e-01
   2.0000000e+00   1.4800000e+00   8.0000000e-01
   2.0000000e+00   1.5200000e+00   9.0000000e-01
   2.0000000e+00   1.5600000e+00   8.0000000e-01
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   9.0000000e-01
   2.0000000e+00   1.7200000e+00   8.0000000e-01
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   9.0000000e-01
   2.0000000e+00   1.9600000e+00   9.0000000e-01
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   9.0000000e-01
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   9.0000000e-01
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   8.0000000e-01
   2.0000000e+00   2.3600000e+00   9.0000000e-01
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   9.0000000e-01
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   9.0000000e-01
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   9.0000000e-01
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   9.0000000e-01
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   9.0000000e-01
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   8.0000000e-01
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   9.0000000e-01
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   0.0000000e+00
   3.0000000e+00   3.6000000e-01   0.0000000e+00
   3.0000000e+00   4.0000000e-01   0.0000000e+00
   3.0000000e+00   4.4000000e-01   0.0000000e+00
   3.0000000e+00   4.8000000e-01   0.0000000e+00
   3.0000000e+00   5.2000000e-01   0.0000000e+00
   3.0000000e+00   5.6000000e-01   0.0000000e+00
   3.0000000e+00   6.0000000e-01   0.0000000e+00
   3.0000000e+00   6.4000000e-01   0.0000000e+00
   3.0000000e+00   6.8000000e-01   0.0000000e+00
   3.0000000e+00   7.2000000e-01   0.0000000e+00
   3.0000000e+00   7.6000000e-01   0.0000000e+00
   3.0000000e+00   8.0000000e-01   0.0000000e+00
   3.0000000e+00   8.4000000e-01   0.0000000e+00
   3.0000000e+00   8.8000000e-01   0.0000000e+00
   3.0000000e+00   9.2000000e-01   0.0000000e+00
   3.0000000e+00   9.6000000e-01   0.0000000e+00
   3.0000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e+00   1.0400000e+00   0.0000000e+00
   3.0000000e+00   1.0800000e+00   0.0000000e+00
   3.0000000e+00   1.1200000e+00   0.0000000e+00
   3.0000000e+00   1.1600000e+00   0.0000000e+00
   3.0000000e+00   1.2000000e+00   0.0000000e+00
   3.0000000e+00   1.2400000e+00   0.0000000e+00
   3.0000000e+00   1.2800000e+00   0.0000000e+00
   3.0000000e+00   1.3200000e+00   2.0000000e-01
   3.0000000e+00   1.3600000e+00   2.0000000e-01
   3.0000000e+00   1.4000000e+00   4.0000000e-01
   3.0000000e+00   1.4400000e+00   6.0000000e-01
   3.0000000e+00   1.4800000e+00   8.0000000e-01
   3.0000000e+00   1.5200000e+00   7.0000000e-01
   3.0000000e+00   1.5600000e+00   9.0000000e-01
   3.0000000e+00   1.6000000e+00   7.0000000e-01
   3.0000000e+00   1.6400000e+00   7.0000000e-01
   3.0000000e+00   1.6800000e+00   9.0000000e-01
   3.0000000e+00   1.7200000e+00   8.0000000e-01
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   9.0000000e-01
   3.0000000e+00   1.8400000e+00   9.0000000e-01
   3.0000000e+00   1.8800000e+00   9.0000000e-01
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   9.0000000e-01
   3.0000000e+00   2.2400000e+00   8.0000000e-01
   3.0000000e+00   2.2800000e+00   8.0000000e-01
   3.0000000e+00   2.3200000e+00   9.0000000e-01
   3.0000000e+00   2.3600000e+00   9.0000000e-01
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   9.0000000e-01
   3.0000000e+00   2.4800000e+00   7.0000000e-01
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   9.0000000e-01
   3.0000000e+00   2.6400000e+00   9.0000000e-01
   3.0000000e+00   2.6800000e+00   9.0000000e-01
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   9.0000000e-01
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   9.0000000e-01
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   9.0000000e-01
   3.0000000e+00   3.0800000e+00   8.0000000e-01
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   9.0000000e-01
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   9.0000000e-01
   3.0000000e+00   3.4000000e+00   9.0000000e-01
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   9.0000000e-01
   3.0000000e+00   3.6400000e+00   9.0000000e-01
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   9.0000000e-01
   3.0000000e+00   3.9200000e+00   9.0000000e-01
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   0.0000000e+00
   4.0000000e+00   6.8000000e-01   0.0000000e+00
   4.0000000e+00   7.2000000e-01   0.0000000e+00
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   0.0000000e+00
   4.0000000e+00   8.4000000e-01   0.0000000e+00
   4.0000000e+00   8.8000000e-01   0.0000000e+00
   4.0000000e+00   9.2000000e-01   0.0000000e+00
   4.0000000e+00   9.6000000e-01   0.0000000e+00
   4.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0400000e+00   0.0000000e+00
   4.0000000e+00   1.0800000e+00   0.0000000e+00
   4.0000000e+00   1.1200000e+00   0.0000000e+00
   4.0000000e+00   1.1600000e+00   0.0000000e+00
   4.0000000e+00   1.2000000e+00   0.0000000e+00
   4.0000000e+00   1.2400000e+00   0.0000000e+00
   4.0000000e+00   1.2800000e+00   0.0000000e+00
   4.0000000e+00   1.3200000e+00   2.0000000e-01
   4.0000000e+00   1.3600000e+00   1.0000000e-01
   4.0000000e+00   1.4000000e+00   1.0000000e-01
   4.0000000e+00   1.4400000e+00   6.0000000e-01
   4.0000000e+00   1.4800000e+00   6.0000000e-01
   4.0000000e+00   1.5200000e+00   7.0000000e-01
   4.0000000e+00   1.5600000e+00   6.0000000e-01
   4.0000000e+00   1.6000000e+00   6.0000000e-01
   4.0000000e+00   1.6400000e+00   7.0000000e-01
   4.0000000e+00   1.6800000e+00   8.0000000e-01
   4.0000000e+00   1.7200000e+00   8.0000000e-01
   4.0000000e+00   1.7600000e+00   8.0000000e-01
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   7.0000000e-01
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   9.0000000e-01
   4.0000000e+00   2.0800000e+00   1.0000000e+00
   4.0000000e+00   2.1200000e+00   9.0000000e-01
   4.0000000e+00   2.1600000e+00   9.0000000e-01
   4.0000000e+00   2.2000000e+00   9.0000000e-01
   4.0000000e+00   2.2400000e+00   9.0000000e-01
   4.0000000e+00   2.2800000e+00   7.0000000e-01
   4.0000000e+00   2.3200000e+00   9.0000000e-01
   4.0000000e+00   2.3600000e+00   8.0000000e-01
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   9.0000000e-01
   4.0000000e+00   2.5600000e+00   9.0000000e-01
   4.0000000e+00   2.6000000e+00   9.0000000e-01
   4.0000000e+00   2.6400000e+00   7.0000000e-01
   4.0000000e+00   2.6800000e+00   8.0000000e-01
   4.0000000e+00   2.7200000e+00   9.0000000e-01
   4.0000000e+00   2.7600000e+00   7.0000000e-01
   4.0000000e+00   2.8000000e+00   9.0000000e-01
   4.0000000e+00   2.8400000e+00   9.0000000e-01
   4.0000000e+00   2.8800000e+00   8.0000000e-01
   4.0000000e+00   2.9200000e+00   1.0000000e+00
   4.0000000e+00   2.9600000e+00   8.0000000e-01
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   7.0000000e-01
   4.0000000e+00   3.1200000e+00   9.0000000e-01
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   9.0000000e-01
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   9.0000000e-01
   4.0000000e+00   3.3600000e+00   9.0000000e-01
   4.0000000e+00   3.4000000e+00   9.0000000e-01
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   9.0000000e-01
   4.0000000e+00   3.5200000e+00   9.0000000e-01
   4.0000000e+00   3.5600000e+00   9.0000000e-01
   4.0000000e+00   3.6000000e+00   9.0000000e-01
   4.0000000e+00   3.6400000e+00   8.0000000e-01
   4.0000000e+00   3.6800000e+00   9.0000000e-01
   4.0000000e+00   3.7200000e+00   9.0000000e-01
   4.0000000e+00   3.7600000e+00   9.0000000e-01
   4.0000000e+00   3.8000000e+00   9.0000000e-01
   4.0000000e+00   3.8400000e+00   9.0000000e-01
   4.0000000e+00   3.8800000e+00   8.0000000e-01
   4.0000000e+00   3.9200000e+00   9.0000000e-01
   4.0000000e+00   3.9600000e+00   9.0000000e-01
   4.0000000e+00   4.0000000e+00   9.0000000e-01
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   0.0000000e+00
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0400000e+00   0.0000000e+00
   5.0000000e+00   1.0800000e+00   0.0000000e+00
   5.0000000e+00   1.1200000e+00   0.0000000e+00
   5.0000000e+00   1.1600000e+00   0.0000000e+00
   5.0000000e+00   1.2000000e+00   0.0000000e+00
   5.0000000e+00   1.2400000e+00   0.0000000e+00
   5.0000000e+00   1.2800000e+00   0.0000000e+00
   5.0000000e+00   1.3200000e+00   0.0000000e+00
   5.0000000e+00   1.3600000e+00   1.0000000e-01
   5.0000000e+00   1.4000000e+00   4.0000000e-01
   5.0000000e+00   1.4400000e+00   6.0000000e-01
   5.0000000e+00   1.4800000e+00   6.0000000e-01
   5.0000000e+00   1.5200000e+00   3.0000000e-01
   5.0000000e+00   1.5600000e+00   5.0000000e-01
   5.0000000e+00   1.6000000e+00   6.0000000e-01
   5.0000000e+00   1.6400000e+00   7.0000000e-01
   5.0000000e+00   1.6800000e+00   8.0000000e-01
   5.0000000e+00   1.7200000e+00   8.0000000e-01
   5.0000000e+00   1.7600000e+00   9.0000000e-01
   5.0000000e+00   1.8000000e+00   5.0000000e-01
   5.0000000e+00   1.8400000e+00   6.0000000e-01
   5.0000000e+00   1.8800000e+00   7.0000000e-01
   5.0000000e+00   1.9200000e+00   9.0000000e-01
   5.0000000e+00   1.9600000e+00   8.0000000e-01
   5.0000000e+00   2.0000000e+00   6.0000000e-01
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   8.0000000e-01
   5.0000000e+00   2.1600000e+00   8.0000000e-01
   5.0000000e+00   2.2000000e+00   9.0000000e-01
   5.0000000e+00   2.2400000e+00   6.0000000e-01
   5.0000000e+00   2.2800000e+00   5.0000000e-01
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   9.0000000e-01
   5.0000000e+00   2.4000000e+00   8.0000000e-01
   5.0000000e+00   2.4400000e+00   8.0000000e-01
   5.0000000e+00   2.4800000e+00   8.0000000e-01
   5.0000000e+00   2.5200000e+00   7.0000000e-01
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   7.0000000e-01
   5.0000000e+00   2.6400000e+00   7.0000000e-01
   5.0000000e+00   2.6800000e+00   9.0000000e-01
   5.0000000e+00   2.7200000e+00   8.0000000e-01
   5.0000000e+00   2.7600000e+00   9.0000000e-01
   5.0000000e+00   2.8000000e+00   9.0000000e-01
   5.0000000e+00   2.8400000e+00   8.0000000e-01
   5.0000000e+00   2.8800000e+00   8.0000000e-01
   5.0000000e+00   2.9200000e+00   8.0000000e-01
   5.0000000e+00   2.9600000e+00   7.0000000e-01
   5.0000000e+00   3.0000000e+00   8.0000000e-01
   5.0000000e+00   3.0400000e+00   9.0000000e-01
   5.0000000e+00   3.0800000e+00   8.0000000e-01
   5.0000000e+00   3.1200000e+00   8.0000000e-01
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   7.0000000e-01
   5.0000000e+00   3.2400000e+00   9.0000000e-01
   5.0000000e+00   3.2800000e+00   7.0000000e-01
   5.0000000e+00   3.3200000e+00   7.0000000e-01
   5.0000000e+00   3.3600000e+00   8.0000000e-01
   5.0000000e+00   3.4000000e+00   9.0000000e-01
   5.0000000e+00   3.4400000e+00   8.0000000e-01
   5.0000000e+00   3.4800000e+00   5.0000000e-01
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   7.0000000e-01
   5.0000000e+00   3.6000000e+00   6.0000000e-01
   5.0000000e+00   3.6400000e+00   8.0000000e-01
   5.0000000e+00   3.6800000e+00   8.0000000e-01
   5.0000000e+00   3.7200000e+00   9.0000000e-01
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   7.0000000e-01
   5.0000000e+00   3.8400000e+00   7.0000000e-01
   5.0000000e+00   3.8800000e+00   8.0000000e-01
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   9.0000000e-01
   5.0000000e+00   4.0000000e+00   7.0000000e-01
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   0.0000000e+00
   6.0000000e+00   1.1200000e+00   0.0000000e+00
   6.0000000e+00   1.1600000e+00   0.0000000e+00
   6.0000000e+00   1.2000000e+00   0.0000000e+00
   6.0000000e+00   1.2400000e+00   0.0000000e+00
   6.0000000e+00   1.2800000e+00   0.0000000e+00
   6.0000000e+00   1.3200000e+00   0.0000000e+00
   6.0000000e+00   1.3600000e+00   0.0000000e+00
   6.0000000e+00   1.4000000e+00   3.0000000e-01
   6.0000000e+00   1.4400000e+00   4.0000000e-01
   6.0000000e+00   1.4800000e+00   5.0000000e-01
   6.0000000e+00   1.5200000e+00   5.0000000e-01
   6.0000000e+00   1.5600000e+00   4.0000000e-01
   6.0000000e+00   1.6000000e+00   4.0000000e-01
   6.0000000e+00   1.6400000e+00   2.0000000e-01
   6.0000000e+00   1.6800000e+00   5.0000000e-01
   6.0000000e+00   1.7200000e+00   5.0000000e-01
   6.0000000e+00   1.7600000e+00   6.0000000e-01
   6.0000000e+00   1.8000000e+00   5.0000000e-01
   6.0000000e+00   1.8400000e+00   3.0000000e-01
   6.0000000e+00   1.8800000e+00   4.0000000e-01
   6.0000000e+00   1.9200000e+00   7.0000000e-01
   6.0000000e+00   1.9600000e+00   7.0000000e-01
   6.0000000e+00   2.0000000e+00   8.0000000e-01
   6.0000000e+00   2.0400000e+00   4.0000000e-01
   6.0000000e+00   2.0800000e+00   8.0000000e-01
   6.0000000e+00   2.1200000e+00   6.0000000e-01
   6.0000000e+00   2.1600000e+00   9.0000000e-01
   6.0000000e+00   2.2000000e+00   7.0000000e-01
   6.0000000e+00   2.2400000e+00   9.0000000e-01
   6.0000000e+00   2.2800000e+00   8.0000000e-01
   6.0000000e+00   2.3200000e+00   8.0000000e-01
   6.0000000e+00   2.3600000e+00   5.0000000e-01
   6.0000000e+00   2.4000000e+00   6.0000000e-01
   6.0000000e+00   2.4400000e+00   7.0000000e-01
   6.0000000e+00   2.4800000e+00   4.0000000e-01
   6.0000000e+00   2.5200000e+00   7.0000000e-01
   6.0000000e+00   2.5600000e+00   9.0000000e-01
   6.0000000e+00   2.6000000e+00   6.0000000e-01
   6.0000000e+00   2.6400000e+00   3.0000000e-01
   6.0000000e+00   2.6800000e+00   5.0000000e-01
   6.0000000e+00   2.7200000e+00   5.0000000e-01
   6.0000000e+00   2.7600000e+00   8.0000000e-01
   6.0000000e+00   2.8000000e+00   8.0000000e-01
   6.0000000e+00   2.8400000e+00   8.0000000e-01
   6.0000000e+00   2.8800000e+00   7.0000000e-01
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   7.0000000e-01
   6.0000000e+00   3.0000000e+00   6.0000000e-01
   6.0000000e+00   3.0400000e+00   5.0000000e-01
   6.0000000e+00   3.0800000e+00   8.0000000e-01
   6.0000000e+00   3.1200000e+00   8.0000000e-01
   6.0000000e+00   3.1600000e+00   8.0000000e-01
   6.0000000e+00   3.2000000e+00   8.0000000e-01
   6.0000000e+00   3.2400000e+00   9.0000000e-01
   6.0000000e+00   3.2800000e+00   4.0000000e-01
   6.0000000e+00   3.3200000e+00   7.0000000e-01
   6.0000000e+00   3.3600000e+00   8.0000000e-01
   6.0000000e+00   3.4000000e+00   8.0000000e-01
   6.0000000e+00   3.4400000e+00   7.0000000e-01
   6.0000000e+00   3.4800000e+00   7.0000000e-01
   6.0000000e+00   3.5200000e+00   6.0000000e-01
   6.0000000e+00   3.5600000e+00   9.0000000e-01
   6.0000000e+00   3.6000000e+00   7.0000000e-01
   6.0000000e+00   3.6400000e+00   8.0000000e-01
   6.0000000e+00   3.6800000e+00   8.0000000e-01
   6.0000000e+00   3.7200000e+00   5.0000000e-01
   6.0000000e+00   3.7600000e+00   5.0000000e-01
   6.0000000e+00   3.8000000e+00   7.0000000e-01
   6.0000000e+00   3.8400000e+00   8.0000000e-01
   6.0000000e+00   3.8800000e+00   6.0000000e-01
   6.0000000e+00   3.9200000e+00   5.0000000e-01
   6.0000000e+00   3.9600000e+00   9.0000000e-01
   6.0000000e+00   4.0000000e+00   8.0000000e-01
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   0.0000000e+00
   7.0000000e+00   1.2000000e+00   0.0000000e+00
   7.0000000e+00   1.2400000e+00   0.0000000e+00
   7.0000000e+00   1.2800000e+00   0.0000000e+00
   7.0000000e+00   1.3200000e+00   0.0000000e+00
   7.0000000e+00   1.3600000e+00   2.0000000e-01
   7.0000000e+00   1.4000000e+00   2.0000000e-01
   7.0000000e+00   1.4400000e+00   4.0000000e-01
   7.0000000e+00   1.4800000e+00   2.0000000e-01
   7.0000000e+00   1.5200000e+00   4.0000000e-01
   7.0000000e+00   1.5600000e+00   3.0000000e-01
   7.0000000e+00   1.6000000e+00   4.0000000e-01
   7.0000000e+00   1.6400000e+00   2.0000000e-01
   7.0000000e+00   1.6800000e+00   1.0000000e-01
   7.0000000e+00   1.7200000e+00   3.0000000e-01
   7.0000000e+00   1.7600000e+00   3.0000000e-01
   7.0000000e+00   1.8000000e+00   1.0000000e-01
   7.0000000e+00   1.8400000e+00   7.0000000e-01
   7.0000000e+00   1.8800000e+00   3.0000000e-01
   7.0000000e+00   1.9200000e+00   7.0000000e-01
   7.0000000e+00   1.9600000e+00   5.0000000e-01
   7.0000000e+00   2.0000000e+00   5.0000000e-01
   7.0000000e+00   2.0400000e+00   9.0000000e-01
   7.0000000e+00   2.0800000e+00   5.0000000e-01
   7.0000000e+00   2.1200000e+00   5.0000000e-01
   7.0000000e+00   2.1600000e+00   1.0000000e-01
   7.0000000e+00   2.2000000e+00   6.0000000e-01
   7.0000000e+00   2.2400000e+00   3.0000000e-01
   7.0000000e+00   2.2800000e+00   6.0000000e-01
   7.0000000e+00   2.3200000e+00   6.0000000e-01
   7.0000000e+00   2.3600000e+00   2.0000000e-01
   7.0000000e+00   2.4000000e+00   1.0000000e-01
   7.0000000e+00   2.4400000e+00   4.0000000e-01
   7.0000000e+00   2.4800000e+00   1.0000000e-01
   7.0000000e+00   2.5200000e+00   3.0000000e-01
   7.0000000e+00   2.5600000e+00   3.0000000e-01
   7.0000000e+00   2.6000000e+00   5.0000000e-01
   7.0000000e+00   2.6400000e+00   5.0000000e-01
   7.0000000e+00   2.6800000e+00   5.0000000e-01
   7.0000000e+00   2.7200000e+00   7.0000000e-01
   7.0000000e+00   2.7600000e+00   4.0000000e-01
   7.0000000e+00   2.8000000e+00   6.0000000e-01
   7.0000000e+00   2.8400000e+00   4.0000000e-01
   7.0000000e+00   2.8800000e+00   2.0000000e-01
   7.0000000e+00   2.9200000e+00   4.0000000e-01
   7.0000000e+00   2.9600000e+00   4.0000000e-01
   7.0000000e+00   3.0000000e+00   6.0000000e-01
   7.0000000e+00   3.0400000e+00   6.0000000e-01
   7.0000000e+00   3.0800000e+00   3.0000000e-01
   7.0000000e+00   3.1200000e+00   5.0000000e-01
   7.0000000e+00   3.1600000e+00   3.0000000e-01
   7.0000000e+00   3.2000000e+00   5.0000000e-01
   7.0000000e+00   3.2400000e+00   4.0000000e-01
   7.0000000e+00   3.2800000e+00   5.0000000e-01
   7.0000000e+00   3.3200000e+00   4.0000000e-01
   7.0000000e+00   3.3600000e+00   5.0000000e-01
   7.0000000e+00   3.4000000e+00   3.0000000e-01
   7.0000000e+00   3.4400000e+00   1.0000000e-01
   7.0000000e+00   3.4800000e+00   7.0000000e-01
   7.0000000e+00   3.5200000e+00   7.0000000e-01
   7.0000000e+00   3.5600000e+00   5.0000000e-01
   7.0000000e+00   3.6000000e+00   5.0000000e-01
   7.0000000e+00   3.6400000e+00   6.0000000e-01
   7.0000000e+00   3.6800000e+00   5.0000000e-01
   7.0000000e+00   3.7200000e+00   5.0000000e-01
   7.0000000e+00   3.7600000e+00   3.0000000e-01
   7.0000000e+00   3.8000000e+00   5.0000000e-01
   7.0000000e+00   3.8400000e+00   7.0000000e-01
   7.0000000e+00   3.8800000e+00   3.0000000e-01
   7.0000000e+00   3.9200000e+00   5.0000000e-01
   7.0000000e+00   3.9600000e+00   3.0000000e-01
   7.0000000e+00   4.0000000e+00   6.0000000e-01
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   0.0000000e+00
   8.0000000e+00   1.2000000e+00   0.0000000e+00
   8.0000000e+00   1.2400000e+00   0.0000000e+00
   8.0000000e+00   1.2800000e+00   0.0000000e+00
   8.0000000e+00   1.3200000e+00   0.0000000e+00
   8.0000000e+00   1.3600000e+00   0.0000000e+00
   8.0000000e+00   1.4000000e+00   1.0000000e-01
   8.0000000e+00   1.4400000e+00   0.0000000e+00
   8.0000000e+00   1.4800000e+00   0.0000000e+00
   8.0000000e+00   1.5200000e+00   2.0000000e-01
   8.0000000e+00   1.5600000e+00   3.0000000e-01
   8.0000000e+00   1.6000000e+00   2.0000000e-01
   8.0000000e+00   1.6400000e+00   2.0000000e-01
   8.0000000e+00   1.6800000e+00   2.0000000e-01
   8.0000000e+00   1.7200000e+00   2.0000000e-01
   8.0000000e+00   1.7600000e+00   5.0000000e-01
   8.0000000e+00   1.8000000e+00   2.0000000e-01
   8.0000000e+00   1.8400000e+00   0.0000000e+00
   8.0000000e+00   1.8800000e+00   2.0000000e-01
   8.0000000e+00   1.9200000e+00   5.0000000e-01
   8.0000000e+00   1.9600000e+00   3.0000000e-01
   8.0000000e+00   2.0000000e+00   2.0000000e-01
   8.0000000e+00   2.0400000e+00   3.0000000e-01
   8.0000000e+00   2.0800000e+00   1.0000000e-01
   8.0000000e+00   2.1200000e+00   4.0000000e-01
   8.0000000e+00   2.1600000e+00   2.0000000e-01
   8.0000000e+00   2.2000000e+00   0.0000000e+00
   8.0000000e+00   2.2400000e+00   4.0000000e-01
   8.0000000e+00   2.2800000e+00   3.0000000e-01
   8.0000000e+00   2.3200000e+00   1.0000000e-01
   8.0000000e+00   2.3600000e+00   3.0000000e-01
   8.0000000e+00   2.4000000e+00   3.0000000e-01
   8.0000000e+00   2.4400000e+00   3.0000000e-01
   8.0000000e+00   2.4800000e+00   3.0000000e-01
   8.0000000e+00   2.5200000e+00   3.0000000e-01
   8.0000000e+00   2.5600000e+00   5.0000000e-01
   8.0000000e+00   2.6000000e+00   2.0000000e-01
   8.0000000e+00   2.6400000e+00   2.0000000e-01
   8.0000000e+00   2.6800000e+00   3.0000000e-01
   8.0000000e+00   2.7200000e+00   5.0000000e-01
   8.0000000e+00   2.7600000e+00   5.0000000e-01
   8.0000000e+00   2.8000000e+00   3.0000000e-01
   8.0000000e+00   2.8400000e+00   4.0000000e-01
   8.0000000e+00   2.8800000e+00   3.0000000e-01
   8.0000000e+00   2.9200000e+00   2.0000000e-01
   8.0000000e+00   2.9600000e+00   1.0000000e-01
   8.0000000e+00   3.0000000e+00   5.0000000e-01
   8.0000000e+00   3.0400000e+00   4.0000000e-01
   8.0000000e+00   3.0800000e+00   4.0000000e-01
   8.0000000e+00   3.1200000e+00   2.0000000e-01
   8.0000000e+00   3.1600000e+00   4.0000000e-01
   8.0000000e+00   3.2000000e+00   4.0000000e-01
   8.0000000e+00   3.2400000e+00   3.0000000e-01
   8.0000000e+00   3.2800000e+00   2.0000000e-01
   8.0000000e+00   3.3200000e+00   1.0000000e-01
   8.0000000e+00   3.3600000e+00   4.0000000e-01
   8.0000000e+00   3.4000000e+00   2.0000000e-01
   8.0000000e+00   3.4400000e+00   2.0000000e-01
   8.0000000e+00   3.4800000e+00   4.0000000e-01
   8.0000000e+00   3.5200000e+00   2.0000000e-01
   8.0000000e+00   3.5600000e+00   3.0000000e-01
   8.0000000e+00   3.6000000e+00   1.0000000e-01
   8.0000000e+00   3.6400000e+00   2.0000000e-01
   8.0000000e+00   3.6800000e+00   2.0000000e-01
   8.0000000e+00   3.7200000e+00   1.0000000e-01
   8.0000000e+00   3.7600000e+00   4.0000000e-01
   8.0000000e+00   3.8000000e+00   4.0000000e-01
   8.0000000e+00   3.8400000e+00   2.0000000e-01
   8.0000000e+00   3.8800000e+00   5.0000000e-01
   8.0000000e+00   3.9200000e+00   4.0000000e-01
   8.0000000e+00   3.9600000e+00   0.0000000e+00
   8.0000000e+00   4.0000000e+00   3.0000000e-01
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   0.0000000e+00
   9.0000000e+00   1.2800000e+00   0.0000000e+00
   9.0000000e+00   1.3200000e+00   0.0000000e+00
   9.0000000e+00   1.3600000e+00   0.0000000e+00
   9.0000000e+00   1.4000000e+00   2.0000000e-01
   9.0000000e+00   1.4400000e+00   0.0000000e+00
   9.0000000e+00   1.4800000e+00   0.0000000e+00
   9.0000000e+00   1.5200000e+00   0.0000000e+00
   9.0000000e+00   1.5600000e+00   0.0000000e+00
   9.0000000e+00   1.6000000e+00   0.0000000e+00
   9.0000000e+00   1.6400000e+00   1.0000000e-01
   9.0000000e+00   1.6800000e+00   1.0000000e-01
   9.0000000e+00   1.7200000e+00   1.0000000e-01
   9.0000000e+00   1.7600000e+00   0.0000000e+00
   9.0000000e+00   1.8000000e+00   0.0000000e+00
   9.0000000e+00   1.8400000e+00   0.0000000e+00
   9.0000000e+00   1.8800000e+00   1.0000000e-01
   9.0000000e+00   1.9200000e+00   0.0000000e+00
   9.0000000e+00   1.9600000e+00   4.0000000e-01
   9.0000000e+00   2.0000000e+00   1.0000000e-01
   9.0000000e+00   2.0400000e+00   0.0000000e+00
   9.0000000e+00   2.0800000e+00   1.0000000e-01
   9.0000000e+00   2.1200000e+00   2.0000000e-01
   9.0000000e+00   2.1600000e+00   0.0000000e+00
   9.0000000e+00   2.2000000e+00   3.0000000e-01
   9.0000000e+00   2.2400000e+00   0.0000000e+00
   9.0000000e+00   2.2800000e+00   2.0000000e-01
   9.0000000e+00   2.3200000e+00   0.0000000e+00
   9.0000000e+00   2.3600000e+00   2.0000000e-01
   9.0000000e+00   2.4000000e+00   0.0000000e+00
   9.0000000e+00   2.4400000e+00   2.0000000e-01
   9.0000000e+00   2.4800000e+00   1.0000000e-01
   9.0000000e+00   2.5200000e+00   2.0000000e-01
   9.0000000e+00   2.5600000e+00   0.0000000e+00
   9.0000000e+00   2.6000000e+00   0.0000000e+00
   9.0000000e+00   2.6400000e+00   1.0000000e-01
   9.0000000e+00   2.6800000e+00   1.0000000e-01
   9.0000000e+00   2.7200000e+00   1.0000000e-01
   9.0000000e+00   2.7600000e+00   1.0000000e-01
   9.0000000e+00   2.8000000e+00   2.0000000e-01
   9.0000000e+00   2.8400000e+00   2.0000000e-01
   9.0000000e+00   2.8800000e+00   1.0000000e-01
   9.0000000e+00   2.9200000e+00   1.0000000e-01
   9.0000000e+00   2.9600000e+00   1.0000000e-01
   9.0000000e+00   3.0000000e+00   1.0000000e-01
   9.0000000e+00   3.0400000e+00   1.0000000e-01
   9.0000000e+00   3.0800000e+00   4.0000000e-01
   9.0000000e+00   3.1200000e+00   2.0000000e-01
   9.0000000e+00   3.1600000e+00   0.0000000e+00
   9.0000000e+00   3.2000000e+00   2.0000000e-01
   9.0000000e+00   3.2400000e+00   1.0000000e-01
   9.0000000e+00   3.2800000e+00   1.0000000e-01
   9.0000000e+00   3.3200000e+00   0.0000000e+00
   9.0000000e+00   3.3600000e+00   1.0000000e-01
   9.0000000e+00   3.4000000e+00   2.0000000e-01
   9.0000000e+00   3.4400000e+00   1.0000000e-01
   9.0000000e+00   3.4800000e+00   1.0000000e-01
   9.0000000e+00   3.5200000e+00   3.0000000e-01
   9.0000000e+00   3.5600000e+00   1.0000000e-01
   9.0000000e+00   3.6000000e+00   4.0000000e-01
   9.0000000e+00   3.6400000e+00   1.0000000e-01
   9.0000000e+00   3.6800000e+00   3.0000000e-01
   9.0000000e+00   3.7200000e+00   1.0000000e-01
   9.0000000e+00   3.7600000e+00   0.0000000e+00
   9.0000000e+00   3.8000000e+00   3.0000000e-01
   9.0000000e+00   3.8400000e+00   1.0000000e-01
   9.0000000e+00   3.8800000e+00   1.0000000e-01
   9.0000000e+00   3.9200000e+00   2.0000000e-01
   9.0000000e+00   3.9600000e+00   3.0000000e-01
   9.0000000e+00   4.0000000e+00   0.0000000e+00
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   0.0000000e+00
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   0.0000000e+00
   1.0000000e+01   1.2800000e+00   0.0000000e+00
   1.0000000e+01   1.3200000e+00   0.0000000e+00
   1.0000000e+01   1.3600000e+00   0.0000000e+00
   1.0000000e+01   1.4000000e+00   0.0000000e+00
   1.0000000e+01   1.4400000e+00   0.0000000e+00
   1.0000000e+01   1.4800000e+00   0.0000000e+00
   1.0000000e+01   1.5200000e+00   0.0000000e+00
   1.0000000e+01   1.5600000e+00   0.0000000e+00
   1.0000000e+01   1.6000000e+00   0.0000000e+00
   1.0000000e+01   1.6400000e+00   1.0000000e-01
   1.0000000e+01   1.6800000e+00   0.0000000e+00
   1.0000000e+01   1.7200000e+00   1.0000000e-01
   1.0000000e+01   1.7600000e+00   0.0000000e+00
   1.0000000e+01   1.8000000e+00   1.0000000e-01
   1.0000000e+01   1.8400000e+00   1.0000000e-01
   1.0000000e+01   1.8800000e+00   0.0000000e+00
   1.0000000e+01   1.9200000e+00   0.0000000e+00
   1.0000000e+01   1.9600000e+00   0.0000000e+00
   1.0000000e+01   2.0000000e+00   0.0000000e+00
   1.0000000e+01   2.0400000e+00   1.0000000e-01
   1.0000000e+01   2.0800000e+00   0.0000000e+00
   1.0000000e+01   2.1200000e+00   1.0000000e-01
   1.0000000e+01   2.1600000e+00   0.0000000e+00
   1.0000000e+01   2.2000000e+00   0.0000000e+00
   1.0000000e+01   2.2400000e+00   0.0000000e+00
   1.0000000e+01   2.2800000e+00   0.0000000e+00
   1.0000000e+01   2.3200000e+00   0.0000000e+00
   1.0000000e+01   2.3600000e+00   1.0000000e-01
   1.0000000e+01   2.4000000e+00   0.0000000e+00
   1.0000000e+01   2.4400000e+00   2.0000000e-01
   1.0000000e+01   2.4800000e+00   0.0000000e+00
   1.0000000e+01   2.5200000e+00   2.0000000e-01
   1.0000000e+01   2.5600000e+00   0.0000000e+00
   1.0000000e+01   2.6000000e+00   0.0000000e+00
   1.0000000e+01   2.6400000e+00   0.0000000e+00
   1.0000000e+01   2.6800000e+00   0.0000000e+00
   1.0000000e+01   2.7200000e+00   0.0000000e+00
   1.0000000e+01   2.7600000e+00   0.0000000e+00
   1.0000000e+01   2.8000000e+00   0.0000000e+00
   1.0000000e+01   2.8400000e+00   0.0000000e+00
   1.0000000e+01   2.8800000e+00   0.0000000e+00
   1.0000000e+01   2.9200000e+00   1.0000000e-01
   1.0000000e+01   2.9600000e+00   1.0000000e-01
   1.0000000e+01   3.0000000e+00   1.0000000e-01
   1.0000000e+01   3.0400000e+00   1.0000000e-01
   1.0000000e+01   3.0800000e+00   2.0000000e-01
   1.0000000e+01   3.1200000e+00   0.0000000e+00
   1.0000000e+01   3.1600000e+00   1.0000000e-01
   1.0000000e+01   3.2000000e+00   1.0000000e-01
   1.0000000e+01   3.2400000e+00   1.0000000e-01
   1.0000000e+01   3.2800000e+00   1.0000000e-01
   1.0000000e+01   3.3200000e+00   0.0000000e+00
   1.0000000e+01   3.3600000e+00   0.0000000e+00
   1.0000000e+01   3.4000000e+00   0.0000000e+00
   1.0000000e+01   3.4400000e+00   0.0000000e+00
   1.0000000e+01   3.4800000e+00   2.0000000e-01
   1.0000000e+01   3.5200000e+00   0.0000000e+00
   1.0000000e+01   3.5600000e+00   0.0000000e+00
   1.0000000e+01   3.6000000e+00   0.0000000e+00
   1.0000000e+01   3.6400000e+00   1.0000000e-01
   1.0000000e+01   3.6800000e+00   1.0000000e-01
   1.0000000e+01   3.7200000e+00   0.0000000e+00
   1.0000000e+01   3.7600000e+00   1.0000000e-01
   1.0000000e+01   3.8000000e+00   0.0000000e+00
   1.0000000e+01   3.8400000e+00   0.0000000e+00
   1.0000000e+01   3.8800000e+00   0.0000000e+00
   1.0000000e+01   3.9200000e+00   0.0000000e+00
   1.0000000e+01   3.9600000e+00   0.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e-01
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   0.0000000e+00
   1.1000000e+01   1.3200000e+00   0.0000000e+00
   1.1000000e+01   1.3600000e+00   0.0000000e+00
   1.1000000e+01   1.4000000e+00   0.0000000e+00
   1.1000000e+01   1.4400000e+00   0.0000000e+00
   1.1000000e+01   1.4800000e+00   0.0000000e+00
   1.1000000e+01   1.5200000e+00   0.0000000e+00
   1.1000000e+01   1.5600000e+00   0.0000000e+00
   1.1000000e+01   1.6000000e+00   0.0000000e+00
   1.1000000e+01   1.6400000e+00   0.0000000e+00
   1.1000000e+01   1.6800000e+00   0.0000000e+00
   1.1000000e+01   1.7200000e+00   0.0000000e+00
   1.1000000e+01   1.7600000e+00   0.0000000e+00
   1.1000000e+01   1.8000000e+00   0.0000000e+00
   1.1000000e+01   1.8400000e+00   0.0000000e+00
   1.1000000e+01   1.8800000e+00   0.0000000e+00
   1.1000000e+01   1.9200000e+00   1.0000000e-01
   1.1000000e+01   1.9600000e+00   0.0000000e+00
   1.1000000e+01   2.0000000e+00   0.0000000e+00
   1.1000000e+01   2.0400000e+00   0.0000000e+00
   1.1000000e+01   2.0800000e+00   0.0000000e+00
   1.1000000e+01   2.1200000e+00   0.0000000e+00
   1.1000000e+01   2.1600000e+00   0.0000000e+00
   1.1000000e+01   2.2000000e+00   1.0000000e-01
   1.1000000e+01   2.2400000e+00   0.0000000e+00
   1.1000000e+01   2.2800000e+00   0.0000000e+00
   1.1000000e+01   2.3200000e+00   0.0000000e+00
   1.1000000e+01   2.3600000e+00   0.0000000e+00
   1.1000000e+01   2.4000000e+00   0.0000000e+00
   1.1000000e+01   2.4400000e+00   0.0000000e+00
   1.1000000e+01   2.4800000e+00   0.0000000e+00
   1.1000000e+01   2.5200000e+00   0.0000000e+00
   1.1000000e+01   2.5600000e+00   0.0000000e+00
   1.1000000e+01   2.6000000e+00   0.0000000e+00
   1.1000000e+01   2.6400000e+00   1.0000000e-01
   1.1000000e+01   2.6800000e+00   0.0000000e+00
   1.1000000e+01   2.7200000e+00   0.0000000e+00
   1.1000000e+01   2.7600000e+00   0.0000000e+00
   1.1000000e+01   2.8000000e+00   0.0000000e+00
   1.1000000e+01   2.8400000e+00   0.0000000e+00
   1.1000000e+01   2.8800000e+00   0.0000000e+00
   1.1000000e+01   2.9200000e+00   0.0000000e+00
   1.1000000e+01   2.9600000e+00   0.0000000e+00
   1.1000000e+01   3.0000000e+00   0.0000000e+00
   1.1000000e+01   3.0400000e+00   0.0000000e+00
   1.1000000e+01   3.0800000e+00   0.0000000e+00
   1.1000000e+01   3.1200000e+00   0.0000000e+00
   1.1000000e+01   3.1600000e+00   0.0000000e+00
   1.1000000e+01   3.2000000e+00   0.0000000e+00
   1.1000000e+01   3.2400000e+00   0.0000000e+00
   1.1000000e+01   3.2800000e+00   0.0000000e+00
   1.1000000e+01   3.3200000e+00   0.0000000e+00
   1.1000000e+01   3.3600000e+00   0.0000000e+00
   1.1000000e+01   3.4000000e+00   0.0000000e+00
   1.1000000e+01   3.4400000e+00   0.0000000e+00
   1.1000000e+01   3.4800000e+00   1.0000000e-01
   1.1000000e+01   3.5200000e+00   2.0000000e-01
   1.1000000e+01   3.5600000e+00   0.0000000e+00
   1.1000000e+01   3.6000000e+00   1.0000000e-01
   1.1000000e+01   3.6400000e+00   0.0000000e+00
   1.1000000e+01   3.6800000e+00   0.0000000e+00
   1.1000000e+01   3.7200000e+00   0.0000000e+00
   1.1000000e+01   3.7600000e+00   0.0000000e+00
   1.1000000e+01   3.8000000e+00   0.0000000e+00
   1.1000000e+01   3.8400000e+00   0.0000000e+00
   1.1000000e+01   3.8800000e+00   0.0000000e+00
   1.1000000e+01   3.9200000e+00   0.0000000e+00
   1.1000000e+01   3.9600000e+00   0.0000000e+00
   1.1000000e+01   4.0000000e+00   0.0000000e+00
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   0.0000000e+00
   1.2000000e+01   1.3200000e+00   0.0000000e+00
   1.2000000e+01   1.3600000e+00   0.0000000e+00
   1.2000000e+01   1.4000000e+00   0.0000000e+00
   1.2000000e+01   1.4400000e+00   0.0000000e+00
   1.2000000e+01   1.4800000e+00   0.0000000e+00
   1.2000000e+01   1.5200000e+00   0.0000000e+00
   1.2000000e+01   1.5600000e+00   0.0000000e+00
   1.2000000e+01   1.6000000e+00   0.0000000e+00
   1.2000000e+01   1.6400000e+00   0.0000000e+00
   1.2000000e+01   1.6800000e+00   0.0000000e+00
   1.2000000e+01   1.7200000e+00   0.0000000e+00
   1.2000000e+01   1.7600000e+00   0.0000000e+00
   1.2000000e+01   1.8000000e+00   0.0000000e+00
   1.2000000e+01   1.8400000e+00   0.0000000e+00
   1.2000000e+01   1.8800000e+00   0.0000000e+00
   1.2000000e+01   1.9200000e+00   1.0000000e-01
   1.2000000e+01   1.9600000e+00   0.0000000e+00
   1.2000000e+01   2.0000000e+00   0.0000000e+00
   1.2000000e+01   2.0400000e+00   0.0000000e+00
   1.2000000e+01   2.0800000e+00   0.0000000e+00
   1.2000000e+01   2.1200000e+00   0.0000000e+00
   1.2000000e+01   2.1600000e+00   0.0000000e+00
   1.2000000e+01   2.2000000e+00   0.0000000e+00
   1.2000000e+01   2.2400000e+00   0.0000000e+00
   1.2000000e+01   2.2800000e+00   0.0000000e+00
   1.2000000e+01   2.3200000e+00   0.0000000e+00
   1.2000000e+01   2.3600000e+00   1.0000000e-01
   1.2000000e+01   2.4000000e+00   0.0000000e+00
   1.2000000e+01   2.4400000e+00   0.0000000e+00
   1.2000000e+01   2.4800000e+00   0.0000000e+00
   1.2000000e+01   2.5200000e+00   0.0000000e+00
   1.2000000e+01   2.5600000e+00   0.0000000e+00
   1.2000000e+01   2.6000000e+00   0.0000000e+00
   1.2000000e+01   2.6400000e+00   0.0000000e+00
   1.2000000e+01   2.6800000e+00   0.0000000e+00
   1.2000000e+01   2.7200000e+00   0.0000000e+00
   1.2000000e+01   2.7600000e+00   0.0000000e+00
   1.2000000e+01   2.8000000e+00   0.0000000e+00
   1.2000000e+01   2.8400000e+00   0.0000000e+00
   1.2000000e+01   2.8800000e+00   0.0000000e+00
   1.2000000e+01   2.9200000e+00   0.0000000e+00
   1.2000000e+01   2.9600000e+00   0.0000000e+00
   1.2000000e+01   3.0000000e+00   0.0000000e+00
   1.2000000e+01   3.0400000e+00   0.0000000e+00
   1.2000000e+01   3.0800000e+00   0.0000000e+00
   1.2000000e+01   3.1200000e+00   0.0000000e+00
   1.2000000e+01   3.1600000e+00   0.0000000e+00
   1.2000000e+01   3.2000000e+00   0.0000000e+00
   1.2000000e+01   3.2400000e+00   0.0000000e+00
   1.2000000e+01   3.2800000e+00   0.0000000e+00
   1.2000000e+01   3.3200000e+00   0.0000000e+00
   1.2000000e+01   3.3600000e+00   0.0000000e+00
   1.2000000e+01   3.4000000e+00   0.0000000e+00
   1.2000000e+01   3.4400000e+00   0.0000000e+00
   1.2000000e+01   3.4800000e+00   0.0000000e+00
   1.2000000e+01   3.5200000e+00   0.0000000e+00
   1.2000000e+01   3.5600000e+00   0.0000000e+00
   1.2000000e+01   3.6000000e+00   0.0000000e+00
   1.2000000e+01   3.6400000e+00   0.0000000e+00
   1.2000000e+01   3.6800000e+00   0.0000000e+00
   1.2000000e+01   3.7200000e+00   0.0000000e+00
   1.2000000e+01   3.7600000e+00   0.0000000e+00
   1.2000000e+01   3.8000000e+00   0.0000000e+00
   1.2000000e+01   3.8400000e+00   0.0000000e+00
   1.2000000e+01   3.8800000e+00   0.0000000e+00
   1.2000000e+01   3.9200000e+00   0.0000000e+00
   1.2000000e+01   3.9600000e+00   0.0000000e+00
   1.2000000e+01   4.0000000e+00   0.0000000e+00
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   0.0000000e+00
   1.3000000e+01   1.3600000e+00   0.0000000e+00
   1.3000000e+01   1.4000000e+00   0.0000000e+00
   1.3000000e+01   1.4400000e+00   0.0000000e+00
   1.3000000e+01   1.4800000e+00   0.0000000e+00
   1.3000000e+01   1.5200000e+00   0.0000000e+00
   1.3000000e+01   1.5600000e+00   0.0000000e+00
   1.3000000e+01   1.6000000e+00   0.0000000e+00
   1.3000000e+01   1.6400000e+00   0.0000000e+00
   1.3000000e+01   1.6800000e+00   0.0000000e+00
   1.3000000e+01   1.7200000e+00   0.0000000e+00
   1.3000000e+01   1.7600000e+00   0.0000000e+00
   1.3000000e+01   1.8000000e+00   0.0000000e+00
   1.3000000e+01   1.8400000e+00   0.0000000e+00
   1.3000000e+01   1.8800000e+00   0.0000000e+00
   1.3000000e+01   1.9200000e+00   0.0000000e+00
   1.3000000e+01   1.9600000e+00   0.0000000e+00
   1.3000000e+01   2.0000000e+00   0.0000000e+00
   1.3000000e+01   2.0400000e+00   0.0000000e+00
   1.3000000e+01   2.0800000e+00   0.0000000e+00
   1.3000000e+01   2.1200000e+00   0.0000000e+00
   1.3000000e+01   2.1600000e+00   0.0000000e+00
   1.3000000e+01   2.2000000e+00   0.0000000e+00
   1.3000000e+01   2.2400000e+00   0.0000000e+00
   1.3000000e+01   2.2800000e+00   0.0000000e+00
   1.3000000e+01   2.3200000e+00   0.0000000e+00
   1.3000000e+01   2.3600000e+00   0.0000000e+00
   1.3000000e+01   2.4000000e+00   0.0000000e+00
   1.3000000e+01   2.4400000e+00   0.0000000e+00
   1.3000000e+01   2.4800000e+00   0.0000000e+00
   1.3000000e+01   2.5200000e+00   0.0000000e+00
   1.3000000e+01   2.5600000e+00   0.0000000e+00
   1.3000000e+01   2.6000000e+00   0.0000000e+00
   1.3000000e+01   2.6400000e+00   0.0000000e+00
   1.3000000e+01   2.6800000e+00   0.0000000e+00
   1.3000000e+01   2.7200000e+00   0.0000000e+00
   1.3000000e+01   2.7600000e+00   1.0000000e-01
   1.3000000e+01   2.8000000e+00   0.0000000e+00
   1.3000000e+01   2.8400000e+00   0.0000000e+00
   1.3000000e+01   2.8800000e+00   0.0000000e+00
   1.3000000e+01   2.9200000e+00   0.0000000e+00
   1.3000000e+01   2.9600000e+00   0.0000000e+00
   1.3000000e+01   3.0000000e+00   0.0000000e+00
   1.3000000e+01   3.0400000e+00   0.0000000e+00
   1.3000000e+01   3.0800000e+00   0.0000000e+00
   1.3000000e+01   3.1200000e+00   0.0000000e+00
   1.3000000e+01   3.1600000e+00   0.0000000e+00
   1.3000000e+01   3.2000000e+00   0.0000000e+00
   1.3000000e+01   3.2400000e+00   0.0000000e+00
   1.3000000e+01   3.2800000e+00   0.0000000e+00
   1.3000000e+01   3.3200000e+00   0.0000000e+00
   1.3000000e+01   3.3600000e+00   0.0000000e+00
   1.3000000e+01   3.4000000e+00   0.0000000e+00
   1.3000000e+01   3.4400000e+00   0.0000000e+00
   1.3000000e+01   3.4800000e+00   0.0000000e+00
   1.3000000e+01   3.5200000e+00   0.0000000e+00
   1.3000000e+01   3.5600000e+00   0.0000000e+00
   1.3000000e+01   3.6000000e+00   0.0000000e+00
   1.3000000e+01   3.6400000e+00   0.0000000e+00
   1.3000000e+01   3.6800000e+00   0.0000000e+00
   1.3000000e+01   3.7200000e+00   0.0000000e+00
   1.3000000e+01   3.7600000e+00   0.0000000e+00
   1.3000000e+01   3.8000000e+00   0.0000000e+00
   1.3000000e+01   3.8400000e+00   0.0000000e+00
   1.3000000e+01   3.8800000e+00   0.0000000e+00
   1.3000000e+01   3.9200000e+00   0.0000000e+00
   1.3000000e+01   3.9600000e+00   0.0000000e+00
   1.3000000e+01   4.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   0.0000000e+00
   1.4000000e+01   1.3600000e+00   0.0000000e+00
   1.4000000e+01   1.4000000e+00   0.0000000e+00
   1.4000000e+01   1.4400000e+00   0.0000000e+00
   1.4000000e+01   1.4800000e+00   0.0000000e+00
   1.4000000e+01   1.5200000e+00   0.0000000e+00
   1.4000000e+01   1.5600000e+00   0.0000000e+00
   1.4000000e+01   1.6000000e+00   0.0000000e+00
   1.4000000e+01   1.6400000e+00   0.0000000e+00
   1.4000000e+01   1.6800000e+00   0.0000000e+00
   1.4000000e+01   1.7200000e+00   0.0000000e+00
   1.4000000e+01   1.7600000e+00   0.0000000e+00
   1.4000000e+01   1.8000000e+00   0.0000000e+00
   1.4000000e+01   1.8400000e+00   0.0000000e+00
   1.4000000e+01   1.8800000e+00   0.0000000e+00
   1.4000000e+01   1.9200000e+00   0.0000000e+00
   1.4000000e+01   1.9600000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0400000e+00   0.0000000e+00
   1.4000000e+01   2.0800000e+00   0.0000000e+00
   1.4000000e+01   2.1200000e+00   0.0000000e+00
   1.4000000e+01   2.1600000e+00   0.0000000e+00
   1.4000000e+01   2.2000000e+00   0.0000000e+00
   1.4000000e+01   2.2400000e+00   0.0000000e+00
   1.4000000e+01   2.2800000e+00   0.0000000e+00
   1.4000000e+01   2.3200000e+00   0.0000000e+00
   1.4000000e+01   2.3600000e+00   0.0000000e+00
   1.4000000e+01   2.4000000e+00   0.0000000e+00
   1.4000000e+01   2.4400000e+00   0.0000000e+00
   1.4000000e+01   2.4800000e+00   0.0000000e+00
   1.4000000e+01   2.5200000e+00   0.0000000e+00
   1.4000000e+01   2.5600000e+00   0.0000000e+00
   1.4000000e+01   2.6000000e+00   0.0000000e+00
   1.4000000e+01   2.6400000e+00   0.0000000e+00
   1.4000000e+01   2.6800000e+00   0.0000000e+00
   1.4000000e+01   2.7200000e+00   0.0000000e+00
   1.4000000e+01   2.7600000e+00   0.0000000e+00
   1.4000000e+01   2.8000000e+00   0.0000000e+00
   1.4000000e+01   2.8400000e+00   0.0000000e+00
   1.4000000e+01   2.8800000e+00   0.0000000e+00
   1.4000000e+01   2.9200000e+00   0.0000000e+00
   1.4000000e+01   2.9600000e+00   0.0000000e+00
   1.4000000e+01   3.0000000e+00   0.0000000e+00
   1.4000000e+01   3.0400000e+00   0.0000000e+00
   1.4000000e+01   3.0800000e+00   0.0000000e+00
   1.4000000e+01   3.1200000e+00   0.0000000e+00
   1.4000000e+01   3.1600000e+00   0.0000000e+00
   1.4000000e+01   3.2000000e+00   0.0000000e+00
   1.4000000e+01   3.2400000e+00   0.0000000e+00
   1.4000000e+01   3.2800000e+00   0.0000000e+00
   1.4000000e+01   3.3200000e+00   0.0000000e+00
   1.4000000e+01   3.3600000e+00   0.0000000e+00
   1.4000000e+01   3.4000000e+00   0.0000000e+00
   1.4000000e+01   3.4400000e+00   0.0000000e+00
   1.4000000e+01   3.4800000e+00   0.0000000e+00
   1.4000000e+01   3.5200000e+00   0.0000000e+00
   1.4000000e+01   3.5600000e+00   0.0000000e+00
   1.4000000e+01   3.6000000e+00   0.0000000e+00
   1.4000000e+01   3.6400000e+00   0.0000000e+00
   1.4000000e+01   3.6800000e+00   0.0000000e+00
   1.4000000e+01   3.7200000e+00   0.0000000e+00
   1.4000000e+01   3.7600000e+00   0.0000000e+00
   1.4000000e+01   3.8000000e+00   0.0000000e+00
   1.4000000e+01   3.8400000e+00   0.0000000e+00
   1.4000000e+01   3.8800000e+00   0.0000000e+00
   1.4000000e+01   3.9200000e+00   0.0000000e+00
   1.4000000e+01   3.9600000e+00   0.0000000e+00
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   0.0000000e+00
   1.5000000e+01   1.3600000e+00   0.0000000e+00
   1.5000000e+01   1.4000000e+00   0.0000000e+00
   1.5000000e+01   1.4400000e+00   0.0000000e+00
   1.5000000e+01   1.4800000e+00   0.0000000e+00
   1.5000000e+01   1.5200000e+00   0.0000000e+00
   1.5000000e+01   1.5600000e+00   0.0000000e+00
   1.5000000e+01   1.6000000e+00   0.0000000e+00
   1.5000000e+01   1.6400000e+00   0.0000000e+00
   1.5000000e+01   1.6800000e+00   0.0000000e+00
   1.5000000e+01   1.7200000e+00   0.0000000e+00
   1.5000000e+01   1.7600000e+00   0.0000000e+00
   1.5000000e+01   1.8000000e+00   0.0000000e+00
   1.5000000e+01   1.8400000e+00   0.0000000e+00
   1.5000000e+01   1.8800000e+00   0.0000000e+00
   1.5000000e+01   1.9200000e+00   0.0000000e+00
   1.5000000e+01   1.9600000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0400000e+00   0.0000000e+00
   1.5000000e+01   2.0800000e+00   0.0000000e+00
   1.5000000e+01   2.1200000e+00   0.0000000e+00
   1.5000000e+01   2.1600000e+00   0.0000000e+00
   1.5000000e+01   2.2000000e+00   0.0000000e+00
   1.5000000e+01   2.2400000e+00   0.0000000e+00
   1.5000000e+01   2.2800000e+00   0.0000000e+00
   1.5000000e+01   2.3200000e+00   0.0000000e+00
   1.5000000e+01   2.3600000e+00   0.0000000e+00
   1.5000000e+01   2.4000000e+00   0.0000000e+00
   1.5000000e+01   2.4400000e+00   0.0000000e+00
   1.5000000e+01   2.4800000e+00   0.0000000e+00
   1.5000000e+01   2.5200000e+00   0.0000000e+00
   1.5000000e+01   2.5600000e+00   0.0000000e+00
   1.5000000e+01   2.6000000e+00   0.0000000e+00
   1.5000000e+01   2.6400000e+00   0.0000000e+00
   1.5000000e+01   2.6800000e+00   0.0000000e+00
   1.5000000e+01   2.7200000e+00   0.0000000e+00
   1.5000000e+01   2.7600000e+00   0.0000000e+00
   1.5000000e+01   2.8000000e+00   0.0000000e+00
   1.5000000e+01   2.8400000e+00   0.0000000e+00
   1.5000000e+01   2.8800000e+00   0.0000000e+00
   1.5000000e+01   2.9200000e+00   0.0000000e+00
   1.5000000e+01   2.9600000e+00   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   3.0400000e+00   0.0000000e+00
   1.5000000e+01   3.0800000e+00   0.0000000e+00
   1.5000000e+01   3.1200000e+00   0.0000000e+00
   1.5000000e+01   3.1600000e+00   0.0000000e+00
   1.5000000e+01   3.2000000e+00   0.0000000e+00
   1.5000000e+01   3.2400000e+00   0.0000000e+00
   1.5000000e+01   3.2800000e+00   0.0000000e+00
   1.5000000e+01   3.3200000e+00   0.0000000e+00
   1.5000000e+01   3.3600000e+00   0.0000000e+00
   1.5000000e+01   3.4000000e+00   0.0000000e+00
   1.5000000e+01   3.4400000e+00   0.0000000e+00
   1.5000000e+01   3.4800000e+00   0.0000000e+00
   1.5000000e+01   3.5200000e+00   0.0000000e+00
   1.5000000e+01   3.5600000e+00   0.0000000e+00
   1.5000000e+01   3.6000000e+00   0.0000000e+00
   1.5000000e+01   3.6400000e+00   0.0000000e+00
   1.5000000e+01   3.6800000e+00   0.0000000e+00
   1.5000000e+01   3.7200000e+00   0.0000000e+00
   1.5000000e+01   3.7600000e+00   0.0000000e+00
   1.5000000e+01   3.8000000e+00   0.0000000e+00
   1.5000000e+01   3.8400000e+00   0.0000000e+00
   1.5000000e+01   3.8800000e+00   0.0000000e+00
   1.5000000e+01   3.9200000e+00   0.0000000e+00
   1.5000000e+01   3.9600000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   0.0000000e+00


==> corr_fc30_complex_gamma1_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   9.0000000e-01
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   1.0000000e+00
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   1.0000000e+00
   2.0000000e+00   2.1000000e+01   1.0000000e+00
   2.0000000e+00   2.2000000e+01   1.0000000e+00
   2.0000000e+00   2.3000000e+01   1.0000000e+00
   2.0000000e+00   2.4000000e+01   1.0000000e+00
   2.0000000e+00   2.5000000e+01   1.0000000e+00
   2.0000000e+00   2.6000000e+01   9.0000000e-01
   2.0000000e+00   2.7000000e+01   1.0000000e+00
   2.0000000e+00   2.8000000e+01   7.0000000e-01
   2.0000000e+00   2.9000000e+01   8.0000000e-01
   2.0000000e+00   3.0000000e+01   8.0000000e-01
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   1.0000000e+00
   3.0000000e+00   1.8000000e+01   1.0000000e+00
   3.0000000e+00   1.9000000e+01   1.0000000e+00
   3.0000000e+00   2.0000000e+01   1.0000000e+00
   3.0000000e+00   2.1000000e+01   1.0000000e+00
   3.0000000e+00   2.2000000e+01   1.0000000e+00
   3.0000000e+00   2.3000000e+01   1.0000000e+00
   3.0000000e+00   2.4000000e+01   1.0000000e+00
   3.0000000e+00   2.5000000e+01   1.0000000e+00
   3.0000000e+00   2.6000000e+01   8.0000000e-01
   3.0000000e+00   2.7000000e+01   6.0000000e-01
   3.0000000e+00   2.8000000e+01   5.0000000e-01
   3.0000000e+00   2.9000000e+01   7.0000000e-01
   3.0000000e+00   3.0000000e+01   3.0000000e-01
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   9.0000000e-01
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   9.0000000e-01
   4.0000000e+00   1.6000000e+01   1.0000000e+00
   4.0000000e+00   1.7000000e+01   1.0000000e+00
   4.0000000e+00   1.8000000e+01   9.0000000e-01
   4.0000000e+00   1.9000000e+01   1.0000000e+00
   4.0000000e+00   2.0000000e+01   8.0000000e-01
   4.0000000e+00   2.1000000e+01   1.0000000e+00
   4.0000000e+00   2.2000000e+01   9.0000000e-01
   4.0000000e+00   2.3000000e+01   6.0000000e-01
   4.0000000e+00   2.4000000e+01   9.0000000e-01
   4.0000000e+00   2.5000000e+01   8.0000000e-01
   4.0000000e+00   2.6000000e+01   6.0000000e-01
   4.0000000e+00   2.7000000e+01   5.0000000e-01
   4.0000000e+00   2.8000000e+01   4.0000000e-01
   4.0000000e+00   2.9000000e+01   3.0000000e-01
   4.0000000e+00   3.0000000e+01   1.0000000e-01
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   1.0000000e+00
   5.0000000e+00   1.3000000e+01   1.0000000e+00
   5.0000000e+00   1.4000000e+01   1.0000000e+00
   5.0000000e+00   1.5000000e+01   1.0000000e+00
   5.0000000e+00   1.6000000e+01   1.0000000e+00
   5.0000000e+00   1.7000000e+01   9.0000000e-01
   5.0000000e+00   1.8000000e+01   1.0000000e+00
   5.0000000e+00   1.9000000e+01   9.0000000e-01
   5.0000000e+00   2.0000000e+01   6.0000000e-01
   5.0000000e+00   2.1000000e+01   7.0000000e-01
   5.0000000e+00   2.2000000e+01   3.0000000e-01
   5.0000000e+00   2.3000000e+01   4.0000000e-01
   5.0000000e+00   2.4000000e+01   4.0000000e-01
   5.0000000e+00   2.5000000e+01   4.0000000e-01
   5.0000000e+00   2.6000000e+01   3.0000000e-01
   5.0000000e+00   2.7000000e+01   3.0000000e-01
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   9.0000000e-01
   6.0000000e+00   1.1000000e+01   1.0000000e+00
   6.0000000e+00   1.2000000e+01   1.0000000e+00
   6.0000000e+00   1.3000000e+01   9.0000000e-01
   6.0000000e+00   1.4000000e+01   1.0000000e+00
   6.0000000e+00   1.5000000e+01   9.0000000e-01
   6.0000000e+00   1.6000000e+01   8.0000000e-01
   6.0000000e+00   1.7000000e+01   6.0000000e-01
   6.0000000e+00   1.8000000e+01   8.0000000e-01
   6.0000000e+00   1.9000000e+01   7.0000000e-01
   6.0000000e+00   2.0000000e+01   1.0000000e-01
   6.0000000e+00   2.1000000e+01   7.0000000e-01
   6.0000000e+00   2.2000000e+01   2.0000000e-01
   6.0000000e+00   2.3000000e+01   2.0000000e-01
   6.0000000e+00   2.4000000e+01   1.0000000e-01
   6.0000000e+00   2.5000000e+01   1.0000000e-01
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   1.0000000e-01
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   8.0000000e-01
   7.0000000e+00   8.0000000e+00   9.0000000e-01
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   1.0000000e+00
   7.0000000e+00   1.1000000e+01   9.0000000e-01
   7.0000000e+00   1.2000000e+01   1.0000000e+00
   7.0000000e+00   1.3000000e+01   1.0000000e+00
   7.0000000e+00   1.4000000e+01   1.0000000e+00
   7.0000000e+00   1.5000000e+01   5.0000000e-01
   7.0000000e+00   1.6000000e+01   8.0000000e-01
   7.0000000e+00   1.7000000e+01   5.0000000e-01
   7.0000000e+00   1.8000000e+01   4.0000000e-01
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   3.0000000e-01
   7.0000000e+00   2.1000000e+01   1.0000000e-01
   7.0000000e+00   2.2000000e+01   1.0000000e-01
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   9.0000000e-01
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+01   7.0000000e-01
   8.0000000e+00   1.1000000e+01   8.0000000e-01
   8.0000000e+00   1.2000000e+01   7.0000000e-01
   8.0000000e+00   1.3000000e+01   5.0000000e-01
   8.0000000e+00   1.4000000e+01   4.0000000e-01
   8.0000000e+00   1.5000000e+01   6.0000000e-01
   8.0000000e+00   1.6000000e+01   1.0000000e-01
   8.0000000e+00   1.7000000e+01   1.0000000e-01
   8.0000000e+00   1.8000000e+01   1.0000000e-01
   8.0000000e+00   1.9000000e+01   2.0000000e-01
   8.0000000e+00   2.0000000e+01   1.0000000e-01
   8.0000000e+00   2.1000000e+01   1.0000000e-01
   8.0000000e+00   2.2000000e+01   1.0000000e-01
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   9.0000000e-01
   9.0000000e+00   7.0000000e+00   8.0000000e-01
   9.0000000e+00   8.0000000e+00   1.0000000e+00
   9.0000000e+00   9.0000000e+00   7.0000000e-01
   9.0000000e+00   1.0000000e+01   1.0000000e+00
   9.0000000e+00   1.1000000e+01   9.0000000e-01
   9.0000000e+00   1.2000000e+01   4.0000000e-01
   9.0000000e+00   1.3000000e+01   5.0000000e-01
   9.0000000e+00   1.4000000e+01   2.0000000e-01
   9.0000000e+00   1.5000000e+01   3.0000000e-01
   9.0000000e+00   1.6000000e+01   2.0000000e-01
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   8.0000000e-01
   1.0000000e+01   4.0000000e+00   9.0000000e-01
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   9.0000000e-01
   1.0000000e+01   7.0000000e+00   7.0000000e-01
   1.0000000e+01   8.0000000e+00   9.0000000e-01
   1.0000000e+01   9.0000000e+00   5.0000000e-01
   1.0000000e+01   1.0000000e+01   7.0000000e-01
   1.0000000e+01   1.1000000e+01   5.0000000e-01
   1.0000000e+01   1.2000000e+01   4.0000000e-01
   1.0000000e+01   1.3000000e+01   2.0000000e-01
   1.0000000e+01   1.4000000e+01   2.0000000e-01
   1.0000000e+01   1.5000000e+01   2.0000000e-01
   1.0000000e+01   1.6000000e+01   1.0000000e-01
   1.0000000e+01   1.7000000e+01   1.0000000e-01
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   9.0000000e-01
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   9.0000000e-01
   1.1000000e+01   6.0000000e+00   1.0000000e+00
   1.1000000e+01   7.0000000e+00   6.0000000e-01
   1.1000000e+01   8.0000000e+00   7.0000000e-01
   1.1000000e+01   9.0000000e+00   5.0000000e-01
   1.1000000e+01   1.0000000e+01   3.0000000e-01
   1.1000000e+01   1.1000000e+01   4.0000000e-01
   1.1000000e+01   1.2000000e+01   2.0000000e-01
   1.1000000e+01   1.3000000e+01   2.0000000e-01
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   2.0000000e-01
   1.1000000e+01   1.6000000e+01   1.0000000e-01
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   8.0000000e-01
   1.2000000e+01   4.0000000e+00   8.0000000e-01
   1.2000000e+01   5.0000000e+00   8.0000000e-01
   1.2000000e+01   6.0000000e+00   9.0000000e-01
   1.2000000e+01   7.0000000e+00   5.0000000e-01
   1.2000000e+01   8.0000000e+00   6.0000000e-01
   1.2000000e+01   9.0000000e+00   4.0000000e-01
   1.2000000e+01   1.0000000e+01   4.0000000e-01
   1.2000000e+01   1.1000000e+01   1.0000000e-01
   1.2000000e+01   1.2000000e+01   1.0000000e-01
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   9.0000000e-01
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   9.0000000e-01
   1.3000000e+01   3.0000000e+00   9.0000000e-01
   1.3000000e+01   4.0000000e+00   7.0000000e-01
   1.3000000e+01   5.0000000e+00   5.0000000e-01
   1.3000000e+01   6.0000000e+00   2.0000000e-01
   1.3000000e+01   7.0000000e+00   1.0000000e-01
   1.3000000e+01   8.0000000e+00   1.0000000e-01
   1.3000000e+01   9.0000000e+00   2.0000000e-01
   1.3000000e+01   1.0000000e+01   3.0000000e-01
   1.3000000e+01   1.1000000e+01   1.0000000e-01
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   1.0000000e-01
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   9.0000000e-01
   1.4000000e+01   2.0000000e+00   8.0000000e-01
   1.4000000e+01   3.0000000e+00   7.0000000e-01
   1.4000000e+01   4.0000000e+00   4.0000000e-01
   1.4000000e+01   5.0000000e+00   1.0000000e-01
   1.4000000e+01   6.0000000e+00   2.0000000e-01
   1.4000000e+01   7.0000000e+00   0.0000000e+00
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   1.0000000e-01
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   9.0000000e-01
   1.5000000e+01   1.0000000e+00   8.0000000e-01
   1.5000000e+01   2.0000000e+00   5.0000000e-01
   1.5000000e+01   3.0000000e+00   5.0000000e-01
   1.5000000e+01   4.0000000e+00   4.0000000e-01
   1.5000000e+01   5.0000000e+00   0.0000000e+00
   1.5000000e+01   6.0000000e+00   3.0000000e-01
   1.5000000e+01   7.0000000e+00   1.0000000e-01
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   1.0000000e-01
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   6.0000000e-01
   1.6000000e+01   1.0000000e+00   6.0000000e-01
   1.6000000e+01   2.0000000e+00   6.0000000e-01
   1.6000000e+01   3.0000000e+00   4.0000000e-01
   1.6000000e+01   4.0000000e+00   1.0000000e-01
   1.6000000e+01   5.0000000e+00   0.0000000e+00
   1.6000000e+01   6.0000000e+00   1.0000000e-01
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   6.0000000e-01
   1.7000000e+01   1.0000000e+00   4.0000000e-01
   1.7000000e+01   2.0000000e+00   5.0000000e-01
   1.7000000e+01   3.0000000e+00   4.0000000e-01
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   5.0000000e+00   1.0000000e-01
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   5.0000000e-01
   1.8000000e+01   1.0000000e+00   4.0000000e-01
   1.8000000e+01   2.0000000e+00   3.0000000e-01
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   4.0000000e-01
   1.9000000e+01   1.0000000e+00   3.0000000e-01
   1.9000000e+01   2.0000000e+00   2.0000000e-01
   1.9000000e+01   3.0000000e+00   1.0000000e-01
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e-01
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+00   0.0000000e+00
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+00   0.0000000e+00
   2.2000000e+01   2.0000000e+00   0.0000000e+00
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc30_complex_gamma2_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   7.0000000e-01
   1.0000000e+00   1.3000000e+01   4.0000000e-01
   1.0000000e+00   1.4000000e+01   1.0000000e-01
   1.0000000e+00   1.5000000e+01   0.0000000e+00
   1.0000000e+00   1.6000000e+01   0.0000000e+00
   1.0000000e+00   1.7000000e+01   0.0000000e+00
   1.0000000e+00   1.8000000e+01   0.0000000e+00
   1.0000000e+00   1.9000000e+01   0.0000000e+00
   1.0000000e+00   2.0000000e+01   0.0000000e+00
   1.0000000e+00   2.1000000e+01   0.0000000e+00
   1.0000000e+00   2.2000000e+01   0.0000000e+00
   1.0000000e+00   2.3000000e+01   0.0000000e+00
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   9.0000000e-01
   2.0000000e+00   1.2000000e+01   5.0000000e-01
   2.0000000e+00   1.3000000e+01   2.0000000e-01
   2.0000000e+00   1.4000000e+01   0.0000000e+00
   2.0000000e+00   1.5000000e+01   0.0000000e+00
   2.0000000e+00   1.6000000e+01   0.0000000e+00
   2.0000000e+00   1.7000000e+01   0.0000000e+00
   2.0000000e+00   1.8000000e+01   0.0000000e+00
   2.0000000e+00   1.9000000e+01   0.0000000e+00
   2.0000000e+00   2.0000000e+01   0.0000000e+00
   2.0000000e+00   2.1000000e+01   0.0000000e+00
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   6.0000000e-01
   3.0000000e+00   1.2000000e+01   1.0000000e-01
   3.0000000e+00   1.3000000e+01   0.0000000e+00
   3.0000000e+00   1.4000000e+01   0.0000000e+00
   3.0000000e+00   1.5000000e+01   0.0000000e+00
   3.0000000e+00   1.6000000e+01   0.0000000e+00
   3.0000000e+00   1.7000000e+01   0.0000000e+00
   3.0000000e+00   1.8000000e+01   0.0000000e+00
   3.0000000e+00   1.9000000e+01   0.0000000e+00
   3.0000000e+00   2.0000000e+01   0.0000000e+00
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   9.0000000e-01
   4.0000000e+00   1.0000000e+01   7.0000000e-01
   4.0000000e+00   1.1000000e+01   6.0000000e-01
   4.0000000e+00   1.2000000e+01   2.0000000e-01
   4.0000000e+00   1.3000000e+01   0.0000000e+00
   4.0000000e+00   1.4000000e+01   0.0000000e+00
   4.0000000e+00   1.5000000e+01   0.0000000e+00
   4.0000000e+00   1.6000000e+01   0.0000000e+00
   4.0000000e+00   1.7000000e+01   0.0000000e+00
   4.0000000e+00   1.8000000e+01   0.0000000e+00
   4.0000000e+00   1.9000000e+01   0.0000000e+00
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   7.0000000e-01
   5.0000000e+00   1.0000000e+01   5.0000000e-01
   5.0000000e+00   1.1000000e+01   1.0000000e-01
   5.0000000e+00   1.2000000e+01   0.0000000e+00
   5.0000000e+00   1.3000000e+01   0.0000000e+00
   5.0000000e+00   1.4000000e+01   0.0000000e+00
   5.0000000e+00   1.5000000e+01   0.0000000e+00
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   0.0000000e+00
   5.0000000e+00   1.8000000e+01   0.0000000e+00
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   5.0000000e-01
   6.0000000e+00   1.0000000e+01   3.0000000e-01
   6.0000000e+00   1.1000000e+01   0.0000000e+00
   6.0000000e+00   1.2000000e+01   0.0000000e+00
   6.0000000e+00   1.3000000e+01   0.0000000e+00
   6.0000000e+00   1.4000000e+01   0.0000000e+00
   6.0000000e+00   1.5000000e+01   0.0000000e+00
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   7.0000000e-01
   7.0000000e+00   9.0000000e+00   4.0000000e-01
   7.0000000e+00   1.0000000e+01   2.0000000e-01
   7.0000000e+00   1.1000000e+01   1.0000000e-01
   7.0000000e+00   1.2000000e+01   0.0000000e+00
   7.0000000e+00   1.3000000e+01   0.0000000e+00
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   6.0000000e-01
   8.0000000e+00   9.0000000e+00   5.0000000e-01
   8.0000000e+00   1.0000000e+01   0.0000000e+00
   8.0000000e+00   1.1000000e+01   0.0000000e+00
   8.0000000e+00   1.2000000e+01   0.0000000e+00
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   7.0000000e-01
   9.0000000e+00   8.0000000e+00   4.0000000e-01
   9.0000000e+00   9.0000000e+00   3.0000000e-01
   9.0000000e+00   1.0000000e+01   0.0000000e+00
   9.0000000e+00   1.1000000e+01   0.0000000e+00
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   9.0000000e-01
   1.0000000e+01   7.0000000e+00   4.0000000e-01
   1.0000000e+01   8.0000000e+00   2.0000000e-01
   1.0000000e+01   9.0000000e+00   2.0000000e-01
   1.0000000e+01   1.0000000e+01   0.0000000e+00
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   8.0000000e-01
   1.1000000e+01   7.0000000e+00   4.0000000e-01
   1.1000000e+01   8.0000000e+00   2.0000000e-01
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   1.0000000e-01
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   8.0000000e-01
   1.2000000e+01   6.0000000e+00   6.0000000e-01
   1.2000000e+01   7.0000000e+00   1.0000000e-01
   1.2000000e+01   8.0000000e+00   0.0000000e+00
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   9.0000000e-01
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   1.0000000e-01
   1.3000000e+01   7.0000000e+00   1.0000000e-01
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   9.0000000e-01
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   7.0000000e-01
   1.4000000e+01   6.0000000e+00   1.0000000e-01
   1.4000000e+01   7.0000000e+00   1.0000000e-01
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   9.0000000e-01
   1.5000000e+01   5.0000000e+00   5.0000000e-01
   1.5000000e+01   6.0000000e+00   5.0000000e-01
   1.5000000e+01   7.0000000e+00   0.0000000e+00
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   7.0000000e-01
   1.6000000e+01   4.0000000e+00   9.0000000e-01
   1.6000000e+01   5.0000000e+00   2.0000000e-01
   1.6000000e+01   6.0000000e+00   0.0000000e+00
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   1.0000000e+00
   1.7000000e+01   4.0000000e+00   3.0000000e-01
   1.7000000e+01   5.0000000e+00   5.0000000e-01
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   8.0000000e-01
   1.8000000e+01   4.0000000e+00   8.0000000e-01
   1.8000000e+01   5.0000000e+00   2.0000000e-01
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   1.0000000e+00
   1.9000000e+01   3.0000000e+00   9.0000000e-01
   1.9000000e+01   4.0000000e+00   2.0000000e-01
   1.9000000e+01   5.0000000e+00   1.0000000e-01
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0000000e+00   6.0000000e-01
   2.0000000e+01   4.0000000e+00   3.0000000e-01
   2.0000000e+01   5.0000000e+00   1.0000000e-01
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   8.0000000e-01
   2.1000000e+01   2.0000000e+00   1.0000000e+00
   2.1000000e+01   3.0000000e+00   5.0000000e-01
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   2.0000000e+00   1.0000000e+00
   2.2000000e+01   3.0000000e+00   3.0000000e-01
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   1.0000000e+00
   2.3000000e+01   2.0000000e+00   9.0000000e-01
   2.3000000e+01   3.0000000e+00   3.0000000e-01
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00
   2.4000000e+01   2.0000000e+00   6.0000000e-01
   2.4000000e+01   3.0000000e+00   1.0000000e-01
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   9.0000000e-01
   2.5000000e+01   2.0000000e+00   1.0000000e-01
   2.5000000e+01   3.0000000e+00   2.0000000e-01
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc40_complex_gamma15_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   9.0000000e-01
   1.0000000e+00   2.1000000e+01   7.0000000e-01
   1.0000000e+00   2.2000000e+01   7.0000000e-01
   1.0000000e+00   2.3000000e+01   6.0000000e-01
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   1.0000000e+00
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   9.0000000e-01
   2.0000000e+00   2.1000000e+01   3.0000000e-01
   2.0000000e+00   2.2000000e+01   3.0000000e-01
   2.0000000e+00   2.3000000e+01   2.0000000e-01
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   1.0000000e+00
   3.0000000e+00   1.8000000e+01   1.0000000e+00
   3.0000000e+00   1.9000000e+01   7.0000000e-01
   3.0000000e+00   2.0000000e+01   8.0000000e-01
   3.0000000e+00   2.1000000e+01   3.0000000e-01
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   1.0000000e+00
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   1.0000000e+00
   4.0000000e+00   1.6000000e+01   1.0000000e+00
   4.0000000e+00   1.7000000e+01   9.0000000e-01
   4.0000000e+00   1.8000000e+01   8.0000000e-01
   4.0000000e+00   1.9000000e+01   6.0000000e-01
   4.0000000e+00   2.0000000e+01   6.0000000e-01
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   1.0000000e+00
   5.0000000e+00   1.3000000e+01   1.0000000e+00
   5.0000000e+00   1.4000000e+01   9.0000000e-01
   5.0000000e+00   1.5000000e+01   1.0000000e+00
   5.0000000e+00   1.6000000e+01   9.0000000e-01
   5.0000000e+00   1.7000000e+01   1.0000000e+00
   5.0000000e+00   1.8000000e+01   7.0000000e-01
   5.0000000e+00   1.9000000e+01   5.0000000e-01
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   1.0000000e+00
   6.0000000e+00   1.1000000e+01   1.0000000e+00
   6.0000000e+00   1.2000000e+01   1.0000000e+00
   6.0000000e+00   1.3000000e+01   1.0000000e+00
   6.0000000e+00   1.4000000e+01   1.0000000e+00
   6.0000000e+00   1.5000000e+01   7.0000000e-01
   6.0000000e+00   1.6000000e+01   5.0000000e-01
   6.0000000e+00   1.7000000e+01   6.0000000e-01
   6.0000000e+00   1.8000000e+01   4.0000000e-01
   6.0000000e+00   1.9000000e+01   1.0000000e-01
   6.0000000e+00   2.0000000e+01   1.0000000e-01
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   1.0000000e+00
   7.0000000e+00   1.1000000e+01   1.0000000e+00
   7.0000000e+00   1.2000000e+01   1.0000000e+00
   7.0000000e+00   1.3000000e+01   1.0000000e+00
   7.0000000e+00   1.4000000e+01   1.0000000e+00
   7.0000000e+00   1.5000000e+01   8.0000000e-01
   7.0000000e+00   1.6000000e+01   9.0000000e-01
   7.0000000e+00   1.7000000e+01   3.0000000e-01
   7.0000000e+00   1.8000000e+01   3.0000000e-01
   7.0000000e+00   1.9000000e+01   1.0000000e-01
   7.0000000e+00   2.0000000e+01   1.0000000e-01
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+01   1.0000000e+00
   8.0000000e+00   1.1000000e+01   9.0000000e-01
   8.0000000e+00   1.2000000e+01   9.0000000e-01
   8.0000000e+00   1.3000000e+01   8.0000000e-01
   8.0000000e+00   1.4000000e+01   9.0000000e-01
   8.0000000e+00   1.5000000e+01   8.0000000e-01
   8.0000000e+00   1.6000000e+01   4.0000000e-01
   8.0000000e+00   1.7000000e+01   2.0000000e-01
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   3.0000000e-01
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   9.0000000e-01
   9.0000000e+00   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+01   1.0000000e+00
   9.0000000e+00   1.1000000e+01   1.0000000e+00
   9.0000000e+00   1.2000000e+01   8.0000000e-01
   9.0000000e+00   1.3000000e+01   8.0000000e-01
   9.0000000e+00   1.4000000e+01   5.0000000e-01
   9.0000000e+00   1.5000000e+01   7.0000000e-01
   9.0000000e+00   1.6000000e+01   3.0000000e-01
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   1.0000000e+00
   1.0000000e+01   7.0000000e+00   1.0000000e+00
   1.0000000e+01   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+00
   1.0000000e+01   1.1000000e+01   9.0000000e-01
   1.0000000e+01   1.2000000e+01   9.0000000e-01
   1.0000000e+01   1.3000000e+01   7.0000000e-01
   1.0000000e+01   1.4000000e+01   6.0000000e-01
   1.0000000e+01   1.5000000e+01   6.0000000e-01
   1.0000000e+01   1.6000000e+01   1.0000000e-01
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   1.0000000e-01
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   1.0000000e+00
   1.1000000e+01   7.0000000e+00   1.0000000e+00
   1.1000000e+01   8.0000000e+00   1.0000000e+00
   1.1000000e+01   9.0000000e+00   9.0000000e-01
   1.1000000e+01   1.0000000e+01   9.0000000e-01
   1.1000000e+01   1.1000000e+01   9.0000000e-01
   1.1000000e+01   1.2000000e+01   8.0000000e-01
   1.1000000e+01   1.3000000e+01   4.0000000e-01
   1.1000000e+01   1.4000000e+01   4.0000000e-01
   1.1000000e+01   1.5000000e+01   3.0000000e-01
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   1.0000000e+00
   1.2000000e+01   6.0000000e+00   1.0000000e+00
   1.2000000e+01   7.0000000e+00   1.0000000e+00
   1.2000000e+01   8.0000000e+00   1.0000000e+00
   1.2000000e+01   9.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+01   1.0000000e+00
   1.2000000e+01   1.1000000e+01   9.0000000e-01
   1.2000000e+01   1.2000000e+01   8.0000000e-01
   1.2000000e+01   1.3000000e+01   6.0000000e-01
   1.2000000e+01   1.4000000e+01   2.0000000e-01
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   1.0000000e+00
   1.3000000e+01   7.0000000e+00   1.0000000e+00
   1.3000000e+01   8.0000000e+00   9.0000000e-01
   1.3000000e+01   9.0000000e+00   9.0000000e-01
   1.3000000e+01   1.0000000e+01   8.0000000e-01
   1.3000000e+01   1.1000000e+01   8.0000000e-01
   1.3000000e+01   1.2000000e+01   6.0000000e-01
   1.3000000e+01   1.3000000e+01   2.0000000e-01
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   2.0000000e-01
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   1.0000000e+00
   1.4000000e+01   6.0000000e+00   1.0000000e+00
   1.4000000e+01   7.0000000e+00   1.0000000e+00
   1.4000000e+01   8.0000000e+00   9.0000000e-01
   1.4000000e+01   9.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+01   8.0000000e-01
   1.4000000e+01   1.1000000e+01   5.0000000e-01
   1.4000000e+01   1.2000000e+01   3.0000000e-01
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   1.0000000e-01
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   1.0000000e+00
   1.5000000e+01   5.0000000e+00   1.0000000e+00
   1.5000000e+01   6.0000000e+00   1.0000000e+00
   1.5000000e+01   7.0000000e+00   1.0000000e+00
   1.5000000e+01   8.0000000e+00   9.0000000e-01
   1.5000000e+01   9.0000000e+00   9.0000000e-01
   1.5000000e+01   1.0000000e+01   9.0000000e-01
   1.5000000e+01   1.1000000e+01   5.0000000e-01
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   2.0000000e-01
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   5.0000000e+00   1.0000000e+00
   1.6000000e+01   6.0000000e+00   1.0000000e+00
   1.6000000e+01   7.0000000e+00   1.0000000e+00
   1.6000000e+01   8.0000000e+00   8.0000000e-01
   1.6000000e+01   9.0000000e+00   6.0000000e-01
   1.6000000e+01   1.0000000e+01   6.0000000e-01
   1.6000000e+01   1.1000000e+01   3.0000000e-01
   1.6000000e+01   1.2000000e+01   3.0000000e-01
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   1.0000000e+00
   1.7000000e+01   4.0000000e+00   1.0000000e+00
   1.7000000e+01   5.0000000e+00   1.0000000e+00
   1.7000000e+01   6.0000000e+00   1.0000000e+00
   1.7000000e+01   7.0000000e+00   8.0000000e-01
   1.7000000e+01   8.0000000e+00   9.0000000e-01
   1.7000000e+01   9.0000000e+00   4.0000000e-01
   1.7000000e+01   1.0000000e+01   5.0000000e-01
   1.7000000e+01   1.1000000e+01   2.0000000e-01
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   1.0000000e+00
   1.8000000e+01   4.0000000e+00   1.0000000e+00
   1.8000000e+01   5.0000000e+00   9.0000000e-01
   1.8000000e+01   6.0000000e+00   7.0000000e-01
   1.8000000e+01   7.0000000e+00   9.0000000e-01
   1.8000000e+01   8.0000000e+00   6.0000000e-01
   1.8000000e+01   9.0000000e+00   5.0000000e-01
   1.8000000e+01   1.0000000e+01   3.0000000e-01
   1.8000000e+01   1.1000000e+01   1.0000000e-01
   1.8000000e+01   1.2000000e+01   1.0000000e-01
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   1.0000000e+00
   1.9000000e+01   3.0000000e+00   1.0000000e+00
   1.9000000e+01   4.0000000e+00   1.0000000e+00
   1.9000000e+01   5.0000000e+00   8.0000000e-01
   1.9000000e+01   6.0000000e+00   8.0000000e-01
   1.9000000e+01   7.0000000e+00   9.0000000e-01
   1.9000000e+01   8.0000000e+00   8.0000000e-01
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   1.0000000e-01
   1.9000000e+01   1.1000000e+01   1.0000000e-01
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0000000e+00   1.0000000e+00
   2.0000000e+01   4.0000000e+00   9.0000000e-01
   2.0000000e+01   5.0000000e+00   9.0000000e-01
   2.0000000e+01   6.0000000e+00   8.0000000e-01
   2.0000000e+01   7.0000000e+00   6.0000000e-01
   2.0000000e+01   8.0000000e+00   6.0000000e-01
   2.0000000e+01   9.0000000e+00   4.0000000e-01
   2.0000000e+01   1.0000000e+01   1.0000000e-01
   2.0000000e+01   1.1000000e+01   1.0000000e-01
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00
   2.1000000e+01   2.0000000e+00   1.0000000e+00
   2.1000000e+01   3.0000000e+00   9.0000000e-01
   2.1000000e+01   4.0000000e+00   9.0000000e-01
   2.1000000e+01   5.0000000e+00   9.0000000e-01
   2.1000000e+01   6.0000000e+00   8.0000000e-01
   2.1000000e+01   7.0000000e+00   6.0000000e-01
   2.1000000e+01   8.0000000e+00   4.0000000e-01
   2.1000000e+01   9.0000000e+00   2.0000000e-01
   2.1000000e+01   1.0000000e+01   1.0000000e-01
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   2.0000000e+00   1.0000000e+00
   2.2000000e+01   3.0000000e+00   1.0000000e+00
   2.2000000e+01   4.0000000e+00   8.0000000e-01
   2.2000000e+01   5.0000000e+00   9.0000000e-01
   2.2000000e+01   6.0000000e+00   5.0000000e-01
   2.2000000e+01   7.0000000e+00   7.0000000e-01
   2.2000000e+01   8.0000000e+00   1.0000000e-01
   2.2000000e+01   9.0000000e+00   1.0000000e-01
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   1.0000000e+00
   2.3000000e+01   2.0000000e+00   1.0000000e+00
   2.3000000e+01   3.0000000e+00   1.0000000e+00
   2.3000000e+01   4.0000000e+00   8.0000000e-01
   2.3000000e+01   5.0000000e+00   7.0000000e-01
   2.3000000e+01   6.0000000e+00   6.0000000e-01
   2.3000000e+01   7.0000000e+00   3.0000000e-01
   2.3000000e+01   8.0000000e+00   2.0000000e-01
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00
   2.4000000e+01   2.0000000e+00   1.0000000e+00
   2.4000000e+01   3.0000000e+00   9.0000000e-01
   2.4000000e+01   4.0000000e+00   7.0000000e-01
   2.4000000e+01   5.0000000e+00   6.0000000e-01
   2.4000000e+01   6.0000000e+00   3.0000000e-01
   2.4000000e+01   7.0000000e+00   2.0000000e-01
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00
   2.5000000e+01   2.0000000e+00   9.0000000e-01
   2.5000000e+01   3.0000000e+00   1.0000000e+00
   2.5000000e+01   4.0000000e+00   8.0000000e-01
   2.5000000e+01   5.0000000e+00   3.0000000e-01
   2.5000000e+01   6.0000000e+00   4.0000000e-01
   2.5000000e+01   7.0000000e+00   2.0000000e-01
   2.5000000e+01   8.0000000e+00   1.0000000e-01
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc40_complex_gamma1_10corr.dat <==
   1.0000000e+00   2.0000000e-01   1.0000000e+00
   1.0000000e+00   2.4000000e-01   1.0000000e+00
   1.0000000e+00   2.8000000e-01   1.0000000e+00
   1.0000000e+00   3.2000000e-01   1.0000000e+00
   1.0000000e+00   3.6000000e-01   1.0000000e+00
   1.0000000e+00   4.0000000e-01   1.0000000e+00
   1.0000000e+00   4.4000000e-01   1.0000000e+00
   1.0000000e+00   4.8000000e-01   1.0000000e+00
   1.0000000e+00   5.2000000e-01   1.0000000e+00
   1.0000000e+00   5.6000000e-01   1.0000000e+00
   1.0000000e+00   6.0000000e-01   1.0000000e+00
   1.0000000e+00   6.4000000e-01   1.0000000e+00
   1.0000000e+00   6.8000000e-01   1.0000000e+00
   1.0000000e+00   7.2000000e-01   1.0000000e+00
   1.0000000e+00   7.6000000e-01   1.0000000e+00
   1.0000000e+00   8.0000000e-01   1.0000000e+00
   1.0000000e+00   8.4000000e-01   1.0000000e+00
   1.0000000e+00   8.8000000e-01   1.0000000e+00
   1.0000000e+00   9.2000000e-01   1.0000000e+00
   1.0000000e+00   9.6000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0400000e+00   1.0000000e+00
   1.0000000e+00   1.0800000e+00   1.0000000e+00
   1.0000000e+00   1.1200000e+00   1.0000000e+00
   1.0000000e+00   1.1600000e+00   1.0000000e+00
   1.0000000e+00   1.2000000e+00   1.0000000e+00
   1.0000000e+00   1.2400000e+00   1.0000000e+00
   1.0000000e+00   1.2800000e+00   1.0000000e+00
   1.0000000e+00   1.3200000e+00   1.0000000e+00
   1.0000000e+00   1.3600000e+00   1.0000000e+00
   1.0000000e+00   1.4000000e+00   1.0000000e+00
   1.0000000e+00   1.4400000e+00   1.0000000e+00
   1.0000000e+00   1.4800000e+00   1.0000000e+00
   1.0000000e+00   1.5200000e+00   1.0000000e+00
   1.0000000e+00   1.5600000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   1.0000000e+00
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   1.0000000e+00
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   1.0000000e+00
   1.0000000e+00   3.2000000e+00   1.0000000e+00
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   1.0000000e+00
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   1.0000000e-01
   2.0000000e+00   2.4000000e-01   1.0000000e-01
   2.0000000e+00   2.8000000e-01   2.0000000e-01
   2.0000000e+00   3.2000000e-01   0.0000000e+00
   2.0000000e+00   3.6000000e-01   0.0000000e+00
   2.0000000e+00   4.0000000e-01   6.0000000e-01
   2.0000000e+00   4.4000000e-01   2.0000000e-01
   2.0000000e+00   4.8000000e-01   2.0000000e-01
   2.0000000e+00   5.2000000e-01   4.0000000e-01
   2.0000000e+00   5.6000000e-01   6.0000000e-01
   2.0000000e+00   6.0000000e-01   6.0000000e-01
   2.0000000e+00   6.4000000e-01   5.0000000e-01
   2.0000000e+00   6.8000000e-01   6.0000000e-01
   2.0000000e+00   7.2000000e-01   7.0000000e-01
   2.0000000e+00   7.6000000e-01   6.0000000e-01
   2.0000000e+00   8.0000000e-01   6.0000000e-01
   2.0000000e+00   8.4000000e-01   8.0000000e-01
   2.0000000e+00   8.8000000e-01   8.0000000e-01
   2.0000000e+00   9.2000000e-01   6.0000000e-01
   2.0000000e+00   9.6000000e-01   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0400000e+00   1.0000000e+00
   2.0000000e+00   1.0800000e+00   1.0000000e+00
   2.0000000e+00   1.1200000e+00   1.0000000e+00
   2.0000000e+00   1.1600000e+00   1.0000000e+00
   2.0000000e+00   1.2000000e+00   1.0000000e+00
   2.0000000e+00   1.2400000e+00   1.0000000e+00
   2.0000000e+00   1.2800000e+00   1.0000000e+00
   2.0000000e+00   1.3200000e+00   1.0000000e+00
   2.0000000e+00   1.3600000e+00   1.0000000e+00
   2.0000000e+00   1.4000000e+00   1.0000000e+00
   2.0000000e+00   1.4400000e+00   1.0000000e+00
   2.0000000e+00   1.4800000e+00   1.0000000e+00
   2.0000000e+00   1.5200000e+00   1.0000000e+00
   2.0000000e+00   1.5600000e+00   1.0000000e+00
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   1.0000000e+00
   2.0000000e+00   1.7200000e+00   1.0000000e+00
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   1.0000000e+00
   2.0000000e+00   1.9600000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   1.0000000e+00
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   1.0000000e+00
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   1.0000000e+00
   2.0000000e+00   2.3600000e+00   1.0000000e+00
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   1.0000000e+00
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   1.0000000e+00
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   1.0000000e+00
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   1.0000000e+00
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   1.0000000e+00
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   0.0000000e+00
   3.0000000e+00   3.6000000e-01   0.0000000e+00
   3.0000000e+00   4.0000000e-01   4.0000000e-01
   3.0000000e+00   4.4000000e-01   1.0000000e-01
   3.0000000e+00   4.8000000e-01   0.0000000e+00
   3.0000000e+00   5.2000000e-01   1.0000000e-01
   3.0000000e+00   5.6000000e-01   0.0000000e+00
   3.0000000e+00   6.0000000e-01   1.0000000e-01
   3.0000000e+00   6.4000000e-01   1.0000000e-01
   3.0000000e+00   6.8000000e-01   3.0000000e-01
   3.0000000e+00   7.2000000e-01   2.0000000e-01
   3.0000000e+00   7.6000000e-01   2.0000000e-01
   3.0000000e+00   8.0000000e-01   2.0000000e-01
   3.0000000e+00   8.4000000e-01   2.0000000e-01
   3.0000000e+00   8.8000000e-01   4.0000000e-01
   3.0000000e+00   9.2000000e-01   3.0000000e-01
   3.0000000e+00   9.6000000e-01   5.0000000e-01
   3.0000000e+00   1.0000000e+00   9.0000000e-01
   3.0000000e+00   1.0400000e+00   8.0000000e-01
   3.0000000e+00   1.0800000e+00   9.0000000e-01
   3.0000000e+00   1.1200000e+00   1.0000000e+00
   3.0000000e+00   1.1600000e+00   1.0000000e+00
   3.0000000e+00   1.2000000e+00   1.0000000e+00
   3.0000000e+00   1.2400000e+00   1.0000000e+00
   3.0000000e+00   1.2800000e+00   1.0000000e+00
   3.0000000e+00   1.3200000e+00   1.0000000e+00
   3.0000000e+00   1.3600000e+00   1.0000000e+00
   3.0000000e+00   1.4000000e+00   1.0000000e+00
   3.0000000e+00   1.4400000e+00   1.0000000e+00
   3.0000000e+00   1.4800000e+00   1.0000000e+00
   3.0000000e+00   1.5200000e+00   1.0000000e+00
   3.0000000e+00   1.5600000e+00   1.0000000e+00
   3.0000000e+00   1.6000000e+00   1.0000000e+00
   3.0000000e+00   1.6400000e+00   1.0000000e+00
   3.0000000e+00   1.6800000e+00   1.0000000e+00
   3.0000000e+00   1.7200000e+00   1.0000000e+00
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   1.0000000e+00
   3.0000000e+00   1.8400000e+00   1.0000000e+00
   3.0000000e+00   1.8800000e+00   1.0000000e+00
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   1.0000000e+00
   3.0000000e+00   2.2400000e+00   1.0000000e+00
   3.0000000e+00   2.2800000e+00   1.0000000e+00
   3.0000000e+00   2.3200000e+00   1.0000000e+00
   3.0000000e+00   2.3600000e+00   1.0000000e+00
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   1.0000000e+00
   3.0000000e+00   2.4800000e+00   1.0000000e+00
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   1.0000000e+00
   3.0000000e+00   2.6400000e+00   1.0000000e+00
   3.0000000e+00   2.6800000e+00   1.0000000e+00
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   1.0000000e+00
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   1.0000000e+00
   3.0000000e+00   3.0800000e+00   1.0000000e+00
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   1.0000000e+00
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   1.0000000e+00
   3.0000000e+00   3.4000000e+00   1.0000000e+00
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   1.0000000e+00
   3.0000000e+00   3.6400000e+00   1.0000000e+00
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   1.0000000e+00
   3.0000000e+00   3.9200000e+00   1.0000000e+00
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   0.0000000e+00
   4.0000000e+00   6.8000000e-01   0.0000000e+00
   4.0000000e+00   7.2000000e-01   0.0000000e+00
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   1.0000000e-01
   4.0000000e+00   8.4000000e-01   1.0000000e-01
   4.0000000e+00   8.8000000e-01   3.0000000e-01
   4.0000000e+00   9.2000000e-01   0.0000000e+00
   4.0000000e+00   9.6000000e-01   1.0000000e-01
   4.0000000e+00   1.0000000e+00   4.0000000e-01
   4.0000000e+00   1.0400000e+00   5.0000000e-01
   4.0000000e+00   1.0800000e+00   5.0000000e-01
   4.0000000e+00   1.1200000e+00   9.0000000e-01
   4.0000000e+00   1.1600000e+00   9.0000000e-01
   4.0000000e+00   1.2000000e+00   9.0000000e-01
   4.0000000e+00   1.2400000e+00   1.0000000e+00
   4.0000000e+00   1.2800000e+00   1.0000000e+00
   4.0000000e+00   1.3200000e+00   1.0000000e+00
   4.0000000e+00   1.3600000e+00   1.0000000e+00
   4.0000000e+00   1.4000000e+00   1.0000000e+00
   4.0000000e+00   1.4400000e+00   1.0000000e+00
   4.0000000e+00   1.4800000e+00   1.0000000e+00
   4.0000000e+00   1.5200000e+00   1.0000000e+00
   4.0000000e+00   1.5600000e+00   1.0000000e+00
   4.0000000e+00   1.6000000e+00   1.0000000e+00
   4.0000000e+00   1.6400000e+00   1.0000000e+00
   4.0000000e+00   1.6800000e+00   1.0000000e+00
   4.0000000e+00   1.7200000e+00   1.0000000e+00
   4.0000000e+00   1.7600000e+00   1.0000000e+00
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   1.0000000e+00
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   1.0000000e+00
   4.0000000e+00   2.0800000e+00   1.0000000e+00
   4.0000000e+00   2.1200000e+00   1.0000000e+00
   4.0000000e+00   2.1600000e+00   1.0000000e+00
   4.0000000e+00   2.2000000e+00   1.0000000e+00
   4.0000000e+00   2.2400000e+00   1.0000000e+00
   4.0000000e+00   2.2800000e+00   1.0000000e+00
   4.0000000e+00   2.3200000e+00   1.0000000e+00
   4.0000000e+00   2.3600000e+00   1.0000000e+00
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   1.0000000e+00
   4.0000000e+00   2.5600000e+00   1.0000000e+00
   4.0000000e+00   2.6000000e+00   1.0000000e+00
   4.0000000e+00   2.6400000e+00   1.0000000e+00
   4.0000000e+00   2.6800000e+00   1.0000000e+00
   4.0000000e+00   2.7200000e+00   1.0000000e+00
   4.0000000e+00   2.7600000e+00   1.0000000e+00
   4.0000000e+00   2.8000000e+00   1.0000000e+00
   4.0000000e+00   2.8400000e+00   1.0000000e+00
   4.0000000e+00   2.8800000e+00   1.0000000e+00
   4.0000000e+00   2.9200000e+00   1.0000000e+00
   4.0000000e+00   2.9600000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   1.0000000e+00
   4.0000000e+00   3.1200000e+00   1.0000000e+00
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   1.0000000e+00
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   1.0000000e+00
   4.0000000e+00   3.3600000e+00   1.0000000e+00
   4.0000000e+00   3.4000000e+00   1.0000000e+00
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   1.0000000e+00
   4.0000000e+00   3.5200000e+00   1.0000000e+00
   4.0000000e+00   3.5600000e+00   1.0000000e+00
   4.0000000e+00   3.6000000e+00   1.0000000e+00
   4.0000000e+00   3.6400000e+00   1.0000000e+00
   4.0000000e+00   3.6800000e+00   1.0000000e+00
   4.0000000e+00   3.7200000e+00   1.0000000e+00
   4.0000000e+00   3.7600000e+00   1.0000000e+00
   4.0000000e+00   3.8000000e+00   1.0000000e+00
   4.0000000e+00   3.8400000e+00   1.0000000e+00
   4.0000000e+00   3.8800000e+00   1.0000000e+00
   4.0000000e+00   3.9200000e+00   1.0000000e+00
   4.0000000e+00   3.9600000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   1.0000000e-01
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   1.0000000e-01
   5.0000000e+00   1.0000000e+00   2.0000000e-01
   5.0000000e+00   1.0400000e+00   1.0000000e-01
   5.0000000e+00   1.0800000e+00   1.0000000e-01
   5.0000000e+00   1.1200000e+00   3.0000000e-01
   5.0000000e+00   1.1600000e+00   6.0000000e-01
   5.0000000e+00   1.2000000e+00   6.0000000e-01
   5.0000000e+00   1.2400000e+00   9.0000000e-01
   5.0000000e+00   1.2800000e+00   8.0000000e-01
   5.0000000e+00   1.3200000e+00   1.0000000e+00
   5.0000000e+00   1.3600000e+00   1.0000000e+00
   5.0000000e+00   1.4000000e+00   1.0000000e+00
   5.0000000e+00   1.4400000e+00   1.0000000e+00
   5.0000000e+00   1.4800000e+00   1.0000000e+00
   5.0000000e+00   1.5200000e+00   1.0000000e+00
   5.0000000e+00   1.5600000e+00   1.0000000e+00
   5.0000000e+00   1.6000000e+00   1.0000000e+00
   5.0000000e+00   1.6400000e+00   1.0000000e+00
   5.0000000e+00   1.6800000e+00   1.0000000e+00
   5.0000000e+00   1.7200000e+00   1.0000000e+00
   5.0000000e+00   1.7600000e+00   1.0000000e+00
   5.0000000e+00   1.8000000e+00   1.0000000e+00
   5.0000000e+00   1.8400000e+00   1.0000000e+00
   5.0000000e+00   1.8800000e+00   1.0000000e+00
   5.0000000e+00   1.9200000e+00   1.0000000e+00
   5.0000000e+00   1.9600000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   1.0000000e+00
   5.0000000e+00   2.1600000e+00   1.0000000e+00
   5.0000000e+00   2.2000000e+00   1.0000000e+00
   5.0000000e+00   2.2400000e+00   1.0000000e+00
   5.0000000e+00   2.2800000e+00   1.0000000e+00
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   1.0000000e+00
   5.0000000e+00   2.4000000e+00   1.0000000e+00
   5.0000000e+00   2.4400000e+00   1.0000000e+00
   5.0000000e+00   2.4800000e+00   1.0000000e+00
   5.0000000e+00   2.5200000e+00   1.0000000e+00
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   1.0000000e+00
   5.0000000e+00   2.6400000e+00   1.0000000e+00
   5.0000000e+00   2.6800000e+00   1.0000000e+00
   5.0000000e+00   2.7200000e+00   1.0000000e+00
   5.0000000e+00   2.7600000e+00   1.0000000e+00
   5.0000000e+00   2.8000000e+00   1.0000000e+00
   5.0000000e+00   2.8400000e+00   1.0000000e+00
   5.0000000e+00   2.8800000e+00   1.0000000e+00
   5.0000000e+00   2.9200000e+00   1.0000000e+00
   5.0000000e+00   2.9600000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0400000e+00   1.0000000e+00
   5.0000000e+00   3.0800000e+00   1.0000000e+00
   5.0000000e+00   3.1200000e+00   1.0000000e+00
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   1.0000000e+00
   5.0000000e+00   3.2400000e+00   1.0000000e+00
   5.0000000e+00   3.2800000e+00   1.0000000e+00
   5.0000000e+00   3.3200000e+00   1.0000000e+00
   5.0000000e+00   3.3600000e+00   1.0000000e+00
   5.0000000e+00   3.4000000e+00   1.0000000e+00
   5.0000000e+00   3.4400000e+00   1.0000000e+00
   5.0000000e+00   3.4800000e+00   1.0000000e+00
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   1.0000000e+00
   5.0000000e+00   3.6000000e+00   1.0000000e+00
   5.0000000e+00   3.6400000e+00   1.0000000e+00
   5.0000000e+00   3.6800000e+00   1.0000000e+00
   5.0000000e+00   3.7200000e+00   1.0000000e+00
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   1.0000000e+00
   5.0000000e+00   3.8400000e+00   1.0000000e+00
   5.0000000e+00   3.8800000e+00   1.0000000e+00
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   1.0000000e-01
   6.0000000e+00   1.1200000e+00   2.0000000e-01
   6.0000000e+00   1.1600000e+00   2.0000000e-01
   6.0000000e+00   1.2000000e+00   7.0000000e-01
   6.0000000e+00   1.2400000e+00   5.0000000e-01
   6.0000000e+00   1.2800000e+00   6.0000000e-01
   6.0000000e+00   1.3200000e+00   8.0000000e-01
   6.0000000e+00   1.3600000e+00   8.0000000e-01
   6.0000000e+00   1.4000000e+00   1.0000000e+00
   6.0000000e+00   1.4400000e+00   1.0000000e+00
   6.0000000e+00   1.4800000e+00   9.0000000e-01
   6.0000000e+00   1.5200000e+00   9.0000000e-01
   6.0000000e+00   1.5600000e+00   1.0000000e+00
   6.0000000e+00   1.6000000e+00   1.0000000e+00
   6.0000000e+00   1.6400000e+00   1.0000000e+00
   6.0000000e+00   1.6800000e+00   1.0000000e+00
   6.0000000e+00   1.7200000e+00   1.0000000e+00
   6.0000000e+00   1.7600000e+00   1.0000000e+00
   6.0000000e+00   1.8000000e+00   1.0000000e+00
   6.0000000e+00   1.8400000e+00   1.0000000e+00
   6.0000000e+00   1.8800000e+00   1.0000000e+00
   6.0000000e+00   1.9200000e+00   1.0000000e+00
   6.0000000e+00   1.9600000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0400000e+00   1.0000000e+00
   6.0000000e+00   2.0800000e+00   1.0000000e+00
   6.0000000e+00   2.1200000e+00   1.0000000e+00
   6.0000000e+00   2.1600000e+00   1.0000000e+00
   6.0000000e+00   2.2000000e+00   1.0000000e+00
   6.0000000e+00   2.2400000e+00   1.0000000e+00
   6.0000000e+00   2.2800000e+00   1.0000000e+00
   6.0000000e+00   2.3200000e+00   1.0000000e+00
   6.0000000e+00   2.3600000e+00   1.0000000e+00
   6.0000000e+00   2.4000000e+00   1.0000000e+00
   6.0000000e+00   2.4400000e+00   1.0000000e+00
   6.0000000e+00   2.4800000e+00   1.0000000e+00
   6.0000000e+00   2.5200000e+00   1.0000000e+00
   6.0000000e+00   2.5600000e+00   1.0000000e+00
   6.0000000e+00   2.6000000e+00   1.0000000e+00
   6.0000000e+00   2.6400000e+00   1.0000000e+00
   6.0000000e+00   2.6800000e+00   1.0000000e+00
   6.0000000e+00   2.7200000e+00   1.0000000e+00
   6.0000000e+00   2.7600000e+00   1.0000000e+00
   6.0000000e+00   2.8000000e+00   1.0000000e+00
   6.0000000e+00   2.8400000e+00   1.0000000e+00
   6.0000000e+00   2.8800000e+00   1.0000000e+00
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0400000e+00   1.0000000e+00
   6.0000000e+00   3.0800000e+00   1.0000000e+00
   6.0000000e+00   3.1200000e+00   1.0000000e+00
   6.0000000e+00   3.1600000e+00   1.0000000e+00
   6.0000000e+00   3.2000000e+00   1.0000000e+00
   6.0000000e+00   3.2400000e+00   1.0000000e+00
   6.0000000e+00   3.2800000e+00   1.0000000e+00
   6.0000000e+00   3.3200000e+00   1.0000000e+00
   6.0000000e+00   3.3600000e+00   1.0000000e+00
   6.0000000e+00   3.4000000e+00   1.0000000e+00
   6.0000000e+00   3.4400000e+00   1.0000000e+00
   6.0000000e+00   3.4800000e+00   1.0000000e+00
   6.0000000e+00   3.5200000e+00   1.0000000e+00
   6.0000000e+00   3.5600000e+00   1.0000000e+00
   6.0000000e+00   3.6000000e+00   1.0000000e+00
   6.0000000e+00   3.6400000e+00   1.0000000e+00
   6.0000000e+00   3.6800000e+00   1.0000000e+00
   6.0000000e+00   3.7200000e+00   1.0000000e+00
   6.0000000e+00   3.7600000e+00   1.0000000e+00
   6.0000000e+00   3.8000000e+00   1.0000000e+00
   6.0000000e+00   3.8400000e+00   1.0000000e+00
   6.0000000e+00   3.8800000e+00   1.0000000e+00
   6.0000000e+00   3.9200000e+00   1.0000000e+00
   6.0000000e+00   3.9600000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   2.0000000e-01
   7.0000000e+00   1.2000000e+00   4.0000000e-01
   7.0000000e+00   1.2400000e+00   3.0000000e-01
   7.0000000e+00   1.2800000e+00   6.0000000e-01
   7.0000000e+00   1.3200000e+00   9.0000000e-01
   7.0000000e+00   1.3600000e+00   1.0000000e+00
   7.0000000e+00   1.4000000e+00   8.0000000e-01
   7.0000000e+00   1.4400000e+00   9.0000000e-01
   7.0000000e+00   1.4800000e+00   1.0000000e+00
   7.0000000e+00   1.5200000e+00   9.0000000e-01
   7.0000000e+00   1.5600000e+00   9.0000000e-01
   7.0000000e+00   1.6000000e+00   1.0000000e+00
   7.0000000e+00   1.6400000e+00   1.0000000e+00
   7.0000000e+00   1.6800000e+00   1.0000000e+00
   7.0000000e+00   1.7200000e+00   1.0000000e+00
   7.0000000e+00   1.7600000e+00   1.0000000e+00
   7.0000000e+00   1.8000000e+00   9.0000000e-01
   7.0000000e+00   1.8400000e+00   1.0000000e+00
   7.0000000e+00   1.8800000e+00   1.0000000e+00
   7.0000000e+00   1.9200000e+00   1.0000000e+00
   7.0000000e+00   1.9600000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0400000e+00   1.0000000e+00
   7.0000000e+00   2.0800000e+00   1.0000000e+00
   7.0000000e+00   2.1200000e+00   1.0000000e+00
   7.0000000e+00   2.1600000e+00   1.0000000e+00
   7.0000000e+00   2.2000000e+00   1.0000000e+00
   7.0000000e+00   2.2400000e+00   1.0000000e+00
   7.0000000e+00   2.2800000e+00   1.0000000e+00
   7.0000000e+00   2.3200000e+00   1.0000000e+00
   7.0000000e+00   2.3600000e+00   1.0000000e+00
   7.0000000e+00   2.4000000e+00   9.0000000e-01
   7.0000000e+00   2.4400000e+00   1.0000000e+00
   7.0000000e+00   2.4800000e+00   1.0000000e+00
   7.0000000e+00   2.5200000e+00   1.0000000e+00
   7.0000000e+00   2.5600000e+00   1.0000000e+00
   7.0000000e+00   2.6000000e+00   1.0000000e+00
   7.0000000e+00   2.6400000e+00   1.0000000e+00
   7.0000000e+00   2.6800000e+00   1.0000000e+00
   7.0000000e+00   2.7200000e+00   1.0000000e+00
   7.0000000e+00   2.7600000e+00   1.0000000e+00
   7.0000000e+00   2.8000000e+00   1.0000000e+00
   7.0000000e+00   2.8400000e+00   1.0000000e+00
   7.0000000e+00   2.8800000e+00   1.0000000e+00
   7.0000000e+00   2.9200000e+00   1.0000000e+00
   7.0000000e+00   2.9600000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0400000e+00   1.0000000e+00
   7.0000000e+00   3.0800000e+00   1.0000000e+00
   7.0000000e+00   3.1200000e+00   1.0000000e+00
   7.0000000e+00   3.1600000e+00   1.0000000e+00
   7.0000000e+00   3.2000000e+00   1.0000000e+00
   7.0000000e+00   3.2400000e+00   1.0000000e+00
   7.0000000e+00   3.2800000e+00   1.0000000e+00
   7.0000000e+00   3.3200000e+00   1.0000000e+00
   7.0000000e+00   3.3600000e+00   1.0000000e+00
   7.0000000e+00   3.4000000e+00   1.0000000e+00
   7.0000000e+00   3.4400000e+00   1.0000000e+00
   7.0000000e+00   3.4800000e+00   1.0000000e+00
   7.0000000e+00   3.5200000e+00   1.0000000e+00
   7.0000000e+00   3.5600000e+00   1.0000000e+00
   7.0000000e+00   3.6000000e+00   1.0000000e+00
   7.0000000e+00   3.6400000e+00   1.0000000e+00
   7.0000000e+00   3.6800000e+00   1.0000000e+00
   7.0000000e+00   3.7200000e+00   1.0000000e+00
   7.0000000e+00   3.7600000e+00   1.0000000e+00
   7.0000000e+00   3.8000000e+00   1.0000000e+00
   7.0000000e+00   3.8400000e+00   1.0000000e+00
   7.0000000e+00   3.8800000e+00   1.0000000e+00
   7.0000000e+00   3.9200000e+00   1.0000000e+00
   7.0000000e+00   3.9600000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   0.0000000e+00
   8.0000000e+00   1.2000000e+00   1.0000000e-01
   8.0000000e+00   1.2400000e+00   2.0000000e-01
   8.0000000e+00   1.2800000e+00   4.0000000e-01
   8.0000000e+00   1.3200000e+00   3.0000000e-01
   8.0000000e+00   1.3600000e+00   7.0000000e-01
   8.0000000e+00   1.4000000e+00   9.0000000e-01
   8.0000000e+00   1.4400000e+00   1.0000000e+00
   8.0000000e+00   1.4800000e+00   1.0000000e+00
   8.0000000e+00   1.5200000e+00   9.0000000e-01
   8.0000000e+00   1.5600000e+00   1.0000000e+00
   8.0000000e+00   1.6000000e+00   1.0000000e+00
   8.0000000e+00   1.6400000e+00   1.0000000e+00
   8.0000000e+00   1.6800000e+00   1.0000000e+00
   8.0000000e+00   1.7200000e+00   9.0000000e-01
   8.0000000e+00   1.7600000e+00   1.0000000e+00
   8.0000000e+00   1.8000000e+00   1.0000000e+00
   8.0000000e+00   1.8400000e+00   1.0000000e+00
   8.0000000e+00   1.8800000e+00   1.0000000e+00
   8.0000000e+00   1.9200000e+00   1.0000000e+00
   8.0000000e+00   1.9600000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0400000e+00   1.0000000e+00
   8.0000000e+00   2.0800000e+00   1.0000000e+00
   8.0000000e+00   2.1200000e+00   1.0000000e+00
   8.0000000e+00   2.1600000e+00   1.0000000e+00
   8.0000000e+00   2.2000000e+00   1.0000000e+00
   8.0000000e+00   2.2400000e+00   1.0000000e+00
   8.0000000e+00   2.2800000e+00   1.0000000e+00
   8.0000000e+00   2.3200000e+00   1.0000000e+00
   8.0000000e+00   2.3600000e+00   1.0000000e+00
   8.0000000e+00   2.4000000e+00   1.0000000e+00
   8.0000000e+00   2.4400000e+00   1.0000000e+00
   8.0000000e+00   2.4800000e+00   1.0000000e+00
   8.0000000e+00   2.5200000e+00   1.0000000e+00
   8.0000000e+00   2.5600000e+00   1.0000000e+00
   8.0000000e+00   2.6000000e+00   1.0000000e+00
   8.0000000e+00   2.6400000e+00   1.0000000e+00
   8.0000000e+00   2.6800000e+00   1.0000000e+00
   8.0000000e+00   2.7200000e+00   1.0000000e+00
   8.0000000e+00   2.7600000e+00   1.0000000e+00
   8.0000000e+00   2.8000000e+00   1.0000000e+00
   8.0000000e+00   2.8400000e+00   1.0000000e+00
   8.0000000e+00   2.8800000e+00   1.0000000e+00
   8.0000000e+00   2.9200000e+00   1.0000000e+00
   8.0000000e+00   2.9600000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0400000e+00   1.0000000e+00
   8.0000000e+00   3.0800000e+00   1.0000000e+00
   8.0000000e+00   3.1200000e+00   1.0000000e+00
   8.0000000e+00   3.1600000e+00   1.0000000e+00
   8.0000000e+00   3.2000000e+00   1.0000000e+00
   8.0000000e+00   3.2400000e+00   1.0000000e+00
   8.0000000e+00   3.2800000e+00   1.0000000e+00
   8.0000000e+00   3.3200000e+00   1.0000000e+00
   8.0000000e+00   3.3600000e+00   1.0000000e+00
   8.0000000e+00   3.4000000e+00   1.0000000e+00
   8.0000000e+00   3.4400000e+00   9.0000000e-01
   8.0000000e+00   3.4800000e+00   1.0000000e+00
   8.0000000e+00   3.5200000e+00   1.0000000e+00
   8.0000000e+00   3.5600000e+00   9.0000000e-01
   8.0000000e+00   3.6000000e+00   1.0000000e+00
   8.0000000e+00   3.6400000e+00   1.0000000e+00
   8.0000000e+00   3.6800000e+00   1.0000000e+00
   8.0000000e+00   3.7200000e+00   1.0000000e+00
   8.0000000e+00   3.7600000e+00   1.0000000e+00
   8.0000000e+00   3.8000000e+00   1.0000000e+00
   8.0000000e+00   3.8400000e+00   1.0000000e+00
   8.0000000e+00   3.8800000e+00   1.0000000e+00
   8.0000000e+00   3.9200000e+00   1.0000000e+00
   8.0000000e+00   3.9600000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   1.0000000e-01
   9.0000000e+00   1.2800000e+00   4.0000000e-01
   9.0000000e+00   1.3200000e+00   4.0000000e-01
   9.0000000e+00   1.3600000e+00   8.0000000e-01
   9.0000000e+00   1.4000000e+00   1.0000000e+00
   9.0000000e+00   1.4400000e+00   8.0000000e-01
   9.0000000e+00   1.4800000e+00   1.0000000e+00
   9.0000000e+00   1.5200000e+00   9.0000000e-01
   9.0000000e+00   1.5600000e+00   1.0000000e+00
   9.0000000e+00   1.6000000e+00   9.0000000e-01
   9.0000000e+00   1.6400000e+00   1.0000000e+00
   9.0000000e+00   1.6800000e+00   1.0000000e+00
   9.0000000e+00   1.7200000e+00   9.0000000e-01
   9.0000000e+00   1.7600000e+00   1.0000000e+00
   9.0000000e+00   1.8000000e+00   1.0000000e+00
   9.0000000e+00   1.8400000e+00   1.0000000e+00
   9.0000000e+00   1.8800000e+00   1.0000000e+00
   9.0000000e+00   1.9200000e+00   1.0000000e+00
   9.0000000e+00   1.9600000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0400000e+00   1.0000000e+00
   9.0000000e+00   2.0800000e+00   1.0000000e+00
   9.0000000e+00   2.1200000e+00   1.0000000e+00
   9.0000000e+00   2.1600000e+00   1.0000000e+00
   9.0000000e+00   2.2000000e+00   1.0000000e+00
   9.0000000e+00   2.2400000e+00   1.0000000e+00
   9.0000000e+00   2.2800000e+00   1.0000000e+00
   9.0000000e+00   2.3200000e+00   1.0000000e+00
   9.0000000e+00   2.3600000e+00   1.0000000e+00
   9.0000000e+00   2.4000000e+00   1.0000000e+00
   9.0000000e+00   2.4400000e+00   1.0000000e+00
   9.0000000e+00   2.4800000e+00   1.0000000e+00
   9.0000000e+00   2.5200000e+00   1.0000000e+00
   9.0000000e+00   2.5600000e+00   1.0000000e+00
   9.0000000e+00   2.6000000e+00   1.0000000e+00
   9.0000000e+00   2.6400000e+00   1.0000000e+00
   9.0000000e+00   2.6800000e+00   1.0000000e+00
   9.0000000e+00   2.7200000e+00   1.0000000e+00
   9.0000000e+00   2.7600000e+00   1.0000000e+00
   9.0000000e+00   2.8000000e+00   1.0000000e+00
   9.0000000e+00   2.8400000e+00   9.0000000e-01
   9.0000000e+00   2.8800000e+00   1.0000000e+00
   9.0000000e+00   2.9200000e+00   1.0000000e+00
   9.0000000e+00   2.9600000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0400000e+00   1.0000000e+00
   9.0000000e+00   3.0800000e+00   1.0000000e+00
   9.0000000e+00   3.1200000e+00   1.0000000e+00
   9.0000000e+00   3.1600000e+00   1.0000000e+00
   9.0000000e+00   3.2000000e+00   1.0000000e+00
   9.0000000e+00   3.2400000e+00   1.0000000e+00
   9.0000000e+00   3.2800000e+00   1.0000000e+00
   9.0000000e+00   3.3200000e+00   1.0000000e+00
   9.0000000e+00   3.3600000e+00   1.0000000e+00
   9.0000000e+00   3.4000000e+00   1.0000000e+00
   9.0000000e+00   3.4400000e+00   1.0000000e+00
   9.0000000e+00   3.4800000e+00   1.0000000e+00
   9.0000000e+00   3.5200000e+00   1.0000000e+00
   9.0000000e+00   3.5600000e+00   1.0000000e+00
   9.0000000e+00   3.6000000e+00   1.0000000e+00
   9.0000000e+00   3.6400000e+00   1.0000000e+00
   9.0000000e+00   3.6800000e+00   1.0000000e+00
   9.0000000e+00   3.7200000e+00   1.0000000e+00
   9.0000000e+00   3.7600000e+00   1.0000000e+00
   9.0000000e+00   3.8000000e+00   1.0000000e+00
   9.0000000e+00   3.8400000e+00   9.0000000e-01
   9.0000000e+00   3.8800000e+00   1.0000000e+00
   9.0000000e+00   3.9200000e+00   1.0000000e+00
   9.0000000e+00   3.9600000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   1.0000000e-01
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   0.0000000e+00
   1.0000000e+01   1.2800000e+00   1.0000000e-01
   1.0000000e+01   1.3200000e+00   2.0000000e-01
   1.0000000e+01   1.3600000e+00   4.0000000e-01
   1.0000000e+01   1.4000000e+00   6.0000000e-01
   1.0000000e+01   1.4400000e+00   9.0000000e-01
   1.0000000e+01   1.4800000e+00   8.0000000e-01
   1.0000000e+01   1.5200000e+00   8.0000000e-01
   1.0000000e+01   1.5600000e+00   6.0000000e-01
   1.0000000e+01   1.6000000e+00   1.0000000e+00
   1.0000000e+01   1.6400000e+00   9.0000000e-01
   1.0000000e+01   1.6800000e+00   1.0000000e+00
   1.0000000e+01   1.7200000e+00   7.0000000e-01
   1.0000000e+01   1.7600000e+00   9.0000000e-01
   1.0000000e+01   1.8000000e+00   9.0000000e-01
   1.0000000e+01   1.8400000e+00   1.0000000e+00
   1.0000000e+01   1.8800000e+00   8.0000000e-01
   1.0000000e+01   1.9200000e+00   1.0000000e+00
   1.0000000e+01   1.9600000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0400000e+00   1.0000000e+00
   1.0000000e+01   2.0800000e+00   1.0000000e+00
   1.0000000e+01   2.1200000e+00   9.0000000e-01
   1.0000000e+01   2.1600000e+00   1.0000000e+00
   1.0000000e+01   2.2000000e+00   9.0000000e-01
   1.0000000e+01   2.2400000e+00   1.0000000e+00
   1.0000000e+01   2.2800000e+00   1.0000000e+00
   1.0000000e+01   2.3200000e+00   1.0000000e+00
   1.0000000e+01   2.3600000e+00   1.0000000e+00
   1.0000000e+01   2.4000000e+00   1.0000000e+00
   1.0000000e+01   2.4400000e+00   1.0000000e+00
   1.0000000e+01   2.4800000e+00   1.0000000e+00
   1.0000000e+01   2.5200000e+00   1.0000000e+00
   1.0000000e+01   2.5600000e+00   1.0000000e+00
   1.0000000e+01   2.6000000e+00   1.0000000e+00
   1.0000000e+01   2.6400000e+00   9.0000000e-01
   1.0000000e+01   2.6800000e+00   1.0000000e+00
   1.0000000e+01   2.7200000e+00   9.0000000e-01
   1.0000000e+01   2.7600000e+00   1.0000000e+00
   1.0000000e+01   2.8000000e+00   1.0000000e+00
   1.0000000e+01   2.8400000e+00   1.0000000e+00
   1.0000000e+01   2.8800000e+00   1.0000000e+00
   1.0000000e+01   2.9200000e+00   1.0000000e+00
   1.0000000e+01   2.9600000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0400000e+00   1.0000000e+00
   1.0000000e+01   3.0800000e+00   1.0000000e+00
   1.0000000e+01   3.1200000e+00   9.0000000e-01
   1.0000000e+01   3.1600000e+00   1.0000000e+00
   1.0000000e+01   3.2000000e+00   1.0000000e+00
   1.0000000e+01   3.2400000e+00   1.0000000e+00
   1.0000000e+01   3.2800000e+00   1.0000000e+00
   1.0000000e+01   3.3200000e+00   1.0000000e+00
   1.0000000e+01   3.3600000e+00   1.0000000e+00
   1.0000000e+01   3.4000000e+00   1.0000000e+00
   1.0000000e+01   3.4400000e+00   1.0000000e+00
   1.0000000e+01   3.4800000e+00   1.0000000e+00
   1.0000000e+01   3.5200000e+00   1.0000000e+00
   1.0000000e+01   3.5600000e+00   1.0000000e+00
   1.0000000e+01   3.6000000e+00   1.0000000e+00
   1.0000000e+01   3.6400000e+00   1.0000000e+00
   1.0000000e+01   3.6800000e+00   1.0000000e+00
   1.0000000e+01   3.7200000e+00   1.0000000e+00
   1.0000000e+01   3.7600000e+00   1.0000000e+00
   1.0000000e+01   3.8000000e+00   1.0000000e+00
   1.0000000e+01   3.8400000e+00   1.0000000e+00
   1.0000000e+01   3.8800000e+00   1.0000000e+00
   1.0000000e+01   3.9200000e+00   9.0000000e-01
   1.0000000e+01   3.9600000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   0.0000000e+00
   1.1000000e+01   1.3200000e+00   1.0000000e-01
   1.1000000e+01   1.3600000e+00   6.0000000e-01
   1.1000000e+01   1.4000000e+00   4.0000000e-01
   1.1000000e+01   1.4400000e+00   7.0000000e-01
   1.1000000e+01   1.4800000e+00   7.0000000e-01
   1.1000000e+01   1.5200000e+00   8.0000000e-01
   1.1000000e+01   1.5600000e+00   7.0000000e-01
   1.1000000e+01   1.6000000e+00   1.0000000e+00
   1.1000000e+01   1.6400000e+00   9.0000000e-01
   1.1000000e+01   1.6800000e+00   8.0000000e-01
   1.1000000e+01   1.7200000e+00   9.0000000e-01
   1.1000000e+01   1.7600000e+00   1.0000000e+00
   1.1000000e+01   1.8000000e+00   9.0000000e-01
   1.1000000e+01   1.8400000e+00   9.0000000e-01
   1.1000000e+01   1.8800000e+00   1.0000000e+00
   1.1000000e+01   1.9200000e+00   1.0000000e+00
   1.1000000e+01   1.9600000e+00   9.0000000e-01
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0400000e+00   1.0000000e+00
   1.1000000e+01   2.0800000e+00   1.0000000e+00
   1.1000000e+01   2.1200000e+00   1.0000000e+00
   1.1000000e+01   2.1600000e+00   9.0000000e-01
   1.1000000e+01   2.2000000e+00   9.0000000e-01
   1.1000000e+01   2.2400000e+00   1.0000000e+00
   1.1000000e+01   2.2800000e+00   8.0000000e-01
   1.1000000e+01   2.3200000e+00   1.0000000e+00
   1.1000000e+01   2.3600000e+00   9.0000000e-01
   1.1000000e+01   2.4000000e+00   1.0000000e+00
   1.1000000e+01   2.4400000e+00   1.0000000e+00
   1.1000000e+01   2.4800000e+00   1.0000000e+00
   1.1000000e+01   2.5200000e+00   1.0000000e+00
   1.1000000e+01   2.5600000e+00   9.0000000e-01
   1.1000000e+01   2.6000000e+00   1.0000000e+00
   1.1000000e+01   2.6400000e+00   1.0000000e+00
   1.1000000e+01   2.6800000e+00   9.0000000e-01
   1.1000000e+01   2.7200000e+00   8.0000000e-01
   1.1000000e+01   2.7600000e+00   1.0000000e+00
   1.1000000e+01   2.8000000e+00   1.0000000e+00
   1.1000000e+01   2.8400000e+00   1.0000000e+00
   1.1000000e+01   2.8800000e+00   9.0000000e-01
   1.1000000e+01   2.9200000e+00   1.0000000e+00
   1.1000000e+01   2.9600000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0400000e+00   9.0000000e-01
   1.1000000e+01   3.0800000e+00   9.0000000e-01
   1.1000000e+01   3.1200000e+00   9.0000000e-01
   1.1000000e+01   3.1600000e+00   9.0000000e-01
   1.1000000e+01   3.2000000e+00   1.0000000e+00
   1.1000000e+01   3.2400000e+00   9.0000000e-01
   1.1000000e+01   3.2800000e+00   1.0000000e+00
   1.1000000e+01   3.3200000e+00   1.0000000e+00
   1.1000000e+01   3.3600000e+00   1.0000000e+00
   1.1000000e+01   3.4000000e+00   1.0000000e+00
   1.1000000e+01   3.4400000e+00   9.0000000e-01
   1.1000000e+01   3.4800000e+00   1.0000000e+00
   1.1000000e+01   3.5200000e+00   1.0000000e+00
   1.1000000e+01   3.5600000e+00   9.0000000e-01
   1.1000000e+01   3.6000000e+00   1.0000000e+00
   1.1000000e+01   3.6400000e+00   1.0000000e+00
   1.1000000e+01   3.6800000e+00   1.0000000e+00
   1.1000000e+01   3.7200000e+00   1.0000000e+00
   1.1000000e+01   3.7600000e+00   1.0000000e+00
   1.1000000e+01   3.8000000e+00   1.0000000e+00
   1.1000000e+01   3.8400000e+00   1.0000000e+00
   1.1000000e+01   3.8800000e+00   1.0000000e+00
   1.1000000e+01   3.9200000e+00   1.0000000e+00
   1.1000000e+01   3.9600000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   0.0000000e+00
   1.2000000e+01   1.3200000e+00   2.0000000e-01
   1.2000000e+01   1.3600000e+00   4.0000000e-01
   1.2000000e+01   1.4000000e+00   2.0000000e-01
   1.2000000e+01   1.4400000e+00   3.0000000e-01
   1.2000000e+01   1.4800000e+00   6.0000000e-01
   1.2000000e+01   1.5200000e+00   7.0000000e-01
   1.2000000e+01   1.5600000e+00   4.0000000e-01
   1.2000000e+01   1.6000000e+00   9.0000000e-01
   1.2000000e+01   1.6400000e+00   5.0000000e-01
   1.2000000e+01   1.6800000e+00   9.0000000e-01
   1.2000000e+01   1.7200000e+00   8.0000000e-01
   1.2000000e+01   1.7600000e+00   9.0000000e-01
   1.2000000e+01   1.8000000e+00   8.0000000e-01
   1.2000000e+01   1.8400000e+00   1.0000000e+00
   1.2000000e+01   1.8800000e+00   9.0000000e-01
   1.2000000e+01   1.9200000e+00   8.0000000e-01
   1.2000000e+01   1.9600000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0400000e+00   9.0000000e-01
   1.2000000e+01   2.0800000e+00   1.0000000e+00
   1.2000000e+01   2.1200000e+00   1.0000000e+00
   1.2000000e+01   2.1600000e+00   1.0000000e+00
   1.2000000e+01   2.2000000e+00   8.0000000e-01
   1.2000000e+01   2.2400000e+00   9.0000000e-01
   1.2000000e+01   2.2800000e+00   9.0000000e-01
   1.2000000e+01   2.3200000e+00   1.0000000e+00
   1.2000000e+01   2.3600000e+00   1.0000000e+00
   1.2000000e+01   2.4000000e+00   1.0000000e+00
   1.2000000e+01   2.4400000e+00   8.0000000e-01
   1.2000000e+01   2.4800000e+00   9.0000000e-01
   1.2000000e+01   2.5200000e+00   7.0000000e-01
   1.2000000e+01   2.5600000e+00   9.0000000e-01
   1.2000000e+01   2.6000000e+00   8.0000000e-01
   1.2000000e+01   2.6400000e+00   1.0000000e+00
   1.2000000e+01   2.6800000e+00   8.0000000e-01
   1.2000000e+01   2.7200000e+00   1.0000000e+00
   1.2000000e+01   2.7600000e+00   1.0000000e+00
   1.2000000e+01   2.8000000e+00   9.0000000e-01
   1.2000000e+01   2.8400000e+00   1.0000000e+00
   1.2000000e+01   2.8800000e+00   1.0000000e+00
   1.2000000e+01   2.9200000e+00   1.0000000e+00
   1.2000000e+01   2.9600000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0400000e+00   9.0000000e-01
   1.2000000e+01   3.0800000e+00   1.0000000e+00
   1.2000000e+01   3.1200000e+00   9.0000000e-01
   1.2000000e+01   3.1600000e+00   1.0000000e+00
   1.2000000e+01   3.2000000e+00   1.0000000e+00
   1.2000000e+01   3.2400000e+00   1.0000000e+00
   1.2000000e+01   3.2800000e+00   1.0000000e+00
   1.2000000e+01   3.3200000e+00   1.0000000e+00
   1.2000000e+01   3.3600000e+00   1.0000000e+00
   1.2000000e+01   3.4000000e+00   9.0000000e-01
   1.2000000e+01   3.4400000e+00   9.0000000e-01
   1.2000000e+01   3.4800000e+00   1.0000000e+00
   1.2000000e+01   3.5200000e+00   1.0000000e+00
   1.2000000e+01   3.5600000e+00   1.0000000e+00
   1.2000000e+01   3.6000000e+00   1.0000000e+00
   1.2000000e+01   3.6400000e+00   1.0000000e+00
   1.2000000e+01   3.6800000e+00   1.0000000e+00
   1.2000000e+01   3.7200000e+00   9.0000000e-01
   1.2000000e+01   3.7600000e+00   8.0000000e-01
   1.2000000e+01   3.8000000e+00   1.0000000e+00
   1.2000000e+01   3.8400000e+00   1.0000000e+00
   1.2000000e+01   3.8800000e+00   9.0000000e-01
   1.2000000e+01   3.9200000e+00   1.0000000e+00
   1.2000000e+01   3.9600000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   0.0000000e+00
   1.3000000e+01   1.3600000e+00   0.0000000e+00
   1.3000000e+01   1.4000000e+00   2.0000000e-01
   1.3000000e+01   1.4400000e+00   6.0000000e-01
   1.3000000e+01   1.4800000e+00   5.0000000e-01
   1.3000000e+01   1.5200000e+00   3.0000000e-01
   1.3000000e+01   1.5600000e+00   5.0000000e-01
   1.3000000e+01   1.6000000e+00   5.0000000e-01
   1.3000000e+01   1.6400000e+00   8.0000000e-01
   1.3000000e+01   1.6800000e+00   8.0000000e-01
   1.3000000e+01   1.7200000e+00   6.0000000e-01
   1.3000000e+01   1.7600000e+00   9.0000000e-01
   1.3000000e+01   1.8000000e+00   9.0000000e-01
   1.3000000e+01   1.8400000e+00   8.0000000e-01
   1.3000000e+01   1.8800000e+00   8.0000000e-01
   1.3000000e+01   1.9200000e+00   9.0000000e-01
   1.3000000e+01   1.9600000e+00   7.0000000e-01
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0400000e+00   8.0000000e-01
   1.3000000e+01   2.0800000e+00   1.0000000e+00
   1.3000000e+01   2.1200000e+00   1.0000000e+00
   1.3000000e+01   2.1600000e+00   1.0000000e+00
   1.3000000e+01   2.2000000e+00   1.0000000e+00
   1.3000000e+01   2.2400000e+00   8.0000000e-01
   1.3000000e+01   2.2800000e+00   8.0000000e-01
   1.3000000e+01   2.3200000e+00   9.0000000e-01
   1.3000000e+01   2.3600000e+00   8.0000000e-01
   1.3000000e+01   2.4000000e+00   1.0000000e+00
   1.3000000e+01   2.4400000e+00   1.0000000e+00
   1.3000000e+01   2.4800000e+00   1.0000000e+00
   1.3000000e+01   2.5200000e+00   1.0000000e+00
   1.3000000e+01   2.5600000e+00   8.0000000e-01
   1.3000000e+01   2.6000000e+00   7.0000000e-01
   1.3000000e+01   2.6400000e+00   9.0000000e-01
   1.3000000e+01   2.6800000e+00   1.0000000e+00
   1.3000000e+01   2.7200000e+00   1.0000000e+00
   1.3000000e+01   2.7600000e+00   9.0000000e-01
   1.3000000e+01   2.8000000e+00   1.0000000e+00
   1.3000000e+01   2.8400000e+00   9.0000000e-01
   1.3000000e+01   2.8800000e+00   9.0000000e-01
   1.3000000e+01   2.9200000e+00   8.0000000e-01
   1.3000000e+01   2.9600000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   8.0000000e-01
   1.3000000e+01   3.0400000e+00   9.0000000e-01
   1.3000000e+01   3.0800000e+00   1.0000000e+00
   1.3000000e+01   3.1200000e+00   1.0000000e+00
   1.3000000e+01   3.1600000e+00   1.0000000e+00
   1.3000000e+01   3.2000000e+00   8.0000000e-01
   1.3000000e+01   3.2400000e+00   1.0000000e+00
   1.3000000e+01   3.2800000e+00   8.0000000e-01
   1.3000000e+01   3.3200000e+00   9.0000000e-01
   1.3000000e+01   3.3600000e+00   9.0000000e-01
   1.3000000e+01   3.4000000e+00   9.0000000e-01
   1.3000000e+01   3.4400000e+00   1.0000000e+00
   1.3000000e+01   3.4800000e+00   1.0000000e+00
   1.3000000e+01   3.5200000e+00   9.0000000e-01
   1.3000000e+01   3.5600000e+00   1.0000000e+00
   1.3000000e+01   3.6000000e+00   1.0000000e+00
   1.3000000e+01   3.6400000e+00   9.0000000e-01
   1.3000000e+01   3.6800000e+00   9.0000000e-01
   1.3000000e+01   3.7200000e+00   1.0000000e+00
   1.3000000e+01   3.7600000e+00   9.0000000e-01
   1.3000000e+01   3.8000000e+00   1.0000000e+00
   1.3000000e+01   3.8400000e+00   1.0000000e+00
   1.3000000e+01   3.8800000e+00   9.0000000e-01
   1.3000000e+01   3.9200000e+00   9.0000000e-01
   1.3000000e+01   3.9600000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   9.0000000e-01
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   0.0000000e+00
   1.4000000e+01   1.3600000e+00   0.0000000e+00
   1.4000000e+01   1.4000000e+00   1.0000000e-01
   1.4000000e+01   1.4400000e+00   3.0000000e-01
   1.4000000e+01   1.4800000e+00   5.0000000e-01
   1.4000000e+01   1.5200000e+00   5.0000000e-01
   1.4000000e+01   1.5600000e+00   5.0000000e-01
   1.4000000e+01   1.6000000e+00   4.0000000e-01
   1.4000000e+01   1.6400000e+00   4.0000000e-01
   1.4000000e+01   1.6800000e+00   5.0000000e-01
   1.4000000e+01   1.7200000e+00   8.0000000e-01
   1.4000000e+01   1.7600000e+00   6.0000000e-01
   1.4000000e+01   1.8000000e+00   8.0000000e-01
   1.4000000e+01   1.8400000e+00   8.0000000e-01
   1.4000000e+01   1.8800000e+00   1.0000000e+00
   1.4000000e+01   1.9200000e+00   9.0000000e-01
   1.4000000e+01   1.9600000e+00   6.0000000e-01
   1.4000000e+01   2.0000000e+00   9.0000000e-01
   1.4000000e+01   2.0400000e+00   8.0000000e-01
   1.4000000e+01   2.0800000e+00   9.0000000e-01
   1.4000000e+01   2.1200000e+00   5.0000000e-01
   1.4000000e+01   2.1600000e+00   9.0000000e-01
   1.4000000e+01   2.2000000e+00   8.0000000e-01
   1.4000000e+01   2.2400000e+00   9.0000000e-01
   1.4000000e+01   2.2800000e+00   7.0000000e-01
   1.4000000e+01   2.3200000e+00   9.0000000e-01
   1.4000000e+01   2.3600000e+00   8.0000000e-01
   1.4000000e+01   2.4000000e+00   8.0000000e-01
   1.4000000e+01   2.4400000e+00   1.0000000e+00
   1.4000000e+01   2.4800000e+00   9.0000000e-01
   1.4000000e+01   2.5200000e+00   8.0000000e-01
   1.4000000e+01   2.5600000e+00   5.0000000e-01
   1.4000000e+01   2.6000000e+00   9.0000000e-01
   1.4000000e+01   2.6400000e+00   6.0000000e-01
   1.4000000e+01   2.6800000e+00   9.0000000e-01
   1.4000000e+01   2.7200000e+00   8.0000000e-01
   1.4000000e+01   2.7600000e+00   8.0000000e-01
   1.4000000e+01   2.8000000e+00   1.0000000e+00
   1.4000000e+01   2.8400000e+00   7.0000000e-01
   1.4000000e+01   2.8800000e+00   9.0000000e-01
   1.4000000e+01   2.9200000e+00   9.0000000e-01
   1.4000000e+01   2.9600000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   9.0000000e-01
   1.4000000e+01   3.0400000e+00   9.0000000e-01
   1.4000000e+01   3.0800000e+00   1.0000000e+00
   1.4000000e+01   3.1200000e+00   9.0000000e-01
   1.4000000e+01   3.1600000e+00   9.0000000e-01
   1.4000000e+01   3.2000000e+00   1.0000000e+00
   1.4000000e+01   3.2400000e+00   9.0000000e-01
   1.4000000e+01   3.2800000e+00   8.0000000e-01
   1.4000000e+01   3.3200000e+00   1.0000000e+00
   1.4000000e+01   3.3600000e+00   9.0000000e-01
   1.4000000e+01   3.4000000e+00   1.0000000e+00
   1.4000000e+01   3.4400000e+00   8.0000000e-01
   1.4000000e+01   3.4800000e+00   1.0000000e+00
   1.4000000e+01   3.5200000e+00   1.0000000e+00
   1.4000000e+01   3.5600000e+00   1.0000000e+00
   1.4000000e+01   3.6000000e+00   1.0000000e+00
   1.4000000e+01   3.6400000e+00   9.0000000e-01
   1.4000000e+01   3.6800000e+00   9.0000000e-01
   1.4000000e+01   3.7200000e+00   1.0000000e+00
   1.4000000e+01   3.7600000e+00   1.0000000e+00
   1.4000000e+01   3.8000000e+00   7.0000000e-01
   1.4000000e+01   3.8400000e+00   8.0000000e-01
   1.4000000e+01   3.8800000e+00   9.0000000e-01
   1.4000000e+01   3.9200000e+00   1.0000000e+00
   1.4000000e+01   3.9600000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   8.0000000e-01
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   1.0000000e-01
   1.5000000e+01   1.3600000e+00   1.0000000e-01
   1.5000000e+01   1.4000000e+00   0.0000000e+00
   1.5000000e+01   1.4400000e+00   2.0000000e-01
   1.5000000e+01   1.4800000e+00   4.0000000e-01
   1.5000000e+01   1.5200000e+00   3.0000000e-01
   1.5000000e+01   1.5600000e+00   5.0000000e-01
   1.5000000e+01   1.6000000e+00   5.0000000e-01
   1.5000000e+01   1.6400000e+00   6.0000000e-01
   1.5000000e+01   1.6800000e+00   8.0000000e-01
   1.5000000e+01   1.7200000e+00   1.0000000e-01
   1.5000000e+01   1.7600000e+00   7.0000000e-01
   1.5000000e+01   1.8000000e+00   7.0000000e-01
   1.5000000e+01   1.8400000e+00   9.0000000e-01
   1.5000000e+01   1.8800000e+00   8.0000000e-01
   1.5000000e+01   1.9200000e+00   8.0000000e-01
   1.5000000e+01   1.9600000e+00   9.0000000e-01
   1.5000000e+01   2.0000000e+00   7.0000000e-01
   1.5000000e+01   2.0400000e+00   8.0000000e-01
   1.5000000e+01   2.0800000e+00   8.0000000e-01
   1.5000000e+01   2.1200000e+00   1.0000000e+00
   1.5000000e+01   2.1600000e+00   9.0000000e-01
   1.5000000e+01   2.2000000e+00   6.0000000e-01
   1.5000000e+01   2.2400000e+00   6.0000000e-01
   1.5000000e+01   2.2800000e+00   8.0000000e-01
   1.5000000e+01   2.3200000e+00   7.0000000e-01
   1.5000000e+01   2.3600000e+00   8.0000000e-01
   1.5000000e+01   2.4000000e+00   6.0000000e-01
   1.5000000e+01   2.4400000e+00   8.0000000e-01
   1.5000000e+01   2.4800000e+00   8.0000000e-01
   1.5000000e+01   2.5200000e+00   7.0000000e-01
   1.5000000e+01   2.5600000e+00   9.0000000e-01
   1.5000000e+01   2.6000000e+00   6.0000000e-01
   1.5000000e+01   2.6400000e+00   6.0000000e-01
   1.5000000e+01   2.6800000e+00   7.0000000e-01
   1.5000000e+01   2.7200000e+00   6.0000000e-01
   1.5000000e+01   2.7600000e+00   8.0000000e-01
   1.5000000e+01   2.8000000e+00   6.0000000e-01
   1.5000000e+01   2.8400000e+00   9.0000000e-01
   1.5000000e+01   2.8800000e+00   1.0000000e+00
   1.5000000e+01   2.9200000e+00   1.0000000e+00
   1.5000000e+01   2.9600000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   6.0000000e-01
   1.5000000e+01   3.0400000e+00   6.0000000e-01
   1.5000000e+01   3.0800000e+00   6.0000000e-01
   1.5000000e+01   3.1200000e+00   1.0000000e+00
   1.5000000e+01   3.1600000e+00   7.0000000e-01
   1.5000000e+01   3.2000000e+00   8.0000000e-01
   1.5000000e+01   3.2400000e+00   8.0000000e-01
   1.5000000e+01   3.2800000e+00   8.0000000e-01
   1.5000000e+01   3.3200000e+00   9.0000000e-01
   1.5000000e+01   3.3600000e+00   9.0000000e-01
   1.5000000e+01   3.4000000e+00   6.0000000e-01
   1.5000000e+01   3.4400000e+00   8.0000000e-01
   1.5000000e+01   3.4800000e+00   8.0000000e-01
   1.5000000e+01   3.5200000e+00   7.0000000e-01
   1.5000000e+01   3.5600000e+00   8.0000000e-01
   1.5000000e+01   3.6000000e+00   5.0000000e-01
   1.5000000e+01   3.6400000e+00   9.0000000e-01
   1.5000000e+01   3.6800000e+00   7.0000000e-01
   1.5000000e+01   3.7200000e+00   6.0000000e-01
   1.5000000e+01   3.7600000e+00   8.0000000e-01
   1.5000000e+01   3.8000000e+00   8.0000000e-01
   1.5000000e+01   3.8400000e+00   9.0000000e-01
   1.5000000e+01   3.8800000e+00   8.0000000e-01
   1.5000000e+01   3.9200000e+00   9.0000000e-01
   1.5000000e+01   3.9600000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   9.0000000e-01
   1.6000000e+01   2.0000000e-01   0.0000000e+00
   1.6000000e+01   2.4000000e-01   0.0000000e+00
   1.6000000e+01   2.8000000e-01   0.0000000e+00
   1.6000000e+01   3.2000000e-01   0.0000000e+00
   1.6000000e+01   3.6000000e-01   0.0000000e+00
   1.6000000e+01   4.0000000e-01   0.0000000e+00
   1.6000000e+01   4.4000000e-01   0.0000000e+00
   1.6000000e+01   4.8000000e-01   0.0000000e+00
   1.6000000e+01   5.2000000e-01   0.0000000e+00
   1.6000000e+01   5.6000000e-01   0.0000000e+00
   1.6000000e+01   6.0000000e-01   0.0000000e+00
   1.6000000e+01   6.4000000e-01   0.0000000e+00
   1.6000000e+01   6.8000000e-01   0.0000000e+00
   1.6000000e+01   7.2000000e-01   0.0000000e+00
   1.6000000e+01   7.6000000e-01   0.0000000e+00
   1.6000000e+01   8.0000000e-01   0.0000000e+00
   1.6000000e+01   8.4000000e-01   0.0000000e+00
   1.6000000e+01   8.8000000e-01   0.0000000e+00
   1.6000000e+01   9.2000000e-01   0.0000000e+00
   1.6000000e+01   9.6000000e-01   0.0000000e+00
   1.6000000e+01   1.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0400000e+00   0.0000000e+00
   1.6000000e+01   1.0800000e+00   0.0000000e+00
   1.6000000e+01   1.1200000e+00   0.0000000e+00
   1.6000000e+01   1.1600000e+00   0.0000000e+00
   1.6000000e+01   1.2000000e+00   0.0000000e+00
   1.6000000e+01   1.2400000e+00   0.0000000e+00
   1.6000000e+01   1.2800000e+00   0.0000000e+00
   1.6000000e+01   1.3200000e+00   0.0000000e+00
   1.6000000e+01   1.3600000e+00   0.0000000e+00
   1.6000000e+01   1.4000000e+00   0.0000000e+00
   1.6000000e+01   1.4400000e+00   3.0000000e-01
   1.6000000e+01   1.4800000e+00   2.0000000e-01
   1.6000000e+01   1.5200000e+00   2.0000000e-01
   1.6000000e+01   1.5600000e+00   1.0000000e-01
   1.6000000e+01   1.6000000e+00   2.0000000e-01
   1.6000000e+01   1.6400000e+00   3.0000000e-01
   1.6000000e+01   1.6800000e+00   4.0000000e-01
   1.6000000e+01   1.7200000e+00   4.0000000e-01
   1.6000000e+01   1.7600000e+00   6.0000000e-01
   1.6000000e+01   1.8000000e+00   1.0000000e-01
   1.6000000e+01   1.8400000e+00   2.0000000e-01
   1.6000000e+01   1.8800000e+00   4.0000000e-01
   1.6000000e+01   1.9200000e+00   7.0000000e-01
   1.6000000e+01   1.9600000e+00   8.0000000e-01
   1.6000000e+01   2.0000000e+00   5.0000000e-01
   1.6000000e+01   2.0400000e+00   7.0000000e-01
   1.6000000e+01   2.0800000e+00   7.0000000e-01
   1.6000000e+01   2.1200000e+00   7.0000000e-01
   1.6000000e+01   2.1600000e+00   5.0000000e-01
   1.6000000e+01   2.2000000e+00   9.0000000e-01
   1.6000000e+01   2.2400000e+00   7.0000000e-01
   1.6000000e+01   2.2800000e+00   8.0000000e-01
   1.6000000e+01   2.3200000e+00   5.0000000e-01
   1.6000000e+01   2.3600000e+00   7.0000000e-01
   1.6000000e+01   2.4000000e+00   1.0000000e+00
   1.6000000e+01   2.4400000e+00   5.0000000e-01
   1.6000000e+01   2.4800000e+00   6.0000000e-01
   1.6000000e+01   2.5200000e+00   3.0000000e-01
   1.6000000e+01   2.5600000e+00   6.0000000e-01
   1.6000000e+01   2.6000000e+00   6.0000000e-01
   1.6000000e+01   2.6400000e+00   8.0000000e-01
   1.6000000e+01   2.6800000e+00   5.0000000e-01
   1.6000000e+01   2.7200000e+00   7.0000000e-01
   1.6000000e+01   2.7600000e+00   8.0000000e-01
   1.6000000e+01   2.8000000e+00   5.0000000e-01
   1.6000000e+01   2.8400000e+00   6.0000000e-01
   1.6000000e+01   2.8800000e+00   9.0000000e-01
   1.6000000e+01   2.9200000e+00   8.0000000e-01
   1.6000000e+01   2.9600000e+00   8.0000000e-01
   1.6000000e+01   3.0000000e+00   8.0000000e-01
   1.6000000e+01   3.0400000e+00   7.0000000e-01
   1.6000000e+01   3.0800000e+00   5.0000000e-01
   1.6000000e+01   3.1200000e+00   8.0000000e-01
   1.6000000e+01   3.1600000e+00   5.0000000e-01
   1.6000000e+01   3.2000000e+00   9.0000000e-01
   1.6000000e+01   3.2400000e+00   8.0000000e-01
   1.6000000e+01   3.2800000e+00   9.0000000e-01
   1.6000000e+01   3.3200000e+00   8.0000000e-01
   1.6000000e+01   3.3600000e+00   9.0000000e-01
   1.6000000e+01   3.4000000e+00   6.0000000e-01
   1.6000000e+01   3.4400000e+00   6.0000000e-01
   1.6000000e+01   3.4800000e+00   8.0000000e-01
   1.6000000e+01   3.5200000e+00   9.0000000e-01
   1.6000000e+01   3.5600000e+00   8.0000000e-01
   1.6000000e+01   3.6000000e+00   8.0000000e-01
   1.6000000e+01   3.6400000e+00   8.0000000e-01
   1.6000000e+01   3.6800000e+00   7.0000000e-01
   1.6000000e+01   3.7200000e+00   6.0000000e-01
   1.6000000e+01   3.7600000e+00   8.0000000e-01
   1.6000000e+01   3.8000000e+00   6.0000000e-01
   1.6000000e+01   3.8400000e+00   5.0000000e-01
   1.6000000e+01   3.8800000e+00   5.0000000e-01
   1.6000000e+01   3.9200000e+00   1.0000000e+00
   1.6000000e+01   3.9600000e+00   9.0000000e-01
   1.6000000e+01   4.0000000e+00   6.0000000e-01
   1.7000000e+01   2.0000000e-01   0.0000000e+00
   1.7000000e+01   2.4000000e-01   0.0000000e+00
   1.7000000e+01   2.8000000e-01   0.0000000e+00
   1.7000000e+01   3.2000000e-01   0.0000000e+00
   1.7000000e+01   3.6000000e-01   0.0000000e+00
   1.7000000e+01   4.0000000e-01   0.0000000e+00
   1.7000000e+01   4.4000000e-01   0.0000000e+00
   1.7000000e+01   4.8000000e-01   0.0000000e+00
   1.7000000e+01   5.2000000e-01   0.0000000e+00
   1.7000000e+01   5.6000000e-01   0.0000000e+00
   1.7000000e+01   6.0000000e-01   0.0000000e+00
   1.7000000e+01   6.4000000e-01   0.0000000e+00
   1.7000000e+01   6.8000000e-01   0.0000000e+00
   1.7000000e+01   7.2000000e-01   0.0000000e+00
   1.7000000e+01   7.6000000e-01   0.0000000e+00
   1.7000000e+01   8.0000000e-01   0.0000000e+00
   1.7000000e+01   8.4000000e-01   0.0000000e+00
   1.7000000e+01   8.8000000e-01   0.0000000e+00
   1.7000000e+01   9.2000000e-01   0.0000000e+00
   1.7000000e+01   9.6000000e-01   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0400000e+00   0.0000000e+00
   1.7000000e+01   1.0800000e+00   0.0000000e+00
   1.7000000e+01   1.1200000e+00   0.0000000e+00
   1.7000000e+01   1.1600000e+00   0.0000000e+00
   1.7000000e+01   1.2000000e+00   0.0000000e+00
   1.7000000e+01   1.2400000e+00   0.0000000e+00
   1.7000000e+01   1.2800000e+00   0.0000000e+00
   1.7000000e+01   1.3200000e+00   0.0000000e+00
   1.7000000e+01   1.3600000e+00   1.0000000e-01
   1.7000000e+01   1.4000000e+00   1.0000000e-01
   1.7000000e+01   1.4400000e+00   3.0000000e-01
   1.7000000e+01   1.4800000e+00   0.0000000e+00
   1.7000000e+01   1.5200000e+00   2.0000000e-01
   1.7000000e+01   1.5600000e+00   4.0000000e-01
   1.7000000e+01   1.6000000e+00   2.0000000e-01
   1.7000000e+01   1.6400000e+00   1.0000000e-01
   1.7000000e+01   1.6800000e+00   2.0000000e-01
   1.7000000e+01   1.7200000e+00   3.0000000e-01
   1.7000000e+01   1.7600000e+00   3.0000000e-01
   1.7000000e+01   1.8000000e+00   4.0000000e-01
   1.7000000e+01   1.8400000e+00   7.0000000e-01
   1.7000000e+01   1.8800000e+00   1.0000000e-01
   1.7000000e+01   1.9200000e+00   5.0000000e-01
   1.7000000e+01   1.9600000e+00   7.0000000e-01
   1.7000000e+01   2.0000000e+00   7.0000000e-01
   1.7000000e+01   2.0400000e+00   8.0000000e-01
   1.7000000e+01   2.0800000e+00   4.0000000e-01
   1.7000000e+01   2.1200000e+00   4.0000000e-01
   1.7000000e+01   2.1600000e+00   6.0000000e-01
   1.7000000e+01   2.2000000e+00   6.0000000e-01
   1.7000000e+01   2.2400000e+00   5.0000000e-01
   1.7000000e+01   2.2800000e+00   5.0000000e-01
   1.7000000e+01   2.3200000e+00   6.0000000e-01
   1.7000000e+01   2.3600000e+00   4.0000000e-01
   1.7000000e+01   2.4000000e+00   8.0000000e-01
   1.7000000e+01   2.4400000e+00   2.0000000e-01
   1.7000000e+01   2.4800000e+00   4.0000000e-01
   1.7000000e+01   2.5200000e+00   4.0000000e-01
   1.7000000e+01   2.5600000e+00   4.0000000e-01
   1.7000000e+01   2.6000000e+00   3.0000000e-01
   1.7000000e+01   2.6400000e+00   5.0000000e-01
   1.7000000e+01   2.6800000e+00   6.0000000e-01
   1.7000000e+01   2.7200000e+00   9.0000000e-01
   1.7000000e+01   2.7600000e+00   6.0000000e-01
   1.7000000e+01   2.8000000e+00   6.0000000e-01
   1.7000000e+01   2.8400000e+00   6.0000000e-01
   1.7000000e+01   2.8800000e+00   8.0000000e-01
   1.7000000e+01   2.9200000e+00   6.0000000e-01
   1.7000000e+01   2.9600000e+00   5.0000000e-01
   1.7000000e+01   3.0000000e+00   4.0000000e-01
   1.7000000e+01   3.0400000e+00   3.0000000e-01
   1.7000000e+01   3.0800000e+00   7.0000000e-01
   1.7000000e+01   3.1200000e+00   6.0000000e-01
   1.7000000e+01   3.1600000e+00   6.0000000e-01
   1.7000000e+01   3.2000000e+00   4.0000000e-01
   1.7000000e+01   3.2400000e+00   3.0000000e-01
   1.7000000e+01   3.2800000e+00   7.0000000e-01
   1.7000000e+01   3.3200000e+00   5.0000000e-01
   1.7000000e+01   3.3600000e+00   3.0000000e-01
   1.7000000e+01   3.4000000e+00   6.0000000e-01
   1.7000000e+01   3.4400000e+00   4.0000000e-01
   1.7000000e+01   3.4800000e+00   5.0000000e-01
   1.7000000e+01   3.5200000e+00   9.0000000e-01
   1.7000000e+01   3.5600000e+00   7.0000000e-01
   1.7000000e+01   3.6000000e+00   6.0000000e-01
   1.7000000e+01   3.6400000e+00   5.0000000e-01
   1.7000000e+01   3.6800000e+00   7.0000000e-01
   1.7000000e+01   3.7200000e+00   5.0000000e-01
   1.7000000e+01   3.7600000e+00   7.0000000e-01
   1.7000000e+01   3.8000000e+00   6.0000000e-01
   1.7000000e+01   3.8400000e+00   4.0000000e-01
   1.7000000e+01   3.8800000e+00   7.0000000e-01
   1.7000000e+01   3.9200000e+00   9.0000000e-01
   1.7000000e+01   3.9600000e+00   8.0000000e-01
   1.7000000e+01   4.0000000e+00   6.0000000e-01
   1.8000000e+01   2.0000000e-01   0.0000000e+00
   1.8000000e+01   2.4000000e-01   0.0000000e+00
   1.8000000e+01   2.8000000e-01   0.0000000e+00
   1.8000000e+01   3.2000000e-01   0.0000000e+00
   1.8000000e+01   3.6000000e-01   0.0000000e+00
   1.8000000e+01   4.0000000e-01   0.0000000e+00
   1.8000000e+01   4.4000000e-01   0.0000000e+00
   1.8000000e+01   4.8000000e-01   0.0000000e+00
   1.8000000e+01   5.2000000e-01   0.0000000e+00
   1.8000000e+01   5.6000000e-01   0.0000000e+00
   1.8000000e+01   6.0000000e-01   0.0000000e+00
   1.8000000e+01   6.4000000e-01   0.0000000e+00
   1.8000000e+01   6.8000000e-01   0.0000000e+00
   1.8000000e+01   7.2000000e-01   0.0000000e+00
   1.8000000e+01   7.6000000e-01   0.0000000e+00
   1.8000000e+01   8.0000000e-01   0.0000000e+00
   1.8000000e+01   8.4000000e-01   0.0000000e+00
   1.8000000e+01   8.8000000e-01   0.0000000e+00
   1.8000000e+01   9.2000000e-01   0.0000000e+00
   1.8000000e+01   9.6000000e-01   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0400000e+00   0.0000000e+00
   1.8000000e+01   1.0800000e+00   0.0000000e+00
   1.8000000e+01   1.1200000e+00   0.0000000e+00
   1.8000000e+01   1.1600000e+00   0.0000000e+00
   1.8000000e+01   1.2000000e+00   0.0000000e+00
   1.8000000e+01   1.2400000e+00   0.0000000e+00
   1.8000000e+01   1.2800000e+00   0.0000000e+00
   1.8000000e+01   1.3200000e+00   0.0000000e+00
   1.8000000e+01   1.3600000e+00   0.0000000e+00
   1.8000000e+01   1.4000000e+00   0.0000000e+00
   1.8000000e+01   1.4400000e+00   0.0000000e+00
   1.8000000e+01   1.4800000e+00   0.0000000e+00
   1.8000000e+01   1.5200000e+00   1.0000000e-01
   1.8000000e+01   1.5600000e+00   1.0000000e-01
   1.8000000e+01   1.6000000e+00   2.0000000e-01
   1.8000000e+01   1.6400000e+00   2.0000000e-01
   1.8000000e+01   1.6800000e+00   2.0000000e-01
   1.8000000e+01   1.7200000e+00   2.0000000e-01
   1.8000000e+01   1.7600000e+00   2.0000000e-01
   1.8000000e+01   1.8000000e+00   5.0000000e-01
   1.8000000e+01   1.8400000e+00   3.0000000e-01
   1.8000000e+01   1.8800000e+00   3.0000000e-01
   1.8000000e+01   1.9200000e+00   3.0000000e-01
   1.8000000e+01   1.9600000e+00   4.0000000e-01
   1.8000000e+01   2.0000000e+00   5.0000000e-01
   1.8000000e+01   2.0400000e+00   4.0000000e-01
   1.8000000e+01   2.0800000e+00   3.0000000e-01
   1.8000000e+01   2.1200000e+00   5.0000000e-01
   1.8000000e+01   2.1600000e+00   4.0000000e-01
   1.8000000e+01   2.2000000e+00   3.0000000e-01
   1.8000000e+01   2.2400000e+00   4.0000000e-01
   1.8000000e+01   2.2800000e+00   7.0000000e-01
   1.8000000e+01   2.3200000e+00   4.0000000e-01
   1.8000000e+01   2.3600000e+00   3.0000000e-01
   1.8000000e+01   2.4000000e+00   4.0000000e-01
   1.8000000e+01   2.4400000e+00   6.0000000e-01
   1.8000000e+01   2.4800000e+00   4.0000000e-01
   1.8000000e+01   2.5200000e+00   6.0000000e-01
   1.8000000e+01   2.5600000e+00   4.0000000e-01
   1.8000000e+01   2.6000000e+00   4.0000000e-01
   1.8000000e+01   2.6400000e+00   6.0000000e-01
   1.8000000e+01   2.6800000e+00   3.0000000e-01
   1.8000000e+01   2.7200000e+00   4.0000000e-01
   1.8000000e+01   2.7600000e+00   4.0000000e-01
   1.8000000e+01   2.8000000e+00   6.0000000e-01
   1.8000000e+01   2.8400000e+00   6.0000000e-01
   1.8000000e+01   2.8800000e+00   5.0000000e-01
   1.8000000e+01   2.9200000e+00   2.0000000e-01
   1.8000000e+01   2.9600000e+00   6.0000000e-01
   1.8000000e+01   3.0000000e+00   7.0000000e-01
   1.8000000e+01   3.0400000e+00   4.0000000e-01
   1.8000000e+01   3.0800000e+00   3.0000000e-01
   1.8000000e+01   3.1200000e+00   4.0000000e-01
   1.8000000e+01   3.1600000e+00   4.0000000e-01
   1.8000000e+01   3.2000000e+00   4.0000000e-01
   1.8000000e+01   3.2400000e+00   6.0000000e-01
   1.8000000e+01   3.2800000e+00   7.0000000e-01
   1.8000000e+01   3.3200000e+00   2.0000000e-01
   1.8000000e+01   3.3600000e+00   5.0000000e-01
   1.8000000e+01   3.4000000e+00   6.0000000e-01
   1.8000000e+01   3.4400000e+00   8.0000000e-01
   1.8000000e+01   3.4800000e+00   5.0000000e-01
   1.8000000e+01   3.5200000e+00   6.0000000e-01
   1.8000000e+01   3.5600000e+00   5.0000000e-01
   1.8000000e+01   3.6000000e+00   6.0000000e-01
   1.8000000e+01   3.6400000e+00   7.0000000e-01
   1.8000000e+01   3.6800000e+00   3.0000000e-01
   1.8000000e+01   3.7200000e+00   4.0000000e-01
   1.8000000e+01   3.7600000e+00   8.0000000e-01
   1.8000000e+01   3.8000000e+00   6.0000000e-01
   1.8000000e+01   3.8400000e+00   7.0000000e-01
   1.8000000e+01   3.8800000e+00   7.0000000e-01
   1.8000000e+01   3.9200000e+00   4.0000000e-01
   1.8000000e+01   3.9600000e+00   3.0000000e-01
   1.8000000e+01   4.0000000e+00   3.0000000e-01
   1.9000000e+01   2.0000000e-01   0.0000000e+00
   1.9000000e+01   2.4000000e-01   0.0000000e+00
   1.9000000e+01   2.8000000e-01   0.0000000e+00
   1.9000000e+01   3.2000000e-01   0.0000000e+00
   1.9000000e+01   3.6000000e-01   0.0000000e+00
   1.9000000e+01   4.0000000e-01   0.0000000e+00
   1.9000000e+01   4.4000000e-01   0.0000000e+00
   1.9000000e+01   4.8000000e-01   0.0000000e+00
   1.9000000e+01   5.2000000e-01   0.0000000e+00
   1.9000000e+01   5.6000000e-01   0.0000000e+00
   1.9000000e+01   6.0000000e-01   0.0000000e+00
   1.9000000e+01   6.4000000e-01   0.0000000e+00
   1.9000000e+01   6.8000000e-01   0.0000000e+00
   1.9000000e+01   7.2000000e-01   0.0000000e+00
   1.9000000e+01   7.6000000e-01   0.0000000e+00
   1.9000000e+01   8.0000000e-01   0.0000000e+00
   1.9000000e+01   8.4000000e-01   0.0000000e+00
   1.9000000e+01   8.8000000e-01   0.0000000e+00
   1.9000000e+01   9.2000000e-01   0.0000000e+00
   1.9000000e+01   9.6000000e-01   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0400000e+00   0.0000000e+00
   1.9000000e+01   1.0800000e+00   0.0000000e+00
   1.9000000e+01   1.1200000e+00   0.0000000e+00
   1.9000000e+01   1.1600000e+00   0.0000000e+00
   1.9000000e+01   1.2000000e+00   0.0000000e+00
   1.9000000e+01   1.2400000e+00   0.0000000e+00
   1.9000000e+01   1.2800000e+00   0.0000000e+00
   1.9000000e+01   1.3200000e+00   0.0000000e+00
   1.9000000e+01   1.3600000e+00   0.0000000e+00
   1.9000000e+01   1.4000000e+00   0.0000000e+00
   1.9000000e+01   1.4400000e+00   0.0000000e+00
   1.9000000e+01   1.4800000e+00   0.0000000e+00
   1.9000000e+01   1.5200000e+00   0.0000000e+00
   1.9000000e+01   1.5600000e+00   1.0000000e-01
   1.9000000e+01   1.6000000e+00   0.0000000e+00
   1.9000000e+01   1.6400000e+00   2.0000000e-01
   1.9000000e+01   1.6800000e+00   2.0000000e-01
   1.9000000e+01   1.7200000e+00   3.0000000e-01
   1.9000000e+01   1.7600000e+00   3.0000000e-01
   1.9000000e+01   1.8000000e+00   6.0000000e-01
   1.9000000e+01   1.8400000e+00   1.0000000e-01
   1.9000000e+01   1.8800000e+00   5.0000000e-01
   1.9000000e+01   1.9200000e+00   1.0000000e-01
   1.9000000e+01   1.9600000e+00   3.0000000e-01
   1.9000000e+01   2.0000000e+00   4.0000000e-01
   1.9000000e+01   2.0400000e+00   0.0000000e+00
   1.9000000e+01   2.0800000e+00   3.0000000e-01
   1.9000000e+01   2.1200000e+00   2.0000000e-01
   1.9000000e+01   2.1600000e+00   4.0000000e-01
   1.9000000e+01   2.2000000e+00   1.0000000e-01
   1.9000000e+01   2.2400000e+00   1.0000000e-01
   1.9000000e+01   2.2800000e+00   1.0000000e-01
   1.9000000e+01   2.3200000e+00   1.0000000e-01
   1.9000000e+01   2.3600000e+00   1.0000000e-01
   1.9000000e+01   2.4000000e+00   4.0000000e-01
   1.9000000e+01   2.4400000e+00   6.0000000e-01
   1.9000000e+01   2.4800000e+00   2.0000000e-01
   1.9000000e+01   2.5200000e+00   4.0000000e-01
   1.9000000e+01   2.5600000e+00   2.0000000e-01
   1.9000000e+01   2.6000000e+00   4.0000000e-01
   1.9000000e+01   2.6400000e+00   3.0000000e-01
   1.9000000e+01   2.6800000e+00   4.0000000e-01
   1.9000000e+01   2.7200000e+00   4.0000000e-01
   1.9000000e+01   2.7600000e+00   5.0000000e-01
   1.9000000e+01   2.8000000e+00   6.0000000e-01
   1.9000000e+01   2.8400000e+00   6.0000000e-01
   1.9000000e+01   2.8800000e+00   3.0000000e-01
   1.9000000e+01   2.9200000e+00   3.0000000e-01
   1.9000000e+01   2.9600000e+00   5.0000000e-01
   1.9000000e+01   3.0000000e+00   3.0000000e-01
   1.9000000e+01   3.0400000e+00   5.0000000e-01
   1.9000000e+01   3.0800000e+00   4.0000000e-01
   1.9000000e+01   3.1200000e+00   3.0000000e-01
   1.9000000e+01   3.1600000e+00   5.0000000e-01
   1.9000000e+01   3.2000000e+00   4.0000000e-01
   1.9000000e+01   3.2400000e+00   5.0000000e-01
   1.9000000e+01   3.2800000e+00   4.0000000e-01
   1.9000000e+01   3.3200000e+00   4.0000000e-01
   1.9000000e+01   3.3600000e+00   3.0000000e-01
   1.9000000e+01   3.4000000e+00   2.0000000e-01
   1.9000000e+01   3.4400000e+00   1.0000000e-01
   1.9000000e+01   3.4800000e+00   1.0000000e-01
   1.9000000e+01   3.5200000e+00   3.0000000e-01
   1.9000000e+01   3.5600000e+00   3.0000000e-01
   1.9000000e+01   3.6000000e+00   2.0000000e-01
   1.9000000e+01   3.6400000e+00   2.0000000e-01
   1.9000000e+01   3.6800000e+00   5.0000000e-01
   1.9000000e+01   3.7200000e+00   3.0000000e-01
   1.9000000e+01   3.7600000e+00   6.0000000e-01
   1.9000000e+01   3.8000000e+00   2.0000000e-01
   1.9000000e+01   3.8400000e+00   2.0000000e-01
   1.9000000e+01   3.8800000e+00   3.0000000e-01
   1.9000000e+01   3.9200000e+00   2.0000000e-01
   1.9000000e+01   3.9600000e+00   3.0000000e-01
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e-01   0.0000000e+00
   2.0000000e+01   2.4000000e-01   0.0000000e+00
   2.0000000e+01   2.8000000e-01   0.0000000e+00
   2.0000000e+01   3.2000000e-01   0.0000000e+00
   2.0000000e+01   3.6000000e-01   0.0000000e+00
   2.0000000e+01   4.0000000e-01   0.0000000e+00
   2.0000000e+01   4.4000000e-01   0.0000000e+00
   2.0000000e+01   4.8000000e-01   0.0000000e+00
   2.0000000e+01   5.2000000e-01   0.0000000e+00
   2.0000000e+01   5.6000000e-01   0.0000000e+00
   2.0000000e+01   6.0000000e-01   0.0000000e+00
   2.0000000e+01   6.4000000e-01   0.0000000e+00
   2.0000000e+01   6.8000000e-01   0.0000000e+00
   2.0000000e+01   7.2000000e-01   0.0000000e+00
   2.0000000e+01   7.6000000e-01   0.0000000e+00
   2.0000000e+01   8.0000000e-01   0.0000000e+00
   2.0000000e+01   8.4000000e-01   0.0000000e+00
   2.0000000e+01   8.8000000e-01   0.0000000e+00
   2.0000000e+01   9.2000000e-01   0.0000000e+00
   2.0000000e+01   9.6000000e-01   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0400000e+00   0.0000000e+00
   2.0000000e+01   1.0800000e+00   0.0000000e+00
   2.0000000e+01   1.1200000e+00   0.0000000e+00
   2.0000000e+01   1.1600000e+00   0.0000000e+00
   2.0000000e+01   1.2000000e+00   0.0000000e+00
   2.0000000e+01   1.2400000e+00   0.0000000e+00
   2.0000000e+01   1.2800000e+00   0.0000000e+00
   2.0000000e+01   1.3200000e+00   0.0000000e+00
   2.0000000e+01   1.3600000e+00   0.0000000e+00
   2.0000000e+01   1.4000000e+00   0.0000000e+00
   2.0000000e+01   1.4400000e+00   0.0000000e+00
   2.0000000e+01   1.4800000e+00   0.0000000e+00
   2.0000000e+01   1.5200000e+00   0.0000000e+00
   2.0000000e+01   1.5600000e+00   1.0000000e-01
   2.0000000e+01   1.6000000e+00   1.0000000e-01
   2.0000000e+01   1.6400000e+00   0.0000000e+00
   2.0000000e+01   1.6800000e+00   1.0000000e-01
   2.0000000e+01   1.7200000e+00   1.0000000e-01
   2.0000000e+01   1.7600000e+00   0.0000000e+00
   2.0000000e+01   1.8000000e+00   1.0000000e-01
   2.0000000e+01   1.8400000e+00   1.0000000e-01
   2.0000000e+01   1.8800000e+00   1.0000000e-01
   2.0000000e+01   1.9200000e+00   2.0000000e-01
   2.0000000e+01   1.9600000e+00   2.0000000e-01
   2.0000000e+01   2.0000000e+00   4.0000000e-01
   2.0000000e+01   2.0400000e+00   2.0000000e-01
   2.0000000e+01   2.0800000e+00   2.0000000e-01
   2.0000000e+01   2.1200000e+00   0.0000000e+00
   2.0000000e+01   2.1600000e+00   1.0000000e-01
   2.0000000e+01   2.2000000e+00   2.0000000e-01
   2.0000000e+01   2.2400000e+00   3.0000000e-01
   2.0000000e+01   2.2800000e+00   1.0000000e-01
   2.0000000e+01   2.3200000e+00   2.0000000e-01
   2.0000000e+01   2.3600000e+00   3.0000000e-01
   2.0000000e+01   2.4000000e+00   2.0000000e-01
   2.0000000e+01   2.4400000e+00   1.0000000e-01
   2.0000000e+01   2.4800000e+00   1.0000000e-01
   2.0000000e+01   2.5200000e+00   1.0000000e-01
   2.0000000e+01   2.5600000e+00   1.0000000e-01
   2.0000000e+01   2.6000000e+00   2.0000000e-01
   2.0000000e+01   2.6400000e+00   1.0000000e-01
   2.0000000e+01   2.6800000e+00   3.0000000e-01
   2.0000000e+01   2.7200000e+00   3.0000000e-01
   2.0000000e+01   2.7600000e+00   1.0000000e-01
   2.0000000e+01   2.8000000e+00   0.0000000e+00
   2.0000000e+01   2.8400000e+00   2.0000000e-01
   2.0000000e+01   2.8800000e+00   2.0000000e-01
   2.0000000e+01   2.9200000e+00   1.0000000e-01
   2.0000000e+01   2.9600000e+00   3.0000000e-01
   2.0000000e+01   3.0000000e+00   2.0000000e-01
   2.0000000e+01   3.0400000e+00   3.0000000e-01
   2.0000000e+01   3.0800000e+00   2.0000000e-01
   2.0000000e+01   3.1200000e+00   0.0000000e+00
   2.0000000e+01   3.1600000e+00   1.0000000e-01
   2.0000000e+01   3.2000000e+00   1.0000000e-01
   2.0000000e+01   3.2400000e+00   5.0000000e-01
   2.0000000e+01   3.2800000e+00   2.0000000e-01
   2.0000000e+01   3.3200000e+00   2.0000000e-01
   2.0000000e+01   3.3600000e+00   4.0000000e-01
   2.0000000e+01   3.4000000e+00   2.0000000e-01
   2.0000000e+01   3.4400000e+00   4.0000000e-01
   2.0000000e+01   3.4800000e+00   0.0000000e+00
   2.0000000e+01   3.5200000e+00   1.0000000e-01
   2.0000000e+01   3.5600000e+00   1.0000000e-01
   2.0000000e+01   3.6000000e+00   3.0000000e-01
   2.0000000e+01   3.6400000e+00   3.0000000e-01
   2.0000000e+01   3.6800000e+00   2.0000000e-01
   2.0000000e+01   3.7200000e+00   1.0000000e-01
   2.0000000e+01   3.7600000e+00   3.0000000e-01
   2.0000000e+01   3.8000000e+00   1.0000000e-01
   2.0000000e+01   3.8400000e+00   4.0000000e-01
   2.0000000e+01   3.8800000e+00   2.0000000e-01
   2.0000000e+01   3.9200000e+00   1.0000000e-01
   2.0000000e+01   3.9600000e+00   3.0000000e-01
   2.0000000e+01   4.0000000e+00   0.0000000e+00


==> corr_fc40_complex_gamma1_15spikes.dat <==
   0.0000000e+00   2.0000000e-01   0.0000000e+00
   0.0000000e+00   2.4000000e-01   0.0000000e+00
   0.0000000e+00   2.8000000e-01   0.0000000e+00
   0.0000000e+00   3.2000000e-01   0.0000000e+00
   0.0000000e+00   3.6000000e-01   0.0000000e+00
   0.0000000e+00   4.0000000e-01   0.0000000e+00
   0.0000000e+00   4.4000000e-01   0.0000000e+00
   0.0000000e+00   4.8000000e-01   0.0000000e+00
   0.0000000e+00   5.2000000e-01   0.0000000e+00
   0.0000000e+00   5.6000000e-01   0.0000000e+00
   0.0000000e+00   6.0000000e-01   0.0000000e+00
   0.0000000e+00   6.4000000e-01   0.0000000e+00
   0.0000000e+00   6.8000000e-01   0.0000000e+00
   0.0000000e+00   7.2000000e-01   0.0000000e+00
   0.0000000e+00   7.6000000e-01   0.0000000e+00
   0.0000000e+00   8.0000000e-01   0.0000000e+00
   0.0000000e+00   8.4000000e-01   0.0000000e+00
   0.0000000e+00   8.8000000e-01   0.0000000e+00
   0.0000000e+00   9.2000000e-01   0.0000000e+00
   0.0000000e+00   9.6000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0400000e+00   0.0000000e+00
   0.0000000e+00   1.0800000e+00   0.0000000e+00
   0.0000000e+00   1.1200000e+00   0.0000000e+00
   0.0000000e+00   1.1600000e+00   0.0000000e+00
   0.0000000e+00   1.2000000e+00   0.0000000e+00
   0.0000000e+00   1.2400000e+00   0.0000000e+00
   0.0000000e+00   1.2800000e+00   0.0000000e+00
   0.0000000e+00   1.3200000e+00   1.0000000e-01
   0.0000000e+00   1.3600000e+00   3.0000000e-01
   0.0000000e+00   1.4000000e+00   6.0000000e-01
   0.0000000e+00   1.4400000e+00   9.0000000e-01
   0.0000000e+00   1.4800000e+00   1.0000000e+00
   0.0000000e+00   1.5200000e+00   1.0000000e+00
   0.0000000e+00   1.5600000e+00   1.0000000e+00
   0.0000000e+00   1.6000000e+00   1.0000000e+00
   0.0000000e+00   1.6400000e+00   1.0000000e+00
   0.0000000e+00   1.6800000e+00   1.0000000e+00
   0.0000000e+00   1.7200000e+00   1.0000000e+00
   0.0000000e+00   1.7600000e+00   1.0000000e+00
   0.0000000e+00   1.8000000e+00   1.0000000e+00
   0.0000000e+00   1.8400000e+00   1.0000000e+00
   0.0000000e+00   1.8800000e+00   1.0000000e+00
   0.0000000e+00   1.9200000e+00   1.0000000e+00
   0.0000000e+00   1.9600000e+00   1.0000000e+00
   0.0000000e+00   2.0000000e+00   1.0000000e+00
   0.0000000e+00   2.0400000e+00   1.0000000e+00
   0.0000000e+00   2.0800000e+00   1.0000000e+00
   0.0000000e+00   2.1200000e+00   1.0000000e+00
   0.0000000e+00   2.1600000e+00   1.0000000e+00
   0.0000000e+00   2.2000000e+00   1.0000000e+00
   0.0000000e+00   2.2400000e+00   1.0000000e+00
   0.0000000e+00   2.2800000e+00   1.0000000e+00
   0.0000000e+00   2.3200000e+00   1.0000000e+00
   0.0000000e+00   2.3600000e+00   1.0000000e+00
   0.0000000e+00   2.4000000e+00   1.0000000e+00
   0.0000000e+00   2.4400000e+00   1.0000000e+00
   0.0000000e+00   2.4800000e+00   1.0000000e+00
   0.0000000e+00   2.5200000e+00   1.0000000e+00
   0.0000000e+00   2.5600000e+00   1.0000000e+00
   0.0000000e+00   2.6000000e+00   1.0000000e+00
   0.0000000e+00   2.6400000e+00   1.0000000e+00
   0.0000000e+00   2.6800000e+00   1.0000000e+00
   0.0000000e+00   2.7200000e+00   1.0000000e+00
   0.0000000e+00   2.7600000e+00   1.0000000e+00
   0.0000000e+00   2.8000000e+00   1.0000000e+00
   0.0000000e+00   2.8400000e+00   1.0000000e+00
   0.0000000e+00   2.8800000e+00   1.0000000e+00
   0.0000000e+00   2.9200000e+00   1.0000000e+00
   0.0000000e+00   2.9600000e+00   1.0000000e+00
   0.0000000e+00   3.0000000e+00   1.0000000e+00
   0.0000000e+00   3.0400000e+00   1.0000000e+00
   0.0000000e+00   3.0800000e+00   1.0000000e+00
   0.0000000e+00   3.1200000e+00   1.0000000e+00
   0.0000000e+00   3.1600000e+00   1.0000000e+00
   0.0000000e+00   3.2000000e+00   1.0000000e+00
   0.0000000e+00   3.2400000e+00   1.0000000e+00
   0.0000000e+00   3.2800000e+00   1.0000000e+00
   0.0000000e+00   3.3200000e+00   1.0000000e+00
   0.0000000e+00   3.3600000e+00   1.0000000e+00
   0.0000000e+00   3.4000000e+00   1.0000000e+00
   0.0000000e+00   3.4400000e+00   1.0000000e+00
   0.0000000e+00   3.4800000e+00   1.0000000e+00
   0.0000000e+00   3.5200000e+00   1.0000000e+00
   0.0000000e+00   3.5600000e+00   1.0000000e+00
   0.0000000e+00   3.6000000e+00   1.0000000e+00
   0.0000000e+00   3.6400000e+00   1.0000000e+00
   0.0000000e+00   3.6800000e+00   1.0000000e+00
   0.0000000e+00   3.7200000e+00   1.0000000e+00
   0.0000000e+00   3.7600000e+00   1.0000000e+00
   0.0000000e+00   3.8000000e+00   1.0000000e+00
   0.0000000e+00   3.8400000e+00   1.0000000e+00
   0.0000000e+00   3.8800000e+00   1.0000000e+00
   0.0000000e+00   3.9200000e+00   1.0000000e+00
   0.0000000e+00   3.9600000e+00   1.0000000e+00
   0.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e-01   0.0000000e+00
   1.0000000e+00   2.4000000e-01   0.0000000e+00
   1.0000000e+00   2.8000000e-01   0.0000000e+00
   1.0000000e+00   3.2000000e-01   0.0000000e+00
   1.0000000e+00   3.6000000e-01   0.0000000e+00
   1.0000000e+00   4.0000000e-01   0.0000000e+00
   1.0000000e+00   4.4000000e-01   0.0000000e+00
   1.0000000e+00   4.8000000e-01   0.0000000e+00
   1.0000000e+00   5.2000000e-01   0.0000000e+00
   1.0000000e+00   5.6000000e-01   0.0000000e+00
   1.0000000e+00   6.0000000e-01   0.0000000e+00
   1.0000000e+00   6.4000000e-01   0.0000000e+00
   1.0000000e+00   6.8000000e-01   0.0000000e+00
   1.0000000e+00   7.2000000e-01   0.0000000e+00
   1.0000000e+00   7.6000000e-01   0.0000000e+00
   1.0000000e+00   8.0000000e-01   0.0000000e+00
   1.0000000e+00   8.4000000e-01   0.0000000e+00
   1.0000000e+00   8.8000000e-01   0.0000000e+00
   1.0000000e+00   9.2000000e-01   0.0000000e+00
   1.0000000e+00   9.6000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0400000e+00   0.0000000e+00
   1.0000000e+00   1.0800000e+00   0.0000000e+00
   1.0000000e+00   1.1200000e+00   0.0000000e+00
   1.0000000e+00   1.1600000e+00   0.0000000e+00
   1.0000000e+00   1.2000000e+00   0.0000000e+00
   1.0000000e+00   1.2400000e+00   0.0000000e+00
   1.0000000e+00   1.2800000e+00   0.0000000e+00
   1.0000000e+00   1.3200000e+00   1.0000000e-01
   1.0000000e+00   1.3600000e+00   4.0000000e-01
   1.0000000e+00   1.4000000e+00   6.0000000e-01
   1.0000000e+00   1.4400000e+00   8.0000000e-01
   1.0000000e+00   1.4800000e+00   1.0000000e+00
   1.0000000e+00   1.5200000e+00   1.0000000e+00
   1.0000000e+00   1.5600000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   1.0000000e+00
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   1.0000000e+00
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   1.0000000e+00
   1.0000000e+00   3.2000000e+00   1.0000000e+00
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   1.0000000e+00
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   0.0000000e+00
   2.0000000e+00   2.4000000e-01   0.0000000e+00
   2.0000000e+00   2.8000000e-01   0.0000000e+00
   2.0000000e+00   3.2000000e-01   0.0000000e+00
   2.0000000e+00   3.6000000e-01   0.0000000e+00
   2.0000000e+00   4.0000000e-01   0.0000000e+00
   2.0000000e+00   4.4000000e-01   0.0000000e+00
   2.0000000e+00   4.8000000e-01   0.0000000e+00
   2.0000000e+00   5.2000000e-01   0.0000000e+00
   2.0000000e+00   5.6000000e-01   0.0000000e+00
   2.0000000e+00   6.0000000e-01   0.0000000e+00
   2.0000000e+00   6.4000000e-01   0.0000000e+00
   2.0000000e+00   6.8000000e-01   0.0000000e+00
   2.0000000e+00   7.2000000e-01   0.0000000e+00
   2.0000000e+00   7.6000000e-01   0.0000000e+00
   2.0000000e+00   8.0000000e-01   0.0000000e+00
   2.0000000e+00   8.4000000e-01   0.0000000e+00
   2.0000000e+00   8.8000000e-01   0.0000000e+00
   2.0000000e+00   9.2000000e-01   0.0000000e+00
   2.0000000e+00   9.6000000e-01   0.0000000e+00
   2.0000000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0400000e+00   0.0000000e+00
   2.0000000e+00   1.0800000e+00   0.0000000e+00
   2.0000000e+00   1.1200000e+00   0.0000000e+00
   2.0000000e+00   1.1600000e+00   0.0000000e+00
   2.0000000e+00   1.2000000e+00   0.0000000e+00
   2.0000000e+00   1.2400000e+00   0.0000000e+00
   2.0000000e+00   1.2800000e+00   0.0000000e+00
   2.0000000e+00   1.3200000e+00   0.0000000e+00
   2.0000000e+00   1.3600000e+00   4.0000000e-01
   2.0000000e+00   1.4000000e+00   5.0000000e-01
   2.0000000e+00   1.4400000e+00   8.0000000e-01
   2.0000000e+00   1.4800000e+00   9.0000000e-01
   2.0000000e+00   1.5200000e+00   1.0000000e+00
   2.0000000e+00   1.5600000e+00   1.0000000e+00
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   1.0000000e+00
   2.0000000e+00   1.7200000e+00   1.0000000e+00
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   1.0000000e+00
   2.0000000e+00   1.9600000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   1.0000000e+00
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   1.0000000e+00
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   1.0000000e+00
   2.0000000e+00   2.3600000e+00   1.0000000e+00
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   1.0000000e+00
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   1.0000000e+00
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   1.0000000e+00
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   1.0000000e+00
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   1.0000000e+00
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   0.0000000e+00
   3.0000000e+00   3.6000000e-01   0.0000000e+00
   3.0000000e+00   4.0000000e-01   0.0000000e+00
   3.0000000e+00   4.4000000e-01   0.0000000e+00
   3.0000000e+00   4.8000000e-01   0.0000000e+00
   3.0000000e+00   5.2000000e-01   0.0000000e+00
   3.0000000e+00   5.6000000e-01   0.0000000e+00
   3.0000000e+00   6.0000000e-01   0.0000000e+00
   3.0000000e+00   6.4000000e-01   0.0000000e+00
   3.0000000e+00   6.8000000e-01   0.0000000e+00
   3.0000000e+00   7.2000000e-01   0.0000000e+00
   3.0000000e+00   7.6000000e-01   0.0000000e+00
   3.0000000e+00   8.0000000e-01   0.0000000e+00
   3.0000000e+00   8.4000000e-01   0.0000000e+00
   3.0000000e+00   8.8000000e-01   0.0000000e+00
   3.0000000e+00   9.2000000e-01   0.0000000e+00
   3.0000000e+00   9.6000000e-01   0.0000000e+00
   3.0000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e+00   1.0400000e+00   0.0000000e+00
   3.0000000e+00   1.0800000e+00   0.0000000e+00
   3.0000000e+00   1.1200000e+00   0.0000000e+00
   3.0000000e+00   1.1600000e+00   0.0000000e+00
   3.0000000e+00   1.2000000e+00   0.0000000e+00
   3.0000000e+00   1.2400000e+00   0.0000000e+00
   3.0000000e+00   1.2800000e+00   0.0000000e+00
   3.0000000e+00   1.3200000e+00   2.0000000e-01
   3.0000000e+00   1.3600000e+00   2.0000000e-01
   3.0000000e+00   1.4000000e+00   4.0000000e-01
   3.0000000e+00   1.4400000e+00   1.0000000e+00
   3.0000000e+00   1.4800000e+00   1.0000000e+00
   3.0000000e+00   1.5200000e+00   1.0000000e+00
   3.0000000e+00   1.5600000e+00   1.0000000e+00
   3.0000000e+00   1.6000000e+00   1.0000000e+00
   3.0000000e+00   1.6400000e+00   1.0000000e+00
   3.0000000e+00   1.6800000e+00   1.0000000e+00
   3.0000000e+00   1.7200000e+00   1.0000000e+00
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   1.0000000e+00
   3.0000000e+00   1.8400000e+00   1.0000000e+00
   3.0000000e+00   1.8800000e+00   1.0000000e+00
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   1.0000000e+00
   3.0000000e+00   2.2400000e+00   1.0000000e+00
   3.0000000e+00   2.2800000e+00   1.0000000e+00
   3.0000000e+00   2.3200000e+00   1.0000000e+00
   3.0000000e+00   2.3600000e+00   1.0000000e+00
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   1.0000000e+00
   3.0000000e+00   2.4800000e+00   1.0000000e+00
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   1.0000000e+00
   3.0000000e+00   2.6400000e+00   1.0000000e+00
   3.0000000e+00   2.6800000e+00   1.0000000e+00
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   1.0000000e+00
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   1.0000000e+00
   3.0000000e+00   3.0800000e+00   1.0000000e+00
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   1.0000000e+00
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   1.0000000e+00
   3.0000000e+00   3.4000000e+00   1.0000000e+00
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   1.0000000e+00
   3.0000000e+00   3.6400000e+00   1.0000000e+00
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   1.0000000e+00
   3.0000000e+00   3.9200000e+00   1.0000000e+00
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   0.0000000e+00
   4.0000000e+00   6.8000000e-01   0.0000000e+00
   4.0000000e+00   7.2000000e-01   0.0000000e+00
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   0.0000000e+00
   4.0000000e+00   8.4000000e-01   0.0000000e+00
   4.0000000e+00   8.8000000e-01   0.0000000e+00
   4.0000000e+00   9.2000000e-01   0.0000000e+00
   4.0000000e+00   9.6000000e-01   0.0000000e+00
   4.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0400000e+00   0.0000000e+00
   4.0000000e+00   1.0800000e+00   0.0000000e+00
   4.0000000e+00   1.1200000e+00   0.0000000e+00
   4.0000000e+00   1.1600000e+00   0.0000000e+00
   4.0000000e+00   1.2000000e+00   0.0000000e+00
   4.0000000e+00   1.2400000e+00   0.0000000e+00
   4.0000000e+00   1.2800000e+00   0.0000000e+00
   4.0000000e+00   1.3200000e+00   0.0000000e+00
   4.0000000e+00   1.3600000e+00   3.0000000e-01
   4.0000000e+00   1.4000000e+00   4.0000000e-01
   4.0000000e+00   1.4400000e+00   6.0000000e-01
   4.0000000e+00   1.4800000e+00   1.0000000e+00
   4.0000000e+00   1.5200000e+00   7.0000000e-01
   4.0000000e+00   1.5600000e+00   1.0000000e+00
   4.0000000e+00   1.6000000e+00   9.0000000e-01
   4.0000000e+00   1.6400000e+00   1.0000000e+00
   4.0000000e+00   1.6800000e+00   1.0000000e+00
   4.0000000e+00   1.7200000e+00   1.0000000e+00
   4.0000000e+00   1.7600000e+00   1.0000000e+00
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   1.0000000e+00
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   1.0000000e+00
   4.0000000e+00   2.0800000e+00   9.0000000e-01
   4.0000000e+00   2.1200000e+00   1.0000000e+00
   4.0000000e+00   2.1600000e+00   9.0000000e-01
   4.0000000e+00   2.2000000e+00   1.0000000e+00
   4.0000000e+00   2.2400000e+00   1.0000000e+00
   4.0000000e+00   2.2800000e+00   1.0000000e+00
   4.0000000e+00   2.3200000e+00   1.0000000e+00
   4.0000000e+00   2.3600000e+00   1.0000000e+00
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   1.0000000e+00
   4.0000000e+00   2.5600000e+00   1.0000000e+00
   4.0000000e+00   2.6000000e+00   1.0000000e+00
   4.0000000e+00   2.6400000e+00   1.0000000e+00
   4.0000000e+00   2.6800000e+00   1.0000000e+00
   4.0000000e+00   2.7200000e+00   1.0000000e+00
   4.0000000e+00   2.7600000e+00   1.0000000e+00
   4.0000000e+00   2.8000000e+00   1.0000000e+00
   4.0000000e+00   2.8400000e+00   1.0000000e+00
   4.0000000e+00   2.8800000e+00   1.0000000e+00
   4.0000000e+00   2.9200000e+00   9.0000000e-01
   4.0000000e+00   2.9600000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   9.0000000e-01
   4.0000000e+00   3.1200000e+00   1.0000000e+00
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   1.0000000e+00
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   1.0000000e+00
   4.0000000e+00   3.3600000e+00   1.0000000e+00
   4.0000000e+00   3.4000000e+00   1.0000000e+00
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   1.0000000e+00
   4.0000000e+00   3.5200000e+00   1.0000000e+00
   4.0000000e+00   3.5600000e+00   1.0000000e+00
   4.0000000e+00   3.6000000e+00   1.0000000e+00
   4.0000000e+00   3.6400000e+00   1.0000000e+00
   4.0000000e+00   3.6800000e+00   1.0000000e+00
   4.0000000e+00   3.7200000e+00   1.0000000e+00
   4.0000000e+00   3.7600000e+00   1.0000000e+00
   4.0000000e+00   3.8000000e+00   1.0000000e+00
   4.0000000e+00   3.8400000e+00   1.0000000e+00
   4.0000000e+00   3.8800000e+00   1.0000000e+00
   4.0000000e+00   3.9200000e+00   1.0000000e+00
   4.0000000e+00   3.9600000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   0.0000000e+00
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0400000e+00   0.0000000e+00
   5.0000000e+00   1.0800000e+00   0.0000000e+00
   5.0000000e+00   1.1200000e+00   0.0000000e+00
   5.0000000e+00   1.1600000e+00   0.0000000e+00
   5.0000000e+00   1.2000000e+00   0.0000000e+00
   5.0000000e+00   1.2400000e+00   0.0000000e+00
   5.0000000e+00   1.2800000e+00   0.0000000e+00
   5.0000000e+00   1.3200000e+00   1.0000000e-01
   5.0000000e+00   1.3600000e+00   1.0000000e-01
   5.0000000e+00   1.4000000e+00   5.0000000e-01
   5.0000000e+00   1.4400000e+00   7.0000000e-01
   5.0000000e+00   1.4800000e+00   9.0000000e-01
   5.0000000e+00   1.5200000e+00   1.0000000e+00
   5.0000000e+00   1.5600000e+00   9.0000000e-01
   5.0000000e+00   1.6000000e+00   1.0000000e+00
   5.0000000e+00   1.6400000e+00   1.0000000e+00
   5.0000000e+00   1.6800000e+00   9.0000000e-01
   5.0000000e+00   1.7200000e+00   1.0000000e+00
   5.0000000e+00   1.7600000e+00   1.0000000e+00
   5.0000000e+00   1.8000000e+00   1.0000000e+00
   5.0000000e+00   1.8400000e+00   1.0000000e+00
   5.0000000e+00   1.8800000e+00   1.0000000e+00
   5.0000000e+00   1.9200000e+00   1.0000000e+00
   5.0000000e+00   1.9600000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   1.0000000e+00
   5.0000000e+00   2.1600000e+00   1.0000000e+00
   5.0000000e+00   2.2000000e+00   1.0000000e+00
   5.0000000e+00   2.2400000e+00   1.0000000e+00
   5.0000000e+00   2.2800000e+00   1.0000000e+00
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   1.0000000e+00
   5.0000000e+00   2.4000000e+00   1.0000000e+00
   5.0000000e+00   2.4400000e+00   1.0000000e+00
   5.0000000e+00   2.4800000e+00   1.0000000e+00
   5.0000000e+00   2.5200000e+00   1.0000000e+00
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   1.0000000e+00
   5.0000000e+00   2.6400000e+00   9.0000000e-01
   5.0000000e+00   2.6800000e+00   1.0000000e+00
   5.0000000e+00   2.7200000e+00   1.0000000e+00
   5.0000000e+00   2.7600000e+00   1.0000000e+00
   5.0000000e+00   2.8000000e+00   1.0000000e+00
   5.0000000e+00   2.8400000e+00   1.0000000e+00
   5.0000000e+00   2.8800000e+00   1.0000000e+00
   5.0000000e+00   2.9200000e+00   1.0000000e+00
   5.0000000e+00   2.9600000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0400000e+00   1.0000000e+00
   5.0000000e+00   3.0800000e+00   1.0000000e+00
   5.0000000e+00   3.1200000e+00   1.0000000e+00
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   1.0000000e+00
   5.0000000e+00   3.2400000e+00   1.0000000e+00
   5.0000000e+00   3.2800000e+00   1.0000000e+00
   5.0000000e+00   3.3200000e+00   1.0000000e+00
   5.0000000e+00   3.3600000e+00   1.0000000e+00
   5.0000000e+00   3.4000000e+00   1.0000000e+00
   5.0000000e+00   3.4400000e+00   1.0000000e+00
   5.0000000e+00   3.4800000e+00   1.0000000e+00
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   1.0000000e+00
   5.0000000e+00   3.6000000e+00   1.0000000e+00
   5.0000000e+00   3.6400000e+00   1.0000000e+00
   5.0000000e+00   3.6800000e+00   1.0000000e+00
   5.0000000e+00   3.7200000e+00   1.0000000e+00
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   1.0000000e+00
   5.0000000e+00   3.8400000e+00   1.0000000e+00
   5.0000000e+00   3.8800000e+00   1.0000000e+00
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   0.0000000e+00
   6.0000000e+00   1.1200000e+00   0.0000000e+00
   6.0000000e+00   1.1600000e+00   0.0000000e+00
   6.0000000e+00   1.2000000e+00   0.0000000e+00
   6.0000000e+00   1.2400000e+00   0.0000000e+00
   6.0000000e+00   1.2800000e+00   0.0000000e+00
   6.0000000e+00   1.3200000e+00   1.0000000e-01
   6.0000000e+00   1.3600000e+00   2.0000000e-01
   6.0000000e+00   1.4000000e+00   4.0000000e-01
   6.0000000e+00   1.4400000e+00   6.0000000e-01
   6.0000000e+00   1.4800000e+00   6.0000000e-01
   6.0000000e+00   1.5200000e+00   9.0000000e-01
   6.0000000e+00   1.5600000e+00   9.0000000e-01
   6.0000000e+00   1.6000000e+00   9.0000000e-01
   6.0000000e+00   1.6400000e+00   1.0000000e+00
   6.0000000e+00   1.6800000e+00   8.0000000e-01
   6.0000000e+00   1.7200000e+00   9.0000000e-01
   6.0000000e+00   1.7600000e+00   1.0000000e+00
   6.0000000e+00   1.8000000e+00   8.0000000e-01
   6.0000000e+00   1.8400000e+00   9.0000000e-01
   6.0000000e+00   1.8800000e+00   1.0000000e+00
   6.0000000e+00   1.9200000e+00   9.0000000e-01
   6.0000000e+00   1.9600000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   8.0000000e-01
   6.0000000e+00   2.0400000e+00   1.0000000e+00
   6.0000000e+00   2.0800000e+00   8.0000000e-01
   6.0000000e+00   2.1200000e+00   1.0000000e+00
   6.0000000e+00   2.1600000e+00   1.0000000e+00
   6.0000000e+00   2.2000000e+00   1.0000000e+00
   6.0000000e+00   2.2400000e+00   1.0000000e+00
   6.0000000e+00   2.2800000e+00   1.0000000e+00
   6.0000000e+00   2.3200000e+00   1.0000000e+00
   6.0000000e+00   2.3600000e+00   1.0000000e+00
   6.0000000e+00   2.4000000e+00   1.0000000e+00
   6.0000000e+00   2.4400000e+00   1.0000000e+00
   6.0000000e+00   2.4800000e+00   9.0000000e-01
   6.0000000e+00   2.5200000e+00   9.0000000e-01
   6.0000000e+00   2.5600000e+00   1.0000000e+00
   6.0000000e+00   2.6000000e+00   1.0000000e+00
   6.0000000e+00   2.6400000e+00   1.0000000e+00
   6.0000000e+00   2.6800000e+00   1.0000000e+00
   6.0000000e+00   2.7200000e+00   9.0000000e-01
   6.0000000e+00   2.7600000e+00   1.0000000e+00
   6.0000000e+00   2.8000000e+00   1.0000000e+00
   6.0000000e+00   2.8400000e+00   1.0000000e+00
   6.0000000e+00   2.8800000e+00   1.0000000e+00
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0400000e+00   1.0000000e+00
   6.0000000e+00   3.0800000e+00   1.0000000e+00
   6.0000000e+00   3.1200000e+00   1.0000000e+00
   6.0000000e+00   3.1600000e+00   1.0000000e+00
   6.0000000e+00   3.2000000e+00   1.0000000e+00
   6.0000000e+00   3.2400000e+00   1.0000000e+00
   6.0000000e+00   3.2800000e+00   1.0000000e+00
   6.0000000e+00   3.3200000e+00   1.0000000e+00
   6.0000000e+00   3.3600000e+00   1.0000000e+00
   6.0000000e+00   3.4000000e+00   1.0000000e+00
   6.0000000e+00   3.4400000e+00   1.0000000e+00
   6.0000000e+00   3.4800000e+00   1.0000000e+00
   6.0000000e+00   3.5200000e+00   1.0000000e+00
   6.0000000e+00   3.5600000e+00   1.0000000e+00
   6.0000000e+00   3.6000000e+00   1.0000000e+00
   6.0000000e+00   3.6400000e+00   1.0000000e+00
   6.0000000e+00   3.6800000e+00   9.0000000e-01
   6.0000000e+00   3.7200000e+00   1.0000000e+00
   6.0000000e+00   3.7600000e+00   1.0000000e+00
   6.0000000e+00   3.8000000e+00   1.0000000e+00
   6.0000000e+00   3.8400000e+00   1.0000000e+00
   6.0000000e+00   3.8800000e+00   1.0000000e+00
   6.0000000e+00   3.9200000e+00   1.0000000e+00
   6.0000000e+00   3.9600000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   0.0000000e+00
   7.0000000e+00   1.2000000e+00   0.0000000e+00
   7.0000000e+00   1.2400000e+00   0.0000000e+00
   7.0000000e+00   1.2800000e+00   0.0000000e+00
   7.0000000e+00   1.3200000e+00   0.0000000e+00
   7.0000000e+00   1.3600000e+00   0.0000000e+00
   7.0000000e+00   1.4000000e+00   4.0000000e-01
   7.0000000e+00   1.4400000e+00   9.0000000e-01
   7.0000000e+00   1.4800000e+00   7.0000000e-01
   7.0000000e+00   1.5200000e+00   8.0000000e-01
   7.0000000e+00   1.5600000e+00   9.0000000e-01
   7.0000000e+00   1.6000000e+00   9.0000000e-01
   7.0000000e+00   1.6400000e+00   9.0000000e-01
   7.0000000e+00   1.6800000e+00   1.0000000e+00
   7.0000000e+00   1.7200000e+00   8.0000000e-01
   7.0000000e+00   1.7600000e+00   1.0000000e+00
   7.0000000e+00   1.8000000e+00   9.0000000e-01
   7.0000000e+00   1.8400000e+00   1.0000000e+00
   7.0000000e+00   1.8800000e+00   9.0000000e-01
   7.0000000e+00   1.9200000e+00   1.0000000e+00
   7.0000000e+00   1.9600000e+00   9.0000000e-01
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0400000e+00   9.0000000e-01
   7.0000000e+00   2.0800000e+00   1.0000000e+00
   7.0000000e+00   2.1200000e+00   9.0000000e-01
   7.0000000e+00   2.1600000e+00   9.0000000e-01
   7.0000000e+00   2.2000000e+00   9.0000000e-01
   7.0000000e+00   2.2400000e+00   1.0000000e+00
   7.0000000e+00   2.2800000e+00   1.0000000e+00
   7.0000000e+00   2.3200000e+00   1.0000000e+00
   7.0000000e+00   2.3600000e+00   9.0000000e-01
   7.0000000e+00   2.4000000e+00   1.0000000e+00
   7.0000000e+00   2.4400000e+00   1.0000000e+00
   7.0000000e+00   2.4800000e+00   1.0000000e+00
   7.0000000e+00   2.5200000e+00   1.0000000e+00
   7.0000000e+00   2.5600000e+00   1.0000000e+00
   7.0000000e+00   2.6000000e+00   1.0000000e+00
   7.0000000e+00   2.6400000e+00   1.0000000e+00
   7.0000000e+00   2.6800000e+00   1.0000000e+00
   7.0000000e+00   2.7200000e+00   9.0000000e-01
   7.0000000e+00   2.7600000e+00   1.0000000e+00
   7.0000000e+00   2.8000000e+00   1.0000000e+00
   7.0000000e+00   2.8400000e+00   1.0000000e+00
   7.0000000e+00   2.8800000e+00   1.0000000e+00
   7.0000000e+00   2.9200000e+00   1.0000000e+00
   7.0000000e+00   2.9600000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0400000e+00   1.0000000e+00
   7.0000000e+00   3.0800000e+00   9.0000000e-01
   7.0000000e+00   3.1200000e+00   1.0000000e+00
   7.0000000e+00   3.1600000e+00   1.0000000e+00
   7.0000000e+00   3.2000000e+00   1.0000000e+00
   7.0000000e+00   3.2400000e+00   9.0000000e-01
   7.0000000e+00   3.2800000e+00   1.0000000e+00
   7.0000000e+00   3.3200000e+00   1.0000000e+00
   7.0000000e+00   3.3600000e+00   1.0000000e+00
   7.0000000e+00   3.4000000e+00   1.0000000e+00
   7.0000000e+00   3.4400000e+00   1.0000000e+00
   7.0000000e+00   3.4800000e+00   1.0000000e+00
   7.0000000e+00   3.5200000e+00   1.0000000e+00
   7.0000000e+00   3.5600000e+00   1.0000000e+00
   7.0000000e+00   3.6000000e+00   1.0000000e+00
   7.0000000e+00   3.6400000e+00   9.0000000e-01
   7.0000000e+00   3.6800000e+00   1.0000000e+00
   7.0000000e+00   3.7200000e+00   1.0000000e+00
   7.0000000e+00   3.7600000e+00   1.0000000e+00
   7.0000000e+00   3.8000000e+00   1.0000000e+00
   7.0000000e+00   3.8400000e+00   1.0000000e+00
   7.0000000e+00   3.8800000e+00   1.0000000e+00
   7.0000000e+00   3.9200000e+00   1.0000000e+00
   7.0000000e+00   3.9600000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   0.0000000e+00
   8.0000000e+00   1.2000000e+00   0.0000000e+00
   8.0000000e+00   1.2400000e+00   0.0000000e+00
   8.0000000e+00   1.2800000e+00   0.0000000e+00
   8.0000000e+00   1.3200000e+00   0.0000000e+00
   8.0000000e+00   1.3600000e+00   0.0000000e+00
   8.0000000e+00   1.4000000e+00   5.0000000e-01
   8.0000000e+00   1.4400000e+00   4.0000000e-01
   8.0000000e+00   1.4800000e+00   8.0000000e-01
   8.0000000e+00   1.5200000e+00   9.0000000e-01
   8.0000000e+00   1.5600000e+00   6.0000000e-01
   8.0000000e+00   1.6000000e+00   9.0000000e-01
   8.0000000e+00   1.6400000e+00   9.0000000e-01
   8.0000000e+00   1.6800000e+00   8.0000000e-01
   8.0000000e+00   1.7200000e+00   1.0000000e+00
   8.0000000e+00   1.7600000e+00   9.0000000e-01
   8.0000000e+00   1.8000000e+00   1.0000000e+00
   8.0000000e+00   1.8400000e+00   1.0000000e+00
   8.0000000e+00   1.8800000e+00   1.0000000e+00
   8.0000000e+00   1.9200000e+00   1.0000000e+00
   8.0000000e+00   1.9600000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0400000e+00   1.0000000e+00
   8.0000000e+00   2.0800000e+00   8.0000000e-01
   8.0000000e+00   2.1200000e+00   1.0000000e+00
   8.0000000e+00   2.1600000e+00   9.0000000e-01
   8.0000000e+00   2.2000000e+00   1.0000000e+00
   8.0000000e+00   2.2400000e+00   9.0000000e-01
   8.0000000e+00   2.2800000e+00   8.0000000e-01
   8.0000000e+00   2.3200000e+00   9.0000000e-01
   8.0000000e+00   2.3600000e+00   8.0000000e-01
   8.0000000e+00   2.4000000e+00   9.0000000e-01
   8.0000000e+00   2.4400000e+00   8.0000000e-01
   8.0000000e+00   2.4800000e+00   1.0000000e+00
   8.0000000e+00   2.5200000e+00   7.0000000e-01
   8.0000000e+00   2.5600000e+00   1.0000000e+00
   8.0000000e+00   2.6000000e+00   1.0000000e+00
   8.0000000e+00   2.6400000e+00   9.0000000e-01
   8.0000000e+00   2.6800000e+00   9.0000000e-01
   8.0000000e+00   2.7200000e+00   9.0000000e-01
   8.0000000e+00   2.7600000e+00   1.0000000e+00
   8.0000000e+00   2.8000000e+00   1.0000000e+00
   8.0000000e+00   2.8400000e+00   8.0000000e-01
   8.0000000e+00   2.8800000e+00   1.0000000e+00
   8.0000000e+00   2.9200000e+00   9.0000000e-01
   8.0000000e+00   2.9600000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0400000e+00   1.0000000e+00
   8.0000000e+00   3.0800000e+00   9.0000000e-01
   8.0000000e+00   3.1200000e+00   9.0000000e-01
   8.0000000e+00   3.1600000e+00   1.0000000e+00
   8.0000000e+00   3.2000000e+00   9.0000000e-01
   8.0000000e+00   3.2400000e+00   1.0000000e+00
   8.0000000e+00   3.2800000e+00   1.0000000e+00
   8.0000000e+00   3.3200000e+00   9.0000000e-01
   8.0000000e+00   3.3600000e+00   8.0000000e-01
   8.0000000e+00   3.4000000e+00   1.0000000e+00
   8.0000000e+00   3.4400000e+00   8.0000000e-01
   8.0000000e+00   3.4800000e+00   9.0000000e-01
   8.0000000e+00   3.5200000e+00   1.0000000e+00
   8.0000000e+00   3.5600000e+00   9.0000000e-01
   8.0000000e+00   3.6000000e+00   9.0000000e-01
   8.0000000e+00   3.6400000e+00   1.0000000e+00
   8.0000000e+00   3.6800000e+00   1.0000000e+00
   8.0000000e+00   3.7200000e+00   1.0000000e+00
   8.0000000e+00   3.7600000e+00   9.0000000e-01
   8.0000000e+00   3.8000000e+00   8.0000000e-01
   8.0000000e+00   3.8400000e+00   1.0000000e+00
   8.0000000e+00   3.8800000e+00   1.0000000e+00
   8.0000000e+00   3.9200000e+00   8.0000000e-01
   8.0000000e+00   3.9600000e+00   9.0000000e-01
   8.0000000e+00   4.0000000e+00   9.0000000e-01
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   0.0000000e+00
   9.0000000e+00   1.2800000e+00   0.0000000e+00
   9.0000000e+00   1.3200000e+00   1.0000000e-01
   9.0000000e+00   1.3600000e+00   2.0000000e-01
   9.0000000e+00   1.4000000e+00   5.0000000e-01
   9.0000000e+00   1.4400000e+00   4.0000000e-01
   9.0000000e+00   1.4800000e+00   4.0000000e-01
   9.0000000e+00   1.5200000e+00   9.0000000e-01
   9.0000000e+00   1.5600000e+00   6.0000000e-01
   9.0000000e+00   1.6000000e+00   6.0000000e-01
   9.0000000e+00   1.6400000e+00   8.0000000e-01
   9.0000000e+00   1.6800000e+00   9.0000000e-01
   9.0000000e+00   1.7200000e+00   9.0000000e-01
   9.0000000e+00   1.7600000e+00   1.0000000e+00
   9.0000000e+00   1.8000000e+00   7.0000000e-01
   9.0000000e+00   1.8400000e+00   7.0000000e-01
   9.0000000e+00   1.8800000e+00   9.0000000e-01
   9.0000000e+00   1.9200000e+00   9.0000000e-01
   9.0000000e+00   1.9600000e+00   7.0000000e-01
   9.0000000e+00   2.0000000e+00   9.0000000e-01
   9.0000000e+00   2.0400000e+00   1.0000000e+00
   9.0000000e+00   2.0800000e+00   7.0000000e-01
   9.0000000e+00   2.1200000e+00   1.0000000e+00
   9.0000000e+00   2.1600000e+00   9.0000000e-01
   9.0000000e+00   2.2000000e+00   9.0000000e-01
   9.0000000e+00   2.2400000e+00   9.0000000e-01
   9.0000000e+00   2.2800000e+00   9.0000000e-01
   9.0000000e+00   2.3200000e+00   9.0000000e-01
   9.0000000e+00   2.3600000e+00   9.0000000e-01
   9.0000000e+00   2.4000000e+00   9.0000000e-01
   9.0000000e+00   2.4400000e+00   1.0000000e+00
   9.0000000e+00   2.4800000e+00   6.0000000e-01
   9.0000000e+00   2.5200000e+00   8.0000000e-01
   9.0000000e+00   2.5600000e+00   1.0000000e+00
   9.0000000e+00   2.6000000e+00   1.0000000e+00
   9.0000000e+00   2.6400000e+00   9.0000000e-01
   9.0000000e+00   2.6800000e+00   6.0000000e-01
   9.0000000e+00   2.7200000e+00   9.0000000e-01
   9.0000000e+00   2.7600000e+00   7.0000000e-01
   9.0000000e+00   2.8000000e+00   1.0000000e+00
   9.0000000e+00   2.8400000e+00   8.0000000e-01
   9.0000000e+00   2.8800000e+00   6.0000000e-01
   9.0000000e+00   2.9200000e+00   8.0000000e-01
   9.0000000e+00   2.9600000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   9.0000000e-01
   9.0000000e+00   3.0400000e+00   9.0000000e-01
   9.0000000e+00   3.0800000e+00   9.0000000e-01
   9.0000000e+00   3.1200000e+00   9.0000000e-01
   9.0000000e+00   3.1600000e+00   8.0000000e-01
   9.0000000e+00   3.2000000e+00   7.0000000e-01
   9.0000000e+00   3.2400000e+00   8.0000000e-01
   9.0000000e+00   3.2800000e+00   9.0000000e-01
   9.0000000e+00   3.3200000e+00   7.0000000e-01
   9.0000000e+00   3.3600000e+00   9.0000000e-01
   9.0000000e+00   3.4000000e+00   6.0000000e-01
   9.0000000e+00   3.4400000e+00   1.0000000e+00
   9.0000000e+00   3.4800000e+00   8.0000000e-01
   9.0000000e+00   3.5200000e+00   9.0000000e-01
   9.0000000e+00   3.5600000e+00   7.0000000e-01
   9.0000000e+00   3.6000000e+00   9.0000000e-01
   9.0000000e+00   3.6400000e+00   8.0000000e-01
   9.0000000e+00   3.6800000e+00   9.0000000e-01
   9.0000000e+00   3.7200000e+00   8.0000000e-01
   9.0000000e+00   3.7600000e+00   1.0000000e+00
   9.0000000e+00   3.8000000e+00   7.0000000e-01
   9.0000000e+00   3.8400000e+00   1.0000000e+00
   9.0000000e+00   3.8800000e+00   9.0000000e-01
   9.0000000e+00   3.9200000e+00   9.0000000e-01
   9.0000000e+00   3.9600000e+00   8.0000000e-01
   9.0000000e+00   4.0000000e+00   9.0000000e-01
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   0.0000000e+00
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   0.0000000e+00
   1.0000000e+01   1.2800000e+00   0.0000000e+00
   1.0000000e+01   1.3200000e+00   0.0000000e+00
   1.0000000e+01   1.3600000e+00   1.0000000e-01
   1.0000000e+01   1.4000000e+00   0.0000000e+00
   1.0000000e+01   1.4400000e+00   4.0000000e-01
   1.0000000e+01   1.4800000e+00   4.0000000e-01
   1.0000000e+01   1.5200000e+00   5.0000000e-01
   1.0000000e+01   1.5600000e+00   4.0000000e-01
   1.0000000e+01   1.6000000e+00   5.0000000e-01
   1.0000000e+01   1.6400000e+00   5.0000000e-01
   1.0000000e+01   1.6800000e+00   5.0000000e-01
   1.0000000e+01   1.7200000e+00   6.0000000e-01
   1.0000000e+01   1.7600000e+00   5.0000000e-01
   1.0000000e+01   1.8000000e+00   7.0000000e-01
   1.0000000e+01   1.8400000e+00   3.0000000e-01
   1.0000000e+01   1.8800000e+00   4.0000000e-01
   1.0000000e+01   1.9200000e+00   7.0000000e-01
   1.0000000e+01   1.9600000e+00   5.0000000e-01
   1.0000000e+01   2.0000000e+00   7.0000000e-01
   1.0000000e+01   2.0400000e+00   6.0000000e-01
   1.0000000e+01   2.0800000e+00   8.0000000e-01
   1.0000000e+01   2.1200000e+00   3.0000000e-01
   1.0000000e+01   2.1600000e+00   8.0000000e-01
   1.0000000e+01   2.2000000e+00   8.0000000e-01
   1.0000000e+01   2.2400000e+00   8.0000000e-01
   1.0000000e+01   2.2800000e+00   7.0000000e-01
   1.0000000e+01   2.3200000e+00   7.0000000e-01
   1.0000000e+01   2.3600000e+00   5.0000000e-01
   1.0000000e+01   2.4000000e+00   6.0000000e-01
   1.0000000e+01   2.4400000e+00   7.0000000e-01
   1.0000000e+01   2.4800000e+00   8.0000000e-01
   1.0000000e+01   2.5200000e+00   8.0000000e-01
   1.0000000e+01   2.5600000e+00   5.0000000e-01
   1.0000000e+01   2.6000000e+00   8.0000000e-01
   1.0000000e+01   2.6400000e+00   7.0000000e-01
   1.0000000e+01   2.6800000e+00   8.0000000e-01
   1.0000000e+01   2.7200000e+00   6.0000000e-01
   1.0000000e+01   2.7600000e+00   6.0000000e-01
   1.0000000e+01   2.8000000e+00   8.0000000e-01
   1.0000000e+01   2.8400000e+00   7.0000000e-01
   1.0000000e+01   2.8800000e+00   6.0000000e-01
   1.0000000e+01   2.9200000e+00   7.0000000e-01
   1.0000000e+01   2.9600000e+00   7.0000000e-01
   1.0000000e+01   3.0000000e+00   4.0000000e-01
   1.0000000e+01   3.0400000e+00   9.0000000e-01
   1.0000000e+01   3.0800000e+00   7.0000000e-01
   1.0000000e+01   3.1200000e+00   5.0000000e-01
   1.0000000e+01   3.1600000e+00   7.0000000e-01
   1.0000000e+01   3.2000000e+00   5.0000000e-01
   1.0000000e+01   3.2400000e+00   7.0000000e-01
   1.0000000e+01   3.2800000e+00   8.0000000e-01
   1.0000000e+01   3.3200000e+00   8.0000000e-01
   1.0000000e+01   3.3600000e+00   7.0000000e-01
   1.0000000e+01   3.4000000e+00   9.0000000e-01
   1.0000000e+01   3.4400000e+00   5.0000000e-01
   1.0000000e+01   3.4800000e+00   7.0000000e-01
   1.0000000e+01   3.5200000e+00   6.0000000e-01
   1.0000000e+01   3.5600000e+00   1.0000000e+00
   1.0000000e+01   3.6000000e+00   8.0000000e-01
   1.0000000e+01   3.6400000e+00   6.0000000e-01
   1.0000000e+01   3.6800000e+00   7.0000000e-01
   1.0000000e+01   3.7200000e+00   7.0000000e-01
   1.0000000e+01   3.7600000e+00   9.0000000e-01
   1.0000000e+01   3.8000000e+00   8.0000000e-01
   1.0000000e+01   3.8400000e+00   6.0000000e-01
   1.0000000e+01   3.8800000e+00   6.0000000e-01
   1.0000000e+01   3.9200000e+00   6.0000000e-01
   1.0000000e+01   3.9600000e+00   8.0000000e-01
   1.0000000e+01   4.0000000e+00   5.0000000e-01
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   0.0000000e+00
   1.1000000e+01   1.3200000e+00   0.0000000e+00
   1.1000000e+01   1.3600000e+00   0.0000000e+00
   1.1000000e+01   1.4000000e+00   3.0000000e-01
   1.1000000e+01   1.4400000e+00   4.0000000e-01
   1.1000000e+01   1.4800000e+00   2.0000000e-01
   1.1000000e+01   1.5200000e+00   4.0000000e-01
   1.1000000e+01   1.5600000e+00   3.0000000e-01
   1.1000000e+01   1.6000000e+00   3.0000000e-01
   1.1000000e+01   1.6400000e+00   5.0000000e-01
   1.1000000e+01   1.6800000e+00   2.0000000e-01
   1.1000000e+01   1.7200000e+00   3.0000000e-01
   1.1000000e+01   1.7600000e+00   4.0000000e-01
   1.1000000e+01   1.8000000e+00   5.0000000e-01
   1.1000000e+01   1.8400000e+00   5.0000000e-01
   1.1000000e+01   1.8800000e+00   3.0000000e-01
   1.1000000e+01   1.9200000e+00   6.0000000e-01
   1.1000000e+01   1.9600000e+00   4.0000000e-01
   1.1000000e+01   2.0000000e+00   4.0000000e-01
   1.1000000e+01   2.0400000e+00   5.0000000e-01
   1.1000000e+01   2.0800000e+00   2.0000000e-01
   1.1000000e+01   2.1200000e+00   9.0000000e-01
   1.1000000e+01   2.1600000e+00   6.0000000e-01
   1.1000000e+01   2.2000000e+00   4.0000000e-01
   1.1000000e+01   2.2400000e+00   4.0000000e-01
   1.1000000e+01   2.2800000e+00   4.0000000e-01
   1.1000000e+01   2.3200000e+00   1.0000000e-01
   1.1000000e+01   2.3600000e+00   6.0000000e-01
   1.1000000e+01   2.4000000e+00   6.0000000e-01
   1.1000000e+01   2.4400000e+00   6.0000000e-01
   1.1000000e+01   2.4800000e+00   2.0000000e-01
   1.1000000e+01   2.5200000e+00   7.0000000e-01
   1.1000000e+01   2.5600000e+00   3.0000000e-01
   1.1000000e+01   2.6000000e+00   4.0000000e-01
   1.1000000e+01   2.6400000e+00   4.0000000e-01
   1.1000000e+01   2.6800000e+00   6.0000000e-01
   1.1000000e+01   2.7200000e+00   3.0000000e-01
   1.1000000e+01   2.7600000e+00   5.0000000e-01
   1.1000000e+01   2.8000000e+00   5.0000000e-01
   1.1000000e+01   2.8400000e+00   5.0000000e-01
   1.1000000e+01   2.8800000e+00   2.0000000e-01
   1.1000000e+01   2.9200000e+00   4.0000000e-01
   1.1000000e+01   2.9600000e+00   3.0000000e-01
   1.1000000e+01   3.0000000e+00   2.0000000e-01
   1.1000000e+01   3.0400000e+00   5.0000000e-01
   1.1000000e+01   3.0800000e+00   3.0000000e-01
   1.1000000e+01   3.1200000e+00   7.0000000e-01
   1.1000000e+01   3.1600000e+00   6.0000000e-01
   1.1000000e+01   3.2000000e+00   7.0000000e-01
   1.1000000e+01   3.2400000e+00   4.0000000e-01
   1.1000000e+01   3.2800000e+00   6.0000000e-01
   1.1000000e+01   3.3200000e+00   2.0000000e-01
   1.1000000e+01   3.3600000e+00   3.0000000e-01
   1.1000000e+01   3.4000000e+00   3.0000000e-01
   1.1000000e+01   3.4400000e+00   4.0000000e-01
   1.1000000e+01   3.4800000e+00   7.0000000e-01
   1.1000000e+01   3.5200000e+00   5.0000000e-01
   1.1000000e+01   3.5600000e+00   4.0000000e-01
   1.1000000e+01   3.6000000e+00   5.0000000e-01
   1.1000000e+01   3.6400000e+00   7.0000000e-01
   1.1000000e+01   3.6800000e+00   4.0000000e-01
   1.1000000e+01   3.7200000e+00   3.0000000e-01
   1.1000000e+01   3.7600000e+00   4.0000000e-01
   1.1000000e+01   3.8000000e+00   3.0000000e-01
   1.1000000e+01   3.8400000e+00   5.0000000e-01
   1.1000000e+01   3.8800000e+00   1.0000000e-01
   1.1000000e+01   3.9200000e+00   6.0000000e-01
   1.1000000e+01   3.9600000e+00   4.0000000e-01
   1.1000000e+01   4.0000000e+00   1.0000000e-01
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   0.0000000e+00
   1.2000000e+01   1.3200000e+00   0.0000000e+00
   1.2000000e+01   1.3600000e+00   0.0000000e+00
   1.2000000e+01   1.4000000e+00   2.0000000e-01
   1.2000000e+01   1.4400000e+00   0.0000000e+00
   1.2000000e+01   1.4800000e+00   1.0000000e-01
   1.2000000e+01   1.5200000e+00   0.0000000e+00
   1.2000000e+01   1.5600000e+00   2.0000000e-01
   1.2000000e+01   1.6000000e+00   1.0000000e-01
   1.2000000e+01   1.6400000e+00   2.0000000e-01
   1.2000000e+01   1.6800000e+00   3.0000000e-01
   1.2000000e+01   1.7200000e+00   3.0000000e-01
   1.2000000e+01   1.7600000e+00   1.0000000e-01
   1.2000000e+01   1.8000000e+00   1.0000000e-01
   1.2000000e+01   1.8400000e+00   2.0000000e-01
   1.2000000e+01   1.8800000e+00   1.0000000e-01
   1.2000000e+01   1.9200000e+00   0.0000000e+00
   1.2000000e+01   1.9600000e+00   1.0000000e-01
   1.2000000e+01   2.0000000e+00   3.0000000e-01
   1.2000000e+01   2.0400000e+00   4.0000000e-01
   1.2000000e+01   2.0800000e+00   7.0000000e-01
   1.2000000e+01   2.1200000e+00   5.0000000e-01
   1.2000000e+01   2.1600000e+00   2.0000000e-01
   1.2000000e+01   2.2000000e+00   3.0000000e-01
   1.2000000e+01   2.2400000e+00   1.0000000e-01
   1.2000000e+01   2.2800000e+00   3.0000000e-01
   1.2000000e+01   2.3200000e+00   0.0000000e+00
   1.2000000e+01   2.3600000e+00   2.0000000e-01
   1.2000000e+01   2.4000000e+00   3.0000000e-01
   1.2000000e+01   2.4400000e+00   1.0000000e-01
   1.2000000e+01   2.4800000e+00   3.0000000e-01
   1.2000000e+01   2.5200000e+00   2.0000000e-01
   1.2000000e+01   2.5600000e+00   2.0000000e-01
   1.2000000e+01   2.6000000e+00   3.0000000e-01
   1.2000000e+01   2.6400000e+00   5.0000000e-01
   1.2000000e+01   2.6800000e+00   3.0000000e-01
   1.2000000e+01   2.7200000e+00   5.0000000e-01
   1.2000000e+01   2.7600000e+00   3.0000000e-01
   1.2000000e+01   2.8000000e+00   2.0000000e-01
   1.2000000e+01   2.8400000e+00   2.0000000e-01
   1.2000000e+01   2.8800000e+00   4.0000000e-01
   1.2000000e+01   2.9200000e+00   4.0000000e-01
   1.2000000e+01   2.9600000e+00   3.0000000e-01
   1.2000000e+01   3.0000000e+00   3.0000000e-01
   1.2000000e+01   3.0400000e+00   1.0000000e-01
   1.2000000e+01   3.0800000e+00   1.0000000e-01
   1.2000000e+01   3.1200000e+00   4.0000000e-01
   1.2000000e+01   3.1600000e+00   2.0000000e-01
   1.2000000e+01   3.2000000e+00   4.0000000e-01
   1.2000000e+01   3.2400000e+00   4.0000000e-01
   1.2000000e+01   3.2800000e+00   4.0000000e-01
   1.2000000e+01   3.3200000e+00   2.0000000e-01
   1.2000000e+01   3.3600000e+00   4.0000000e-01
   1.2000000e+01   3.4000000e+00   3.0000000e-01
   1.2000000e+01   3.4400000e+00   2.0000000e-01
   1.2000000e+01   3.4800000e+00   4.0000000e-01
   1.2000000e+01   3.5200000e+00   3.0000000e-01
   1.2000000e+01   3.5600000e+00   3.0000000e-01
   1.2000000e+01   3.6000000e+00   1.0000000e-01
   1.2000000e+01   3.6400000e+00   4.0000000e-01
   1.2000000e+01   3.6800000e+00   3.0000000e-01
   1.2000000e+01   3.7200000e+00   3.0000000e-01
   1.2000000e+01   3.7600000e+00   2.0000000e-01
   1.2000000e+01   3.8000000e+00   2.0000000e-01
   1.2000000e+01   3.8400000e+00   3.0000000e-01
   1.2000000e+01   3.8800000e+00   2.0000000e-01
   1.2000000e+01   3.9200000e+00   3.0000000e-01
   1.2000000e+01   3.9600000e+00   4.0000000e-01
   1.2000000e+01   4.0000000e+00   2.0000000e-01
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   0.0000000e+00
   1.3000000e+01   1.3600000e+00   0.0000000e+00
   1.3000000e+01   1.4000000e+00   1.0000000e-01
   1.3000000e+01   1.4400000e+00   1.0000000e-01
   1.3000000e+01   1.4800000e+00   0.0000000e+00
   1.3000000e+01   1.5200000e+00   0.0000000e+00
   1.3000000e+01   1.5600000e+00   0.0000000e+00
   1.3000000e+01   1.6000000e+00   0.0000000e+00
   1.3000000e+01   1.6400000e+00   0.0000000e+00
   1.3000000e+01   1.6800000e+00   0.0000000e+00
   1.3000000e+01   1.7200000e+00   2.0000000e-01
   1.3000000e+01   1.7600000e+00   0.0000000e+00
   1.3000000e+01   1.8000000e+00   1.0000000e-01
   1.3000000e+01   1.8400000e+00   0.0000000e+00
   1.3000000e+01   1.8800000e+00   0.0000000e+00
   1.3000000e+01   1.9200000e+00   0.0000000e+00
   1.3000000e+01   1.9600000e+00   1.0000000e-01
   1.3000000e+01   2.0000000e+00   0.0000000e+00
   1.3000000e+01   2.0400000e+00   2.0000000e-01
   1.3000000e+01   2.0800000e+00   2.0000000e-01
   1.3000000e+01   2.1200000e+00   1.0000000e-01
   1.3000000e+01   2.1600000e+00   1.0000000e-01
   1.3000000e+01   2.2000000e+00   1.0000000e-01
   1.3000000e+01   2.2400000e+00   2.0000000e-01
   1.3000000e+01   2.2800000e+00   1.0000000e-01
   1.3000000e+01   2.3200000e+00   0.0000000e+00
   1.3000000e+01   2.3600000e+00   2.0000000e-01
   1.3000000e+01   2.4000000e+00   2.0000000e-01
   1.3000000e+01   2.4400000e+00   1.0000000e-01
   1.3000000e+01   2.4800000e+00   0.0000000e+00
   1.3000000e+01   2.5200000e+00   0.0000000e+00
   1.3000000e+01   2.5600000e+00   1.0000000e-01
   1.3000000e+01   2.6000000e+00   0.0000000e+00
   1.3000000e+01   2.6400000e+00   0.0000000e+00
   1.3000000e+01   2.6800000e+00   1.0000000e-01
   1.3000000e+01   2.7200000e+00   2.0000000e-01
   1.3000000e+01   2.7600000e+00   3.0000000e-01
   1.3000000e+01   2.8000000e+00   1.0000000e-01
   1.3000000e+01   2.8400000e+00   1.0000000e-01
   1.3000000e+01   2.8800000e+00   0.0000000e+00
   1.3000000e+01   2.9200000e+00   0.0000000e+00
   1.3000000e+01   2.9600000e+00   2.0000000e-01
   1.3000000e+01   3.0000000e+00   2.0000000e-01
   1.3000000e+01   3.0400000e+00   1.0000000e-01
   1.3000000e+01   3.0800000e+00   1.0000000e-01
   1.3000000e+01   3.1200000e+00   4.0000000e-01
   1.3000000e+01   3.1600000e+00   1.0000000e-01
   1.3000000e+01   3.2000000e+00   1.0000000e-01
   1.3000000e+01   3.2400000e+00   0.0000000e+00
   1.3000000e+01   3.2800000e+00   1.0000000e-01
   1.3000000e+01   3.3200000e+00   0.0000000e+00
   1.3000000e+01   3.3600000e+00   0.0000000e+00
   1.3000000e+01   3.4000000e+00   1.0000000e-01
   1.3000000e+01   3.4400000e+00   1.0000000e-01
   1.3000000e+01   3.4800000e+00   0.0000000e+00
   1.3000000e+01   3.5200000e+00   0.0000000e+00
   1.3000000e+01   3.5600000e+00   0.0000000e+00
   1.3000000e+01   3.6000000e+00   1.0000000e-01
   1.3000000e+01   3.6400000e+00   1.0000000e-01
   1.3000000e+01   3.6800000e+00   0.0000000e+00
   1.3000000e+01   3.7200000e+00   1.0000000e-01
   1.3000000e+01   3.7600000e+00   2.0000000e-01
   1.3000000e+01   3.8000000e+00   2.0000000e-01
   1.3000000e+01   3.8400000e+00   1.0000000e-01
   1.3000000e+01   3.8800000e+00   1.0000000e-01
   1.3000000e+01   3.9200000e+00   3.0000000e-01
   1.3000000e+01   3.9600000e+00   0.0000000e+00
   1.3000000e+01   4.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   0.0000000e+00
   1.4000000e+01   1.3600000e+00   0.0000000e+00
   1.4000000e+01   1.4000000e+00   0.0000000e+00
   1.4000000e+01   1.4400000e+00   0.0000000e+00
   1.4000000e+01   1.4800000e+00   0.0000000e+00
   1.4000000e+01   1.5200000e+00   0.0000000e+00
   1.4000000e+01   1.5600000e+00   0.0000000e+00
   1.4000000e+01   1.6000000e+00   0.0000000e+00
   1.4000000e+01   1.6400000e+00   0.0000000e+00
   1.4000000e+01   1.6800000e+00   0.0000000e+00
   1.4000000e+01   1.7200000e+00   0.0000000e+00
   1.4000000e+01   1.7600000e+00   0.0000000e+00
   1.4000000e+01   1.8000000e+00   0.0000000e+00
   1.4000000e+01   1.8400000e+00   0.0000000e+00
   1.4000000e+01   1.8800000e+00   0.0000000e+00
   1.4000000e+01   1.9200000e+00   0.0000000e+00
   1.4000000e+01   1.9600000e+00   1.0000000e-01
   1.4000000e+01   2.0000000e+00   1.0000000e-01
   1.4000000e+01   2.0400000e+00   0.0000000e+00
   1.4000000e+01   2.0800000e+00   0.0000000e+00
   1.4000000e+01   2.1200000e+00   0.0000000e+00
   1.4000000e+01   2.1600000e+00   0.0000000e+00
   1.4000000e+01   2.2000000e+00   0.0000000e+00
   1.4000000e+01   2.2400000e+00   0.0000000e+00
   1.4000000e+01   2.2800000e+00   0.0000000e+00
   1.4000000e+01   2.3200000e+00   0.0000000e+00
   1.4000000e+01   2.3600000e+00   0.0000000e+00
   1.4000000e+01   2.4000000e+00   1.0000000e-01
   1.4000000e+01   2.4400000e+00   0.0000000e+00
   1.4000000e+01   2.4800000e+00   0.0000000e+00
   1.4000000e+01   2.5200000e+00   0.0000000e+00
   1.4000000e+01   2.5600000e+00   0.0000000e+00
   1.4000000e+01   2.6000000e+00   2.0000000e-01
   1.4000000e+01   2.6400000e+00   0.0000000e+00
   1.4000000e+01   2.6800000e+00   0.0000000e+00
   1.4000000e+01   2.7200000e+00   0.0000000e+00
   1.4000000e+01   2.7600000e+00   1.0000000e-01
   1.4000000e+01   2.8000000e+00   0.0000000e+00
   1.4000000e+01   2.8400000e+00   1.0000000e-01
   1.4000000e+01   2.8800000e+00   0.0000000e+00
   1.4000000e+01   2.9200000e+00   0.0000000e+00
   1.4000000e+01   2.9600000e+00   0.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e-01
   1.4000000e+01   3.0400000e+00   1.0000000e-01
   1.4000000e+01   3.0800000e+00   0.0000000e+00
   1.4000000e+01   3.1200000e+00   0.0000000e+00
   1.4000000e+01   3.1600000e+00   1.0000000e-01
   1.4000000e+01   3.2000000e+00   0.0000000e+00
   1.4000000e+01   3.2400000e+00   0.0000000e+00
   1.4000000e+01   3.2800000e+00   1.0000000e-01
   1.4000000e+01   3.3200000e+00   0.0000000e+00
   1.4000000e+01   3.3600000e+00   0.0000000e+00
   1.4000000e+01   3.4000000e+00   1.0000000e-01
   1.4000000e+01   3.4400000e+00   1.0000000e-01
   1.4000000e+01   3.4800000e+00   0.0000000e+00
   1.4000000e+01   3.5200000e+00   0.0000000e+00
   1.4000000e+01   3.5600000e+00   0.0000000e+00
   1.4000000e+01   3.6000000e+00   0.0000000e+00
   1.4000000e+01   3.6400000e+00   0.0000000e+00
   1.4000000e+01   3.6800000e+00   0.0000000e+00
   1.4000000e+01   3.7200000e+00   0.0000000e+00
   1.4000000e+01   3.7600000e+00   1.0000000e-01
   1.4000000e+01   3.8000000e+00   0.0000000e+00
   1.4000000e+01   3.8400000e+00   1.0000000e-01
   1.4000000e+01   3.8800000e+00   0.0000000e+00
   1.4000000e+01   3.9200000e+00   0.0000000e+00
   1.4000000e+01   3.9600000e+00   1.0000000e-01
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   0.0000000e+00
   1.5000000e+01   1.3600000e+00   0.0000000e+00
   1.5000000e+01   1.4000000e+00   0.0000000e+00
   1.5000000e+01   1.4400000e+00   0.0000000e+00
   1.5000000e+01   1.4800000e+00   0.0000000e+00
   1.5000000e+01   1.5200000e+00   0.0000000e+00
   1.5000000e+01   1.5600000e+00   0.0000000e+00
   1.5000000e+01   1.6000000e+00   0.0000000e+00
   1.5000000e+01   1.6400000e+00   0.0000000e+00
   1.5000000e+01   1.6800000e+00   0.0000000e+00
   1.5000000e+01   1.7200000e+00   0.0000000e+00
   1.5000000e+01   1.7600000e+00   0.0000000e+00
   1.5000000e+01   1.8000000e+00   0.0000000e+00
   1.5000000e+01   1.8400000e+00   0.0000000e+00
   1.5000000e+01   1.8800000e+00   1.0000000e-01
   1.5000000e+01   1.9200000e+00   0.0000000e+00
   1.5000000e+01   1.9600000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0400000e+00   0.0000000e+00
   1.5000000e+01   2.0800000e+00   0.0000000e+00
   1.5000000e+01   2.1200000e+00   0.0000000e+00
   1.5000000e+01   2.1600000e+00   0.0000000e+00
   1.5000000e+01   2.2000000e+00   0.0000000e+00
   1.5000000e+01   2.2400000e+00   0.0000000e+00
   1.5000000e+01   2.2800000e+00   0.0000000e+00
   1.5000000e+01   2.3200000e+00   0.0000000e+00
   1.5000000e+01   2.3600000e+00   1.0000000e-01
   1.5000000e+01   2.4000000e+00   0.0000000e+00
   1.5000000e+01   2.4400000e+00   0.0000000e+00
   1.5000000e+01   2.4800000e+00   0.0000000e+00
   1.5000000e+01   2.5200000e+00   0.0000000e+00
   1.5000000e+01   2.5600000e+00   0.0000000e+00
   1.5000000e+01   2.6000000e+00   0.0000000e+00
   1.5000000e+01   2.6400000e+00   0.0000000e+00
   1.5000000e+01   2.6800000e+00   1.0000000e-01
   1.5000000e+01   2.7200000e+00   0.0000000e+00
   1.5000000e+01   2.7600000e+00   2.0000000e-01
   1.5000000e+01   2.8000000e+00   0.0000000e+00
   1.5000000e+01   2.8400000e+00   0.0000000e+00
   1.5000000e+01   2.8800000e+00   0.0000000e+00
   1.5000000e+01   2.9200000e+00   0.0000000e+00
   1.5000000e+01   2.9600000e+00   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   3.0400000e+00   0.0000000e+00
   1.5000000e+01   3.0800000e+00   0.0000000e+00
   1.5000000e+01   3.1200000e+00   0.0000000e+00
   1.5000000e+01   3.1600000e+00   0.0000000e+00
   1.5000000e+01   3.2000000e+00   0.0000000e+00
   1.5000000e+01   3.2400000e+00   0.0000000e+00
   1.5000000e+01   3.2800000e+00   0.0000000e+00
   1.5000000e+01   3.3200000e+00   0.0000000e+00
   1.5000000e+01   3.3600000e+00   0.0000000e+00
   1.5000000e+01   3.4000000e+00   0.0000000e+00
   1.5000000e+01   3.4400000e+00   0.0000000e+00
   1.5000000e+01   3.4800000e+00   0.0000000e+00
   1.5000000e+01   3.5200000e+00   1.0000000e-01
   1.5000000e+01   3.5600000e+00   1.0000000e-01
   1.5000000e+01   3.6000000e+00   0.0000000e+00
   1.5000000e+01   3.6400000e+00   0.0000000e+00
   1.5000000e+01   3.6800000e+00   0.0000000e+00
   1.5000000e+01   3.7200000e+00   0.0000000e+00
   1.5000000e+01   3.7600000e+00   0.0000000e+00
   1.5000000e+01   3.8000000e+00   0.0000000e+00
   1.5000000e+01   3.8400000e+00   1.0000000e-01
   1.5000000e+01   3.8800000e+00   0.0000000e+00
   1.5000000e+01   3.9200000e+00   0.0000000e+00
   1.5000000e+01   3.9600000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   0.0000000e+00


==> corr_fc40_complex_gamma1_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   1.0000000e+00
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   1.0000000e+00
   2.0000000e+00   2.1000000e+01   1.0000000e+00
   2.0000000e+00   2.2000000e+01   1.0000000e+00
   2.0000000e+00   2.3000000e+01   1.0000000e+00
   2.0000000e+00   2.4000000e+01   1.0000000e+00
   2.0000000e+00   2.5000000e+01   1.0000000e+00
   2.0000000e+00   2.6000000e+01   1.0000000e+00
   2.0000000e+00   2.7000000e+01   1.0000000e+00
   2.0000000e+00   2.8000000e+01   1.0000000e+00
   2.0000000e+00   2.9000000e+01   1.0000000e+00
   2.0000000e+00   3.0000000e+01   1.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   1.0000000e+00
   3.0000000e+00   1.8000000e+01   1.0000000e+00
   3.0000000e+00   1.9000000e+01   1.0000000e+00
   3.0000000e+00   2.0000000e+01   1.0000000e+00
   3.0000000e+00   2.1000000e+01   1.0000000e+00
   3.0000000e+00   2.2000000e+01   1.0000000e+00
   3.0000000e+00   2.3000000e+01   1.0000000e+00
   3.0000000e+00   2.4000000e+01   1.0000000e+00
   3.0000000e+00   2.5000000e+01   1.0000000e+00
   3.0000000e+00   2.6000000e+01   1.0000000e+00
   3.0000000e+00   2.7000000e+01   1.0000000e+00
   3.0000000e+00   2.8000000e+01   1.0000000e+00
   3.0000000e+00   2.9000000e+01   1.0000000e+00
   3.0000000e+00   3.0000000e+01   1.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   1.0000000e+00
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   1.0000000e+00
   4.0000000e+00   1.6000000e+01   1.0000000e+00
   4.0000000e+00   1.7000000e+01   1.0000000e+00
   4.0000000e+00   1.8000000e+01   1.0000000e+00
   4.0000000e+00   1.9000000e+01   1.0000000e+00
   4.0000000e+00   2.0000000e+01   1.0000000e+00
   4.0000000e+00   2.1000000e+01   1.0000000e+00
   4.0000000e+00   2.2000000e+01   1.0000000e+00
   4.0000000e+00   2.3000000e+01   1.0000000e+00
   4.0000000e+00   2.4000000e+01   1.0000000e+00
   4.0000000e+00   2.5000000e+01   1.0000000e+00
   4.0000000e+00   2.6000000e+01   1.0000000e+00
   4.0000000e+00   2.7000000e+01   1.0000000e+00
   4.0000000e+00   2.8000000e+01   1.0000000e+00
   4.0000000e+00   2.9000000e+01   1.0000000e+00
   4.0000000e+00   3.0000000e+01   9.0000000e-01
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   1.0000000e+00
   5.0000000e+00   1.3000000e+01   1.0000000e+00
   5.0000000e+00   1.4000000e+01   1.0000000e+00
   5.0000000e+00   1.5000000e+01   1.0000000e+00
   5.0000000e+00   1.6000000e+01   1.0000000e+00
   5.0000000e+00   1.7000000e+01   1.0000000e+00
   5.0000000e+00   1.8000000e+01   1.0000000e+00
   5.0000000e+00   1.9000000e+01   1.0000000e+00
   5.0000000e+00   2.0000000e+01   1.0000000e+00
   5.0000000e+00   2.1000000e+01   9.0000000e-01
   5.0000000e+00   2.2000000e+01   1.0000000e+00
   5.0000000e+00   2.3000000e+01   1.0000000e+00
   5.0000000e+00   2.4000000e+01   1.0000000e+00
   5.0000000e+00   2.5000000e+01   1.0000000e+00
   5.0000000e+00   2.6000000e+01   1.0000000e+00
   5.0000000e+00   2.7000000e+01   8.0000000e-01
   5.0000000e+00   2.8000000e+01   7.0000000e-01
   5.0000000e+00   2.9000000e+01   8.0000000e-01
   5.0000000e+00   3.0000000e+01   7.0000000e-01
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   1.0000000e+00
   6.0000000e+00   1.1000000e+01   1.0000000e+00
   6.0000000e+00   1.2000000e+01   1.0000000e+00
   6.0000000e+00   1.3000000e+01   1.0000000e+00
   6.0000000e+00   1.4000000e+01   1.0000000e+00
   6.0000000e+00   1.5000000e+01   1.0000000e+00
   6.0000000e+00   1.6000000e+01   1.0000000e+00
   6.0000000e+00   1.7000000e+01   1.0000000e+00
   6.0000000e+00   1.8000000e+01   1.0000000e+00
   6.0000000e+00   1.9000000e+01   1.0000000e+00
   6.0000000e+00   2.0000000e+01   1.0000000e+00
   6.0000000e+00   2.1000000e+01   1.0000000e+00
   6.0000000e+00   2.2000000e+01   1.0000000e+00
   6.0000000e+00   2.3000000e+01   1.0000000e+00
   6.0000000e+00   2.4000000e+01   9.0000000e-01
   6.0000000e+00   2.5000000e+01   9.0000000e-01
   6.0000000e+00   2.6000000e+01   1.0000000e+00
   6.0000000e+00   2.7000000e+01   9.0000000e-01
   6.0000000e+00   2.8000000e+01   7.0000000e-01
   6.0000000e+00   2.9000000e+01   4.0000000e-01
   6.0000000e+00   3.0000000e+01   5.0000000e-01
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   1.0000000e+00
   7.0000000e+00   1.1000000e+01   1.0000000e+00
   7.0000000e+00   1.2000000e+01   1.0000000e+00
   7.0000000e+00   1.3000000e+01   1.0000000e+00
   7.0000000e+00   1.4000000e+01   1.0000000e+00
   7.0000000e+00   1.5000000e+01   1.0000000e+00
   7.0000000e+00   1.6000000e+01   9.0000000e-01
   7.0000000e+00   1.7000000e+01   1.0000000e+00
   7.0000000e+00   1.8000000e+01   1.0000000e+00
   7.0000000e+00   1.9000000e+01   9.0000000e-01
   7.0000000e+00   2.0000000e+01   1.0000000e+00
   7.0000000e+00   2.1000000e+01   1.0000000e+00
   7.0000000e+00   2.2000000e+01   7.0000000e-01
   7.0000000e+00   2.3000000e+01   1.0000000e+00
   7.0000000e+00   2.4000000e+01   8.0000000e-01
   7.0000000e+00   2.5000000e+01   7.0000000e-01
   7.0000000e+00   2.6000000e+01   4.0000000e-01
   7.0000000e+00   2.7000000e+01   6.0000000e-01
   7.0000000e+00   2.8000000e+01   3.0000000e-01
   7.0000000e+00   2.9000000e+01   5.0000000e-01
   7.0000000e+00   3.0000000e+01   2.0000000e-01
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+01   1.0000000e+00
   8.0000000e+00   1.1000000e+01   1.0000000e+00
   8.0000000e+00   1.2000000e+01   1.0000000e+00
   8.0000000e+00   1.3000000e+01   1.0000000e+00
   8.0000000e+00   1.4000000e+01   1.0000000e+00
   8.0000000e+00   1.5000000e+01   1.0000000e+00
   8.0000000e+00   1.6000000e+01   1.0000000e+00
   8.0000000e+00   1.7000000e+01   9.0000000e-01
   8.0000000e+00   1.8000000e+01   1.0000000e+00
   8.0000000e+00   1.9000000e+01   6.0000000e-01
   8.0000000e+00   2.0000000e+01   9.0000000e-01
   8.0000000e+00   2.1000000e+01   9.0000000e-01
   8.0000000e+00   2.2000000e+01   5.0000000e-01
   8.0000000e+00   2.3000000e+01   7.0000000e-01
   8.0000000e+00   2.4000000e+01   6.0000000e-01
   8.0000000e+00   2.5000000e+01   4.0000000e-01
   8.0000000e+00   2.6000000e+01   4.0000000e-01
   8.0000000e+00   2.7000000e+01   4.0000000e-01
   8.0000000e+00   2.8000000e+01   1.0000000e-01
   8.0000000e+00   2.9000000e+01   2.0000000e-01
   8.0000000e+00   3.0000000e+01   3.0000000e-01
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   1.0000000e+00
   9.0000000e+00   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+01   1.0000000e+00
   9.0000000e+00   1.1000000e+01   1.0000000e+00
   9.0000000e+00   1.2000000e+01   1.0000000e+00
   9.0000000e+00   1.3000000e+01   1.0000000e+00
   9.0000000e+00   1.4000000e+01   1.0000000e+00
   9.0000000e+00   1.5000000e+01   1.0000000e+00
   9.0000000e+00   1.6000000e+01   9.0000000e-01
   9.0000000e+00   1.7000000e+01   1.0000000e+00
   9.0000000e+00   1.8000000e+01   8.0000000e-01
   9.0000000e+00   1.9000000e+01   7.0000000e-01
   9.0000000e+00   2.0000000e+01   9.0000000e-01
   9.0000000e+00   2.1000000e+01   7.0000000e-01
   9.0000000e+00   2.2000000e+01   8.0000000e-01
   9.0000000e+00   2.3000000e+01   8.0000000e-01
   9.0000000e+00   2.4000000e+01   3.0000000e-01
   9.0000000e+00   2.5000000e+01   3.0000000e-01
   9.0000000e+00   2.6000000e+01   1.0000000e-01
   9.0000000e+00   2.7000000e+01   3.0000000e-01
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   1.0000000e+00
   1.0000000e+01   7.0000000e+00   1.0000000e+00
   1.0000000e+01   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+00
   1.0000000e+01   1.1000000e+01   1.0000000e+00
   1.0000000e+01   1.2000000e+01   1.0000000e+00
   1.0000000e+01   1.3000000e+01   8.0000000e-01
   1.0000000e+01   1.4000000e+01   9.0000000e-01
   1.0000000e+01   1.5000000e+01   9.0000000e-01
   1.0000000e+01   1.6000000e+01   6.0000000e-01
   1.0000000e+01   1.7000000e+01   7.0000000e-01
   1.0000000e+01   1.8000000e+01   6.0000000e-01
   1.0000000e+01   1.9000000e+01   6.0000000e-01
   1.0000000e+01   2.0000000e+01   5.0000000e-01
   1.0000000e+01   2.1000000e+01   7.0000000e-01
   1.0000000e+01   2.2000000e+01   2.0000000e-01
   1.0000000e+01   2.3000000e+01   2.0000000e-01
   1.0000000e+01   2.4000000e+01   2.0000000e-01
   1.0000000e+01   2.5000000e+01   2.0000000e-01
   1.0000000e+01   2.6000000e+01   1.0000000e-01
   1.0000000e+01   2.7000000e+01   2.0000000e-01
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   1.0000000e+00
   1.1000000e+01   7.0000000e+00   1.0000000e+00
   1.1000000e+01   8.0000000e+00   1.0000000e+00
   1.1000000e+01   9.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+01   1.0000000e+00
   1.1000000e+01   1.1000000e+01   1.0000000e+00
   1.1000000e+01   1.2000000e+01   9.0000000e-01
   1.1000000e+01   1.3000000e+01   9.0000000e-01
   1.1000000e+01   1.4000000e+01   9.0000000e-01
   1.1000000e+01   1.5000000e+01   9.0000000e-01
   1.1000000e+01   1.6000000e+01   7.0000000e-01
   1.1000000e+01   1.7000000e+01   9.0000000e-01
   1.1000000e+01   1.8000000e+01   9.0000000e-01
   1.1000000e+01   1.9000000e+01   3.0000000e-01
   1.1000000e+01   2.0000000e+01   3.0000000e-01
   1.1000000e+01   2.1000000e+01   4.0000000e-01
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   2.0000000e-01
   1.1000000e+01   2.4000000e+01   1.0000000e-01
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   1.0000000e+00
   1.2000000e+01   6.0000000e+00   1.0000000e+00
   1.2000000e+01   7.0000000e+00   1.0000000e+00
   1.2000000e+01   8.0000000e+00   1.0000000e+00
   1.2000000e+01   9.0000000e+00   9.0000000e-01
   1.2000000e+01   1.0000000e+01   1.0000000e+00
   1.2000000e+01   1.1000000e+01   8.0000000e-01
   1.2000000e+01   1.2000000e+01   9.0000000e-01
   1.2000000e+01   1.3000000e+01   9.0000000e-01
   1.2000000e+01   1.4000000e+01   8.0000000e-01
   1.2000000e+01   1.5000000e+01   7.0000000e-01
   1.2000000e+01   1.6000000e+01   7.0000000e-01
   1.2000000e+01   1.7000000e+01   8.0000000e-01
   1.2000000e+01   1.8000000e+01   6.0000000e-01
   1.2000000e+01   1.9000000e+01   2.0000000e-01
   1.2000000e+01   2.0000000e+01   1.0000000e-01
   1.2000000e+01   2.1000000e+01   2.0000000e-01
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   2.0000000e-01
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   9.0000000e-01
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   9.0000000e-01
   1.3000000e+01   7.0000000e+00   1.0000000e+00
   1.3000000e+01   8.0000000e+00   9.0000000e-01
   1.3000000e+01   9.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+01   9.0000000e-01
   1.3000000e+01   1.1000000e+01   8.0000000e-01
   1.3000000e+01   1.2000000e+01   8.0000000e-01
   1.3000000e+01   1.3000000e+01   5.0000000e-01
   1.3000000e+01   1.4000000e+01   7.0000000e-01
   1.3000000e+01   1.5000000e+01   6.0000000e-01
   1.3000000e+01   1.6000000e+01   7.0000000e-01
   1.3000000e+01   1.7000000e+01   5.0000000e-01
   1.3000000e+01   1.8000000e+01   4.0000000e-01
   1.3000000e+01   1.9000000e+01   3.0000000e-01
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   1.0000000e-01
   1.3000000e+01   2.2000000e+01   2.0000000e-01
   1.3000000e+01   2.3000000e+01   2.0000000e-01
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   9.0000000e-01
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   1.0000000e+00
   1.4000000e+01   6.0000000e+00   9.0000000e-01
   1.4000000e+01   7.0000000e+00   9.0000000e-01
   1.4000000e+01   8.0000000e+00   1.0000000e+00
   1.4000000e+01   9.0000000e+00   8.0000000e-01
   1.4000000e+01   1.0000000e+01   7.0000000e-01
   1.4000000e+01   1.1000000e+01   7.0000000e-01
   1.4000000e+01   1.2000000e+01   8.0000000e-01
   1.4000000e+01   1.3000000e+01   6.0000000e-01
   1.4000000e+01   1.4000000e+01   6.0000000e-01
   1.4000000e+01   1.5000000e+01   2.0000000e-01
   1.4000000e+01   1.6000000e+01   1.0000000e-01
   1.4000000e+01   1.7000000e+01   3.0000000e-01
   1.4000000e+01   1.8000000e+01   3.0000000e-01
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   2.0000000e-01
   1.4000000e+01   2.1000000e+01   2.0000000e-01
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   1.0000000e-01
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   9.0000000e-01
   1.5000000e+01   5.0000000e+00   1.0000000e+00
   1.5000000e+01   6.0000000e+00   1.0000000e+00
   1.5000000e+01   7.0000000e+00   1.0000000e+00
   1.5000000e+01   8.0000000e+00   8.0000000e-01
   1.5000000e+01   9.0000000e+00   8.0000000e-01
   1.5000000e+01   1.0000000e+01   9.0000000e-01
   1.5000000e+01   1.1000000e+01   9.0000000e-01
   1.5000000e+01   1.2000000e+01   5.0000000e-01
   1.5000000e+01   1.3000000e+01   4.0000000e-01
   1.5000000e+01   1.4000000e+01   5.0000000e-01
   1.5000000e+01   1.5000000e+01   2.0000000e-01
   1.5000000e+01   1.6000000e+01   2.0000000e-01
   1.5000000e+01   1.7000000e+01   2.0000000e-01
   1.5000000e+01   1.8000000e+01   1.0000000e-01
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   5.0000000e+00   1.0000000e+00
   1.6000000e+01   6.0000000e+00   9.0000000e-01
   1.6000000e+01   7.0000000e+00   8.0000000e-01
   1.6000000e+01   8.0000000e+00   9.0000000e-01
   1.6000000e+01   9.0000000e+00   6.0000000e-01
   1.6000000e+01   1.0000000e+01   8.0000000e-01
   1.6000000e+01   1.1000000e+01   8.0000000e-01
   1.6000000e+01   1.2000000e+01   1.0000000e-01
   1.6000000e+01   1.3000000e+01   4.0000000e-01
   1.6000000e+01   1.4000000e+01   3.0000000e-01
   1.6000000e+01   1.5000000e+01   1.0000000e-01
   1.6000000e+01   1.6000000e+01   1.0000000e-01
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   1.0000000e-01
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   1.0000000e+00
   1.7000000e+01   4.0000000e+00   8.0000000e-01
   1.7000000e+01   5.0000000e+00   8.0000000e-01
   1.7000000e+01   6.0000000e+00   6.0000000e-01
   1.7000000e+01   7.0000000e+00   6.0000000e-01
   1.7000000e+01   8.0000000e+00   8.0000000e-01
   1.7000000e+01   9.0000000e+00   5.0000000e-01
   1.7000000e+01   1.0000000e+01   7.0000000e-01
   1.7000000e+01   1.1000000e+01   2.0000000e-01
   1.7000000e+01   1.2000000e+01   4.0000000e-01
   1.7000000e+01   1.3000000e+01   2.0000000e-01
   1.7000000e+01   1.4000000e+01   2.0000000e-01
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   1.0000000e-01
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   7.0000000e-01
   1.8000000e+01   3.0000000e+00   1.0000000e+00
   1.8000000e+01   4.0000000e+00   9.0000000e-01
   1.8000000e+01   5.0000000e+00   7.0000000e-01
   1.8000000e+01   6.0000000e+00   9.0000000e-01
   1.8000000e+01   7.0000000e+00   7.0000000e-01
   1.8000000e+01   8.0000000e+00   7.0000000e-01
   1.8000000e+01   9.0000000e+00   7.0000000e-01
   1.8000000e+01   1.0000000e+01   2.0000000e-01
   1.8000000e+01   1.1000000e+01   5.0000000e-01
   1.8000000e+01   1.2000000e+01   1.0000000e-01
   1.8000000e+01   1.3000000e+01   1.0000000e-01
   1.8000000e+01   1.4000000e+01   1.0000000e-01
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   9.0000000e-01
   1.9000000e+01   2.0000000e+00   1.0000000e+00
   1.9000000e+01   3.0000000e+00   1.0000000e+00
   1.9000000e+01   4.0000000e+00   8.0000000e-01
   1.9000000e+01   5.0000000e+00   8.0000000e-01
   1.9000000e+01   6.0000000e+00   8.0000000e-01
   1.9000000e+01   7.0000000e+00   5.0000000e-01
   1.9000000e+01   8.0000000e+00   3.0000000e-01
   1.9000000e+01   9.0000000e+00   6.0000000e-01
   1.9000000e+01   1.0000000e+01   1.0000000e-01
   1.9000000e+01   1.1000000e+01   1.0000000e-01
   1.9000000e+01   1.2000000e+01   4.0000000e-01
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   2.0000000e-01
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0000000e+00   9.0000000e-01
   2.0000000e+01   4.0000000e+00   7.0000000e-01
   2.0000000e+01   5.0000000e+00   6.0000000e-01
   2.0000000e+01   6.0000000e+00   7.0000000e-01
   2.0000000e+01   7.0000000e+00   5.0000000e-01
   2.0000000e+01   8.0000000e+00   5.0000000e-01
   2.0000000e+01   9.0000000e+00   5.0000000e-01
   2.0000000e+01   1.0000000e+01   5.0000000e-01
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   1.0000000e-01
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   1.0000000e-01
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   9.0000000e-01
   2.1000000e+01   1.0000000e+00   8.0000000e-01
   2.1000000e+01   2.0000000e+00   1.0000000e+00
   2.1000000e+01   3.0000000e+00   8.0000000e-01
   2.1000000e+01   4.0000000e+00   8.0000000e-01
   2.1000000e+01   5.0000000e+00   5.0000000e-01
   2.1000000e+01   6.0000000e+00   3.0000000e-01
   2.1000000e+01   7.0000000e+00   4.0000000e-01
   2.1000000e+01   8.0000000e+00   4.0000000e-01
   2.1000000e+01   9.0000000e+00   1.0000000e-01
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   1.0000000e-01
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   8.0000000e-01
   2.2000000e+01   2.0000000e+00   7.0000000e-01
   2.2000000e+01   3.0000000e+00   7.0000000e-01
   2.2000000e+01   4.0000000e+00   5.0000000e-01
   2.2000000e+01   5.0000000e+00   3.0000000e-01
   2.2000000e+01   6.0000000e+00   3.0000000e-01
   2.2000000e+01   7.0000000e+00   1.0000000e-01
   2.2000000e+01   8.0000000e+00   3.0000000e-01
   2.2000000e+01   9.0000000e+00   1.0000000e-01
   2.2000000e+01   1.0000000e+01   1.0000000e-01
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   8.0000000e-01
   2.3000000e+01   2.0000000e+00   9.0000000e-01
   2.3000000e+01   3.0000000e+00   4.0000000e-01
   2.3000000e+01   4.0000000e+00   6.0000000e-01
   2.3000000e+01   5.0000000e+00   4.0000000e-01
   2.3000000e+01   6.0000000e+00   1.0000000e-01
   2.3000000e+01   7.0000000e+00   2.0000000e-01
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   1.0000000e-01
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   1.0000000e-01
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   7.0000000e-01
   2.4000000e+01   2.0000000e+00   8.0000000e-01
   2.4000000e+01   3.0000000e+00   5.0000000e-01
   2.4000000e+01   4.0000000e+00   3.0000000e-01
   2.4000000e+01   5.0000000e+00   3.0000000e-01
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   1.0000000e-01
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   4.0000000e-01
   2.5000000e+01   2.0000000e+00   1.0000000e+00
   2.5000000e+01   3.0000000e+00   4.0000000e-01
   2.5000000e+01   4.0000000e+00   3.0000000e-01
   2.5000000e+01   5.0000000e+00   3.0000000e-01
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   1.0000000e-01
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc40_complex_gamma2_dist1.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   8.0000000e-01
   1.0000000e+00   1.4000000e+01   1.0000000e-01
   1.0000000e+00   1.5000000e+01   0.0000000e+00
   1.0000000e+00   1.6000000e+01   0.0000000e+00
   1.0000000e+00   1.7000000e+01   0.0000000e+00
   1.0000000e+00   1.8000000e+01   0.0000000e+00
   1.0000000e+00   1.9000000e+01   0.0000000e+00
   1.0000000e+00   2.0000000e+01   0.0000000e+00
   1.0000000e+00   2.1000000e+01   0.0000000e+00
   1.0000000e+00   2.2000000e+01   0.0000000e+00
   1.0000000e+00   2.3000000e+01   0.0000000e+00
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   9.0000000e-01
   2.0000000e+00   1.3000000e+01   1.0000000e-01
   2.0000000e+00   1.4000000e+01   0.0000000e+00
   2.0000000e+00   1.5000000e+01   0.0000000e+00
   2.0000000e+00   1.6000000e+01   0.0000000e+00
   2.0000000e+00   1.7000000e+01   0.0000000e+00
   2.0000000e+00   1.8000000e+01   0.0000000e+00
   2.0000000e+00   1.9000000e+01   0.0000000e+00
   2.0000000e+00   2.0000000e+01   0.0000000e+00
   2.0000000e+00   2.1000000e+01   0.0000000e+00
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   7.0000000e-01
   3.0000000e+00   1.3000000e+01   2.0000000e-01
   3.0000000e+00   1.4000000e+01   0.0000000e+00
   3.0000000e+00   1.5000000e+01   0.0000000e+00
   3.0000000e+00   1.6000000e+01   0.0000000e+00
   3.0000000e+00   1.7000000e+01   0.0000000e+00
   3.0000000e+00   1.8000000e+01   0.0000000e+00
   3.0000000e+00   1.9000000e+01   0.0000000e+00
   3.0000000e+00   2.0000000e+01   0.0000000e+00
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   8.0000000e-01
   4.0000000e+00   1.2000000e+01   4.0000000e-01
   4.0000000e+00   1.3000000e+01   1.0000000e-01
   4.0000000e+00   1.4000000e+01   0.0000000e+00
   4.0000000e+00   1.5000000e+01   0.0000000e+00
   4.0000000e+00   1.6000000e+01   0.0000000e+00
   4.0000000e+00   1.7000000e+01   0.0000000e+00
   4.0000000e+00   1.8000000e+01   0.0000000e+00
   4.0000000e+00   1.9000000e+01   0.0000000e+00
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   8.0000000e-01
   5.0000000e+00   1.2000000e+01   3.0000000e-01
   5.0000000e+00   1.3000000e+01   1.0000000e-01
   5.0000000e+00   1.4000000e+01   0.0000000e+00
   5.0000000e+00   1.5000000e+01   0.0000000e+00
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   0.0000000e+00
   5.0000000e+00   1.8000000e+01   0.0000000e+00
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   8.0000000e-01
   6.0000000e+00   1.1000000e+01   5.0000000e-01
   6.0000000e+00   1.2000000e+01   1.0000000e-01
   6.0000000e+00   1.3000000e+01   1.0000000e-01
   6.0000000e+00   1.4000000e+01   0.0000000e+00
   6.0000000e+00   1.5000000e+01   0.0000000e+00
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   5.0000000e-01
   7.0000000e+00   1.1000000e+01   3.0000000e-01
   7.0000000e+00   1.2000000e+01   1.0000000e-01
   7.0000000e+00   1.3000000e+01   0.0000000e+00
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   9.0000000e-01
   8.0000000e+00   1.0000000e+01   3.0000000e-01
   8.0000000e+00   1.1000000e+01   0.0000000e+00
   8.0000000e+00   1.2000000e+01   0.0000000e+00
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   1.0000000e+00
   9.0000000e+00   9.0000000e+00   8.0000000e-01
   9.0000000e+00   1.0000000e+01   1.0000000e-01
   9.0000000e+00   1.1000000e+01   1.0000000e-01
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   9.0000000e-01
   1.0000000e+01   7.0000000e+00   1.0000000e+00
   1.0000000e+01   8.0000000e+00   8.0000000e-01
   1.0000000e+01   9.0000000e+00   6.0000000e-01
   1.0000000e+01   1.0000000e+01   3.0000000e-01
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   9.0000000e-01
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   1.0000000e+00
   1.1000000e+01   7.0000000e+00   1.0000000e+00
   1.1000000e+01   8.0000000e+00   6.0000000e-01
   1.1000000e+01   9.0000000e+00   3.0000000e-01
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   1.0000000e+00
   1.2000000e+01   6.0000000e+00   1.0000000e+00
   1.2000000e+01   7.0000000e+00   8.0000000e-01
   1.2000000e+01   8.0000000e+00   4.0000000e-01
   1.2000000e+01   9.0000000e+00   1.0000000e-01
   1.2000000e+01   1.0000000e+01   1.0000000e-01
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   1.0000000e+00
   1.3000000e+01   7.0000000e+00   7.0000000e-01
   1.3000000e+01   8.0000000e+00   3.0000000e-01
   1.3000000e+01   9.0000000e+00   1.0000000e-01
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   1.0000000e+00
   1.4000000e+01   6.0000000e+00   1.0000000e+00
   1.4000000e+01   7.0000000e+00   5.0000000e-01
   1.4000000e+01   8.0000000e+00   1.0000000e-01
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   1.0000000e+00
   1.5000000e+01   5.0000000e+00   9.0000000e-01
   1.5000000e+01   6.0000000e+00   7.0000000e-01
   1.5000000e+01   7.0000000e+00   4.0000000e-01
   1.5000000e+01   8.0000000e+00   3.0000000e-01
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   5.0000000e+00   8.0000000e-01
   1.6000000e+01   6.0000000e+00   8.0000000e-01
   1.6000000e+01   7.0000000e+00   3.0000000e-01
   1.6000000e+01   8.0000000e+00   3.0000000e-01
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   1.0000000e+00
   1.7000000e+01   4.0000000e+00   9.0000000e-01
   1.7000000e+01   5.0000000e+00   9.0000000e-01
   1.7000000e+01   6.0000000e+00   6.0000000e-01
   1.7000000e+01   7.0000000e+00   2.0000000e-01
   1.7000000e+01   8.0000000e+00   1.0000000e-01
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   1.0000000e+00
   1.8000000e+01   4.0000000e+00   1.0000000e+00
   1.8000000e+01   5.0000000e+00   8.0000000e-01
   1.8000000e+01   6.0000000e+00   7.0000000e-01
   1.8000000e+01   7.0000000e+00   2.0000000e-01
   1.8000000e+01   8.0000000e+00   1.0000000e-01
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   1.0000000e+00
   1.9000000e+01   3.0000000e+00   1.0000000e+00
   1.9000000e+01   4.0000000e+00   1.0000000e+00
   1.9000000e+01   5.0000000e+00   6.0000000e-01
   1.9000000e+01   6.0000000e+00   3.0000000e-01
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0000000e+00   1.0000000e+00
   2.0000000e+01   4.0000000e+00   7.0000000e-01
   2.0000000e+01   5.0000000e+00   6.0000000e-01
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   1.0000000e-01
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00
   2.1000000e+01   2.0000000e+00   1.0000000e+00
   2.1000000e+01   3.0000000e+00   1.0000000e+00
   2.1000000e+01   4.0000000e+00   9.0000000e-01
   2.1000000e+01   5.0000000e+00   4.0000000e-01
   2.1000000e+01   6.0000000e+00   1.0000000e-01
   2.1000000e+01   7.0000000e+00   1.0000000e-01
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   2.0000000e+00   1.0000000e+00
   2.2000000e+01   3.0000000e+00   1.0000000e+00
   2.2000000e+01   4.0000000e+00   6.0000000e-01
   2.2000000e+01   5.0000000e+00   3.0000000e-01
   2.2000000e+01   6.0000000e+00   2.0000000e-01
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   1.0000000e+00
   2.3000000e+01   2.0000000e+00   1.0000000e+00
   2.3000000e+01   3.0000000e+00   8.0000000e-01
   2.3000000e+01   4.0000000e+00   5.0000000e-01
   2.3000000e+01   5.0000000e+00   3.0000000e-01
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   1.0000000e+00
   2.4000000e+01   2.0000000e+00   1.0000000e+00
   2.4000000e+01   3.0000000e+00   9.0000000e-01
   2.4000000e+01   4.0000000e+00   7.0000000e-01
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   1.0000000e-01
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   1.0000000e+00
   2.5000000e+01   2.0000000e+00   9.0000000e-01
   2.5000000e+01   3.0000000e+00   9.0000000e-01
   2.5000000e+01   4.0000000e+00   3.0000000e-01
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> corr_fc50_complex_gamma1_10corr.dat <==
   1.0000000e+00   2.0000000e-01   1.0000000e+00
   1.0000000e+00   2.4000000e-01   1.0000000e+00
   1.0000000e+00   2.8000000e-01   1.0000000e+00
   1.0000000e+00   3.2000000e-01   1.0000000e+00
   1.0000000e+00   3.6000000e-01   1.0000000e+00
   1.0000000e+00   4.0000000e-01   1.0000000e+00
   1.0000000e+00   4.4000000e-01   1.0000000e+00
   1.0000000e+00   4.8000000e-01   1.0000000e+00
   1.0000000e+00   5.2000000e-01   1.0000000e+00
   1.0000000e+00   5.6000000e-01   1.0000000e+00
   1.0000000e+00   6.0000000e-01   1.0000000e+00
   1.0000000e+00   6.4000000e-01   1.0000000e+00
   1.0000000e+00   6.8000000e-01   1.0000000e+00
   1.0000000e+00   7.2000000e-01   1.0000000e+00
   1.0000000e+00   7.6000000e-01   1.0000000e+00
   1.0000000e+00   8.0000000e-01   1.0000000e+00
   1.0000000e+00   8.4000000e-01   1.0000000e+00
   1.0000000e+00   8.8000000e-01   1.0000000e+00
   1.0000000e+00   9.2000000e-01   1.0000000e+00
   1.0000000e+00   9.6000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0400000e+00   1.0000000e+00
   1.0000000e+00   1.0800000e+00   1.0000000e+00
   1.0000000e+00   1.1200000e+00   1.0000000e+00
   1.0000000e+00   1.1600000e+00   1.0000000e+00
   1.0000000e+00   1.2000000e+00   1.0000000e+00
   1.0000000e+00   1.2400000e+00   1.0000000e+00
   1.0000000e+00   1.2800000e+00   1.0000000e+00
   1.0000000e+00   1.3200000e+00   1.0000000e+00
   1.0000000e+00   1.3600000e+00   1.0000000e+00
   1.0000000e+00   1.4000000e+00   1.0000000e+00
   1.0000000e+00   1.4400000e+00   1.0000000e+00
   1.0000000e+00   1.4800000e+00   1.0000000e+00
   1.0000000e+00   1.5200000e+00   1.0000000e+00
   1.0000000e+00   1.5600000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   1.0000000e+00
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   1.0000000e+00
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   1.0000000e+00
   1.0000000e+00   3.2000000e+00   1.0000000e+00
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   1.0000000e+00
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   2.0000000e-01
   2.0000000e+00   2.4000000e-01   3.0000000e-01
   2.0000000e+00   2.8000000e-01   1.0000000e-01
   2.0000000e+00   3.2000000e-01   5.0000000e-01
   2.0000000e+00   3.6000000e-01   1.0000000e-01
   2.0000000e+00   4.0000000e-01   3.0000000e-01
   2.0000000e+00   4.4000000e-01   6.0000000e-01
   2.0000000e+00   4.8000000e-01   7.0000000e-01
   2.0000000e+00   5.2000000e-01   5.0000000e-01
   2.0000000e+00   5.6000000e-01   7.0000000e-01
   2.0000000e+00   6.0000000e-01   7.0000000e-01
   2.0000000e+00   6.4000000e-01   5.0000000e-01
   2.0000000e+00   6.8000000e-01   8.0000000e-01
   2.0000000e+00   7.2000000e-01   7.0000000e-01
   2.0000000e+00   7.6000000e-01   9.0000000e-01
   2.0000000e+00   8.0000000e-01   7.0000000e-01
   2.0000000e+00   8.4000000e-01   1.0000000e+00
   2.0000000e+00   8.8000000e-01   8.0000000e-01
   2.0000000e+00   9.2000000e-01   8.0000000e-01
   2.0000000e+00   9.6000000e-01   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0400000e+00   1.0000000e+00
   2.0000000e+00   1.0800000e+00   1.0000000e+00
   2.0000000e+00   1.1200000e+00   1.0000000e+00
   2.0000000e+00   1.1600000e+00   1.0000000e+00
   2.0000000e+00   1.2000000e+00   1.0000000e+00
   2.0000000e+00   1.2400000e+00   1.0000000e+00
   2.0000000e+00   1.2800000e+00   1.0000000e+00
   2.0000000e+00   1.3200000e+00   1.0000000e+00
   2.0000000e+00   1.3600000e+00   1.0000000e+00
   2.0000000e+00   1.4000000e+00   1.0000000e+00
   2.0000000e+00   1.4400000e+00   1.0000000e+00
   2.0000000e+00   1.4800000e+00   1.0000000e+00
   2.0000000e+00   1.5200000e+00   1.0000000e+00
   2.0000000e+00   1.5600000e+00   1.0000000e+00
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   1.0000000e+00
   2.0000000e+00   1.7200000e+00   1.0000000e+00
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   1.0000000e+00
   2.0000000e+00   1.9600000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   1.0000000e+00
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   1.0000000e+00
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   1.0000000e+00
   2.0000000e+00   2.3600000e+00   1.0000000e+00
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   1.0000000e+00
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   1.0000000e+00
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   1.0000000e+00
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   1.0000000e+00
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   1.0000000e+00
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   2.0000000e-01
   3.0000000e+00   3.6000000e-01   1.0000000e-01
   3.0000000e+00   4.0000000e-01   0.0000000e+00
   3.0000000e+00   4.4000000e-01   0.0000000e+00
   3.0000000e+00   4.8000000e-01   1.0000000e-01
   3.0000000e+00   5.2000000e-01   1.0000000e-01
   3.0000000e+00   5.6000000e-01   0.0000000e+00
   3.0000000e+00   6.0000000e-01   1.0000000e-01
   3.0000000e+00   6.4000000e-01   2.0000000e-01
   3.0000000e+00   6.8000000e-01   1.0000000e-01
   3.0000000e+00   7.2000000e-01   3.0000000e-01
   3.0000000e+00   7.6000000e-01   2.0000000e-01
   3.0000000e+00   8.0000000e-01   3.0000000e-01
   3.0000000e+00   8.4000000e-01   1.0000000e-01
   3.0000000e+00   8.8000000e-01   6.0000000e-01
   3.0000000e+00   9.2000000e-01   3.0000000e-01
   3.0000000e+00   9.6000000e-01   5.0000000e-01
   3.0000000e+00   1.0000000e+00   6.0000000e-01
   3.0000000e+00   1.0400000e+00   9.0000000e-01
   3.0000000e+00   1.0800000e+00   9.0000000e-01
   3.0000000e+00   1.1200000e+00   1.0000000e+00
   3.0000000e+00   1.1600000e+00   1.0000000e+00
   3.0000000e+00   1.2000000e+00   9.0000000e-01
   3.0000000e+00   1.2400000e+00   1.0000000e+00
   3.0000000e+00   1.2800000e+00   1.0000000e+00
   3.0000000e+00   1.3200000e+00   1.0000000e+00
   3.0000000e+00   1.3600000e+00   1.0000000e+00
   3.0000000e+00   1.4000000e+00   1.0000000e+00
   3.0000000e+00   1.4400000e+00   1.0000000e+00
   3.0000000e+00   1.4800000e+00   1.0000000e+00
   3.0000000e+00   1.5200000e+00   1.0000000e+00
   3.0000000e+00   1.5600000e+00   1.0000000e+00
   3.0000000e+00   1.6000000e+00   1.0000000e+00
   3.0000000e+00   1.6400000e+00   1.0000000e+00
   3.0000000e+00   1.6800000e+00   1.0000000e+00
   3.0000000e+00   1.7200000e+00   1.0000000e+00
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   1.0000000e+00
   3.0000000e+00   1.8400000e+00   1.0000000e+00
   3.0000000e+00   1.8800000e+00   1.0000000e+00
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   1.0000000e+00
   3.0000000e+00   2.2400000e+00   1.0000000e+00
   3.0000000e+00   2.2800000e+00   1.0000000e+00
   3.0000000e+00   2.3200000e+00   1.0000000e+00
   3.0000000e+00   2.3600000e+00   1.0000000e+00
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   1.0000000e+00
   3.0000000e+00   2.4800000e+00   1.0000000e+00
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   1.0000000e+00
   3.0000000e+00   2.6400000e+00   1.0000000e+00
   3.0000000e+00   2.6800000e+00   1.0000000e+00
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   1.0000000e+00
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   1.0000000e+00
   3.0000000e+00   3.0800000e+00   1.0000000e+00
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   1.0000000e+00
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   1.0000000e+00
   3.0000000e+00   3.4000000e+00   1.0000000e+00
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   1.0000000e+00
   3.0000000e+00   3.6400000e+00   1.0000000e+00
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   1.0000000e+00
   3.0000000e+00   3.9200000e+00   1.0000000e+00
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   1.0000000e-01
   4.0000000e+00   6.8000000e-01   1.0000000e-01
   4.0000000e+00   7.2000000e-01   1.0000000e-01
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   0.0000000e+00
   4.0000000e+00   8.4000000e-01   1.0000000e-01
   4.0000000e+00   8.8000000e-01   2.0000000e-01
   4.0000000e+00   9.2000000e-01   0.0000000e+00
   4.0000000e+00   9.6000000e-01   2.0000000e-01
   4.0000000e+00   1.0000000e+00   4.0000000e-01
   4.0000000e+00   1.0400000e+00   5.0000000e-01
   4.0000000e+00   1.0800000e+00   8.0000000e-01
   4.0000000e+00   1.1200000e+00   8.0000000e-01
   4.0000000e+00   1.1600000e+00   9.0000000e-01
   4.0000000e+00   1.2000000e+00   1.0000000e+00
   4.0000000e+00   1.2400000e+00   7.0000000e-01
   4.0000000e+00   1.2800000e+00   1.0000000e+00
   4.0000000e+00   1.3200000e+00   1.0000000e+00
   4.0000000e+00   1.3600000e+00   1.0000000e+00
   4.0000000e+00   1.4000000e+00   1.0000000e+00
   4.0000000e+00   1.4400000e+00   1.0000000e+00
   4.0000000e+00   1.4800000e+00   1.0000000e+00
   4.0000000e+00   1.5200000e+00   1.0000000e+00
   4.0000000e+00   1.5600000e+00   1.0000000e+00
   4.0000000e+00   1.6000000e+00   1.0000000e+00
   4.0000000e+00   1.6400000e+00   1.0000000e+00
   4.0000000e+00   1.6800000e+00   1.0000000e+00
   4.0000000e+00   1.7200000e+00   1.0000000e+00
   4.0000000e+00   1.7600000e+00   1.0000000e+00
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   1.0000000e+00
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   1.0000000e+00
   4.0000000e+00   2.0800000e+00   1.0000000e+00
   4.0000000e+00   2.1200000e+00   1.0000000e+00
   4.0000000e+00   2.1600000e+00   1.0000000e+00
   4.0000000e+00   2.2000000e+00   1.0000000e+00
   4.0000000e+00   2.2400000e+00   1.0000000e+00
   4.0000000e+00   2.2800000e+00   1.0000000e+00
   4.0000000e+00   2.3200000e+00   1.0000000e+00
   4.0000000e+00   2.3600000e+00   1.0000000e+00
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   1.0000000e+00
   4.0000000e+00   2.5600000e+00   1.0000000e+00
   4.0000000e+00   2.6000000e+00   1.0000000e+00
   4.0000000e+00   2.6400000e+00   1.0000000e+00
   4.0000000e+00   2.6800000e+00   1.0000000e+00
   4.0000000e+00   2.7200000e+00   1.0000000e+00
   4.0000000e+00   2.7600000e+00   1.0000000e+00
   4.0000000e+00   2.8000000e+00   1.0000000e+00
   4.0000000e+00   2.8400000e+00   1.0000000e+00
   4.0000000e+00   2.8800000e+00   1.0000000e+00
   4.0000000e+00   2.9200000e+00   1.0000000e+00
   4.0000000e+00   2.9600000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   1.0000000e+00
   4.0000000e+00   3.1200000e+00   1.0000000e+00
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   1.0000000e+00
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   1.0000000e+00
   4.0000000e+00   3.3600000e+00   1.0000000e+00
   4.0000000e+00   3.4000000e+00   1.0000000e+00
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   1.0000000e+00
   4.0000000e+00   3.5200000e+00   1.0000000e+00
   4.0000000e+00   3.5600000e+00   1.0000000e+00
   4.0000000e+00   3.6000000e+00   1.0000000e+00
   4.0000000e+00   3.6400000e+00   1.0000000e+00
   4.0000000e+00   3.6800000e+00   1.0000000e+00
   4.0000000e+00   3.7200000e+00   1.0000000e+00
   4.0000000e+00   3.7600000e+00   1.0000000e+00
   4.0000000e+00   3.8000000e+00   1.0000000e+00
   4.0000000e+00   3.8400000e+00   1.0000000e+00
   4.0000000e+00   3.8800000e+00   1.0000000e+00
   4.0000000e+00   3.9200000e+00   1.0000000e+00
   4.0000000e+00   3.9600000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   0.0000000e+00
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0400000e+00   2.0000000e-01
   5.0000000e+00   1.0800000e+00   4.0000000e-01
   5.0000000e+00   1.1200000e+00   6.0000000e-01
   5.0000000e+00   1.1600000e+00   2.0000000e-01
   5.0000000e+00   1.2000000e+00   7.0000000e-01
   5.0000000e+00   1.2400000e+00   1.0000000e+00
   5.0000000e+00   1.2800000e+00   9.0000000e-01
   5.0000000e+00   1.3200000e+00   1.0000000e+00
   5.0000000e+00   1.3600000e+00   1.0000000e+00
   5.0000000e+00   1.4000000e+00   9.0000000e-01
   5.0000000e+00   1.4400000e+00   1.0000000e+00
   5.0000000e+00   1.4800000e+00   1.0000000e+00
   5.0000000e+00   1.5200000e+00   1.0000000e+00
   5.0000000e+00   1.5600000e+00   1.0000000e+00
   5.0000000e+00   1.6000000e+00   1.0000000e+00
   5.0000000e+00   1.6400000e+00   1.0000000e+00
   5.0000000e+00   1.6800000e+00   1.0000000e+00
   5.0000000e+00   1.7200000e+00   1.0000000e+00
   5.0000000e+00   1.7600000e+00   1.0000000e+00
   5.0000000e+00   1.8000000e+00   1.0000000e+00
   5.0000000e+00   1.8400000e+00   1.0000000e+00
   5.0000000e+00   1.8800000e+00   1.0000000e+00
   5.0000000e+00   1.9200000e+00   1.0000000e+00
   5.0000000e+00   1.9600000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   1.0000000e+00
   5.0000000e+00   2.1600000e+00   1.0000000e+00
   5.0000000e+00   2.2000000e+00   1.0000000e+00
   5.0000000e+00   2.2400000e+00   1.0000000e+00
   5.0000000e+00   2.2800000e+00   1.0000000e+00
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   1.0000000e+00
   5.0000000e+00   2.4000000e+00   1.0000000e+00
   5.0000000e+00   2.4400000e+00   1.0000000e+00
   5.0000000e+00   2.4800000e+00   1.0000000e+00
   5.0000000e+00   2.5200000e+00   1.0000000e+00
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   1.0000000e+00
   5.0000000e+00   2.6400000e+00   1.0000000e+00
   5.0000000e+00   2.6800000e+00   1.0000000e+00
   5.0000000e+00   2.7200000e+00   1.0000000e+00
   5.0000000e+00   2.7600000e+00   1.0000000e+00
   5.0000000e+00   2.8000000e+00   1.0000000e+00
   5.0000000e+00   2.8400000e+00   1.0000000e+00
   5.0000000e+00   2.8800000e+00   1.0000000e+00
   5.0000000e+00   2.9200000e+00   1.0000000e+00
   5.0000000e+00   2.9600000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0400000e+00   1.0000000e+00
   5.0000000e+00   3.0800000e+00   1.0000000e+00
   5.0000000e+00   3.1200000e+00   1.0000000e+00
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   1.0000000e+00
   5.0000000e+00   3.2400000e+00   1.0000000e+00
   5.0000000e+00   3.2800000e+00   1.0000000e+00
   5.0000000e+00   3.3200000e+00   1.0000000e+00
   5.0000000e+00   3.3600000e+00   1.0000000e+00
   5.0000000e+00   3.4000000e+00   1.0000000e+00
   5.0000000e+00   3.4400000e+00   1.0000000e+00
   5.0000000e+00   3.4800000e+00   1.0000000e+00
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   1.0000000e+00
   5.0000000e+00   3.6000000e+00   1.0000000e+00
   5.0000000e+00   3.6400000e+00   1.0000000e+00
   5.0000000e+00   3.6800000e+00   1.0000000e+00
   5.0000000e+00   3.7200000e+00   1.0000000e+00
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   1.0000000e+00
   5.0000000e+00   3.8400000e+00   1.0000000e+00
   5.0000000e+00   3.8800000e+00   1.0000000e+00
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   1.0000000e-01
   6.0000000e+00   1.0000000e+00   2.0000000e-01
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   2.0000000e-01
   6.0000000e+00   1.1200000e+00   2.0000000e-01
   6.0000000e+00   1.1600000e+00   4.0000000e-01
   6.0000000e+00   1.2000000e+00   7.0000000e-01
   6.0000000e+00   1.2400000e+00   5.0000000e-01
   6.0000000e+00   1.2800000e+00   7.0000000e-01
   6.0000000e+00   1.3200000e+00   1.0000000e+00
   6.0000000e+00   1.3600000e+00   1.0000000e+00
   6.0000000e+00   1.4000000e+00   9.0000000e-01
   6.0000000e+00   1.4400000e+00   1.0000000e+00
   6.0000000e+00   1.4800000e+00   1.0000000e+00
   6.0000000e+00   1.5200000e+00   1.0000000e+00
   6.0000000e+00   1.5600000e+00   1.0000000e+00
   6.0000000e+00   1.6000000e+00   1.0000000e+00
   6.0000000e+00   1.6400000e+00   1.0000000e+00
   6.0000000e+00   1.6800000e+00   1.0000000e+00
   6.0000000e+00   1.7200000e+00   1.0000000e+00
   6.0000000e+00   1.7600000e+00   1.0000000e+00
   6.0000000e+00   1.8000000e+00   1.0000000e+00
   6.0000000e+00   1.8400000e+00   1.0000000e+00
   6.0000000e+00   1.8800000e+00   1.0000000e+00
   6.0000000e+00   1.9200000e+00   1.0000000e+00
   6.0000000e+00   1.9600000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0400000e+00   1.0000000e+00
   6.0000000e+00   2.0800000e+00   1.0000000e+00
   6.0000000e+00   2.1200000e+00   1.0000000e+00
   6.0000000e+00   2.1600000e+00   1.0000000e+00
   6.0000000e+00   2.2000000e+00   1.0000000e+00
   6.0000000e+00   2.2400000e+00   1.0000000e+00
   6.0000000e+00   2.2800000e+00   1.0000000e+00
   6.0000000e+00   2.3200000e+00   1.0000000e+00
   6.0000000e+00   2.3600000e+00   1.0000000e+00
   6.0000000e+00   2.4000000e+00   1.0000000e+00
   6.0000000e+00   2.4400000e+00   1.0000000e+00
   6.0000000e+00   2.4800000e+00   1.0000000e+00
   6.0000000e+00   2.5200000e+00   1.0000000e+00
   6.0000000e+00   2.5600000e+00   1.0000000e+00
   6.0000000e+00   2.6000000e+00   1.0000000e+00
   6.0000000e+00   2.6400000e+00   1.0000000e+00
   6.0000000e+00   2.6800000e+00   1.0000000e+00
   6.0000000e+00   2.7200000e+00   1.0000000e+00
   6.0000000e+00   2.7600000e+00   1.0000000e+00
   6.0000000e+00   2.8000000e+00   1.0000000e+00
   6.0000000e+00   2.8400000e+00   1.0000000e+00
   6.0000000e+00   2.8800000e+00   1.0000000e+00
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0400000e+00   1.0000000e+00
   6.0000000e+00   3.0800000e+00   1.0000000e+00
   6.0000000e+00   3.1200000e+00   1.0000000e+00
   6.0000000e+00   3.1600000e+00   1.0000000e+00
   6.0000000e+00   3.2000000e+00   1.0000000e+00
   6.0000000e+00   3.2400000e+00   1.0000000e+00
   6.0000000e+00   3.2800000e+00   1.0000000e+00
   6.0000000e+00   3.3200000e+00   1.0000000e+00
   6.0000000e+00   3.3600000e+00   1.0000000e+00
   6.0000000e+00   3.4000000e+00   1.0000000e+00
   6.0000000e+00   3.4400000e+00   1.0000000e+00
   6.0000000e+00   3.4800000e+00   1.0000000e+00
   6.0000000e+00   3.5200000e+00   1.0000000e+00
   6.0000000e+00   3.5600000e+00   1.0000000e+00
   6.0000000e+00   3.6000000e+00   1.0000000e+00
   6.0000000e+00   3.6400000e+00   1.0000000e+00
   6.0000000e+00   3.6800000e+00   1.0000000e+00
   6.0000000e+00   3.7200000e+00   1.0000000e+00
   6.0000000e+00   3.7600000e+00   1.0000000e+00
   6.0000000e+00   3.8000000e+00   1.0000000e+00
   6.0000000e+00   3.8400000e+00   1.0000000e+00
   6.0000000e+00   3.8800000e+00   1.0000000e+00
   6.0000000e+00   3.9200000e+00   1.0000000e+00
   6.0000000e+00   3.9600000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   0.0000000e+00
   7.0000000e+00   1.2000000e+00   3.0000000e-01
   7.0000000e+00   1.2400000e+00   2.0000000e-01
   7.0000000e+00   1.2800000e+00   8.0000000e-01
   7.0000000e+00   1.3200000e+00   7.0000000e-01
   7.0000000e+00   1.3600000e+00   9.0000000e-01
   7.0000000e+00   1.4000000e+00   9.0000000e-01
   7.0000000e+00   1.4400000e+00   1.0000000e+00
   7.0000000e+00   1.4800000e+00   1.0000000e+00
   7.0000000e+00   1.5200000e+00   1.0000000e+00
   7.0000000e+00   1.5600000e+00   1.0000000e+00
   7.0000000e+00   1.6000000e+00   1.0000000e+00
   7.0000000e+00   1.6400000e+00   1.0000000e+00
   7.0000000e+00   1.6800000e+00   1.0000000e+00
   7.0000000e+00   1.7200000e+00   1.0000000e+00
   7.0000000e+00   1.7600000e+00   1.0000000e+00
   7.0000000e+00   1.8000000e+00   1.0000000e+00
   7.0000000e+00   1.8400000e+00   1.0000000e+00
   7.0000000e+00   1.8800000e+00   1.0000000e+00
   7.0000000e+00   1.9200000e+00   1.0000000e+00
   7.0000000e+00   1.9600000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0400000e+00   1.0000000e+00
   7.0000000e+00   2.0800000e+00   1.0000000e+00
   7.0000000e+00   2.1200000e+00   1.0000000e+00
   7.0000000e+00   2.1600000e+00   1.0000000e+00
   7.0000000e+00   2.2000000e+00   1.0000000e+00
   7.0000000e+00   2.2400000e+00   1.0000000e+00
   7.0000000e+00   2.2800000e+00   1.0000000e+00
   7.0000000e+00   2.3200000e+00   1.0000000e+00
   7.0000000e+00   2.3600000e+00   1.0000000e+00
   7.0000000e+00   2.4000000e+00   1.0000000e+00
   7.0000000e+00   2.4400000e+00   1.0000000e+00
   7.0000000e+00   2.4800000e+00   1.0000000e+00
   7.0000000e+00   2.5200000e+00   1.0000000e+00
   7.0000000e+00   2.5600000e+00   1.0000000e+00
   7.0000000e+00   2.6000000e+00   1.0000000e+00
   7.0000000e+00   2.6400000e+00   1.0000000e+00
   7.0000000e+00   2.6800000e+00   1.0000000e+00
   7.0000000e+00   2.7200000e+00   1.0000000e+00
   7.0000000e+00   2.7600000e+00   1.0000000e+00
   7.0000000e+00   2.8000000e+00   1.0000000e+00
   7.0000000e+00   2.8400000e+00   1.0000000e+00
   7.0000000e+00   2.8800000e+00   1.0000000e+00
   7.0000000e+00   2.9200000e+00   1.0000000e+00
   7.0000000e+00   2.9600000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0400000e+00   1.0000000e+00
   7.0000000e+00   3.0800000e+00   1.0000000e+00
   7.0000000e+00   3.1200000e+00   1.0000000e+00
   7.0000000e+00   3.1600000e+00   1.0000000e+00
   7.0000000e+00   3.2000000e+00   1.0000000e+00
   7.0000000e+00   3.2400000e+00   1.0000000e+00
   7.0000000e+00   3.2800000e+00   1.0000000e+00
   7.0000000e+00   3.3200000e+00   1.0000000e+00
   7.0000000e+00   3.3600000e+00   1.0000000e+00
   7.0000000e+00   3.4000000e+00   1.0000000e+00
   7.0000000e+00   3.4400000e+00   1.0000000e+00
   7.0000000e+00   3.4800000e+00   1.0000000e+00
   7.0000000e+00   3.5200000e+00   1.0000000e+00
   7.0000000e+00   3.5600000e+00   1.0000000e+00
   7.0000000e+00   3.6000000e+00   1.0000000e+00
   7.0000000e+00   3.6400000e+00   1.0000000e+00
   7.0000000e+00   3.6800000e+00   1.0000000e+00
   7.0000000e+00   3.7200000e+00   1.0000000e+00
   7.0000000e+00   3.7600000e+00   1.0000000e+00
   7.0000000e+00   3.8000000e+00   1.0000000e+00
   7.0000000e+00   3.8400000e+00   1.0000000e+00
   7.0000000e+00   3.8800000e+00   1.0000000e+00
   7.0000000e+00   3.9200000e+00   1.0000000e+00
   7.0000000e+00   3.9600000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   2.0000000e-01
   8.0000000e+00   1.2000000e+00   1.0000000e-01
   8.0000000e+00   1.2400000e+00   4.0000000e-01
   8.0000000e+00   1.2800000e+00   5.0000000e-01
   8.0000000e+00   1.3200000e+00   4.0000000e-01
   8.0000000e+00   1.3600000e+00   7.0000000e-01
   8.0000000e+00   1.4000000e+00   7.0000000e-01
   8.0000000e+00   1.4400000e+00   1.0000000e+00
   8.0000000e+00   1.4800000e+00   1.0000000e+00
   8.0000000e+00   1.5200000e+00   1.0000000e+00
   8.0000000e+00   1.5600000e+00   1.0000000e+00
   8.0000000e+00   1.6000000e+00   1.0000000e+00
   8.0000000e+00   1.6400000e+00   1.0000000e+00
   8.0000000e+00   1.6800000e+00   1.0000000e+00
   8.0000000e+00   1.7200000e+00   1.0000000e+00
   8.0000000e+00   1.7600000e+00   1.0000000e+00
   8.0000000e+00   1.8000000e+00   1.0000000e+00
   8.0000000e+00   1.8400000e+00   1.0000000e+00
   8.0000000e+00   1.8800000e+00   1.0000000e+00
   8.0000000e+00   1.9200000e+00   1.0000000e+00
   8.0000000e+00   1.9600000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0400000e+00   1.0000000e+00
   8.0000000e+00   2.0800000e+00   1.0000000e+00
   8.0000000e+00   2.1200000e+00   1.0000000e+00
   8.0000000e+00   2.1600000e+00   1.0000000e+00
   8.0000000e+00   2.2000000e+00   1.0000000e+00
   8.0000000e+00   2.2400000e+00   1.0000000e+00
   8.0000000e+00   2.2800000e+00   1.0000000e+00
   8.0000000e+00   2.3200000e+00   1.0000000e+00
   8.0000000e+00   2.3600000e+00   1.0000000e+00
   8.0000000e+00   2.4000000e+00   1.0000000e+00
   8.0000000e+00   2.4400000e+00   1.0000000e+00
   8.0000000e+00   2.4800000e+00   1.0000000e+00
   8.0000000e+00   2.5200000e+00   1.0000000e+00
   8.0000000e+00   2.5600000e+00   1.0000000e+00
   8.0000000e+00   2.6000000e+00   1.0000000e+00
   8.0000000e+00   2.6400000e+00   1.0000000e+00
   8.0000000e+00   2.6800000e+00   1.0000000e+00
   8.0000000e+00   2.7200000e+00   1.0000000e+00
   8.0000000e+00   2.7600000e+00   1.0000000e+00
   8.0000000e+00   2.8000000e+00   1.0000000e+00
   8.0000000e+00   2.8400000e+00   1.0000000e+00
   8.0000000e+00   2.8800000e+00   1.0000000e+00
   8.0000000e+00   2.9200000e+00   1.0000000e+00
   8.0000000e+00   2.9600000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0400000e+00   1.0000000e+00
   8.0000000e+00   3.0800000e+00   1.0000000e+00
   8.0000000e+00   3.1200000e+00   1.0000000e+00
   8.0000000e+00   3.1600000e+00   1.0000000e+00
   8.0000000e+00   3.2000000e+00   1.0000000e+00
   8.0000000e+00   3.2400000e+00   1.0000000e+00
   8.0000000e+00   3.2800000e+00   1.0000000e+00
   8.0000000e+00   3.3200000e+00   1.0000000e+00
   8.0000000e+00   3.3600000e+00   1.0000000e+00
   8.0000000e+00   3.4000000e+00   1.0000000e+00
   8.0000000e+00   3.4400000e+00   1.0000000e+00
   8.0000000e+00   3.4800000e+00   1.0000000e+00
   8.0000000e+00   3.5200000e+00   1.0000000e+00
   8.0000000e+00   3.5600000e+00   1.0000000e+00
   8.0000000e+00   3.6000000e+00   1.0000000e+00
   8.0000000e+00   3.6400000e+00   1.0000000e+00
   8.0000000e+00   3.6800000e+00   1.0000000e+00
   8.0000000e+00   3.7200000e+00   1.0000000e+00
   8.0000000e+00   3.7600000e+00   1.0000000e+00
   8.0000000e+00   3.8000000e+00   1.0000000e+00
   8.0000000e+00   3.8400000e+00   1.0000000e+00
   8.0000000e+00   3.8800000e+00   1.0000000e+00
   8.0000000e+00   3.9200000e+00   1.0000000e+00
   8.0000000e+00   3.9600000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   2.0000000e-01
   9.0000000e+00   1.2800000e+00   3.0000000e-01
   9.0000000e+00   1.3200000e+00   6.0000000e-01
   9.0000000e+00   1.3600000e+00   8.0000000e-01
   9.0000000e+00   1.4000000e+00   1.0000000e+00
   9.0000000e+00   1.4400000e+00   9.0000000e-01
   9.0000000e+00   1.4800000e+00   1.0000000e+00
   9.0000000e+00   1.5200000e+00   1.0000000e+00
   9.0000000e+00   1.5600000e+00   1.0000000e+00
   9.0000000e+00   1.6000000e+00   1.0000000e+00
   9.0000000e+00   1.6400000e+00   1.0000000e+00
   9.0000000e+00   1.6800000e+00   9.0000000e-01
   9.0000000e+00   1.7200000e+00   1.0000000e+00
   9.0000000e+00   1.7600000e+00   1.0000000e+00
   9.0000000e+00   1.8000000e+00   1.0000000e+00
   9.0000000e+00   1.8400000e+00   1.0000000e+00
   9.0000000e+00   1.8800000e+00   1.0000000e+00
   9.0000000e+00   1.9200000e+00   1.0000000e+00
   9.0000000e+00   1.9600000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0400000e+00   1.0000000e+00
   9.0000000e+00   2.0800000e+00   1.0000000e+00
   9.0000000e+00   2.1200000e+00   1.0000000e+00
   9.0000000e+00   2.1600000e+00   1.0000000e+00
   9.0000000e+00   2.2000000e+00   1.0000000e+00
   9.0000000e+00   2.2400000e+00   1.0000000e+00
   9.0000000e+00   2.2800000e+00   1.0000000e+00
   9.0000000e+00   2.3200000e+00   1.0000000e+00
   9.0000000e+00   2.3600000e+00   1.0000000e+00
   9.0000000e+00   2.4000000e+00   1.0000000e+00
   9.0000000e+00   2.4400000e+00   1.0000000e+00
   9.0000000e+00   2.4800000e+00   1.0000000e+00
   9.0000000e+00   2.5200000e+00   1.0000000e+00
   9.0000000e+00   2.5600000e+00   1.0000000e+00
   9.0000000e+00   2.6000000e+00   1.0000000e+00
   9.0000000e+00   2.6400000e+00   1.0000000e+00
   9.0000000e+00   2.6800000e+00   1.0000000e+00
   9.0000000e+00   2.7200000e+00   1.0000000e+00
   9.0000000e+00   2.7600000e+00   1.0000000e+00
   9.0000000e+00   2.8000000e+00   1.0000000e+00
   9.0000000e+00   2.8400000e+00   1.0000000e+00
   9.0000000e+00   2.8800000e+00   1.0000000e+00
   9.0000000e+00   2.9200000e+00   1.0000000e+00
   9.0000000e+00   2.9600000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0400000e+00   1.0000000e+00
   9.0000000e+00   3.0800000e+00   1.0000000e+00
   9.0000000e+00   3.1200000e+00   1.0000000e+00
   9.0000000e+00   3.1600000e+00   1.0000000e+00
   9.0000000e+00   3.2000000e+00   1.0000000e+00
   9.0000000e+00   3.2400000e+00   1.0000000e+00
   9.0000000e+00   3.2800000e+00   1.0000000e+00
   9.0000000e+00   3.3200000e+00   1.0000000e+00
   9.0000000e+00   3.3600000e+00   1.0000000e+00
   9.0000000e+00   3.4000000e+00   1.0000000e+00
   9.0000000e+00   3.4400000e+00   1.0000000e+00
   9.0000000e+00   3.4800000e+00   1.0000000e+00
   9.0000000e+00   3.5200000e+00   1.0000000e+00
   9.0000000e+00   3.5600000e+00   1.0000000e+00
   9.0000000e+00   3.6000000e+00   1.0000000e+00
   9.0000000e+00   3.6400000e+00   1.0000000e+00
   9.0000000e+00   3.6800000e+00   1.0000000e+00
   9.0000000e+00   3.7200000e+00   1.0000000e+00
   9.0000000e+00   3.7600000e+00   1.0000000e+00
   9.0000000e+00   3.8000000e+00   1.0000000e+00
   9.0000000e+00   3.8400000e+00   1.0000000e+00
   9.0000000e+00   3.8800000e+00   1.0000000e+00
   9.0000000e+00   3.9200000e+00   1.0000000e+00
   9.0000000e+00   3.9600000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   0.0000000e+00
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   0.0000000e+00
   1.0000000e+01   1.2800000e+00   1.0000000e-01
   1.0000000e+01   1.3200000e+00   2.0000000e-01
   1.0000000e+01   1.3600000e+00   5.0000000e-01
   1.0000000e+01   1.4000000e+00   9.0000000e-01
   1.0000000e+01   1.4400000e+00   9.0000000e-01
   1.0000000e+01   1.4800000e+00   9.0000000e-01
   1.0000000e+01   1.5200000e+00   1.0000000e+00
   1.0000000e+01   1.5600000e+00   1.0000000e+00
   1.0000000e+01   1.6000000e+00   1.0000000e+00
   1.0000000e+01   1.6400000e+00   9.0000000e-01
   1.0000000e+01   1.6800000e+00   1.0000000e+00
   1.0000000e+01   1.7200000e+00   1.0000000e+00
   1.0000000e+01   1.7600000e+00   1.0000000e+00
   1.0000000e+01   1.8000000e+00   1.0000000e+00
   1.0000000e+01   1.8400000e+00   1.0000000e+00
   1.0000000e+01   1.8800000e+00   1.0000000e+00
   1.0000000e+01   1.9200000e+00   1.0000000e+00
   1.0000000e+01   1.9600000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0400000e+00   1.0000000e+00
   1.0000000e+01   2.0800000e+00   1.0000000e+00
   1.0000000e+01   2.1200000e+00   1.0000000e+00
   1.0000000e+01   2.1600000e+00   1.0000000e+00
   1.0000000e+01   2.2000000e+00   1.0000000e+00
   1.0000000e+01   2.2400000e+00   1.0000000e+00
   1.0000000e+01   2.2800000e+00   1.0000000e+00
   1.0000000e+01   2.3200000e+00   1.0000000e+00
   1.0000000e+01   2.3600000e+00   1.0000000e+00
   1.0000000e+01   2.4000000e+00   1.0000000e+00
   1.0000000e+01   2.4400000e+00   1.0000000e+00
   1.0000000e+01   2.4800000e+00   1.0000000e+00
   1.0000000e+01   2.5200000e+00   9.0000000e-01
   1.0000000e+01   2.5600000e+00   1.0000000e+00
   1.0000000e+01   2.6000000e+00   1.0000000e+00
   1.0000000e+01   2.6400000e+00   1.0000000e+00
   1.0000000e+01   2.6800000e+00   1.0000000e+00
   1.0000000e+01   2.7200000e+00   1.0000000e+00
   1.0000000e+01   2.7600000e+00   1.0000000e+00
   1.0000000e+01   2.8000000e+00   1.0000000e+00
   1.0000000e+01   2.8400000e+00   1.0000000e+00
   1.0000000e+01   2.8800000e+00   1.0000000e+00
   1.0000000e+01   2.9200000e+00   1.0000000e+00
   1.0000000e+01   2.9600000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0400000e+00   1.0000000e+00
   1.0000000e+01   3.0800000e+00   1.0000000e+00
   1.0000000e+01   3.1200000e+00   1.0000000e+00
   1.0000000e+01   3.1600000e+00   1.0000000e+00
   1.0000000e+01   3.2000000e+00   1.0000000e+00
   1.0000000e+01   3.2400000e+00   1.0000000e+00
   1.0000000e+01   3.2800000e+00   1.0000000e+00
   1.0000000e+01   3.3200000e+00   1.0000000e+00
   1.0000000e+01   3.3600000e+00   1.0000000e+00
   1.0000000e+01   3.4000000e+00   1.0000000e+00
   1.0000000e+01   3.4400000e+00   1.0000000e+00
   1.0000000e+01   3.4800000e+00   1.0000000e+00
   1.0000000e+01   3.5200000e+00   1.0000000e+00
   1.0000000e+01   3.5600000e+00   1.0000000e+00
   1.0000000e+01   3.6000000e+00   1.0000000e+00
   1.0000000e+01   3.6400000e+00   1.0000000e+00
   1.0000000e+01   3.6800000e+00   1.0000000e+00
   1.0000000e+01   3.7200000e+00   1.0000000e+00
   1.0000000e+01   3.7600000e+00   1.0000000e+00
   1.0000000e+01   3.8000000e+00   1.0000000e+00
   1.0000000e+01   3.8400000e+00   1.0000000e+00
   1.0000000e+01   3.8800000e+00   1.0000000e+00
   1.0000000e+01   3.9200000e+00   1.0000000e+00
   1.0000000e+01   3.9600000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   3.0000000e-01
   1.1000000e+01   1.3200000e+00   4.0000000e-01
   1.1000000e+01   1.3600000e+00   4.0000000e-01
   1.1000000e+01   1.4000000e+00   8.0000000e-01
   1.1000000e+01   1.4400000e+00   1.0000000e+00
   1.1000000e+01   1.4800000e+00   1.0000000e+00
   1.1000000e+01   1.5200000e+00   9.0000000e-01
   1.1000000e+01   1.5600000e+00   1.0000000e+00
   1.1000000e+01   1.6000000e+00   1.0000000e+00
   1.1000000e+01   1.6400000e+00   9.0000000e-01
   1.1000000e+01   1.6800000e+00   9.0000000e-01
   1.1000000e+01   1.7200000e+00   1.0000000e+00
   1.1000000e+01   1.7600000e+00   1.0000000e+00
   1.1000000e+01   1.8000000e+00   1.0000000e+00
   1.1000000e+01   1.8400000e+00   1.0000000e+00
   1.1000000e+01   1.8800000e+00   1.0000000e+00
   1.1000000e+01   1.9200000e+00   1.0000000e+00
   1.1000000e+01   1.9600000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0400000e+00   1.0000000e+00
   1.1000000e+01   2.0800000e+00   1.0000000e+00
   1.1000000e+01   2.1200000e+00   1.0000000e+00
   1.1000000e+01   2.1600000e+00   1.0000000e+00
   1.1000000e+01   2.2000000e+00   1.0000000e+00
   1.1000000e+01   2.2400000e+00   1.0000000e+00
   1.1000000e+01   2.2800000e+00   1.0000000e+00
   1.1000000e+01   2.3200000e+00   1.0000000e+00
   1.1000000e+01   2.3600000e+00   1.0000000e+00
   1.1000000e+01   2.4000000e+00   1.0000000e+00
   1.1000000e+01   2.4400000e+00   1.0000000e+00
   1.1000000e+01   2.4800000e+00   1.0000000e+00
   1.1000000e+01   2.5200000e+00   1.0000000e+00
   1.1000000e+01   2.5600000e+00   1.0000000e+00
   1.1000000e+01   2.6000000e+00   1.0000000e+00
   1.1000000e+01   2.6400000e+00   1.0000000e+00
   1.1000000e+01   2.6800000e+00   1.0000000e+00
   1.1000000e+01   2.7200000e+00   1.0000000e+00
   1.1000000e+01   2.7600000e+00   1.0000000e+00
   1.1000000e+01   2.8000000e+00   1.0000000e+00
   1.1000000e+01   2.8400000e+00   1.0000000e+00
   1.1000000e+01   2.8800000e+00   1.0000000e+00
   1.1000000e+01   2.9200000e+00   1.0000000e+00
   1.1000000e+01   2.9600000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0400000e+00   1.0000000e+00
   1.1000000e+01   3.0800000e+00   1.0000000e+00
   1.1000000e+01   3.1200000e+00   1.0000000e+00
   1.1000000e+01   3.1600000e+00   1.0000000e+00
   1.1000000e+01   3.2000000e+00   1.0000000e+00
   1.1000000e+01   3.2400000e+00   1.0000000e+00
   1.1000000e+01   3.2800000e+00   1.0000000e+00
   1.1000000e+01   3.3200000e+00   1.0000000e+00
   1.1000000e+01   3.3600000e+00   1.0000000e+00
   1.1000000e+01   3.4000000e+00   1.0000000e+00
   1.1000000e+01   3.4400000e+00   1.0000000e+00
   1.1000000e+01   3.4800000e+00   1.0000000e+00
   1.1000000e+01   3.5200000e+00   1.0000000e+00
   1.1000000e+01   3.5600000e+00   1.0000000e+00
   1.1000000e+01   3.6000000e+00   1.0000000e+00
   1.1000000e+01   3.6400000e+00   1.0000000e+00
   1.1000000e+01   3.6800000e+00   1.0000000e+00
   1.1000000e+01   3.7200000e+00   1.0000000e+00
   1.1000000e+01   3.7600000e+00   1.0000000e+00
   1.1000000e+01   3.8000000e+00   1.0000000e+00
   1.1000000e+01   3.8400000e+00   1.0000000e+00
   1.1000000e+01   3.8800000e+00   1.0000000e+00
   1.1000000e+01   3.9200000e+00   1.0000000e+00
   1.1000000e+01   3.9600000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   2.0000000e-01
   1.2000000e+01   1.3200000e+00   0.0000000e+00
   1.2000000e+01   1.3600000e+00   1.0000000e-01
   1.2000000e+01   1.4000000e+00   7.0000000e-01
   1.2000000e+01   1.4400000e+00   9.0000000e-01
   1.2000000e+01   1.4800000e+00   1.0000000e+00
   1.2000000e+01   1.5200000e+00   1.0000000e+00
   1.2000000e+01   1.5600000e+00   9.0000000e-01
   1.2000000e+01   1.6000000e+00   9.0000000e-01
   1.2000000e+01   1.6400000e+00   9.0000000e-01
   1.2000000e+01   1.6800000e+00   1.0000000e+00
   1.2000000e+01   1.7200000e+00   1.0000000e+00
   1.2000000e+01   1.7600000e+00   1.0000000e+00
   1.2000000e+01   1.8000000e+00   1.0000000e+00
   1.2000000e+01   1.8400000e+00   1.0000000e+00
   1.2000000e+01   1.8800000e+00   1.0000000e+00
   1.2000000e+01   1.9200000e+00   1.0000000e+00
   1.2000000e+01   1.9600000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0400000e+00   1.0000000e+00
   1.2000000e+01   2.0800000e+00   1.0000000e+00
   1.2000000e+01   2.1200000e+00   9.0000000e-01
   1.2000000e+01   2.1600000e+00   1.0000000e+00
   1.2000000e+01   2.2000000e+00   1.0000000e+00
   1.2000000e+01   2.2400000e+00   1.0000000e+00
   1.2000000e+01   2.2800000e+00   1.0000000e+00
   1.2000000e+01   2.3200000e+00   1.0000000e+00
   1.2000000e+01   2.3600000e+00   1.0000000e+00
   1.2000000e+01   2.4000000e+00   1.0000000e+00
   1.2000000e+01   2.4400000e+00   1.0000000e+00
   1.2000000e+01   2.4800000e+00   1.0000000e+00
   1.2000000e+01   2.5200000e+00   1.0000000e+00
   1.2000000e+01   2.5600000e+00   1.0000000e+00
   1.2000000e+01   2.6000000e+00   1.0000000e+00
   1.2000000e+01   2.6400000e+00   1.0000000e+00
   1.2000000e+01   2.6800000e+00   1.0000000e+00
   1.2000000e+01   2.7200000e+00   1.0000000e+00
   1.2000000e+01   2.7600000e+00   1.0000000e+00
   1.2000000e+01   2.8000000e+00   1.0000000e+00
   1.2000000e+01   2.8400000e+00   1.0000000e+00
   1.2000000e+01   2.8800000e+00   1.0000000e+00
   1.2000000e+01   2.9200000e+00   1.0000000e+00
   1.2000000e+01   2.9600000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0400000e+00   1.0000000e+00
   1.2000000e+01   3.0800000e+00   1.0000000e+00
   1.2000000e+01   3.1200000e+00   1.0000000e+00
   1.2000000e+01   3.1600000e+00   1.0000000e+00
   1.2000000e+01   3.2000000e+00   1.0000000e+00
   1.2000000e+01   3.2400000e+00   1.0000000e+00
   1.2000000e+01   3.2800000e+00   1.0000000e+00
   1.2000000e+01   3.3200000e+00   1.0000000e+00
   1.2000000e+01   3.3600000e+00   1.0000000e+00
   1.2000000e+01   3.4000000e+00   1.0000000e+00
   1.2000000e+01   3.4400000e+00   1.0000000e+00
   1.2000000e+01   3.4800000e+00   1.0000000e+00
   1.2000000e+01   3.5200000e+00   1.0000000e+00
   1.2000000e+01   3.5600000e+00   1.0000000e+00
   1.2000000e+01   3.6000000e+00   1.0000000e+00
   1.2000000e+01   3.6400000e+00   1.0000000e+00
   1.2000000e+01   3.6800000e+00   1.0000000e+00
   1.2000000e+01   3.7200000e+00   1.0000000e+00
   1.2000000e+01   3.7600000e+00   1.0000000e+00
   1.2000000e+01   3.8000000e+00   1.0000000e+00
   1.2000000e+01   3.8400000e+00   1.0000000e+00
   1.2000000e+01   3.8800000e+00   1.0000000e+00
   1.2000000e+01   3.9200000e+00   1.0000000e+00
   1.2000000e+01   3.9600000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   1.0000000e-01
   1.3000000e+01   1.3600000e+00   5.0000000e-01
   1.3000000e+01   1.4000000e+00   2.0000000e-01
   1.3000000e+01   1.4400000e+00   8.0000000e-01
   1.3000000e+01   1.4800000e+00   9.0000000e-01
   1.3000000e+01   1.5200000e+00   7.0000000e-01
   1.3000000e+01   1.5600000e+00   1.0000000e+00
   1.3000000e+01   1.6000000e+00   1.0000000e+00
   1.3000000e+01   1.6400000e+00   8.0000000e-01
   1.3000000e+01   1.6800000e+00   9.0000000e-01
   1.3000000e+01   1.7200000e+00   1.0000000e+00
   1.3000000e+01   1.7600000e+00   9.0000000e-01
   1.3000000e+01   1.8000000e+00   1.0000000e+00
   1.3000000e+01   1.8400000e+00   1.0000000e+00
   1.3000000e+01   1.8800000e+00   1.0000000e+00
   1.3000000e+01   1.9200000e+00   1.0000000e+00
   1.3000000e+01   1.9600000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0400000e+00   1.0000000e+00
   1.3000000e+01   2.0800000e+00   1.0000000e+00
   1.3000000e+01   2.1200000e+00   1.0000000e+00
   1.3000000e+01   2.1600000e+00   1.0000000e+00
   1.3000000e+01   2.2000000e+00   1.0000000e+00
   1.3000000e+01   2.2400000e+00   1.0000000e+00
   1.3000000e+01   2.2800000e+00   1.0000000e+00
   1.3000000e+01   2.3200000e+00   1.0000000e+00
   1.3000000e+01   2.3600000e+00   1.0000000e+00
   1.3000000e+01   2.4000000e+00   9.0000000e-01
   1.3000000e+01   2.4400000e+00   1.0000000e+00
   1.3000000e+01   2.4800000e+00   1.0000000e+00
   1.3000000e+01   2.5200000e+00   1.0000000e+00
   1.3000000e+01   2.5600000e+00   1.0000000e+00
   1.3000000e+01   2.6000000e+00   9.0000000e-01
   1.3000000e+01   2.6400000e+00   9.0000000e-01
   1.3000000e+01   2.6800000e+00   1.0000000e+00
   1.3000000e+01   2.7200000e+00   1.0000000e+00
   1.3000000e+01   2.7600000e+00   1.0000000e+00
   1.3000000e+01   2.8000000e+00   1.0000000e+00
   1.3000000e+01   2.8400000e+00   1.0000000e+00
   1.3000000e+01   2.8800000e+00   1.0000000e+00
   1.3000000e+01   2.9200000e+00   1.0000000e+00
   1.3000000e+01   2.9600000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0400000e+00   1.0000000e+00
   1.3000000e+01   3.0800000e+00   1.0000000e+00
   1.3000000e+01   3.1200000e+00   1.0000000e+00
   1.3000000e+01   3.1600000e+00   1.0000000e+00
   1.3000000e+01   3.2000000e+00   1.0000000e+00
   1.3000000e+01   3.2400000e+00   1.0000000e+00
   1.3000000e+01   3.2800000e+00   1.0000000e+00
   1.3000000e+01   3.3200000e+00   1.0000000e+00
   1.3000000e+01   3.3600000e+00   1.0000000e+00
   1.3000000e+01   3.4000000e+00   1.0000000e+00
   1.3000000e+01   3.4400000e+00   1.0000000e+00
   1.3000000e+01   3.4800000e+00   1.0000000e+00
   1.3000000e+01   3.5200000e+00   1.0000000e+00
   1.3000000e+01   3.5600000e+00   1.0000000e+00
   1.3000000e+01   3.6000000e+00   1.0000000e+00
   1.3000000e+01   3.6400000e+00   1.0000000e+00
   1.3000000e+01   3.6800000e+00   9.0000000e-01
   1.3000000e+01   3.7200000e+00   1.0000000e+00
   1.3000000e+01   3.7600000e+00   1.0000000e+00
   1.3000000e+01   3.8000000e+00   1.0000000e+00
   1.3000000e+01   3.8400000e+00   1.0000000e+00
   1.3000000e+01   3.8800000e+00   1.0000000e+00
   1.3000000e+01   3.9200000e+00   1.0000000e+00
   1.3000000e+01   3.9600000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   2.0000000e-01
   1.4000000e+01   1.3600000e+00   3.0000000e-01
   1.4000000e+01   1.4000000e+00   5.0000000e-01
   1.4000000e+01   1.4400000e+00   8.0000000e-01
   1.4000000e+01   1.4800000e+00   9.0000000e-01
   1.4000000e+01   1.5200000e+00   1.0000000e+00
   1.4000000e+01   1.5600000e+00   9.0000000e-01
   1.4000000e+01   1.6000000e+00   9.0000000e-01
   1.4000000e+01   1.6400000e+00   9.0000000e-01
   1.4000000e+01   1.6800000e+00   9.0000000e-01
   1.4000000e+01   1.7200000e+00   1.0000000e+00
   1.4000000e+01   1.7600000e+00   9.0000000e-01
   1.4000000e+01   1.8000000e+00   1.0000000e+00
   1.4000000e+01   1.8400000e+00   1.0000000e+00
   1.4000000e+01   1.8800000e+00   1.0000000e+00
   1.4000000e+01   1.9200000e+00   1.0000000e+00
   1.4000000e+01   1.9600000e+00   9.0000000e-01
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0400000e+00   1.0000000e+00
   1.4000000e+01   2.0800000e+00   1.0000000e+00
   1.4000000e+01   2.1200000e+00   1.0000000e+00
   1.4000000e+01   2.1600000e+00   1.0000000e+00
   1.4000000e+01   2.2000000e+00   1.0000000e+00
   1.4000000e+01   2.2400000e+00   1.0000000e+00
   1.4000000e+01   2.2800000e+00   9.0000000e-01
   1.4000000e+01   2.3200000e+00   1.0000000e+00
   1.4000000e+01   2.3600000e+00   9.0000000e-01
   1.4000000e+01   2.4000000e+00   1.0000000e+00
   1.4000000e+01   2.4400000e+00   1.0000000e+00
   1.4000000e+01   2.4800000e+00   1.0000000e+00
   1.4000000e+01   2.5200000e+00   1.0000000e+00
   1.4000000e+01   2.5600000e+00   1.0000000e+00
   1.4000000e+01   2.6000000e+00   9.0000000e-01
   1.4000000e+01   2.6400000e+00   9.0000000e-01
   1.4000000e+01   2.6800000e+00   1.0000000e+00
   1.4000000e+01   2.7200000e+00   1.0000000e+00
   1.4000000e+01   2.7600000e+00   1.0000000e+00
   1.4000000e+01   2.8000000e+00   1.0000000e+00
   1.4000000e+01   2.8400000e+00   1.0000000e+00
   1.4000000e+01   2.8800000e+00   1.0000000e+00
   1.4000000e+01   2.9200000e+00   1.0000000e+00
   1.4000000e+01   2.9600000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0400000e+00   1.0000000e+00
   1.4000000e+01   3.0800000e+00   1.0000000e+00
   1.4000000e+01   3.1200000e+00   9.0000000e-01
   1.4000000e+01   3.1600000e+00   1.0000000e+00
   1.4000000e+01   3.2000000e+00   1.0000000e+00
   1.4000000e+01   3.2400000e+00   1.0000000e+00
   1.4000000e+01   3.2800000e+00   1.0000000e+00
   1.4000000e+01   3.3200000e+00   1.0000000e+00
   1.4000000e+01   3.3600000e+00   1.0000000e+00
   1.4000000e+01   3.4000000e+00   1.0000000e+00
   1.4000000e+01   3.4400000e+00   1.0000000e+00
   1.4000000e+01   3.4800000e+00   1.0000000e+00
   1.4000000e+01   3.5200000e+00   1.0000000e+00
   1.4000000e+01   3.5600000e+00   1.0000000e+00
   1.4000000e+01   3.6000000e+00   1.0000000e+00
   1.4000000e+01   3.6400000e+00   1.0000000e+00
   1.4000000e+01   3.6800000e+00   9.0000000e-01
   1.4000000e+01   3.7200000e+00   1.0000000e+00
   1.4000000e+01   3.7600000e+00   1.0000000e+00
   1.4000000e+01   3.8000000e+00   1.0000000e+00
   1.4000000e+01   3.8400000e+00   1.0000000e+00
   1.4000000e+01   3.8800000e+00   1.0000000e+00
   1.4000000e+01   3.9200000e+00   1.0000000e+00
   1.4000000e+01   3.9600000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   0.0000000e+00
   1.5000000e+01   1.3600000e+00   1.0000000e-01
   1.5000000e+01   1.4000000e+00   5.0000000e-01
   1.5000000e+01   1.4400000e+00   5.0000000e-01
   1.5000000e+01   1.4800000e+00   9.0000000e-01
   1.5000000e+01   1.5200000e+00   7.0000000e-01
   1.5000000e+01   1.5600000e+00   1.0000000e+00
   1.5000000e+01   1.6000000e+00   9.0000000e-01
   1.5000000e+01   1.6400000e+00   8.0000000e-01
   1.5000000e+01   1.6800000e+00   1.0000000e+00
   1.5000000e+01   1.7200000e+00   1.0000000e+00
   1.5000000e+01   1.7600000e+00   9.0000000e-01
   1.5000000e+01   1.8000000e+00   1.0000000e+00
   1.5000000e+01   1.8400000e+00   1.0000000e+00
   1.5000000e+01   1.8800000e+00   1.0000000e+00
   1.5000000e+01   1.9200000e+00   1.0000000e+00
   1.5000000e+01   1.9600000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   9.0000000e-01
   1.5000000e+01   2.0400000e+00   1.0000000e+00
   1.5000000e+01   2.0800000e+00   9.0000000e-01
   1.5000000e+01   2.1200000e+00   1.0000000e+00
   1.5000000e+01   2.1600000e+00   1.0000000e+00
   1.5000000e+01   2.2000000e+00   1.0000000e+00
   1.5000000e+01   2.2400000e+00   9.0000000e-01
   1.5000000e+01   2.2800000e+00   1.0000000e+00
   1.5000000e+01   2.3200000e+00   9.0000000e-01
   1.5000000e+01   2.3600000e+00   1.0000000e+00
   1.5000000e+01   2.4000000e+00   1.0000000e+00
   1.5000000e+01   2.4400000e+00   1.0000000e+00
   1.5000000e+01   2.4800000e+00   1.0000000e+00
   1.5000000e+01   2.5200000e+00   1.0000000e+00
   1.5000000e+01   2.5600000e+00   1.0000000e+00
   1.5000000e+01   2.6000000e+00   1.0000000e+00
   1.5000000e+01   2.6400000e+00   1.0000000e+00
   1.5000000e+01   2.6800000e+00   1.0000000e+00
   1.5000000e+01   2.7200000e+00   1.0000000e+00
   1.5000000e+01   2.7600000e+00   1.0000000e+00
   1.5000000e+01   2.8000000e+00   1.0000000e+00
   1.5000000e+01   2.8400000e+00   1.0000000e+00
   1.5000000e+01   2.8800000e+00   1.0000000e+00
   1.5000000e+01   2.9200000e+00   1.0000000e+00
   1.5000000e+01   2.9600000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0400000e+00   1.0000000e+00
   1.5000000e+01   3.0800000e+00   1.0000000e+00
   1.5000000e+01   3.1200000e+00   1.0000000e+00
   1.5000000e+01   3.1600000e+00   1.0000000e+00
   1.5000000e+01   3.2000000e+00   1.0000000e+00
   1.5000000e+01   3.2400000e+00   1.0000000e+00
   1.5000000e+01   3.2800000e+00   1.0000000e+00
   1.5000000e+01   3.3200000e+00   1.0000000e+00
   1.5000000e+01   3.3600000e+00   1.0000000e+00
   1.5000000e+01   3.4000000e+00   1.0000000e+00
   1.5000000e+01   3.4400000e+00   1.0000000e+00
   1.5000000e+01   3.4800000e+00   1.0000000e+00
   1.5000000e+01   3.5200000e+00   1.0000000e+00
   1.5000000e+01   3.5600000e+00   9.0000000e-01
   1.5000000e+01   3.6000000e+00   1.0000000e+00
   1.5000000e+01   3.6400000e+00   1.0000000e+00
   1.5000000e+01   3.6800000e+00   1.0000000e+00
   1.5000000e+01   3.7200000e+00   1.0000000e+00
   1.5000000e+01   3.7600000e+00   1.0000000e+00
   1.5000000e+01   3.8000000e+00   1.0000000e+00
   1.5000000e+01   3.8400000e+00   1.0000000e+00
   1.5000000e+01   3.8800000e+00   1.0000000e+00
   1.5000000e+01   3.9200000e+00   1.0000000e+00
   1.5000000e+01   3.9600000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e-01   0.0000000e+00
   1.6000000e+01   2.4000000e-01   0.0000000e+00
   1.6000000e+01   2.8000000e-01   0.0000000e+00
   1.6000000e+01   3.2000000e-01   0.0000000e+00
   1.6000000e+01   3.6000000e-01   0.0000000e+00
   1.6000000e+01   4.0000000e-01   0.0000000e+00
   1.6000000e+01   4.4000000e-01   0.0000000e+00
   1.6000000e+01   4.8000000e-01   0.0000000e+00
   1.6000000e+01   5.2000000e-01   0.0000000e+00
   1.6000000e+01   5.6000000e-01   0.0000000e+00
   1.6000000e+01   6.0000000e-01   0.0000000e+00
   1.6000000e+01   6.4000000e-01   0.0000000e+00
   1.6000000e+01   6.8000000e-01   0.0000000e+00
   1.6000000e+01   7.2000000e-01   0.0000000e+00
   1.6000000e+01   7.6000000e-01   0.0000000e+00
   1.6000000e+01   8.0000000e-01   0.0000000e+00
   1.6000000e+01   8.4000000e-01   0.0000000e+00
   1.6000000e+01   8.8000000e-01   0.0000000e+00
   1.6000000e+01   9.2000000e-01   0.0000000e+00
   1.6000000e+01   9.6000000e-01   0.0000000e+00
   1.6000000e+01   1.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0400000e+00   0.0000000e+00
   1.6000000e+01   1.0800000e+00   0.0000000e+00
   1.6000000e+01   1.1200000e+00   0.0000000e+00
   1.6000000e+01   1.1600000e+00   0.0000000e+00
   1.6000000e+01   1.2000000e+00   0.0000000e+00
   1.6000000e+01   1.2400000e+00   0.0000000e+00
   1.6000000e+01   1.2800000e+00   0.0000000e+00
   1.6000000e+01   1.3200000e+00   1.0000000e-01
   1.6000000e+01   1.3600000e+00   0.0000000e+00
   1.6000000e+01   1.4000000e+00   4.0000000e-01
   1.6000000e+01   1.4400000e+00   5.0000000e-01
   1.6000000e+01   1.4800000e+00   6.0000000e-01
   1.6000000e+01   1.5200000e+00   8.0000000e-01
   1.6000000e+01   1.5600000e+00   9.0000000e-01
   1.6000000e+01   1.6000000e+00   7.0000000e-01
   1.6000000e+01   1.6400000e+00   1.0000000e+00
   1.6000000e+01   1.6800000e+00   9.0000000e-01
   1.6000000e+01   1.7200000e+00   9.0000000e-01
   1.6000000e+01   1.7600000e+00   1.0000000e+00
   1.6000000e+01   1.8000000e+00   8.0000000e-01
   1.6000000e+01   1.8400000e+00   1.0000000e+00
   1.6000000e+01   1.8800000e+00   1.0000000e+00
   1.6000000e+01   1.9200000e+00   1.0000000e+00
   1.6000000e+01   1.9600000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   9.0000000e-01
   1.6000000e+01   2.0400000e+00   8.0000000e-01
   1.6000000e+01   2.0800000e+00   1.0000000e+00
   1.6000000e+01   2.1200000e+00   1.0000000e+00
   1.6000000e+01   2.1600000e+00   1.0000000e+00
   1.6000000e+01   2.2000000e+00   1.0000000e+00
   1.6000000e+01   2.2400000e+00   1.0000000e+00
   1.6000000e+01   2.2800000e+00   1.0000000e+00
   1.6000000e+01   2.3200000e+00   1.0000000e+00
   1.6000000e+01   2.3600000e+00   1.0000000e+00
   1.6000000e+01   2.4000000e+00   1.0000000e+00
   1.6000000e+01   2.4400000e+00   1.0000000e+00
   1.6000000e+01   2.4800000e+00   1.0000000e+00
   1.6000000e+01   2.5200000e+00   1.0000000e+00
   1.6000000e+01   2.5600000e+00   9.0000000e-01
   1.6000000e+01   2.6000000e+00   9.0000000e-01
   1.6000000e+01   2.6400000e+00   9.0000000e-01
   1.6000000e+01   2.6800000e+00   9.0000000e-01
   1.6000000e+01   2.7200000e+00   1.0000000e+00
   1.6000000e+01   2.7600000e+00   1.0000000e+00
   1.6000000e+01   2.8000000e+00   1.0000000e+00
   1.6000000e+01   2.8400000e+00   1.0000000e+00
   1.6000000e+01   2.8800000e+00   1.0000000e+00
   1.6000000e+01   2.9200000e+00   1.0000000e+00
   1.6000000e+01   2.9600000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0400000e+00   1.0000000e+00
   1.6000000e+01   3.0800000e+00   1.0000000e+00
   1.6000000e+01   3.1200000e+00   1.0000000e+00
   1.6000000e+01   3.1600000e+00   1.0000000e+00
   1.6000000e+01   3.2000000e+00   1.0000000e+00
   1.6000000e+01   3.2400000e+00   1.0000000e+00
   1.6000000e+01   3.2800000e+00   1.0000000e+00
   1.6000000e+01   3.3200000e+00   1.0000000e+00
   1.6000000e+01   3.3600000e+00   1.0000000e+00
   1.6000000e+01   3.4000000e+00   1.0000000e+00
   1.6000000e+01   3.4400000e+00   9.0000000e-01
   1.6000000e+01   3.4800000e+00   1.0000000e+00
   1.6000000e+01   3.5200000e+00   1.0000000e+00
   1.6000000e+01   3.5600000e+00   1.0000000e+00
   1.6000000e+01   3.6000000e+00   1.0000000e+00
   1.6000000e+01   3.6400000e+00   1.0000000e+00
   1.6000000e+01   3.6800000e+00   1.0000000e+00
   1.6000000e+01   3.7200000e+00   1.0000000e+00
   1.6000000e+01   3.7600000e+00   1.0000000e+00
   1.6000000e+01   3.8000000e+00   1.0000000e+00
   1.6000000e+01   3.8400000e+00   1.0000000e+00
   1.6000000e+01   3.8800000e+00   9.0000000e-01
   1.6000000e+01   3.9200000e+00   1.0000000e+00
   1.6000000e+01   3.9600000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e-01   0.0000000e+00
   1.7000000e+01   2.4000000e-01   0.0000000e+00
   1.7000000e+01   2.8000000e-01   0.0000000e+00
   1.7000000e+01   3.2000000e-01   0.0000000e+00
   1.7000000e+01   3.6000000e-01   0.0000000e+00
   1.7000000e+01   4.0000000e-01   0.0000000e+00
   1.7000000e+01   4.4000000e-01   0.0000000e+00
   1.7000000e+01   4.8000000e-01   0.0000000e+00
   1.7000000e+01   5.2000000e-01   0.0000000e+00
   1.7000000e+01   5.6000000e-01   0.0000000e+00
   1.7000000e+01   6.0000000e-01   0.0000000e+00
   1.7000000e+01   6.4000000e-01   0.0000000e+00
   1.7000000e+01   6.8000000e-01   0.0000000e+00
   1.7000000e+01   7.2000000e-01   0.0000000e+00
   1.7000000e+01   7.6000000e-01   0.0000000e+00
   1.7000000e+01   8.0000000e-01   0.0000000e+00
   1.7000000e+01   8.4000000e-01   0.0000000e+00
   1.7000000e+01   8.8000000e-01   0.0000000e+00
   1.7000000e+01   9.2000000e-01   0.0000000e+00
   1.7000000e+01   9.6000000e-01   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0400000e+00   0.0000000e+00
   1.7000000e+01   1.0800000e+00   0.0000000e+00
   1.7000000e+01   1.1200000e+00   0.0000000e+00
   1.7000000e+01   1.1600000e+00   0.0000000e+00
   1.7000000e+01   1.2000000e+00   0.0000000e+00
   1.7000000e+01   1.2400000e+00   0.0000000e+00
   1.7000000e+01   1.2800000e+00   0.0000000e+00
   1.7000000e+01   1.3200000e+00   1.0000000e-01
   1.7000000e+01   1.3600000e+00   1.0000000e-01
   1.7000000e+01   1.4000000e+00   3.0000000e-01
   1.7000000e+01   1.4400000e+00   6.0000000e-01
   1.7000000e+01   1.4800000e+00   6.0000000e-01
   1.7000000e+01   1.5200000e+00   7.0000000e-01
   1.7000000e+01   1.5600000e+00   4.0000000e-01
   1.7000000e+01   1.6000000e+00   8.0000000e-01
   1.7000000e+01   1.6400000e+00   8.0000000e-01
   1.7000000e+01   1.6800000e+00   9.0000000e-01
   1.7000000e+01   1.7200000e+00   5.0000000e-01
   1.7000000e+01   1.7600000e+00   7.0000000e-01
   1.7000000e+01   1.8000000e+00   8.0000000e-01
   1.7000000e+01   1.8400000e+00   8.0000000e-01
   1.7000000e+01   1.8800000e+00   1.0000000e+00
   1.7000000e+01   1.9200000e+00   8.0000000e-01
   1.7000000e+01   1.9600000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0400000e+00   1.0000000e+00
   1.7000000e+01   2.0800000e+00   9.0000000e-01
   1.7000000e+01   2.1200000e+00   1.0000000e+00
   1.7000000e+01   2.1600000e+00   9.0000000e-01
   1.7000000e+01   2.2000000e+00   9.0000000e-01
   1.7000000e+01   2.2400000e+00   1.0000000e+00
   1.7000000e+01   2.2800000e+00   1.0000000e+00
   1.7000000e+01   2.3200000e+00   9.0000000e-01
   1.7000000e+01   2.3600000e+00   9.0000000e-01
   1.7000000e+01   2.4000000e+00   9.0000000e-01
   1.7000000e+01   2.4400000e+00   1.0000000e+00
   1.7000000e+01   2.4800000e+00   1.0000000e+00
   1.7000000e+01   2.5200000e+00   7.0000000e-01
   1.7000000e+01   2.5600000e+00   8.0000000e-01
   1.7000000e+01   2.6000000e+00   1.0000000e+00
   1.7000000e+01   2.6400000e+00   1.0000000e+00
   1.7000000e+01   2.6800000e+00   9.0000000e-01
   1.7000000e+01   2.7200000e+00   9.0000000e-01
   1.7000000e+01   2.7600000e+00   1.0000000e+00
   1.7000000e+01   2.8000000e+00   1.0000000e+00
   1.7000000e+01   2.8400000e+00   1.0000000e+00
   1.7000000e+01   2.8800000e+00   9.0000000e-01
   1.7000000e+01   2.9200000e+00   1.0000000e+00
   1.7000000e+01   2.9600000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0400000e+00   1.0000000e+00
   1.7000000e+01   3.0800000e+00   1.0000000e+00
   1.7000000e+01   3.1200000e+00   1.0000000e+00
   1.7000000e+01   3.1600000e+00   1.0000000e+00
   1.7000000e+01   3.2000000e+00   1.0000000e+00
   1.7000000e+01   3.2400000e+00   1.0000000e+00
   1.7000000e+01   3.2800000e+00   1.0000000e+00
   1.7000000e+01   3.3200000e+00   1.0000000e+00
   1.7000000e+01   3.3600000e+00   9.0000000e-01
   1.7000000e+01   3.4000000e+00   1.0000000e+00
   1.7000000e+01   3.4400000e+00   1.0000000e+00
   1.7000000e+01   3.4800000e+00   9.0000000e-01
   1.7000000e+01   3.5200000e+00   1.0000000e+00
   1.7000000e+01   3.5600000e+00   1.0000000e+00
   1.7000000e+01   3.6000000e+00   9.0000000e-01
   1.7000000e+01   3.6400000e+00   1.0000000e+00
   1.7000000e+01   3.6800000e+00   1.0000000e+00
   1.7000000e+01   3.7200000e+00   1.0000000e+00
   1.7000000e+01   3.7600000e+00   8.0000000e-01
   1.7000000e+01   3.8000000e+00   1.0000000e+00
   1.7000000e+01   3.8400000e+00   1.0000000e+00
   1.7000000e+01   3.8800000e+00   1.0000000e+00
   1.7000000e+01   3.9200000e+00   1.0000000e+00
   1.7000000e+01   3.9600000e+00   1.0000000e+00
   1.7000000e+01   4.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e-01   0.0000000e+00
   1.8000000e+01   2.4000000e-01   0.0000000e+00
   1.8000000e+01   2.8000000e-01   0.0000000e+00
   1.8000000e+01   3.2000000e-01   0.0000000e+00
   1.8000000e+01   3.6000000e-01   0.0000000e+00
   1.8000000e+01   4.0000000e-01   0.0000000e+00
   1.8000000e+01   4.4000000e-01   0.0000000e+00
   1.8000000e+01   4.8000000e-01   0.0000000e+00
   1.8000000e+01   5.2000000e-01   0.0000000e+00
   1.8000000e+01   5.6000000e-01   0.0000000e+00
   1.8000000e+01   6.0000000e-01   0.0000000e+00
   1.8000000e+01   6.4000000e-01   0.0000000e+00
   1.8000000e+01   6.8000000e-01   0.0000000e+00
   1.8000000e+01   7.2000000e-01   0.0000000e+00
   1.8000000e+01   7.6000000e-01   0.0000000e+00
   1.8000000e+01   8.0000000e-01   0.0000000e+00
   1.8000000e+01   8.4000000e-01   0.0000000e+00
   1.8000000e+01   8.8000000e-01   0.0000000e+00
   1.8000000e+01   9.2000000e-01   0.0000000e+00
   1.8000000e+01   9.6000000e-01   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0400000e+00   0.0000000e+00
   1.8000000e+01   1.0800000e+00   0.0000000e+00
   1.8000000e+01   1.1200000e+00   0.0000000e+00
   1.8000000e+01   1.1600000e+00   0.0000000e+00
   1.8000000e+01   1.2000000e+00   0.0000000e+00
   1.8000000e+01   1.2400000e+00   0.0000000e+00
   1.8000000e+01   1.2800000e+00   0.0000000e+00
   1.8000000e+01   1.3200000e+00   0.0000000e+00
   1.8000000e+01   1.3600000e+00   2.0000000e-01
   1.8000000e+01   1.4000000e+00   2.0000000e-01
   1.8000000e+01   1.4400000e+00   1.0000000e-01
   1.8000000e+01   1.4800000e+00   6.0000000e-01
   1.8000000e+01   1.5200000e+00   4.0000000e-01
   1.8000000e+01   1.5600000e+00   5.0000000e-01
   1.8000000e+01   1.6000000e+00   9.0000000e-01
   1.8000000e+01   1.6400000e+00   6.0000000e-01
   1.8000000e+01   1.6800000e+00   6.0000000e-01
   1.8000000e+01   1.7200000e+00   8.0000000e-01
   1.8000000e+01   1.7600000e+00   9.0000000e-01
   1.8000000e+01   1.8000000e+00   7.0000000e-01
   1.8000000e+01   1.8400000e+00   9.0000000e-01
   1.8000000e+01   1.8800000e+00   8.0000000e-01
   1.8000000e+01   1.9200000e+00   1.0000000e+00
   1.8000000e+01   1.9600000e+00   7.0000000e-01
   1.8000000e+01   2.0000000e+00   8.0000000e-01
   1.8000000e+01   2.0400000e+00   1.0000000e+00
   1.8000000e+01   2.0800000e+00   1.0000000e+00
   1.8000000e+01   2.1200000e+00   9.0000000e-01
   1.8000000e+01   2.1600000e+00   9.0000000e-01
   1.8000000e+01   2.2000000e+00   1.0000000e+00
   1.8000000e+01   2.2400000e+00   1.0000000e+00
   1.8000000e+01   2.2800000e+00   1.0000000e+00
   1.8000000e+01   2.3200000e+00   8.0000000e-01
   1.8000000e+01   2.3600000e+00   9.0000000e-01
   1.8000000e+01   2.4000000e+00   9.0000000e-01
   1.8000000e+01   2.4400000e+00   1.0000000e+00
   1.8000000e+01   2.4800000e+00   9.0000000e-01
   1.8000000e+01   2.5200000e+00   1.0000000e+00
   1.8000000e+01   2.5600000e+00   1.0000000e+00
   1.8000000e+01   2.6000000e+00   8.0000000e-01
   1.8000000e+01   2.6400000e+00   7.0000000e-01
   1.8000000e+01   2.6800000e+00   1.0000000e+00
   1.8000000e+01   2.7200000e+00   8.0000000e-01
   1.8000000e+01   2.7600000e+00   8.0000000e-01
   1.8000000e+01   2.8000000e+00   1.0000000e+00
   1.8000000e+01   2.8400000e+00   9.0000000e-01
   1.8000000e+01   2.8800000e+00   9.0000000e-01
   1.8000000e+01   2.9200000e+00   1.0000000e+00
   1.8000000e+01   2.9600000e+00   9.0000000e-01
   1.8000000e+01   3.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0400000e+00   1.0000000e+00
   1.8000000e+01   3.0800000e+00   9.0000000e-01
   1.8000000e+01   3.1200000e+00   9.0000000e-01
   1.8000000e+01   3.1600000e+00   1.0000000e+00
   1.8000000e+01   3.2000000e+00   1.0000000e+00
   1.8000000e+01   3.2400000e+00   9.0000000e-01
   1.8000000e+01   3.2800000e+00   1.0000000e+00
   1.8000000e+01   3.3200000e+00   1.0000000e+00
   1.8000000e+01   3.3600000e+00   1.0000000e+00
   1.8000000e+01   3.4000000e+00   1.0000000e+00
   1.8000000e+01   3.4400000e+00   1.0000000e+00
   1.8000000e+01   3.4800000e+00   1.0000000e+00
   1.8000000e+01   3.5200000e+00   1.0000000e+00
   1.8000000e+01   3.5600000e+00   8.0000000e-01
   1.8000000e+01   3.6000000e+00   1.0000000e+00
   1.8000000e+01   3.6400000e+00   1.0000000e+00
   1.8000000e+01   3.6800000e+00   1.0000000e+00
   1.8000000e+01   3.7200000e+00   1.0000000e+00
   1.8000000e+01   3.7600000e+00   1.0000000e+00
   1.8000000e+01   3.8000000e+00   1.0000000e+00
   1.8000000e+01   3.8400000e+00   1.0000000e+00
   1.8000000e+01   3.8800000e+00   9.0000000e-01
   1.8000000e+01   3.9200000e+00   1.0000000e+00
   1.8000000e+01   3.9600000e+00   9.0000000e-01
   1.8000000e+01   4.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e-01   0.0000000e+00
   1.9000000e+01   2.4000000e-01   0.0000000e+00
   1.9000000e+01   2.8000000e-01   0.0000000e+00
   1.9000000e+01   3.2000000e-01   0.0000000e+00
   1.9000000e+01   3.6000000e-01   0.0000000e+00
   1.9000000e+01   4.0000000e-01   0.0000000e+00
   1.9000000e+01   4.4000000e-01   0.0000000e+00
   1.9000000e+01   4.8000000e-01   0.0000000e+00
   1.9000000e+01   5.2000000e-01   0.0000000e+00
   1.9000000e+01   5.6000000e-01   0.0000000e+00
   1.9000000e+01   6.0000000e-01   0.0000000e+00
   1.9000000e+01   6.4000000e-01   0.0000000e+00
   1.9000000e+01   6.8000000e-01   0.0000000e+00
   1.9000000e+01   7.2000000e-01   0.0000000e+00
   1.9000000e+01   7.6000000e-01   0.0000000e+00
   1.9000000e+01   8.0000000e-01   0.0000000e+00
   1.9000000e+01   8.4000000e-01   0.0000000e+00
   1.9000000e+01   8.8000000e-01   0.0000000e+00
   1.9000000e+01   9.2000000e-01   0.0000000e+00
   1.9000000e+01   9.6000000e-01   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0400000e+00   0.0000000e+00
   1.9000000e+01   1.0800000e+00   0.0000000e+00
   1.9000000e+01   1.1200000e+00   0.0000000e+00
   1.9000000e+01   1.1600000e+00   0.0000000e+00
   1.9000000e+01   1.2000000e+00   0.0000000e+00
   1.9000000e+01   1.2400000e+00   0.0000000e+00
   1.9000000e+01   1.2800000e+00   0.0000000e+00
   1.9000000e+01   1.3200000e+00   0.0000000e+00
   1.9000000e+01   1.3600000e+00   0.0000000e+00
   1.9000000e+01   1.4000000e+00   0.0000000e+00
   1.9000000e+01   1.4400000e+00   3.0000000e-01
   1.9000000e+01   1.4800000e+00   5.0000000e-01
   1.9000000e+01   1.5200000e+00   5.0000000e-01
   1.9000000e+01   1.5600000e+00   5.0000000e-01
   1.9000000e+01   1.6000000e+00   9.0000000e-01
   1.9000000e+01   1.6400000e+00   6.0000000e-01
   1.9000000e+01   1.6800000e+00   6.0000000e-01
   1.9000000e+01   1.7200000e+00   7.0000000e-01
   1.9000000e+01   1.7600000e+00   6.0000000e-01
   1.9000000e+01   1.8000000e+00   7.0000000e-01
   1.9000000e+01   1.8400000e+00   7.0000000e-01
   1.9000000e+01   1.8800000e+00   9.0000000e-01
   1.9000000e+01   1.9200000e+00   8.0000000e-01
   1.9000000e+01   1.9600000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   8.0000000e-01
   1.9000000e+01   2.0400000e+00   9.0000000e-01
   1.9000000e+01   2.0800000e+00   1.0000000e+00
   1.9000000e+01   2.1200000e+00   9.0000000e-01
   1.9000000e+01   2.1600000e+00   9.0000000e-01
   1.9000000e+01   2.2000000e+00   9.0000000e-01
   1.9000000e+01   2.2400000e+00   1.0000000e+00
   1.9000000e+01   2.2800000e+00   8.0000000e-01
   1.9000000e+01   2.3200000e+00   9.0000000e-01
   1.9000000e+01   2.3600000e+00   9.0000000e-01
   1.9000000e+01   2.4000000e+00   1.0000000e+00
   1.9000000e+01   2.4400000e+00   1.0000000e+00
   1.9000000e+01   2.4800000e+00   7.0000000e-01
   1.9000000e+01   2.5200000e+00   9.0000000e-01
   1.9000000e+01   2.5600000e+00   9.0000000e-01
   1.9000000e+01   2.6000000e+00   9.0000000e-01
   1.9000000e+01   2.6400000e+00   1.0000000e+00
   1.9000000e+01   2.6800000e+00   9.0000000e-01
   1.9000000e+01   2.7200000e+00   9.0000000e-01
   1.9000000e+01   2.7600000e+00   1.0000000e+00
   1.9000000e+01   2.8000000e+00   1.0000000e+00
   1.9000000e+01   2.8400000e+00   1.0000000e+00
   1.9000000e+01   2.8800000e+00   1.0000000e+00
   1.9000000e+01   2.9200000e+00   1.0000000e+00
   1.9000000e+01   2.9600000e+00   9.0000000e-01
   1.9000000e+01   3.0000000e+00   1.0000000e+00
   1.9000000e+01   3.0400000e+00   1.0000000e+00
   1.9000000e+01   3.0800000e+00   9.0000000e-01
   1.9000000e+01   3.1200000e+00   9.0000000e-01
   1.9000000e+01   3.1600000e+00   1.0000000e+00
   1.9000000e+01   3.2000000e+00   1.0000000e+00
   1.9000000e+01   3.2400000e+00   9.0000000e-01
   1.9000000e+01   3.2800000e+00   9.0000000e-01
   1.9000000e+01   3.3200000e+00   1.0000000e+00
   1.9000000e+01   3.3600000e+00   8.0000000e-01
   1.9000000e+01   3.4000000e+00   1.0000000e+00
   1.9000000e+01   3.4400000e+00   1.0000000e+00
   1.9000000e+01   3.4800000e+00   1.0000000e+00
   1.9000000e+01   3.5200000e+00   1.0000000e+00
   1.9000000e+01   3.5600000e+00   9.0000000e-01
   1.9000000e+01   3.6000000e+00   1.0000000e+00
   1.9000000e+01   3.6400000e+00   1.0000000e+00
   1.9000000e+01   3.6800000e+00   9.0000000e-01
   1.9000000e+01   3.7200000e+00   9.0000000e-01
   1.9000000e+01   3.7600000e+00   8.0000000e-01
   1.9000000e+01   3.8000000e+00   1.0000000e+00
   1.9000000e+01   3.8400000e+00   1.0000000e+00
   1.9000000e+01   3.8800000e+00   9.0000000e-01
   1.9000000e+01   3.9200000e+00   1.0000000e+00
   1.9000000e+01   3.9600000e+00   1.0000000e+00
   1.9000000e+01   4.0000000e+00   9.0000000e-01
   2.0000000e+01   2.0000000e-01   0.0000000e+00
   2.0000000e+01   2.4000000e-01   0.0000000e+00
   2.0000000e+01   2.8000000e-01   0.0000000e+00
   2.0000000e+01   3.2000000e-01   0.0000000e+00
   2.0000000e+01   3.6000000e-01   0.0000000e+00
   2.0000000e+01   4.0000000e-01   0.0000000e+00
   2.0000000e+01   4.4000000e-01   0.0000000e+00
   2.0000000e+01   4.8000000e-01   0.0000000e+00
   2.0000000e+01   5.2000000e-01   0.0000000e+00
   2.0000000e+01   5.6000000e-01   0.0000000e+00
   2.0000000e+01   6.0000000e-01   0.0000000e+00
   2.0000000e+01   6.4000000e-01   0.0000000e+00
   2.0000000e+01   6.8000000e-01   0.0000000e+00
   2.0000000e+01   7.2000000e-01   0.0000000e+00
   2.0000000e+01   7.6000000e-01   0.0000000e+00
   2.0000000e+01   8.0000000e-01   0.0000000e+00
   2.0000000e+01   8.4000000e-01   0.0000000e+00
   2.0000000e+01   8.8000000e-01   0.0000000e+00
   2.0000000e+01   9.2000000e-01   0.0000000e+00
   2.0000000e+01   9.6000000e-01   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0400000e+00   0.0000000e+00
   2.0000000e+01   1.0800000e+00   0.0000000e+00
   2.0000000e+01   1.1200000e+00   0.0000000e+00
   2.0000000e+01   1.1600000e+00   0.0000000e+00
   2.0000000e+01   1.2000000e+00   0.0000000e+00
   2.0000000e+01   1.2400000e+00   0.0000000e+00
   2.0000000e+01   1.2800000e+00   0.0000000e+00
   2.0000000e+01   1.3200000e+00   0.0000000e+00
   2.0000000e+01   1.3600000e+00   0.0000000e+00
   2.0000000e+01   1.4000000e+00   3.0000000e-01
   2.0000000e+01   1.4400000e+00   3.0000000e-01
   2.0000000e+01   1.4800000e+00   1.0000000e-01
   2.0000000e+01   1.5200000e+00   4.0000000e-01
   2.0000000e+01   1.5600000e+00   7.0000000e-01
   2.0000000e+01   1.6000000e+00   4.0000000e-01
   2.0000000e+01   1.6400000e+00   6.0000000e-01
   2.0000000e+01   1.6800000e+00   9.0000000e-01
   2.0000000e+01   1.7200000e+00   4.0000000e-01
   2.0000000e+01   1.7600000e+00   7.0000000e-01
   2.0000000e+01   1.8000000e+00   8.0000000e-01
   2.0000000e+01   1.8400000e+00   5.0000000e-01
   2.0000000e+01   1.8800000e+00   8.0000000e-01
   2.0000000e+01   1.9200000e+00   1.0000000e+00
   2.0000000e+01   1.9600000e+00   8.0000000e-01
   2.0000000e+01   2.0000000e+00   9.0000000e-01
   2.0000000e+01   2.0400000e+00   1.0000000e+00
   2.0000000e+01   2.0800000e+00   9.0000000e-01
   2.0000000e+01   2.1200000e+00   9.0000000e-01
   2.0000000e+01   2.1600000e+00   6.0000000e-01
   2.0000000e+01   2.2000000e+00   8.0000000e-01
   2.0000000e+01   2.2400000e+00   1.0000000e+00
   2.0000000e+01   2.2800000e+00   8.0000000e-01
   2.0000000e+01   2.3200000e+00   9.0000000e-01
   2.0000000e+01   2.3600000e+00   9.0000000e-01
   2.0000000e+01   2.4000000e+00   9.0000000e-01
   2.0000000e+01   2.4400000e+00   8.0000000e-01
   2.0000000e+01   2.4800000e+00   8.0000000e-01
   2.0000000e+01   2.5200000e+00   1.0000000e+00
   2.0000000e+01   2.5600000e+00   7.0000000e-01
   2.0000000e+01   2.6000000e+00   8.0000000e-01
   2.0000000e+01   2.6400000e+00   1.0000000e+00
   2.0000000e+01   2.6800000e+00   1.0000000e+00
   2.0000000e+01   2.7200000e+00   9.0000000e-01
   2.0000000e+01   2.7600000e+00   1.0000000e+00
   2.0000000e+01   2.8000000e+00   9.0000000e-01
   2.0000000e+01   2.8400000e+00   1.0000000e+00
   2.0000000e+01   2.8800000e+00   9.0000000e-01
   2.0000000e+01   2.9200000e+00   9.0000000e-01
   2.0000000e+01   2.9600000e+00   8.0000000e-01
   2.0000000e+01   3.0000000e+00   1.0000000e+00
   2.0000000e+01   3.0400000e+00   1.0000000e+00
   2.0000000e+01   3.0800000e+00   1.0000000e+00
   2.0000000e+01   3.1200000e+00   1.0000000e+00
   2.0000000e+01   3.1600000e+00   1.0000000e+00
   2.0000000e+01   3.2000000e+00   9.0000000e-01
   2.0000000e+01   3.2400000e+00   9.0000000e-01
   2.0000000e+01   3.2800000e+00   8.0000000e-01
   2.0000000e+01   3.3200000e+00   1.0000000e+00
   2.0000000e+01   3.3600000e+00   8.0000000e-01
   2.0000000e+01   3.4000000e+00   8.0000000e-01
   2.0000000e+01   3.4400000e+00   8.0000000e-01
   2.0000000e+01   3.4800000e+00   8.0000000e-01
   2.0000000e+01   3.5200000e+00   1.0000000e+00
   2.0000000e+01   3.5600000e+00   9.0000000e-01
   2.0000000e+01   3.6000000e+00   9.0000000e-01
   2.0000000e+01   3.6400000e+00   1.0000000e+00
   2.0000000e+01   3.6800000e+00   1.0000000e+00
   2.0000000e+01   3.7200000e+00   1.0000000e+00
   2.0000000e+01   3.7600000e+00   1.0000000e+00
   2.0000000e+01   3.8000000e+00   9.0000000e-01
   2.0000000e+01   3.8400000e+00   1.0000000e+00
   2.0000000e+01   3.8800000e+00   1.0000000e+00
   2.0000000e+01   3.9200000e+00   9.0000000e-01
   2.0000000e+01   3.9600000e+00   1.0000000e+00
   2.0000000e+01   4.0000000e+00   9.0000000e-01


==> corr_fc50_complex_gamma1_15spikes.dat <==
   0.0000000e+00   2.0000000e-01   0.0000000e+00
   0.0000000e+00   2.4000000e-01   0.0000000e+00
   0.0000000e+00   2.8000000e-01   0.0000000e+00
   0.0000000e+00   3.2000000e-01   0.0000000e+00
   0.0000000e+00   3.6000000e-01   0.0000000e+00
   0.0000000e+00   4.0000000e-01   0.0000000e+00
   0.0000000e+00   4.4000000e-01   0.0000000e+00
   0.0000000e+00   4.8000000e-01   0.0000000e+00
   0.0000000e+00   5.2000000e-01   0.0000000e+00
   0.0000000e+00   5.6000000e-01   0.0000000e+00
   0.0000000e+00   6.0000000e-01   0.0000000e+00
   0.0000000e+00   6.4000000e-01   0.0000000e+00
   0.0000000e+00   6.8000000e-01   0.0000000e+00
   0.0000000e+00   7.2000000e-01   0.0000000e+00
   0.0000000e+00   7.6000000e-01   0.0000000e+00
   0.0000000e+00   8.0000000e-01   0.0000000e+00
   0.0000000e+00   8.4000000e-01   0.0000000e+00
   0.0000000e+00   8.8000000e-01   0.0000000e+00
   0.0000000e+00   9.2000000e-01   0.0000000e+00
   0.0000000e+00   9.6000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00   0.0000000e+00
   0.0000000e+00   1.0400000e+00   0.0000000e+00
   0.0000000e+00   1.0800000e+00   0.0000000e+00
   0.0000000e+00   1.1200000e+00   0.0000000e+00
   0.0000000e+00   1.1600000e+00   0.0000000e+00
   0.0000000e+00   1.2000000e+00   0.0000000e+00
   0.0000000e+00   1.2400000e+00   0.0000000e+00
   0.0000000e+00   1.2800000e+00   0.0000000e+00
   0.0000000e+00   1.3200000e+00   1.0000000e-01
   0.0000000e+00   1.3600000e+00   6.0000000e-01
   0.0000000e+00   1.4000000e+00   6.0000000e-01
   0.0000000e+00   1.4400000e+00   6.0000000e-01
   0.0000000e+00   1.4800000e+00   9.0000000e-01
   0.0000000e+00   1.5200000e+00   1.0000000e+00
   0.0000000e+00   1.5600000e+00   1.0000000e+00
   0.0000000e+00   1.6000000e+00   1.0000000e+00
   0.0000000e+00   1.6400000e+00   1.0000000e+00
   0.0000000e+00   1.6800000e+00   1.0000000e+00
   0.0000000e+00   1.7200000e+00   1.0000000e+00
   0.0000000e+00   1.7600000e+00   1.0000000e+00
   0.0000000e+00   1.8000000e+00   1.0000000e+00
   0.0000000e+00   1.8400000e+00   1.0000000e+00
   0.0000000e+00   1.8800000e+00   1.0000000e+00
   0.0000000e+00   1.9200000e+00   1.0000000e+00
   0.0000000e+00   1.9600000e+00   1.0000000e+00
   0.0000000e+00   2.0000000e+00   1.0000000e+00
   0.0000000e+00   2.0400000e+00   1.0000000e+00
   0.0000000e+00   2.0800000e+00   1.0000000e+00
   0.0000000e+00   2.1200000e+00   1.0000000e+00
   0.0000000e+00   2.1600000e+00   1.0000000e+00
   0.0000000e+00   2.2000000e+00   1.0000000e+00
   0.0000000e+00   2.2400000e+00   1.0000000e+00
   0.0000000e+00   2.2800000e+00   1.0000000e+00
   0.0000000e+00   2.3200000e+00   1.0000000e+00
   0.0000000e+00   2.3600000e+00   1.0000000e+00
   0.0000000e+00   2.4000000e+00   1.0000000e+00
   0.0000000e+00   2.4400000e+00   1.0000000e+00
   0.0000000e+00   2.4800000e+00   1.0000000e+00
   0.0000000e+00   2.5200000e+00   1.0000000e+00
   0.0000000e+00   2.5600000e+00   1.0000000e+00
   0.0000000e+00   2.6000000e+00   1.0000000e+00
   0.0000000e+00   2.6400000e+00   1.0000000e+00
   0.0000000e+00   2.6800000e+00   1.0000000e+00
   0.0000000e+00   2.7200000e+00   1.0000000e+00
   0.0000000e+00   2.7600000e+00   1.0000000e+00
   0.0000000e+00   2.8000000e+00   1.0000000e+00
   0.0000000e+00   2.8400000e+00   1.0000000e+00
   0.0000000e+00   2.8800000e+00   1.0000000e+00
   0.0000000e+00   2.9200000e+00   1.0000000e+00
   0.0000000e+00   2.9600000e+00   1.0000000e+00
   0.0000000e+00   3.0000000e+00   1.0000000e+00
   0.0000000e+00   3.0400000e+00   1.0000000e+00
   0.0000000e+00   3.0800000e+00   1.0000000e+00
   0.0000000e+00   3.1200000e+00   1.0000000e+00
   0.0000000e+00   3.1600000e+00   1.0000000e+00
   0.0000000e+00   3.2000000e+00   1.0000000e+00
   0.0000000e+00   3.2400000e+00   1.0000000e+00
   0.0000000e+00   3.2800000e+00   1.0000000e+00
   0.0000000e+00   3.3200000e+00   1.0000000e+00
   0.0000000e+00   3.3600000e+00   1.0000000e+00
   0.0000000e+00   3.4000000e+00   1.0000000e+00
   0.0000000e+00   3.4400000e+00   1.0000000e+00
   0.0000000e+00   3.4800000e+00   1.0000000e+00
   0.0000000e+00   3.5200000e+00   1.0000000e+00
   0.0000000e+00   3.5600000e+00   1.0000000e+00
   0.0000000e+00   3.6000000e+00   1.0000000e+00
   0.0000000e+00   3.6400000e+00   1.0000000e+00
   0.0000000e+00   3.6800000e+00   1.0000000e+00
   0.0000000e+00   3.7200000e+00   1.0000000e+00
   0.0000000e+00   3.7600000e+00   1.0000000e+00
   0.0000000e+00   3.8000000e+00   1.0000000e+00
   0.0000000e+00   3.8400000e+00   1.0000000e+00
   0.0000000e+00   3.8800000e+00   1.0000000e+00
   0.0000000e+00   3.9200000e+00   1.0000000e+00
   0.0000000e+00   3.9600000e+00   1.0000000e+00
   0.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e-01   0.0000000e+00
   1.0000000e+00   2.4000000e-01   0.0000000e+00
   1.0000000e+00   2.8000000e-01   0.0000000e+00
   1.0000000e+00   3.2000000e-01   0.0000000e+00
   1.0000000e+00   3.6000000e-01   0.0000000e+00
   1.0000000e+00   4.0000000e-01   0.0000000e+00
   1.0000000e+00   4.4000000e-01   0.0000000e+00
   1.0000000e+00   4.8000000e-01   0.0000000e+00
   1.0000000e+00   5.2000000e-01   0.0000000e+00
   1.0000000e+00   5.6000000e-01   0.0000000e+00
   1.0000000e+00   6.0000000e-01   0.0000000e+00
   1.0000000e+00   6.4000000e-01   0.0000000e+00
   1.0000000e+00   6.8000000e-01   0.0000000e+00
   1.0000000e+00   7.2000000e-01   0.0000000e+00
   1.0000000e+00   7.6000000e-01   0.0000000e+00
   1.0000000e+00   8.0000000e-01   0.0000000e+00
   1.0000000e+00   8.4000000e-01   0.0000000e+00
   1.0000000e+00   8.8000000e-01   0.0000000e+00
   1.0000000e+00   9.2000000e-01   0.0000000e+00
   1.0000000e+00   9.6000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0400000e+00   0.0000000e+00
   1.0000000e+00   1.0800000e+00   0.0000000e+00
   1.0000000e+00   1.1200000e+00   0.0000000e+00
   1.0000000e+00   1.1600000e+00   0.0000000e+00
   1.0000000e+00   1.2000000e+00   0.0000000e+00
   1.0000000e+00   1.2400000e+00   0.0000000e+00
   1.0000000e+00   1.2800000e+00   1.0000000e-01
   1.0000000e+00   1.3200000e+00   2.0000000e-01
   1.0000000e+00   1.3600000e+00   4.0000000e-01
   1.0000000e+00   1.4000000e+00   2.0000000e-01
   1.0000000e+00   1.4400000e+00   9.0000000e-01
   1.0000000e+00   1.4800000e+00   1.0000000e+00
   1.0000000e+00   1.5200000e+00   1.0000000e+00
   1.0000000e+00   1.5600000e+00   1.0000000e+00
   1.0000000e+00   1.6000000e+00   1.0000000e+00
   1.0000000e+00   1.6400000e+00   1.0000000e+00
   1.0000000e+00   1.6800000e+00   1.0000000e+00
   1.0000000e+00   1.7200000e+00   1.0000000e+00
   1.0000000e+00   1.7600000e+00   1.0000000e+00
   1.0000000e+00   1.8000000e+00   1.0000000e+00
   1.0000000e+00   1.8400000e+00   1.0000000e+00
   1.0000000e+00   1.8800000e+00   1.0000000e+00
   1.0000000e+00   1.9200000e+00   1.0000000e+00
   1.0000000e+00   1.9600000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0400000e+00   1.0000000e+00
   1.0000000e+00   2.0800000e+00   1.0000000e+00
   1.0000000e+00   2.1200000e+00   1.0000000e+00
   1.0000000e+00   2.1600000e+00   1.0000000e+00
   1.0000000e+00   2.2000000e+00   1.0000000e+00
   1.0000000e+00   2.2400000e+00   1.0000000e+00
   1.0000000e+00   2.2800000e+00   1.0000000e+00
   1.0000000e+00   2.3200000e+00   1.0000000e+00
   1.0000000e+00   2.3600000e+00   1.0000000e+00
   1.0000000e+00   2.4000000e+00   1.0000000e+00
   1.0000000e+00   2.4400000e+00   1.0000000e+00
   1.0000000e+00   2.4800000e+00   1.0000000e+00
   1.0000000e+00   2.5200000e+00   1.0000000e+00
   1.0000000e+00   2.5600000e+00   1.0000000e+00
   1.0000000e+00   2.6000000e+00   1.0000000e+00
   1.0000000e+00   2.6400000e+00   1.0000000e+00
   1.0000000e+00   2.6800000e+00   1.0000000e+00
   1.0000000e+00   2.7200000e+00   1.0000000e+00
   1.0000000e+00   2.7600000e+00   1.0000000e+00
   1.0000000e+00   2.8000000e+00   1.0000000e+00
   1.0000000e+00   2.8400000e+00   1.0000000e+00
   1.0000000e+00   2.8800000e+00   1.0000000e+00
   1.0000000e+00   2.9200000e+00   1.0000000e+00
   1.0000000e+00   2.9600000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0400000e+00   1.0000000e+00
   1.0000000e+00   3.0800000e+00   1.0000000e+00
   1.0000000e+00   3.1200000e+00   1.0000000e+00
   1.0000000e+00   3.1600000e+00   1.0000000e+00
   1.0000000e+00   3.2000000e+00   1.0000000e+00
   1.0000000e+00   3.2400000e+00   1.0000000e+00
   1.0000000e+00   3.2800000e+00   1.0000000e+00
   1.0000000e+00   3.3200000e+00   1.0000000e+00
   1.0000000e+00   3.3600000e+00   1.0000000e+00
   1.0000000e+00   3.4000000e+00   1.0000000e+00
   1.0000000e+00   3.4400000e+00   1.0000000e+00
   1.0000000e+00   3.4800000e+00   1.0000000e+00
   1.0000000e+00   3.5200000e+00   1.0000000e+00
   1.0000000e+00   3.5600000e+00   1.0000000e+00
   1.0000000e+00   3.6000000e+00   1.0000000e+00
   1.0000000e+00   3.6400000e+00   1.0000000e+00
   1.0000000e+00   3.6800000e+00   1.0000000e+00
   1.0000000e+00   3.7200000e+00   1.0000000e+00
   1.0000000e+00   3.7600000e+00   1.0000000e+00
   1.0000000e+00   3.8000000e+00   1.0000000e+00
   1.0000000e+00   3.8400000e+00   1.0000000e+00
   1.0000000e+00   3.8800000e+00   1.0000000e+00
   1.0000000e+00   3.9200000e+00   1.0000000e+00
   1.0000000e+00   3.9600000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e-01   0.0000000e+00
   2.0000000e+00   2.4000000e-01   0.0000000e+00
   2.0000000e+00   2.8000000e-01   0.0000000e+00
   2.0000000e+00   3.2000000e-01   0.0000000e+00
   2.0000000e+00   3.6000000e-01   0.0000000e+00
   2.0000000e+00   4.0000000e-01   0.0000000e+00
   2.0000000e+00   4.4000000e-01   0.0000000e+00
   2.0000000e+00   4.8000000e-01   0.0000000e+00
   2.0000000e+00   5.2000000e-01   0.0000000e+00
   2.0000000e+00   5.6000000e-01   0.0000000e+00
   2.0000000e+00   6.0000000e-01   0.0000000e+00
   2.0000000e+00   6.4000000e-01   0.0000000e+00
   2.0000000e+00   6.8000000e-01   0.0000000e+00
   2.0000000e+00   7.2000000e-01   0.0000000e+00
   2.0000000e+00   7.6000000e-01   0.0000000e+00
   2.0000000e+00   8.0000000e-01   0.0000000e+00
   2.0000000e+00   8.4000000e-01   0.0000000e+00
   2.0000000e+00   8.8000000e-01   0.0000000e+00
   2.0000000e+00   9.2000000e-01   0.0000000e+00
   2.0000000e+00   9.6000000e-01   0.0000000e+00
   2.0000000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0400000e+00   0.0000000e+00
   2.0000000e+00   1.0800000e+00   0.0000000e+00
   2.0000000e+00   1.1200000e+00   0.0000000e+00
   2.0000000e+00   1.1600000e+00   0.0000000e+00
   2.0000000e+00   1.2000000e+00   0.0000000e+00
   2.0000000e+00   1.2400000e+00   0.0000000e+00
   2.0000000e+00   1.2800000e+00   2.0000000e-01
   2.0000000e+00   1.3200000e+00   1.0000000e-01
   2.0000000e+00   1.3600000e+00   5.0000000e-01
   2.0000000e+00   1.4000000e+00   5.0000000e-01
   2.0000000e+00   1.4400000e+00   9.0000000e-01
   2.0000000e+00   1.4800000e+00   1.0000000e+00
   2.0000000e+00   1.5200000e+00   1.0000000e+00
   2.0000000e+00   1.5600000e+00   1.0000000e+00
   2.0000000e+00   1.6000000e+00   1.0000000e+00
   2.0000000e+00   1.6400000e+00   1.0000000e+00
   2.0000000e+00   1.6800000e+00   1.0000000e+00
   2.0000000e+00   1.7200000e+00   1.0000000e+00
   2.0000000e+00   1.7600000e+00   1.0000000e+00
   2.0000000e+00   1.8000000e+00   1.0000000e+00
   2.0000000e+00   1.8400000e+00   1.0000000e+00
   2.0000000e+00   1.8800000e+00   1.0000000e+00
   2.0000000e+00   1.9200000e+00   1.0000000e+00
   2.0000000e+00   1.9600000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0400000e+00   1.0000000e+00
   2.0000000e+00   2.0800000e+00   1.0000000e+00
   2.0000000e+00   2.1200000e+00   1.0000000e+00
   2.0000000e+00   2.1600000e+00   1.0000000e+00
   2.0000000e+00   2.2000000e+00   1.0000000e+00
   2.0000000e+00   2.2400000e+00   1.0000000e+00
   2.0000000e+00   2.2800000e+00   1.0000000e+00
   2.0000000e+00   2.3200000e+00   1.0000000e+00
   2.0000000e+00   2.3600000e+00   1.0000000e+00
   2.0000000e+00   2.4000000e+00   1.0000000e+00
   2.0000000e+00   2.4400000e+00   1.0000000e+00
   2.0000000e+00   2.4800000e+00   1.0000000e+00
   2.0000000e+00   2.5200000e+00   1.0000000e+00
   2.0000000e+00   2.5600000e+00   1.0000000e+00
   2.0000000e+00   2.6000000e+00   1.0000000e+00
   2.0000000e+00   2.6400000e+00   1.0000000e+00
   2.0000000e+00   2.6800000e+00   1.0000000e+00
   2.0000000e+00   2.7200000e+00   1.0000000e+00
   2.0000000e+00   2.7600000e+00   1.0000000e+00
   2.0000000e+00   2.8000000e+00   1.0000000e+00
   2.0000000e+00   2.8400000e+00   1.0000000e+00
   2.0000000e+00   2.8800000e+00   1.0000000e+00
   2.0000000e+00   2.9200000e+00   1.0000000e+00
   2.0000000e+00   2.9600000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0400000e+00   1.0000000e+00
   2.0000000e+00   3.0800000e+00   1.0000000e+00
   2.0000000e+00   3.1200000e+00   1.0000000e+00
   2.0000000e+00   3.1600000e+00   1.0000000e+00
   2.0000000e+00   3.2000000e+00   1.0000000e+00
   2.0000000e+00   3.2400000e+00   1.0000000e+00
   2.0000000e+00   3.2800000e+00   1.0000000e+00
   2.0000000e+00   3.3200000e+00   1.0000000e+00
   2.0000000e+00   3.3600000e+00   1.0000000e+00
   2.0000000e+00   3.4000000e+00   1.0000000e+00
   2.0000000e+00   3.4400000e+00   1.0000000e+00
   2.0000000e+00   3.4800000e+00   1.0000000e+00
   2.0000000e+00   3.5200000e+00   1.0000000e+00
   2.0000000e+00   3.5600000e+00   1.0000000e+00
   2.0000000e+00   3.6000000e+00   1.0000000e+00
   2.0000000e+00   3.6400000e+00   1.0000000e+00
   2.0000000e+00   3.6800000e+00   1.0000000e+00
   2.0000000e+00   3.7200000e+00   1.0000000e+00
   2.0000000e+00   3.7600000e+00   1.0000000e+00
   2.0000000e+00   3.8000000e+00   1.0000000e+00
   2.0000000e+00   3.8400000e+00   1.0000000e+00
   2.0000000e+00   3.8800000e+00   1.0000000e+00
   2.0000000e+00   3.9200000e+00   1.0000000e+00
   2.0000000e+00   3.9600000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e-01   0.0000000e+00
   3.0000000e+00   2.4000000e-01   0.0000000e+00
   3.0000000e+00   2.8000000e-01   0.0000000e+00
   3.0000000e+00   3.2000000e-01   0.0000000e+00
   3.0000000e+00   3.6000000e-01   0.0000000e+00
   3.0000000e+00   4.0000000e-01   0.0000000e+00
   3.0000000e+00   4.4000000e-01   0.0000000e+00
   3.0000000e+00   4.8000000e-01   0.0000000e+00
   3.0000000e+00   5.2000000e-01   0.0000000e+00
   3.0000000e+00   5.6000000e-01   0.0000000e+00
   3.0000000e+00   6.0000000e-01   0.0000000e+00
   3.0000000e+00   6.4000000e-01   0.0000000e+00
   3.0000000e+00   6.8000000e-01   0.0000000e+00
   3.0000000e+00   7.2000000e-01   0.0000000e+00
   3.0000000e+00   7.6000000e-01   0.0000000e+00
   3.0000000e+00   8.0000000e-01   0.0000000e+00
   3.0000000e+00   8.4000000e-01   0.0000000e+00
   3.0000000e+00   8.8000000e-01   0.0000000e+00
   3.0000000e+00   9.2000000e-01   0.0000000e+00
   3.0000000e+00   9.6000000e-01   0.0000000e+00
   3.0000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e+00   1.0400000e+00   0.0000000e+00
   3.0000000e+00   1.0800000e+00   0.0000000e+00
   3.0000000e+00   1.1200000e+00   0.0000000e+00
   3.0000000e+00   1.1600000e+00   0.0000000e+00
   3.0000000e+00   1.2000000e+00   0.0000000e+00
   3.0000000e+00   1.2400000e+00   0.0000000e+00
   3.0000000e+00   1.2800000e+00   0.0000000e+00
   3.0000000e+00   1.3200000e+00   2.0000000e-01
   3.0000000e+00   1.3600000e+00   3.0000000e-01
   3.0000000e+00   1.4000000e+00   5.0000000e-01
   3.0000000e+00   1.4400000e+00   6.0000000e-01
   3.0000000e+00   1.4800000e+00   9.0000000e-01
   3.0000000e+00   1.5200000e+00   1.0000000e+00
   3.0000000e+00   1.5600000e+00   1.0000000e+00
   3.0000000e+00   1.6000000e+00   1.0000000e+00
   3.0000000e+00   1.6400000e+00   1.0000000e+00
   3.0000000e+00   1.6800000e+00   1.0000000e+00
   3.0000000e+00   1.7200000e+00   1.0000000e+00
   3.0000000e+00   1.7600000e+00   1.0000000e+00
   3.0000000e+00   1.8000000e+00   1.0000000e+00
   3.0000000e+00   1.8400000e+00   1.0000000e+00
   3.0000000e+00   1.8800000e+00   1.0000000e+00
   3.0000000e+00   1.9200000e+00   1.0000000e+00
   3.0000000e+00   1.9600000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0400000e+00   1.0000000e+00
   3.0000000e+00   2.0800000e+00   1.0000000e+00
   3.0000000e+00   2.1200000e+00   1.0000000e+00
   3.0000000e+00   2.1600000e+00   1.0000000e+00
   3.0000000e+00   2.2000000e+00   1.0000000e+00
   3.0000000e+00   2.2400000e+00   1.0000000e+00
   3.0000000e+00   2.2800000e+00   1.0000000e+00
   3.0000000e+00   2.3200000e+00   1.0000000e+00
   3.0000000e+00   2.3600000e+00   1.0000000e+00
   3.0000000e+00   2.4000000e+00   1.0000000e+00
   3.0000000e+00   2.4400000e+00   1.0000000e+00
   3.0000000e+00   2.4800000e+00   1.0000000e+00
   3.0000000e+00   2.5200000e+00   1.0000000e+00
   3.0000000e+00   2.5600000e+00   1.0000000e+00
   3.0000000e+00   2.6000000e+00   1.0000000e+00
   3.0000000e+00   2.6400000e+00   1.0000000e+00
   3.0000000e+00   2.6800000e+00   1.0000000e+00
   3.0000000e+00   2.7200000e+00   1.0000000e+00
   3.0000000e+00   2.7600000e+00   1.0000000e+00
   3.0000000e+00   2.8000000e+00   1.0000000e+00
   3.0000000e+00   2.8400000e+00   1.0000000e+00
   3.0000000e+00   2.8800000e+00   1.0000000e+00
   3.0000000e+00   2.9200000e+00   1.0000000e+00
   3.0000000e+00   2.9600000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0400000e+00   1.0000000e+00
   3.0000000e+00   3.0800000e+00   1.0000000e+00
   3.0000000e+00   3.1200000e+00   1.0000000e+00
   3.0000000e+00   3.1600000e+00   1.0000000e+00
   3.0000000e+00   3.2000000e+00   1.0000000e+00
   3.0000000e+00   3.2400000e+00   1.0000000e+00
   3.0000000e+00   3.2800000e+00   1.0000000e+00
   3.0000000e+00   3.3200000e+00   1.0000000e+00
   3.0000000e+00   3.3600000e+00   1.0000000e+00
   3.0000000e+00   3.4000000e+00   1.0000000e+00
   3.0000000e+00   3.4400000e+00   1.0000000e+00
   3.0000000e+00   3.4800000e+00   1.0000000e+00
   3.0000000e+00   3.5200000e+00   1.0000000e+00
   3.0000000e+00   3.5600000e+00   1.0000000e+00
   3.0000000e+00   3.6000000e+00   1.0000000e+00
   3.0000000e+00   3.6400000e+00   1.0000000e+00
   3.0000000e+00   3.6800000e+00   1.0000000e+00
   3.0000000e+00   3.7200000e+00   1.0000000e+00
   3.0000000e+00   3.7600000e+00   1.0000000e+00
   3.0000000e+00   3.8000000e+00   1.0000000e+00
   3.0000000e+00   3.8400000e+00   1.0000000e+00
   3.0000000e+00   3.8800000e+00   1.0000000e+00
   3.0000000e+00   3.9200000e+00   1.0000000e+00
   3.0000000e+00   3.9600000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e-01   0.0000000e+00
   4.0000000e+00   2.4000000e-01   0.0000000e+00
   4.0000000e+00   2.8000000e-01   0.0000000e+00
   4.0000000e+00   3.2000000e-01   0.0000000e+00
   4.0000000e+00   3.6000000e-01   0.0000000e+00
   4.0000000e+00   4.0000000e-01   0.0000000e+00
   4.0000000e+00   4.4000000e-01   0.0000000e+00
   4.0000000e+00   4.8000000e-01   0.0000000e+00
   4.0000000e+00   5.2000000e-01   0.0000000e+00
   4.0000000e+00   5.6000000e-01   0.0000000e+00
   4.0000000e+00   6.0000000e-01   0.0000000e+00
   4.0000000e+00   6.4000000e-01   0.0000000e+00
   4.0000000e+00   6.8000000e-01   0.0000000e+00
   4.0000000e+00   7.2000000e-01   0.0000000e+00
   4.0000000e+00   7.6000000e-01   0.0000000e+00
   4.0000000e+00   8.0000000e-01   0.0000000e+00
   4.0000000e+00   8.4000000e-01   0.0000000e+00
   4.0000000e+00   8.8000000e-01   0.0000000e+00
   4.0000000e+00   9.2000000e-01   0.0000000e+00
   4.0000000e+00   9.6000000e-01   0.0000000e+00
   4.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0400000e+00   0.0000000e+00
   4.0000000e+00   1.0800000e+00   0.0000000e+00
   4.0000000e+00   1.1200000e+00   0.0000000e+00
   4.0000000e+00   1.1600000e+00   0.0000000e+00
   4.0000000e+00   1.2000000e+00   0.0000000e+00
   4.0000000e+00   1.2400000e+00   0.0000000e+00
   4.0000000e+00   1.2800000e+00   0.0000000e+00
   4.0000000e+00   1.3200000e+00   3.0000000e-01
   4.0000000e+00   1.3600000e+00   3.0000000e-01
   4.0000000e+00   1.4000000e+00   1.0000000e-01
   4.0000000e+00   1.4400000e+00   9.0000000e-01
   4.0000000e+00   1.4800000e+00   9.0000000e-01
   4.0000000e+00   1.5200000e+00   1.0000000e+00
   4.0000000e+00   1.5600000e+00   1.0000000e+00
   4.0000000e+00   1.6000000e+00   1.0000000e+00
   4.0000000e+00   1.6400000e+00   1.0000000e+00
   4.0000000e+00   1.6800000e+00   1.0000000e+00
   4.0000000e+00   1.7200000e+00   1.0000000e+00
   4.0000000e+00   1.7600000e+00   1.0000000e+00
   4.0000000e+00   1.8000000e+00   1.0000000e+00
   4.0000000e+00   1.8400000e+00   1.0000000e+00
   4.0000000e+00   1.8800000e+00   1.0000000e+00
   4.0000000e+00   1.9200000e+00   1.0000000e+00
   4.0000000e+00   1.9600000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0400000e+00   1.0000000e+00
   4.0000000e+00   2.0800000e+00   1.0000000e+00
   4.0000000e+00   2.1200000e+00   1.0000000e+00
   4.0000000e+00   2.1600000e+00   1.0000000e+00
   4.0000000e+00   2.2000000e+00   1.0000000e+00
   4.0000000e+00   2.2400000e+00   1.0000000e+00
   4.0000000e+00   2.2800000e+00   1.0000000e+00
   4.0000000e+00   2.3200000e+00   1.0000000e+00
   4.0000000e+00   2.3600000e+00   1.0000000e+00
   4.0000000e+00   2.4000000e+00   1.0000000e+00
   4.0000000e+00   2.4400000e+00   1.0000000e+00
   4.0000000e+00   2.4800000e+00   1.0000000e+00
   4.0000000e+00   2.5200000e+00   1.0000000e+00
   4.0000000e+00   2.5600000e+00   1.0000000e+00
   4.0000000e+00   2.6000000e+00   1.0000000e+00
   4.0000000e+00   2.6400000e+00   1.0000000e+00
   4.0000000e+00   2.6800000e+00   1.0000000e+00
   4.0000000e+00   2.7200000e+00   1.0000000e+00
   4.0000000e+00   2.7600000e+00   1.0000000e+00
   4.0000000e+00   2.8000000e+00   1.0000000e+00
   4.0000000e+00   2.8400000e+00   1.0000000e+00
   4.0000000e+00   2.8800000e+00   1.0000000e+00
   4.0000000e+00   2.9200000e+00   1.0000000e+00
   4.0000000e+00   2.9600000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0400000e+00   1.0000000e+00
   4.0000000e+00   3.0800000e+00   1.0000000e+00
   4.0000000e+00   3.1200000e+00   1.0000000e+00
   4.0000000e+00   3.1600000e+00   1.0000000e+00
   4.0000000e+00   3.2000000e+00   1.0000000e+00
   4.0000000e+00   3.2400000e+00   1.0000000e+00
   4.0000000e+00   3.2800000e+00   1.0000000e+00
   4.0000000e+00   3.3200000e+00   1.0000000e+00
   4.0000000e+00   3.3600000e+00   1.0000000e+00
   4.0000000e+00   3.4000000e+00   1.0000000e+00
   4.0000000e+00   3.4400000e+00   1.0000000e+00
   4.0000000e+00   3.4800000e+00   1.0000000e+00
   4.0000000e+00   3.5200000e+00   1.0000000e+00
   4.0000000e+00   3.5600000e+00   1.0000000e+00
   4.0000000e+00   3.6000000e+00   1.0000000e+00
   4.0000000e+00   3.6400000e+00   1.0000000e+00
   4.0000000e+00   3.6800000e+00   1.0000000e+00
   4.0000000e+00   3.7200000e+00   1.0000000e+00
   4.0000000e+00   3.7600000e+00   1.0000000e+00
   4.0000000e+00   3.8000000e+00   1.0000000e+00
   4.0000000e+00   3.8400000e+00   1.0000000e+00
   4.0000000e+00   3.8800000e+00   1.0000000e+00
   4.0000000e+00   3.9200000e+00   1.0000000e+00
   4.0000000e+00   3.9600000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e-01   0.0000000e+00
   5.0000000e+00   2.4000000e-01   0.0000000e+00
   5.0000000e+00   2.8000000e-01   0.0000000e+00
   5.0000000e+00   3.2000000e-01   0.0000000e+00
   5.0000000e+00   3.6000000e-01   0.0000000e+00
   5.0000000e+00   4.0000000e-01   0.0000000e+00
   5.0000000e+00   4.4000000e-01   0.0000000e+00
   5.0000000e+00   4.8000000e-01   0.0000000e+00
   5.0000000e+00   5.2000000e-01   0.0000000e+00
   5.0000000e+00   5.6000000e-01   0.0000000e+00
   5.0000000e+00   6.0000000e-01   0.0000000e+00
   5.0000000e+00   6.4000000e-01   0.0000000e+00
   5.0000000e+00   6.8000000e-01   0.0000000e+00
   5.0000000e+00   7.2000000e-01   0.0000000e+00
   5.0000000e+00   7.6000000e-01   0.0000000e+00
   5.0000000e+00   8.0000000e-01   0.0000000e+00
   5.0000000e+00   8.4000000e-01   0.0000000e+00
   5.0000000e+00   8.8000000e-01   0.0000000e+00
   5.0000000e+00   9.2000000e-01   0.0000000e+00
   5.0000000e+00   9.6000000e-01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0400000e+00   0.0000000e+00
   5.0000000e+00   1.0800000e+00   0.0000000e+00
   5.0000000e+00   1.1200000e+00   0.0000000e+00
   5.0000000e+00   1.1600000e+00   0.0000000e+00
   5.0000000e+00   1.2000000e+00   0.0000000e+00
   5.0000000e+00   1.2400000e+00   0.0000000e+00
   5.0000000e+00   1.2800000e+00   0.0000000e+00
   5.0000000e+00   1.3200000e+00   0.0000000e+00
   5.0000000e+00   1.3600000e+00   2.0000000e-01
   5.0000000e+00   1.4000000e+00   7.0000000e-01
   5.0000000e+00   1.4400000e+00   9.0000000e-01
   5.0000000e+00   1.4800000e+00   1.0000000e+00
   5.0000000e+00   1.5200000e+00   9.0000000e-01
   5.0000000e+00   1.5600000e+00   1.0000000e+00
   5.0000000e+00   1.6000000e+00   1.0000000e+00
   5.0000000e+00   1.6400000e+00   1.0000000e+00
   5.0000000e+00   1.6800000e+00   1.0000000e+00
   5.0000000e+00   1.7200000e+00   1.0000000e+00
   5.0000000e+00   1.7600000e+00   1.0000000e+00
   5.0000000e+00   1.8000000e+00   1.0000000e+00
   5.0000000e+00   1.8400000e+00   1.0000000e+00
   5.0000000e+00   1.8800000e+00   1.0000000e+00
   5.0000000e+00   1.9200000e+00   1.0000000e+00
   5.0000000e+00   1.9600000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0400000e+00   1.0000000e+00
   5.0000000e+00   2.0800000e+00   1.0000000e+00
   5.0000000e+00   2.1200000e+00   1.0000000e+00
   5.0000000e+00   2.1600000e+00   1.0000000e+00
   5.0000000e+00   2.2000000e+00   1.0000000e+00
   5.0000000e+00   2.2400000e+00   1.0000000e+00
   5.0000000e+00   2.2800000e+00   1.0000000e+00
   5.0000000e+00   2.3200000e+00   1.0000000e+00
   5.0000000e+00   2.3600000e+00   1.0000000e+00
   5.0000000e+00   2.4000000e+00   1.0000000e+00
   5.0000000e+00   2.4400000e+00   1.0000000e+00
   5.0000000e+00   2.4800000e+00   1.0000000e+00
   5.0000000e+00   2.5200000e+00   1.0000000e+00
   5.0000000e+00   2.5600000e+00   1.0000000e+00
   5.0000000e+00   2.6000000e+00   1.0000000e+00
   5.0000000e+00   2.6400000e+00   1.0000000e+00
   5.0000000e+00   2.6800000e+00   1.0000000e+00
   5.0000000e+00   2.7200000e+00   1.0000000e+00
   5.0000000e+00   2.7600000e+00   1.0000000e+00
   5.0000000e+00   2.8000000e+00   1.0000000e+00
   5.0000000e+00   2.8400000e+00   1.0000000e+00
   5.0000000e+00   2.8800000e+00   1.0000000e+00
   5.0000000e+00   2.9200000e+00   1.0000000e+00
   5.0000000e+00   2.9600000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0400000e+00   1.0000000e+00
   5.0000000e+00   3.0800000e+00   1.0000000e+00
   5.0000000e+00   3.1200000e+00   1.0000000e+00
   5.0000000e+00   3.1600000e+00   1.0000000e+00
   5.0000000e+00   3.2000000e+00   1.0000000e+00
   5.0000000e+00   3.2400000e+00   1.0000000e+00
   5.0000000e+00   3.2800000e+00   1.0000000e+00
   5.0000000e+00   3.3200000e+00   1.0000000e+00
   5.0000000e+00   3.3600000e+00   1.0000000e+00
   5.0000000e+00   3.4000000e+00   1.0000000e+00
   5.0000000e+00   3.4400000e+00   1.0000000e+00
   5.0000000e+00   3.4800000e+00   1.0000000e+00
   5.0000000e+00   3.5200000e+00   1.0000000e+00
   5.0000000e+00   3.5600000e+00   1.0000000e+00
   5.0000000e+00   3.6000000e+00   1.0000000e+00
   5.0000000e+00   3.6400000e+00   1.0000000e+00
   5.0000000e+00   3.6800000e+00   1.0000000e+00
   5.0000000e+00   3.7200000e+00   1.0000000e+00
   5.0000000e+00   3.7600000e+00   1.0000000e+00
   5.0000000e+00   3.8000000e+00   1.0000000e+00
   5.0000000e+00   3.8400000e+00   1.0000000e+00
   5.0000000e+00   3.8800000e+00   1.0000000e+00
   5.0000000e+00   3.9200000e+00   1.0000000e+00
   5.0000000e+00   3.9600000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e-01   0.0000000e+00
   6.0000000e+00   2.4000000e-01   0.0000000e+00
   6.0000000e+00   2.8000000e-01   0.0000000e+00
   6.0000000e+00   3.2000000e-01   0.0000000e+00
   6.0000000e+00   3.6000000e-01   0.0000000e+00
   6.0000000e+00   4.0000000e-01   0.0000000e+00
   6.0000000e+00   4.4000000e-01   0.0000000e+00
   6.0000000e+00   4.8000000e-01   0.0000000e+00
   6.0000000e+00   5.2000000e-01   0.0000000e+00
   6.0000000e+00   5.6000000e-01   0.0000000e+00
   6.0000000e+00   6.0000000e-01   0.0000000e+00
   6.0000000e+00   6.4000000e-01   0.0000000e+00
   6.0000000e+00   6.8000000e-01   0.0000000e+00
   6.0000000e+00   7.2000000e-01   0.0000000e+00
   6.0000000e+00   7.6000000e-01   0.0000000e+00
   6.0000000e+00   8.0000000e-01   0.0000000e+00
   6.0000000e+00   8.4000000e-01   0.0000000e+00
   6.0000000e+00   8.8000000e-01   0.0000000e+00
   6.0000000e+00   9.2000000e-01   0.0000000e+00
   6.0000000e+00   9.6000000e-01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0400000e+00   0.0000000e+00
   6.0000000e+00   1.0800000e+00   0.0000000e+00
   6.0000000e+00   1.1200000e+00   0.0000000e+00
   6.0000000e+00   1.1600000e+00   0.0000000e+00
   6.0000000e+00   1.2000000e+00   0.0000000e+00
   6.0000000e+00   1.2400000e+00   0.0000000e+00
   6.0000000e+00   1.2800000e+00   1.0000000e-01
   6.0000000e+00   1.3200000e+00   2.0000000e-01
   6.0000000e+00   1.3600000e+00   5.0000000e-01
   6.0000000e+00   1.4000000e+00   5.0000000e-01
   6.0000000e+00   1.4400000e+00   7.0000000e-01
   6.0000000e+00   1.4800000e+00   9.0000000e-01
   6.0000000e+00   1.5200000e+00   1.0000000e+00
   6.0000000e+00   1.5600000e+00   1.0000000e+00
   6.0000000e+00   1.6000000e+00   1.0000000e+00
   6.0000000e+00   1.6400000e+00   1.0000000e+00
   6.0000000e+00   1.6800000e+00   1.0000000e+00
   6.0000000e+00   1.7200000e+00   1.0000000e+00
   6.0000000e+00   1.7600000e+00   1.0000000e+00
   6.0000000e+00   1.8000000e+00   1.0000000e+00
   6.0000000e+00   1.8400000e+00   1.0000000e+00
   6.0000000e+00   1.8800000e+00   1.0000000e+00
   6.0000000e+00   1.9200000e+00   1.0000000e+00
   6.0000000e+00   1.9600000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0400000e+00   1.0000000e+00
   6.0000000e+00   2.0800000e+00   1.0000000e+00
   6.0000000e+00   2.1200000e+00   1.0000000e+00
   6.0000000e+00   2.1600000e+00   1.0000000e+00
   6.0000000e+00   2.2000000e+00   1.0000000e+00
   6.0000000e+00   2.2400000e+00   1.0000000e+00
   6.0000000e+00   2.2800000e+00   1.0000000e+00
   6.0000000e+00   2.3200000e+00   1.0000000e+00
   6.0000000e+00   2.3600000e+00   1.0000000e+00
   6.0000000e+00   2.4000000e+00   1.0000000e+00
   6.0000000e+00   2.4400000e+00   1.0000000e+00
   6.0000000e+00   2.4800000e+00   1.0000000e+00
   6.0000000e+00   2.5200000e+00   1.0000000e+00
   6.0000000e+00   2.5600000e+00   1.0000000e+00
   6.0000000e+00   2.6000000e+00   1.0000000e+00
   6.0000000e+00   2.6400000e+00   1.0000000e+00
   6.0000000e+00   2.6800000e+00   1.0000000e+00
   6.0000000e+00   2.7200000e+00   1.0000000e+00
   6.0000000e+00   2.7600000e+00   1.0000000e+00
   6.0000000e+00   2.8000000e+00   1.0000000e+00
   6.0000000e+00   2.8400000e+00   1.0000000e+00
   6.0000000e+00   2.8800000e+00   1.0000000e+00
   6.0000000e+00   2.9200000e+00   1.0000000e+00
   6.0000000e+00   2.9600000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0400000e+00   1.0000000e+00
   6.0000000e+00   3.0800000e+00   1.0000000e+00
   6.0000000e+00   3.1200000e+00   1.0000000e+00
   6.0000000e+00   3.1600000e+00   1.0000000e+00
   6.0000000e+00   3.2000000e+00   1.0000000e+00
   6.0000000e+00   3.2400000e+00   1.0000000e+00
   6.0000000e+00   3.2800000e+00   1.0000000e+00
   6.0000000e+00   3.3200000e+00   1.0000000e+00
   6.0000000e+00   3.3600000e+00   1.0000000e+00
   6.0000000e+00   3.4000000e+00   1.0000000e+00
   6.0000000e+00   3.4400000e+00   1.0000000e+00
   6.0000000e+00   3.4800000e+00   1.0000000e+00
   6.0000000e+00   3.5200000e+00   1.0000000e+00
   6.0000000e+00   3.5600000e+00   1.0000000e+00
   6.0000000e+00   3.6000000e+00   1.0000000e+00
   6.0000000e+00   3.6400000e+00   1.0000000e+00
   6.0000000e+00   3.6800000e+00   1.0000000e+00
   6.0000000e+00   3.7200000e+00   1.0000000e+00
   6.0000000e+00   3.7600000e+00   1.0000000e+00
   6.0000000e+00   3.8000000e+00   1.0000000e+00
   6.0000000e+00   3.8400000e+00   1.0000000e+00
   6.0000000e+00   3.8800000e+00   1.0000000e+00
   6.0000000e+00   3.9200000e+00   1.0000000e+00
   6.0000000e+00   3.9600000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e-01   0.0000000e+00
   7.0000000e+00   2.4000000e-01   0.0000000e+00
   7.0000000e+00   2.8000000e-01   0.0000000e+00
   7.0000000e+00   3.2000000e-01   0.0000000e+00
   7.0000000e+00   3.6000000e-01   0.0000000e+00
   7.0000000e+00   4.0000000e-01   0.0000000e+00
   7.0000000e+00   4.4000000e-01   0.0000000e+00
   7.0000000e+00   4.8000000e-01   0.0000000e+00
   7.0000000e+00   5.2000000e-01   0.0000000e+00
   7.0000000e+00   5.6000000e-01   0.0000000e+00
   7.0000000e+00   6.0000000e-01   0.0000000e+00
   7.0000000e+00   6.4000000e-01   0.0000000e+00
   7.0000000e+00   6.8000000e-01   0.0000000e+00
   7.0000000e+00   7.2000000e-01   0.0000000e+00
   7.0000000e+00   7.6000000e-01   0.0000000e+00
   7.0000000e+00   8.0000000e-01   0.0000000e+00
   7.0000000e+00   8.4000000e-01   0.0000000e+00
   7.0000000e+00   8.8000000e-01   0.0000000e+00
   7.0000000e+00   9.2000000e-01   0.0000000e+00
   7.0000000e+00   9.6000000e-01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0400000e+00   0.0000000e+00
   7.0000000e+00   1.0800000e+00   0.0000000e+00
   7.0000000e+00   1.1200000e+00   0.0000000e+00
   7.0000000e+00   1.1600000e+00   0.0000000e+00
   7.0000000e+00   1.2000000e+00   0.0000000e+00
   7.0000000e+00   1.2400000e+00   0.0000000e+00
   7.0000000e+00   1.2800000e+00   0.0000000e+00
   7.0000000e+00   1.3200000e+00   2.0000000e-01
   7.0000000e+00   1.3600000e+00   5.0000000e-01
   7.0000000e+00   1.4000000e+00   6.0000000e-01
   7.0000000e+00   1.4400000e+00   1.0000000e+00
   7.0000000e+00   1.4800000e+00   1.0000000e+00
   7.0000000e+00   1.5200000e+00   9.0000000e-01
   7.0000000e+00   1.5600000e+00   9.0000000e-01
   7.0000000e+00   1.6000000e+00   1.0000000e+00
   7.0000000e+00   1.6400000e+00   9.0000000e-01
   7.0000000e+00   1.6800000e+00   1.0000000e+00
   7.0000000e+00   1.7200000e+00   1.0000000e+00
   7.0000000e+00   1.7600000e+00   1.0000000e+00
   7.0000000e+00   1.8000000e+00   9.0000000e-01
   7.0000000e+00   1.8400000e+00   1.0000000e+00
   7.0000000e+00   1.8800000e+00   1.0000000e+00
   7.0000000e+00   1.9200000e+00   1.0000000e+00
   7.0000000e+00   1.9600000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0400000e+00   1.0000000e+00
   7.0000000e+00   2.0800000e+00   9.0000000e-01
   7.0000000e+00   2.1200000e+00   1.0000000e+00
   7.0000000e+00   2.1600000e+00   1.0000000e+00
   7.0000000e+00   2.2000000e+00   1.0000000e+00
   7.0000000e+00   2.2400000e+00   1.0000000e+00
   7.0000000e+00   2.2800000e+00   1.0000000e+00
   7.0000000e+00   2.3200000e+00   1.0000000e+00
   7.0000000e+00   2.3600000e+00   1.0000000e+00
   7.0000000e+00   2.4000000e+00   1.0000000e+00
   7.0000000e+00   2.4400000e+00   1.0000000e+00
   7.0000000e+00   2.4800000e+00   1.0000000e+00
   7.0000000e+00   2.5200000e+00   1.0000000e+00
   7.0000000e+00   2.5600000e+00   1.0000000e+00
   7.0000000e+00   2.6000000e+00   1.0000000e+00
   7.0000000e+00   2.6400000e+00   1.0000000e+00
   7.0000000e+00   2.6800000e+00   1.0000000e+00
   7.0000000e+00   2.7200000e+00   1.0000000e+00
   7.0000000e+00   2.7600000e+00   1.0000000e+00
   7.0000000e+00   2.8000000e+00   1.0000000e+00
   7.0000000e+00   2.8400000e+00   1.0000000e+00
   7.0000000e+00   2.8800000e+00   1.0000000e+00
   7.0000000e+00   2.9200000e+00   1.0000000e+00
   7.0000000e+00   2.9600000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0400000e+00   1.0000000e+00
   7.0000000e+00   3.0800000e+00   1.0000000e+00
   7.0000000e+00   3.1200000e+00   1.0000000e+00
   7.0000000e+00   3.1600000e+00   1.0000000e+00
   7.0000000e+00   3.2000000e+00   1.0000000e+00
   7.0000000e+00   3.2400000e+00   1.0000000e+00
   7.0000000e+00   3.2800000e+00   1.0000000e+00
   7.0000000e+00   3.3200000e+00   1.0000000e+00
   7.0000000e+00   3.3600000e+00   1.0000000e+00
   7.0000000e+00   3.4000000e+00   1.0000000e+00
   7.0000000e+00   3.4400000e+00   1.0000000e+00
   7.0000000e+00   3.4800000e+00   1.0000000e+00
   7.0000000e+00   3.5200000e+00   1.0000000e+00
   7.0000000e+00   3.5600000e+00   1.0000000e+00
   7.0000000e+00   3.6000000e+00   1.0000000e+00
   7.0000000e+00   3.6400000e+00   1.0000000e+00
   7.0000000e+00   3.6800000e+00   1.0000000e+00
   7.0000000e+00   3.7200000e+00   1.0000000e+00
   7.0000000e+00   3.7600000e+00   1.0000000e+00
   7.0000000e+00   3.8000000e+00   1.0000000e+00
   7.0000000e+00   3.8400000e+00   1.0000000e+00
   7.0000000e+00   3.8800000e+00   1.0000000e+00
   7.0000000e+00   3.9200000e+00   1.0000000e+00
   7.0000000e+00   3.9600000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e-01   0.0000000e+00
   8.0000000e+00   2.4000000e-01   0.0000000e+00
   8.0000000e+00   2.8000000e-01   0.0000000e+00
   8.0000000e+00   3.2000000e-01   0.0000000e+00
   8.0000000e+00   3.6000000e-01   0.0000000e+00
   8.0000000e+00   4.0000000e-01   0.0000000e+00
   8.0000000e+00   4.4000000e-01   0.0000000e+00
   8.0000000e+00   4.8000000e-01   0.0000000e+00
   8.0000000e+00   5.2000000e-01   0.0000000e+00
   8.0000000e+00   5.6000000e-01   0.0000000e+00
   8.0000000e+00   6.0000000e-01   0.0000000e+00
   8.0000000e+00   6.4000000e-01   0.0000000e+00
   8.0000000e+00   6.8000000e-01   0.0000000e+00
   8.0000000e+00   7.2000000e-01   0.0000000e+00
   8.0000000e+00   7.6000000e-01   0.0000000e+00
   8.0000000e+00   8.0000000e-01   0.0000000e+00
   8.0000000e+00   8.4000000e-01   0.0000000e+00
   8.0000000e+00   8.8000000e-01   0.0000000e+00
   8.0000000e+00   9.2000000e-01   0.0000000e+00
   8.0000000e+00   9.6000000e-01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0400000e+00   0.0000000e+00
   8.0000000e+00   1.0800000e+00   0.0000000e+00
   8.0000000e+00   1.1200000e+00   0.0000000e+00
   8.0000000e+00   1.1600000e+00   0.0000000e+00
   8.0000000e+00   1.2000000e+00   0.0000000e+00
   8.0000000e+00   1.2400000e+00   0.0000000e+00
   8.0000000e+00   1.2800000e+00   1.0000000e-01
   8.0000000e+00   1.3200000e+00   2.0000000e-01
   8.0000000e+00   1.3600000e+00   4.0000000e-01
   8.0000000e+00   1.4000000e+00   8.0000000e-01
   8.0000000e+00   1.4400000e+00   6.0000000e-01
   8.0000000e+00   1.4800000e+00   1.0000000e+00
   8.0000000e+00   1.5200000e+00   1.0000000e+00
   8.0000000e+00   1.5600000e+00   1.0000000e+00
   8.0000000e+00   1.6000000e+00   1.0000000e+00
   8.0000000e+00   1.6400000e+00   1.0000000e+00
   8.0000000e+00   1.6800000e+00   1.0000000e+00
   8.0000000e+00   1.7200000e+00   9.0000000e-01
   8.0000000e+00   1.7600000e+00   1.0000000e+00
   8.0000000e+00   1.8000000e+00   1.0000000e+00
   8.0000000e+00   1.8400000e+00   9.0000000e-01
   8.0000000e+00   1.8800000e+00   1.0000000e+00
   8.0000000e+00   1.9200000e+00   1.0000000e+00
   8.0000000e+00   1.9600000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0400000e+00   1.0000000e+00
   8.0000000e+00   2.0800000e+00   1.0000000e+00
   8.0000000e+00   2.1200000e+00   1.0000000e+00
   8.0000000e+00   2.1600000e+00   1.0000000e+00
   8.0000000e+00   2.2000000e+00   1.0000000e+00
   8.0000000e+00   2.2400000e+00   1.0000000e+00
   8.0000000e+00   2.2800000e+00   1.0000000e+00
   8.0000000e+00   2.3200000e+00   1.0000000e+00
   8.0000000e+00   2.3600000e+00   1.0000000e+00
   8.0000000e+00   2.4000000e+00   1.0000000e+00
   8.0000000e+00   2.4400000e+00   1.0000000e+00
   8.0000000e+00   2.4800000e+00   1.0000000e+00
   8.0000000e+00   2.5200000e+00   1.0000000e+00
   8.0000000e+00   2.5600000e+00   1.0000000e+00
   8.0000000e+00   2.6000000e+00   1.0000000e+00
   8.0000000e+00   2.6400000e+00   1.0000000e+00
   8.0000000e+00   2.6800000e+00   1.0000000e+00
   8.0000000e+00   2.7200000e+00   1.0000000e+00
   8.0000000e+00   2.7600000e+00   1.0000000e+00
   8.0000000e+00   2.8000000e+00   1.0000000e+00
   8.0000000e+00   2.8400000e+00   1.0000000e+00
   8.0000000e+00   2.8800000e+00   1.0000000e+00
   8.0000000e+00   2.9200000e+00   1.0000000e+00
   8.0000000e+00   2.9600000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0400000e+00   1.0000000e+00
   8.0000000e+00   3.0800000e+00   1.0000000e+00
   8.0000000e+00   3.1200000e+00   1.0000000e+00
   8.0000000e+00   3.1600000e+00   1.0000000e+00
   8.0000000e+00   3.2000000e+00   1.0000000e+00
   8.0000000e+00   3.2400000e+00   1.0000000e+00
   8.0000000e+00   3.2800000e+00   1.0000000e+00
   8.0000000e+00   3.3200000e+00   1.0000000e+00
   8.0000000e+00   3.3600000e+00   1.0000000e+00
   8.0000000e+00   3.4000000e+00   1.0000000e+00
   8.0000000e+00   3.4400000e+00   1.0000000e+00
   8.0000000e+00   3.4800000e+00   1.0000000e+00
   8.0000000e+00   3.5200000e+00   1.0000000e+00
   8.0000000e+00   3.5600000e+00   1.0000000e+00
   8.0000000e+00   3.6000000e+00   1.0000000e+00
   8.0000000e+00   3.6400000e+00   1.0000000e+00
   8.0000000e+00   3.6800000e+00   1.0000000e+00
   8.0000000e+00   3.7200000e+00   1.0000000e+00
   8.0000000e+00   3.7600000e+00   1.0000000e+00
   8.0000000e+00   3.8000000e+00   1.0000000e+00
   8.0000000e+00   3.8400000e+00   1.0000000e+00
   8.0000000e+00   3.8800000e+00   1.0000000e+00
   8.0000000e+00   3.9200000e+00   1.0000000e+00
   8.0000000e+00   3.9600000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e-01   0.0000000e+00
   9.0000000e+00   2.4000000e-01   0.0000000e+00
   9.0000000e+00   2.8000000e-01   0.0000000e+00
   9.0000000e+00   3.2000000e-01   0.0000000e+00
   9.0000000e+00   3.6000000e-01   0.0000000e+00
   9.0000000e+00   4.0000000e-01   0.0000000e+00
   9.0000000e+00   4.4000000e-01   0.0000000e+00
   9.0000000e+00   4.8000000e-01   0.0000000e+00
   9.0000000e+00   5.2000000e-01   0.0000000e+00
   9.0000000e+00   5.6000000e-01   0.0000000e+00
   9.0000000e+00   6.0000000e-01   0.0000000e+00
   9.0000000e+00   6.4000000e-01   0.0000000e+00
   9.0000000e+00   6.8000000e-01   0.0000000e+00
   9.0000000e+00   7.2000000e-01   0.0000000e+00
   9.0000000e+00   7.6000000e-01   0.0000000e+00
   9.0000000e+00   8.0000000e-01   0.0000000e+00
   9.0000000e+00   8.4000000e-01   0.0000000e+00
   9.0000000e+00   8.8000000e-01   0.0000000e+00
   9.0000000e+00   9.2000000e-01   0.0000000e+00
   9.0000000e+00   9.6000000e-01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0400000e+00   0.0000000e+00
   9.0000000e+00   1.0800000e+00   0.0000000e+00
   9.0000000e+00   1.1200000e+00   0.0000000e+00
   9.0000000e+00   1.1600000e+00   0.0000000e+00
   9.0000000e+00   1.2000000e+00   0.0000000e+00
   9.0000000e+00   1.2400000e+00   0.0000000e+00
   9.0000000e+00   1.2800000e+00   0.0000000e+00
   9.0000000e+00   1.3200000e+00   0.0000000e+00
   9.0000000e+00   1.3600000e+00   2.0000000e-01
   9.0000000e+00   1.4000000e+00   8.0000000e-01
   9.0000000e+00   1.4400000e+00   8.0000000e-01
   9.0000000e+00   1.4800000e+00   9.0000000e-01
   9.0000000e+00   1.5200000e+00   8.0000000e-01
   9.0000000e+00   1.5600000e+00   9.0000000e-01
   9.0000000e+00   1.6000000e+00   1.0000000e+00
   9.0000000e+00   1.6400000e+00   1.0000000e+00
   9.0000000e+00   1.6800000e+00   9.0000000e-01
   9.0000000e+00   1.7200000e+00   1.0000000e+00
   9.0000000e+00   1.7600000e+00   1.0000000e+00
   9.0000000e+00   1.8000000e+00   1.0000000e+00
   9.0000000e+00   1.8400000e+00   1.0000000e+00
   9.0000000e+00   1.8800000e+00   1.0000000e+00
   9.0000000e+00   1.9200000e+00   1.0000000e+00
   9.0000000e+00   1.9600000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0400000e+00   1.0000000e+00
   9.0000000e+00   2.0800000e+00   1.0000000e+00
   9.0000000e+00   2.1200000e+00   1.0000000e+00
   9.0000000e+00   2.1600000e+00   1.0000000e+00
   9.0000000e+00   2.2000000e+00   1.0000000e+00
   9.0000000e+00   2.2400000e+00   1.0000000e+00
   9.0000000e+00   2.2800000e+00   1.0000000e+00
   9.0000000e+00   2.3200000e+00   1.0000000e+00
   9.0000000e+00   2.3600000e+00   1.0000000e+00
   9.0000000e+00   2.4000000e+00   1.0000000e+00
   9.0000000e+00   2.4400000e+00   1.0000000e+00
   9.0000000e+00   2.4800000e+00   1.0000000e+00
   9.0000000e+00   2.5200000e+00   1.0000000e+00
   9.0000000e+00   2.5600000e+00   1.0000000e+00
   9.0000000e+00   2.6000000e+00   1.0000000e+00
   9.0000000e+00   2.6400000e+00   1.0000000e+00
   9.0000000e+00   2.6800000e+00   1.0000000e+00
   9.0000000e+00   2.7200000e+00   1.0000000e+00
   9.0000000e+00   2.7600000e+00   1.0000000e+00
   9.0000000e+00   2.8000000e+00   1.0000000e+00
   9.0000000e+00   2.8400000e+00   1.0000000e+00
   9.0000000e+00   2.8800000e+00   1.0000000e+00
   9.0000000e+00   2.9200000e+00   1.0000000e+00
   9.0000000e+00   2.9600000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0400000e+00   1.0000000e+00
   9.0000000e+00   3.0800000e+00   1.0000000e+00
   9.0000000e+00   3.1200000e+00   1.0000000e+00
   9.0000000e+00   3.1600000e+00   1.0000000e+00
   9.0000000e+00   3.2000000e+00   1.0000000e+00
   9.0000000e+00   3.2400000e+00   1.0000000e+00
   9.0000000e+00   3.2800000e+00   1.0000000e+00
   9.0000000e+00   3.3200000e+00   1.0000000e+00
   9.0000000e+00   3.3600000e+00   1.0000000e+00
   9.0000000e+00   3.4000000e+00   1.0000000e+00
   9.0000000e+00   3.4400000e+00   1.0000000e+00
   9.0000000e+00   3.4800000e+00   1.0000000e+00
   9.0000000e+00   3.5200000e+00   1.0000000e+00
   9.0000000e+00   3.5600000e+00   1.0000000e+00
   9.0000000e+00   3.6000000e+00   1.0000000e+00
   9.0000000e+00   3.6400000e+00   1.0000000e+00
   9.0000000e+00   3.6800000e+00   1.0000000e+00
   9.0000000e+00   3.7200000e+00   1.0000000e+00
   9.0000000e+00   3.7600000e+00   1.0000000e+00
   9.0000000e+00   3.8000000e+00   1.0000000e+00
   9.0000000e+00   3.8400000e+00   1.0000000e+00
   9.0000000e+00   3.8800000e+00   1.0000000e+00
   9.0000000e+00   3.9200000e+00   1.0000000e+00
   9.0000000e+00   3.9600000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e-01   0.0000000e+00
   1.0000000e+01   2.4000000e-01   0.0000000e+00
   1.0000000e+01   2.8000000e-01   0.0000000e+00
   1.0000000e+01   3.2000000e-01   0.0000000e+00
   1.0000000e+01   3.6000000e-01   0.0000000e+00
   1.0000000e+01   4.0000000e-01   0.0000000e+00
   1.0000000e+01   4.4000000e-01   0.0000000e+00
   1.0000000e+01   4.8000000e-01   0.0000000e+00
   1.0000000e+01   5.2000000e-01   0.0000000e+00
   1.0000000e+01   5.6000000e-01   0.0000000e+00
   1.0000000e+01   6.0000000e-01   0.0000000e+00
   1.0000000e+01   6.4000000e-01   0.0000000e+00
   1.0000000e+01   6.8000000e-01   0.0000000e+00
   1.0000000e+01   7.2000000e-01   0.0000000e+00
   1.0000000e+01   7.6000000e-01   0.0000000e+00
   1.0000000e+01   8.0000000e-01   0.0000000e+00
   1.0000000e+01   8.4000000e-01   0.0000000e+00
   1.0000000e+01   8.8000000e-01   0.0000000e+00
   1.0000000e+01   9.2000000e-01   0.0000000e+00
   1.0000000e+01   9.6000000e-01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0400000e+00   0.0000000e+00
   1.0000000e+01   1.0800000e+00   0.0000000e+00
   1.0000000e+01   1.1200000e+00   0.0000000e+00
   1.0000000e+01   1.1600000e+00   0.0000000e+00
   1.0000000e+01   1.2000000e+00   0.0000000e+00
   1.0000000e+01   1.2400000e+00   0.0000000e+00
   1.0000000e+01   1.2800000e+00   0.0000000e+00
   1.0000000e+01   1.3200000e+00   0.0000000e+00
   1.0000000e+01   1.3600000e+00   3.0000000e-01
   1.0000000e+01   1.4000000e+00   6.0000000e-01
   1.0000000e+01   1.4400000e+00   9.0000000e-01
   1.0000000e+01   1.4800000e+00   8.0000000e-01
   1.0000000e+01   1.5200000e+00   9.0000000e-01
   1.0000000e+01   1.5600000e+00   9.0000000e-01
   1.0000000e+01   1.6000000e+00   1.0000000e+00
   1.0000000e+01   1.6400000e+00   1.0000000e+00
   1.0000000e+01   1.6800000e+00   9.0000000e-01
   1.0000000e+01   1.7200000e+00   1.0000000e+00
   1.0000000e+01   1.7600000e+00   1.0000000e+00
   1.0000000e+01   1.8000000e+00   1.0000000e+00
   1.0000000e+01   1.8400000e+00   1.0000000e+00
   1.0000000e+01   1.8800000e+00   9.0000000e-01
   1.0000000e+01   1.9200000e+00   9.0000000e-01
   1.0000000e+01   1.9600000e+00   9.0000000e-01
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0400000e+00   9.0000000e-01
   1.0000000e+01   2.0800000e+00   1.0000000e+00
   1.0000000e+01   2.1200000e+00   9.0000000e-01
   1.0000000e+01   2.1600000e+00   1.0000000e+00
   1.0000000e+01   2.2000000e+00   1.0000000e+00
   1.0000000e+01   2.2400000e+00   1.0000000e+00
   1.0000000e+01   2.2800000e+00   1.0000000e+00
   1.0000000e+01   2.3200000e+00   1.0000000e+00
   1.0000000e+01   2.3600000e+00   9.0000000e-01
   1.0000000e+01   2.4000000e+00   9.0000000e-01
   1.0000000e+01   2.4400000e+00   1.0000000e+00
   1.0000000e+01   2.4800000e+00   9.0000000e-01
   1.0000000e+01   2.5200000e+00   9.0000000e-01
   1.0000000e+01   2.5600000e+00   1.0000000e+00
   1.0000000e+01   2.6000000e+00   9.0000000e-01
   1.0000000e+01   2.6400000e+00   9.0000000e-01
   1.0000000e+01   2.6800000e+00   1.0000000e+00
   1.0000000e+01   2.7200000e+00   9.0000000e-01
   1.0000000e+01   2.7600000e+00   1.0000000e+00
   1.0000000e+01   2.8000000e+00   1.0000000e+00
   1.0000000e+01   2.8400000e+00   9.0000000e-01
   1.0000000e+01   2.8800000e+00   1.0000000e+00
   1.0000000e+01   2.9200000e+00   1.0000000e+00
   1.0000000e+01   2.9600000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0400000e+00   9.0000000e-01
   1.0000000e+01   3.0800000e+00   9.0000000e-01
   1.0000000e+01   3.1200000e+00   9.0000000e-01
   1.0000000e+01   3.1600000e+00   1.0000000e+00
   1.0000000e+01   3.2000000e+00   1.0000000e+00
   1.0000000e+01   3.2400000e+00   1.0000000e+00
   1.0000000e+01   3.2800000e+00   9.0000000e-01
   1.0000000e+01   3.3200000e+00   1.0000000e+00
   1.0000000e+01   3.3600000e+00   1.0000000e+00
   1.0000000e+01   3.4000000e+00   1.0000000e+00
   1.0000000e+01   3.4400000e+00   1.0000000e+00
   1.0000000e+01   3.4800000e+00   1.0000000e+00
   1.0000000e+01   3.5200000e+00   1.0000000e+00
   1.0000000e+01   3.5600000e+00   1.0000000e+00
   1.0000000e+01   3.6000000e+00   1.0000000e+00
   1.0000000e+01   3.6400000e+00   1.0000000e+00
   1.0000000e+01   3.6800000e+00   1.0000000e+00
   1.0000000e+01   3.7200000e+00   1.0000000e+00
   1.0000000e+01   3.7600000e+00   9.0000000e-01
   1.0000000e+01   3.8000000e+00   8.0000000e-01
   1.0000000e+01   3.8400000e+00   1.0000000e+00
   1.0000000e+01   3.8800000e+00   1.0000000e+00
   1.0000000e+01   3.9200000e+00   1.0000000e+00
   1.0000000e+01   3.9600000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e-01   0.0000000e+00
   1.1000000e+01   2.4000000e-01   0.0000000e+00
   1.1000000e+01   2.8000000e-01   0.0000000e+00
   1.1000000e+01   3.2000000e-01   0.0000000e+00
   1.1000000e+01   3.6000000e-01   0.0000000e+00
   1.1000000e+01   4.0000000e-01   0.0000000e+00
   1.1000000e+01   4.4000000e-01   0.0000000e+00
   1.1000000e+01   4.8000000e-01   0.0000000e+00
   1.1000000e+01   5.2000000e-01   0.0000000e+00
   1.1000000e+01   5.6000000e-01   0.0000000e+00
   1.1000000e+01   6.0000000e-01   0.0000000e+00
   1.1000000e+01   6.4000000e-01   0.0000000e+00
   1.1000000e+01   6.8000000e-01   0.0000000e+00
   1.1000000e+01   7.2000000e-01   0.0000000e+00
   1.1000000e+01   7.6000000e-01   0.0000000e+00
   1.1000000e+01   8.0000000e-01   0.0000000e+00
   1.1000000e+01   8.4000000e-01   0.0000000e+00
   1.1000000e+01   8.8000000e-01   0.0000000e+00
   1.1000000e+01   9.2000000e-01   0.0000000e+00
   1.1000000e+01   9.6000000e-01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0400000e+00   0.0000000e+00
   1.1000000e+01   1.0800000e+00   0.0000000e+00
   1.1000000e+01   1.1200000e+00   0.0000000e+00
   1.1000000e+01   1.1600000e+00   0.0000000e+00
   1.1000000e+01   1.2000000e+00   0.0000000e+00
   1.1000000e+01   1.2400000e+00   0.0000000e+00
   1.1000000e+01   1.2800000e+00   0.0000000e+00
   1.1000000e+01   1.3200000e+00   0.0000000e+00
   1.1000000e+01   1.3600000e+00   2.0000000e-01
   1.1000000e+01   1.4000000e+00   3.0000000e-01
   1.1000000e+01   1.4400000e+00   6.0000000e-01
   1.1000000e+01   1.4800000e+00   4.0000000e-01
   1.1000000e+01   1.5200000e+00   8.0000000e-01
   1.1000000e+01   1.5600000e+00   8.0000000e-01
   1.1000000e+01   1.6000000e+00   7.0000000e-01
   1.1000000e+01   1.6400000e+00   1.0000000e+00
   1.1000000e+01   1.6800000e+00   1.0000000e+00
   1.1000000e+01   1.7200000e+00   1.0000000e+00
   1.1000000e+01   1.7600000e+00   1.0000000e+00
   1.1000000e+01   1.8000000e+00   9.0000000e-01
   1.1000000e+01   1.8400000e+00   9.0000000e-01
   1.1000000e+01   1.8800000e+00   9.0000000e-01
   1.1000000e+01   1.9200000e+00   8.0000000e-01
   1.1000000e+01   1.9600000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0400000e+00   1.0000000e+00
   1.1000000e+01   2.0800000e+00   1.0000000e+00
   1.1000000e+01   2.1200000e+00   9.0000000e-01
   1.1000000e+01   2.1600000e+00   1.0000000e+00
   1.1000000e+01   2.2000000e+00   9.0000000e-01
   1.1000000e+01   2.2400000e+00   7.0000000e-01
   1.1000000e+01   2.2800000e+00   7.0000000e-01
   1.1000000e+01   2.3200000e+00   1.0000000e+00
   1.1000000e+01   2.3600000e+00   1.0000000e+00
   1.1000000e+01   2.4000000e+00   1.0000000e+00
   1.1000000e+01   2.4400000e+00   9.0000000e-01
   1.1000000e+01   2.4800000e+00   1.0000000e+00
   1.1000000e+01   2.5200000e+00   9.0000000e-01
   1.1000000e+01   2.5600000e+00   8.0000000e-01
   1.1000000e+01   2.6000000e+00   7.0000000e-01
   1.1000000e+01   2.6400000e+00   8.0000000e-01
   1.1000000e+01   2.6800000e+00   1.0000000e+00
   1.1000000e+01   2.7200000e+00   1.0000000e+00
   1.1000000e+01   2.7600000e+00   1.0000000e+00
   1.1000000e+01   2.8000000e+00   1.0000000e+00
   1.1000000e+01   2.8400000e+00   1.0000000e+00
   1.1000000e+01   2.8800000e+00   9.0000000e-01
   1.1000000e+01   2.9200000e+00   9.0000000e-01
   1.1000000e+01   2.9600000e+00   9.0000000e-01
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0400000e+00   1.0000000e+00
   1.1000000e+01   3.0800000e+00   7.0000000e-01
   1.1000000e+01   3.1200000e+00   9.0000000e-01
   1.1000000e+01   3.1600000e+00   9.0000000e-01
   1.1000000e+01   3.2000000e+00   1.0000000e+00
   1.1000000e+01   3.2400000e+00   9.0000000e-01
   1.1000000e+01   3.2800000e+00   1.0000000e+00
   1.1000000e+01   3.3200000e+00   9.0000000e-01
   1.1000000e+01   3.3600000e+00   9.0000000e-01
   1.1000000e+01   3.4000000e+00   9.0000000e-01
   1.1000000e+01   3.4400000e+00   9.0000000e-01
   1.1000000e+01   3.4800000e+00   1.0000000e+00
   1.1000000e+01   3.5200000e+00   8.0000000e-01
   1.1000000e+01   3.5600000e+00   1.0000000e+00
   1.1000000e+01   3.6000000e+00   9.0000000e-01
   1.1000000e+01   3.6400000e+00   1.0000000e+00
   1.1000000e+01   3.6800000e+00   1.0000000e+00
   1.1000000e+01   3.7200000e+00   9.0000000e-01
   1.1000000e+01   3.7600000e+00   1.0000000e+00
   1.1000000e+01   3.8000000e+00   9.0000000e-01
   1.1000000e+01   3.8400000e+00   1.0000000e+00
   1.1000000e+01   3.8800000e+00   1.0000000e+00
   1.1000000e+01   3.9200000e+00   1.0000000e+00
   1.1000000e+01   3.9600000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e-01   0.0000000e+00
   1.2000000e+01   2.4000000e-01   0.0000000e+00
   1.2000000e+01   2.8000000e-01   0.0000000e+00
   1.2000000e+01   3.2000000e-01   0.0000000e+00
   1.2000000e+01   3.6000000e-01   0.0000000e+00
   1.2000000e+01   4.0000000e-01   0.0000000e+00
   1.2000000e+01   4.4000000e-01   0.0000000e+00
   1.2000000e+01   4.8000000e-01   0.0000000e+00
   1.2000000e+01   5.2000000e-01   0.0000000e+00
   1.2000000e+01   5.6000000e-01   0.0000000e+00
   1.2000000e+01   6.0000000e-01   0.0000000e+00
   1.2000000e+01   6.4000000e-01   0.0000000e+00
   1.2000000e+01   6.8000000e-01   0.0000000e+00
   1.2000000e+01   7.2000000e-01   0.0000000e+00
   1.2000000e+01   7.6000000e-01   0.0000000e+00
   1.2000000e+01   8.0000000e-01   0.0000000e+00
   1.2000000e+01   8.4000000e-01   0.0000000e+00
   1.2000000e+01   8.8000000e-01   0.0000000e+00
   1.2000000e+01   9.2000000e-01   0.0000000e+00
   1.2000000e+01   9.6000000e-01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0400000e+00   0.0000000e+00
   1.2000000e+01   1.0800000e+00   0.0000000e+00
   1.2000000e+01   1.1200000e+00   0.0000000e+00
   1.2000000e+01   1.1600000e+00   0.0000000e+00
   1.2000000e+01   1.2000000e+00   0.0000000e+00
   1.2000000e+01   1.2400000e+00   0.0000000e+00
   1.2000000e+01   1.2800000e+00   0.0000000e+00
   1.2000000e+01   1.3200000e+00   0.0000000e+00
   1.2000000e+01   1.3600000e+00   3.0000000e-01
   1.2000000e+01   1.4000000e+00   3.0000000e-01
   1.2000000e+01   1.4400000e+00   7.0000000e-01
   1.2000000e+01   1.4800000e+00   5.0000000e-01
   1.2000000e+01   1.5200000e+00   7.0000000e-01
   1.2000000e+01   1.5600000e+00   8.0000000e-01
   1.2000000e+01   1.6000000e+00   6.0000000e-01
   1.2000000e+01   1.6400000e+00   7.0000000e-01
   1.2000000e+01   1.6800000e+00   7.0000000e-01
   1.2000000e+01   1.7200000e+00   9.0000000e-01
   1.2000000e+01   1.7600000e+00   9.0000000e-01
   1.2000000e+01   1.8000000e+00   8.0000000e-01
   1.2000000e+01   1.8400000e+00   7.0000000e-01
   1.2000000e+01   1.8800000e+00   8.0000000e-01
   1.2000000e+01   1.9200000e+00   8.0000000e-01
   1.2000000e+01   1.9600000e+00   9.0000000e-01
   1.2000000e+01   2.0000000e+00   9.0000000e-01
   1.2000000e+01   2.0400000e+00   9.0000000e-01
   1.2000000e+01   2.0800000e+00   6.0000000e-01
   1.2000000e+01   2.1200000e+00   9.0000000e-01
   1.2000000e+01   2.1600000e+00   6.0000000e-01
   1.2000000e+01   2.2000000e+00   9.0000000e-01
   1.2000000e+01   2.2400000e+00   1.0000000e+00
   1.2000000e+01   2.2800000e+00   9.0000000e-01
   1.2000000e+01   2.3200000e+00   6.0000000e-01
   1.2000000e+01   2.3600000e+00   7.0000000e-01
   1.2000000e+01   2.4000000e+00   1.0000000e+00
   1.2000000e+01   2.4400000e+00   1.0000000e+00
   1.2000000e+01   2.4800000e+00   1.0000000e+00
   1.2000000e+01   2.5200000e+00   8.0000000e-01
   1.2000000e+01   2.5600000e+00   5.0000000e-01
   1.2000000e+01   2.6000000e+00   9.0000000e-01
   1.2000000e+01   2.6400000e+00   6.0000000e-01
   1.2000000e+01   2.6800000e+00   8.0000000e-01
   1.2000000e+01   2.7200000e+00   6.0000000e-01
   1.2000000e+01   2.7600000e+00   8.0000000e-01
   1.2000000e+01   2.8000000e+00   9.0000000e-01
   1.2000000e+01   2.8400000e+00   6.0000000e-01
   1.2000000e+01   2.8800000e+00   1.0000000e+00
   1.2000000e+01   2.9200000e+00   5.0000000e-01
   1.2000000e+01   2.9600000e+00   6.0000000e-01
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0400000e+00   1.0000000e+00
   1.2000000e+01   3.0800000e+00   8.0000000e-01
   1.2000000e+01   3.1200000e+00   8.0000000e-01
   1.2000000e+01   3.1600000e+00   1.0000000e+00
   1.2000000e+01   3.2000000e+00   7.0000000e-01
   1.2000000e+01   3.2400000e+00   8.0000000e-01
   1.2000000e+01   3.2800000e+00   9.0000000e-01
   1.2000000e+01   3.3200000e+00   9.0000000e-01
   1.2000000e+01   3.3600000e+00   9.0000000e-01
   1.2000000e+01   3.4000000e+00   7.0000000e-01
   1.2000000e+01   3.4400000e+00   1.0000000e+00
   1.2000000e+01   3.4800000e+00   8.0000000e-01
   1.2000000e+01   3.5200000e+00   6.0000000e-01
   1.2000000e+01   3.5600000e+00   7.0000000e-01
   1.2000000e+01   3.6000000e+00   6.0000000e-01
   1.2000000e+01   3.6400000e+00   7.0000000e-01
   1.2000000e+01   3.6800000e+00   7.0000000e-01
   1.2000000e+01   3.7200000e+00   8.0000000e-01
   1.2000000e+01   3.7600000e+00   9.0000000e-01
   1.2000000e+01   3.8000000e+00   7.0000000e-01
   1.2000000e+01   3.8400000e+00   8.0000000e-01
   1.2000000e+01   3.8800000e+00   1.0000000e+00
   1.2000000e+01   3.9200000e+00   8.0000000e-01
   1.2000000e+01   3.9600000e+00   8.0000000e-01
   1.2000000e+01   4.0000000e+00   6.0000000e-01
   1.3000000e+01   2.0000000e-01   0.0000000e+00
   1.3000000e+01   2.4000000e-01   0.0000000e+00
   1.3000000e+01   2.8000000e-01   0.0000000e+00
   1.3000000e+01   3.2000000e-01   0.0000000e+00
   1.3000000e+01   3.6000000e-01   0.0000000e+00
   1.3000000e+01   4.0000000e-01   0.0000000e+00
   1.3000000e+01   4.4000000e-01   0.0000000e+00
   1.3000000e+01   4.8000000e-01   0.0000000e+00
   1.3000000e+01   5.2000000e-01   0.0000000e+00
   1.3000000e+01   5.6000000e-01   0.0000000e+00
   1.3000000e+01   6.0000000e-01   0.0000000e+00
   1.3000000e+01   6.4000000e-01   0.0000000e+00
   1.3000000e+01   6.8000000e-01   0.0000000e+00
   1.3000000e+01   7.2000000e-01   0.0000000e+00
   1.3000000e+01   7.6000000e-01   0.0000000e+00
   1.3000000e+01   8.0000000e-01   0.0000000e+00
   1.3000000e+01   8.4000000e-01   0.0000000e+00
   1.3000000e+01   8.8000000e-01   0.0000000e+00
   1.3000000e+01   9.2000000e-01   0.0000000e+00
   1.3000000e+01   9.6000000e-01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0400000e+00   0.0000000e+00
   1.3000000e+01   1.0800000e+00   0.0000000e+00
   1.3000000e+01   1.1200000e+00   0.0000000e+00
   1.3000000e+01   1.1600000e+00   0.0000000e+00
   1.3000000e+01   1.2000000e+00   0.0000000e+00
   1.3000000e+01   1.2400000e+00   0.0000000e+00
   1.3000000e+01   1.2800000e+00   0.0000000e+00
   1.3000000e+01   1.3200000e+00   1.0000000e-01
   1.3000000e+01   1.3600000e+00   1.0000000e-01
   1.3000000e+01   1.4000000e+00   1.0000000e-01
   1.3000000e+01   1.4400000e+00   3.0000000e-01
   1.3000000e+01   1.4800000e+00   4.0000000e-01
   1.3000000e+01   1.5200000e+00   4.0000000e-01
   1.3000000e+01   1.5600000e+00   6.0000000e-01
   1.3000000e+01   1.6000000e+00   5.0000000e-01
   1.3000000e+01   1.6400000e+00   8.0000000e-01
   1.3000000e+01   1.6800000e+00   7.0000000e-01
   1.3000000e+01   1.7200000e+00   6.0000000e-01
   1.3000000e+01   1.7600000e+00   5.0000000e-01
   1.3000000e+01   1.8000000e+00   4.0000000e-01
   1.3000000e+01   1.8400000e+00   3.0000000e-01
   1.3000000e+01   1.8800000e+00   5.0000000e-01
   1.3000000e+01   1.9200000e+00   6.0000000e-01
   1.3000000e+01   1.9600000e+00   5.0000000e-01
   1.3000000e+01   2.0000000e+00   4.0000000e-01
   1.3000000e+01   2.0400000e+00   5.0000000e-01
   1.3000000e+01   2.0800000e+00   5.0000000e-01
   1.3000000e+01   2.1200000e+00   6.0000000e-01
   1.3000000e+01   2.1600000e+00   8.0000000e-01
   1.3000000e+01   2.2000000e+00   7.0000000e-01
   1.3000000e+01   2.2400000e+00   6.0000000e-01
   1.3000000e+01   2.2800000e+00   5.0000000e-01
   1.3000000e+01   2.3200000e+00   5.0000000e-01
   1.3000000e+01   2.3600000e+00   5.0000000e-01
   1.3000000e+01   2.4000000e+00   6.0000000e-01
   1.3000000e+01   2.4400000e+00   8.0000000e-01
   1.3000000e+01   2.4800000e+00   3.0000000e-01
   1.3000000e+01   2.5200000e+00   4.0000000e-01
   1.3000000e+01   2.5600000e+00   7.0000000e-01
   1.3000000e+01   2.6000000e+00   6.0000000e-01
   1.3000000e+01   2.6400000e+00   7.0000000e-01
   1.3000000e+01   2.6800000e+00   3.0000000e-01
   1.3000000e+01   2.7200000e+00   7.0000000e-01
   1.3000000e+01   2.7600000e+00   7.0000000e-01
   1.3000000e+01   2.8000000e+00   8.0000000e-01
   1.3000000e+01   2.8400000e+00   5.0000000e-01
   1.3000000e+01   2.8800000e+00   6.0000000e-01
   1.3000000e+01   2.9200000e+00   5.0000000e-01
   1.3000000e+01   2.9600000e+00   7.0000000e-01
   1.3000000e+01   3.0000000e+00   6.0000000e-01
   1.3000000e+01   3.0400000e+00   5.0000000e-01
   1.3000000e+01   3.0800000e+00   5.0000000e-01
   1.3000000e+01   3.1200000e+00   5.0000000e-01
   1.3000000e+01   3.1600000e+00   7.0000000e-01
   1.3000000e+01   3.2000000e+00   5.0000000e-01
   1.3000000e+01   3.2400000e+00   5.0000000e-01
   1.3000000e+01   3.2800000e+00   4.0000000e-01
   1.3000000e+01   3.3200000e+00   7.0000000e-01
   1.3000000e+01   3.3600000e+00   6.0000000e-01
   1.3000000e+01   3.4000000e+00   8.0000000e-01
   1.3000000e+01   3.4400000e+00   8.0000000e-01
   1.3000000e+01   3.4800000e+00   5.0000000e-01
   1.3000000e+01   3.5200000e+00   7.0000000e-01
   1.3000000e+01   3.5600000e+00   4.0000000e-01
   1.3000000e+01   3.6000000e+00   8.0000000e-01
   1.3000000e+01   3.6400000e+00   6.0000000e-01
   1.3000000e+01   3.6800000e+00   5.0000000e-01
   1.3000000e+01   3.7200000e+00   3.0000000e-01
   1.3000000e+01   3.7600000e+00   6.0000000e-01
   1.3000000e+01   3.8000000e+00   3.0000000e-01
   1.3000000e+01   3.8400000e+00   4.0000000e-01
   1.3000000e+01   3.8800000e+00   7.0000000e-01
   1.3000000e+01   3.9200000e+00   5.0000000e-01
   1.3000000e+01   3.9600000e+00   7.0000000e-01
   1.3000000e+01   4.0000000e+00   4.0000000e-01
   1.4000000e+01   2.0000000e-01   0.0000000e+00
   1.4000000e+01   2.4000000e-01   0.0000000e+00
   1.4000000e+01   2.8000000e-01   0.0000000e+00
   1.4000000e+01   3.2000000e-01   0.0000000e+00
   1.4000000e+01   3.6000000e-01   0.0000000e+00
   1.4000000e+01   4.0000000e-01   0.0000000e+00
   1.4000000e+01   4.4000000e-01   0.0000000e+00
   1.4000000e+01   4.8000000e-01   0.0000000e+00
   1.4000000e+01   5.2000000e-01   0.0000000e+00
   1.4000000e+01   5.6000000e-01   0.0000000e+00
   1.4000000e+01   6.0000000e-01   0.0000000e+00
   1.4000000e+01   6.4000000e-01   0.0000000e+00
   1.4000000e+01   6.8000000e-01   0.0000000e+00
   1.4000000e+01   7.2000000e-01   0.0000000e+00
   1.4000000e+01   7.6000000e-01   0.0000000e+00
   1.4000000e+01   8.0000000e-01   0.0000000e+00
   1.4000000e+01   8.4000000e-01   0.0000000e+00
   1.4000000e+01   8.8000000e-01   0.0000000e+00
   1.4000000e+01   9.2000000e-01   0.0000000e+00
   1.4000000e+01   9.6000000e-01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0400000e+00   0.0000000e+00
   1.4000000e+01   1.0800000e+00   0.0000000e+00
   1.4000000e+01   1.1200000e+00   0.0000000e+00
   1.4000000e+01   1.1600000e+00   0.0000000e+00
   1.4000000e+01   1.2000000e+00   0.0000000e+00
   1.4000000e+01   1.2400000e+00   0.0000000e+00
   1.4000000e+01   1.2800000e+00   0.0000000e+00
   1.4000000e+01   1.3200000e+00   0.0000000e+00
   1.4000000e+01   1.3600000e+00   1.0000000e-01
   1.4000000e+01   1.4000000e+00   0.0000000e+00
   1.4000000e+01   1.4400000e+00   2.0000000e-01
   1.4000000e+01   1.4800000e+00   2.0000000e-01
   1.4000000e+01   1.5200000e+00   1.0000000e-01
   1.4000000e+01   1.5600000e+00   5.0000000e-01
   1.4000000e+01   1.6000000e+00   4.0000000e-01
   1.4000000e+01   1.6400000e+00   3.0000000e-01
   1.4000000e+01   1.6800000e+00   3.0000000e-01
   1.4000000e+01   1.7200000e+00   3.0000000e-01
   1.4000000e+01   1.7600000e+00   3.0000000e-01
   1.4000000e+01   1.8000000e+00   4.0000000e-01
   1.4000000e+01   1.8400000e+00   4.0000000e-01
   1.4000000e+01   1.8800000e+00   3.0000000e-01
   1.4000000e+01   1.9200000e+00   4.0000000e-01
   1.4000000e+01   1.9600000e+00   5.0000000e-01
   1.4000000e+01   2.0000000e+00   5.0000000e-01
   1.4000000e+01   2.0400000e+00   4.0000000e-01
   1.4000000e+01   2.0800000e+00   3.0000000e-01
   1.4000000e+01   2.1200000e+00   6.0000000e-01
   1.4000000e+01   2.1600000e+00   4.0000000e-01
   1.4000000e+01   2.2000000e+00   3.0000000e-01
   1.4000000e+01   2.2400000e+00   7.0000000e-01
   1.4000000e+01   2.2800000e+00   5.0000000e-01
   1.4000000e+01   2.3200000e+00   3.0000000e-01
   1.4000000e+01   2.3600000e+00   5.0000000e-01
   1.4000000e+01   2.4000000e+00   3.0000000e-01
   1.4000000e+01   2.4400000e+00   4.0000000e-01
   1.4000000e+01   2.4800000e+00   2.0000000e-01
   1.4000000e+01   2.5200000e+00   5.0000000e-01
   1.4000000e+01   2.5600000e+00   5.0000000e-01
   1.4000000e+01   2.6000000e+00   3.0000000e-01
   1.4000000e+01   2.6400000e+00   2.0000000e-01
   1.4000000e+01   2.6800000e+00   6.0000000e-01
   1.4000000e+01   2.7200000e+00   5.0000000e-01
   1.4000000e+01   2.7600000e+00   4.0000000e-01
   1.4000000e+01   2.8000000e+00   3.0000000e-01
   1.4000000e+01   2.8400000e+00   5.0000000e-01
   1.4000000e+01   2.8800000e+00   1.0000000e-01
   1.4000000e+01   2.9200000e+00   5.0000000e-01
   1.4000000e+01   2.9600000e+00   3.0000000e-01
   1.4000000e+01   3.0000000e+00   5.0000000e-01
   1.4000000e+01   3.0400000e+00   3.0000000e-01
   1.4000000e+01   3.0800000e+00   5.0000000e-01
   1.4000000e+01   3.1200000e+00   3.0000000e-01
   1.4000000e+01   3.1600000e+00   4.0000000e-01
   1.4000000e+01   3.2000000e+00   2.0000000e-01
   1.4000000e+01   3.2400000e+00   3.0000000e-01
   1.4000000e+01   3.2800000e+00   7.0000000e-01
   1.4000000e+01   3.3200000e+00   0.0000000e+00
   1.4000000e+01   3.3600000e+00   2.0000000e-01
   1.4000000e+01   3.4000000e+00   2.0000000e-01
   1.4000000e+01   3.4400000e+00   4.0000000e-01
   1.4000000e+01   3.4800000e+00   2.0000000e-01
   1.4000000e+01   3.5200000e+00   4.0000000e-01
   1.4000000e+01   3.5600000e+00   2.0000000e-01
   1.4000000e+01   3.6000000e+00   2.0000000e-01
   1.4000000e+01   3.6400000e+00   2.0000000e-01
   1.4000000e+01   3.6800000e+00   3.0000000e-01
   1.4000000e+01   3.7200000e+00   4.0000000e-01
   1.4000000e+01   3.7600000e+00   6.0000000e-01
   1.4000000e+01   3.8000000e+00   3.0000000e-01
   1.4000000e+01   3.8400000e+00   6.0000000e-01
   1.4000000e+01   3.8800000e+00   4.0000000e-01
   1.4000000e+01   3.9200000e+00   3.0000000e-01
   1.4000000e+01   3.9600000e+00   5.0000000e-01
   1.4000000e+01   4.0000000e+00   2.0000000e-01
   1.5000000e+01   2.0000000e-01   0.0000000e+00
   1.5000000e+01   2.4000000e-01   0.0000000e+00
   1.5000000e+01   2.8000000e-01   0.0000000e+00
   1.5000000e+01   3.2000000e-01   0.0000000e+00
   1.5000000e+01   3.6000000e-01   0.0000000e+00
   1.5000000e+01   4.0000000e-01   0.0000000e+00
   1.5000000e+01   4.4000000e-01   0.0000000e+00
   1.5000000e+01   4.8000000e-01   0.0000000e+00
   1.5000000e+01   5.2000000e-01   0.0000000e+00
   1.5000000e+01   5.6000000e-01   0.0000000e+00
   1.5000000e+01   6.0000000e-01   0.0000000e+00
   1.5000000e+01   6.4000000e-01   0.0000000e+00
   1.5000000e+01   6.8000000e-01   0.0000000e+00
   1.5000000e+01   7.2000000e-01   0.0000000e+00
   1.5000000e+01   7.6000000e-01   0.0000000e+00
   1.5000000e+01   8.0000000e-01   0.0000000e+00
   1.5000000e+01   8.4000000e-01   0.0000000e+00
   1.5000000e+01   8.8000000e-01   0.0000000e+00
   1.5000000e+01   9.2000000e-01   0.0000000e+00
   1.5000000e+01   9.6000000e-01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0400000e+00   0.0000000e+00
   1.5000000e+01   1.0800000e+00   0.0000000e+00
   1.5000000e+01   1.1200000e+00   0.0000000e+00
   1.5000000e+01   1.1600000e+00   0.0000000e+00
   1.5000000e+01   1.2000000e+00   0.0000000e+00
   1.5000000e+01   1.2400000e+00   0.0000000e+00
   1.5000000e+01   1.2800000e+00   0.0000000e+00
   1.5000000e+01   1.3200000e+00   0.0000000e+00
   1.5000000e+01   1.3600000e+00   0.0000000e+00
   1.5000000e+01   1.4000000e+00   1.0000000e-01
   1.5000000e+01   1.4400000e+00   0.0000000e+00
   1.5000000e+01   1.4800000e+00   0.0000000e+00
   1.5000000e+01   1.5200000e+00   0.0000000e+00
   1.5000000e+01   1.5600000e+00   1.0000000e-01
   1.5000000e+01   1.6000000e+00   2.0000000e-01
   1.5000000e+01   1.6400000e+00   2.0000000e-01
   1.5000000e+01   1.6800000e+00   2.0000000e-01
   1.5000000e+01   1.7200000e+00   3.0000000e-01
   1.5000000e+01   1.7600000e+00   1.0000000e-01
   1.5000000e+01   1.8000000e+00   1.0000000e-01
   1.5000000e+01   1.8400000e+00   5.0000000e-01
   1.5000000e+01   1.8800000e+00   1.0000000e-01
   1.5000000e+01   1.9200000e+00   2.0000000e-01
   1.5000000e+01   1.9600000e+00   1.0000000e-01
   1.5000000e+01   2.0000000e+00   1.0000000e-01
   1.5000000e+01   2.0400000e+00   0.0000000e+00
   1.5000000e+01   2.0800000e+00   2.0000000e-01
   1.5000000e+01   2.1200000e+00   2.0000000e-01
   1.5000000e+01   2.1600000e+00   2.0000000e-01
   1.5000000e+01   2.2000000e+00   3.0000000e-01
   1.5000000e+01   2.2400000e+00   0.0000000e+00
   1.5000000e+01   2.2800000e+00   3.0000000e-01
   1.5000000e+01   2.3200000e+00   2.0000000e-01
   1.5000000e+01   2.3600000e+00   1.0000000e-01
   1.5000000e+01   2.4000000e+00   2.0000000e-01
   1.5000000e+01   2.4400000e+00   2.0000000e-01
   1.5000000e+01   2.4800000e+00   3.0000000e-01
   1.5000000e+01   2.5200000e+00   0.0000000e+00
   1.5000000e+01   2.5600000e+00   3.0000000e-01
   1.5000000e+01   2.6000000e+00   0.0000000e+00
   1.5000000e+01   2.6400000e+00   3.0000000e-01
   1.5000000e+01   2.6800000e+00   1.0000000e-01
   1.5000000e+01   2.7200000e+00   1.0000000e-01
   1.5000000e+01   2.7600000e+00   2.0000000e-01
   1.5000000e+01   2.8000000e+00   3.0000000e-01
   1.5000000e+01   2.8400000e+00   2.0000000e-01
   1.5000000e+01   2.8800000e+00   2.0000000e-01
   1.5000000e+01   2.9200000e+00   2.0000000e-01
   1.5000000e+01   2.9600000e+00   2.0000000e-01
   1.5000000e+01   3.0000000e+00   1.0000000e-01
   1.5000000e+01   3.0400000e+00   3.0000000e-01
   1.5000000e+01   3.0800000e+00   1.0000000e-01
   1.5000000e+01   3.1200000e+00   2.0000000e-01
   1.5000000e+01   3.1600000e+00   1.0000000e-01
   1.5000000e+01   3.2000000e+00   3.0000000e-01
   1.5000000e+01   3.2400000e+00   1.0000000e-01
   1.5000000e+01   3.2800000e+00   3.0000000e-01
   1.5000000e+01   3.3200000e+00   1.0000000e-01
   1.5000000e+01   3.3600000e+00   2.0000000e-01
   1.5000000e+01   3.4000000e+00   3.0000000e-01
   1.5000000e+01   3.4400000e+00   2.0000000e-01
   1.5000000e+01   3.4800000e+00   3.0000000e-01
   1.5000000e+01   3.5200000e+00   2.0000000e-01
   1.5000000e+01   3.5600000e+00   1.0000000e-01
   1.5000000e+01   3.6000000e+00   2.0000000e-01
   1.5000000e+01   3.6400000e+00   2.0000000e-01
   1.5000000e+01   3.6800000e+00   3.0000000e-01
   1.5000000e+01   3.7200000e+00   0.0000000e+00
   1.5000000e+01   3.7600000e+00   3.0000000e-01
   1.5000000e+01   3.8000000e+00   0.0000000e+00
   1.5000000e+01   3.8400000e+00   2.0000000e-01
   1.5000000e+01   3.8800000e+00   1.0000000e-01
   1.5000000e+01   3.9200000e+00   2.0000000e-01
   1.5000000e+01   3.9600000e+00   2.0000000e-01
   1.5000000e+01   4.0000000e+00   1.0000000e-01


==> data_sines.dat <==
   0.0000000e+00  -1.2000000e+00
   5.0025013e-02  -1.1992615e+00
   1.0005003e-01  -1.1970492e+00
   1.5007504e-01  -1.1933732e+00
   2.0010005e-01  -1.1882502e+00
   2.5012506e-01  -1.1817033e+00
   3.0015008e-01  -1.1737623e+00
   3.5017509e-01  -1.1644634e+00
   4.0020010e-01  -1.1538489e+00
   4.5022511e-01  -1.1419675e+00
   5.0025013e-01  -1.1288737e+00
   5.5027514e-01  -1.1146280e+00
   6.0030015e-01  -1.0992962e+00
   6.5032516e-01  -1.0829499e+00
   7.0035018e-01  -1.0656656e+00
   7.5037519e-01  -1.0475247e+00
   8.0040020e-01  -1.0286134e+00
   8.5042521e-01  -1.0090220e+00
   9.0045023e-01  -9.8884517e-01
   9.5047524e-01  -9.6818104e-01
   1.0005003e+00  -9.4713127e-01
   1.0505253e+00  -9.2580057e-01
   1.1005503e+00  -9.0429635e-01
   1.1505753e+00  -8.8272837e-01
   1.2006003e+00  -8.6120837e-01
   1.2506253e+00  -8.3984968e-01
   1.3006503e+00  -8.1876684e-01
   1.3506753e+00  -7.9807520e-01
   1.4007004e+00  -7.7789054e-01
   1.4507254e+00  -7.5832863e-01
   1.5007504e+00  -7.3950487e-01
   1.5507754e+00  -7.2153384e-01
   1.6008004e+00  -7.0452893e-01
   1.6508254e+00  -6.8860191e-01
   1.7008504e+00  -6.7386254e-01
   1.7508754e+00  -6.6041819e-01
   1.8009005e+00  -6.4837337e-01
   1.8509255e+00  -6.3782944e-01
   1.9009505e+00  -6.2888416e-01
   1.9509755e+00  -6.2163135e-01
   2.0010005e+00  -6.1616049e-01
   2.0510255e+00  -6.1255640e-01
   2.1010505e+00  -6.1089889e-01
   2.1510755e+00  -6.1126241e-01
   2.2011006e+00  -6.1371577e-01
   2.2511256e+00  -6.1832179e-01
   2.3011506e+00  -6.2513704e-01
   2.3511756e+00  -6.3421160e-01
   2.4012006e+00  -6.4558872e-01
   2.4512256e+00  -6.5930468e-01
   2.5012506e+00  -6.7538852e-01
   2.5512756e+00  -6.9386185e-01
   2.6013007e+00  -7.1473868e-01
   2.6513257e+00  -7.3802526e-01
   2.7013507e+00  -7.6371995e-01
   2.7513757e+00  -7.9181310e-01
   2.8014007e+00  -8.2228697e-01
   2.8514257e+00  -8.5511566e-01
   2.9014507e+00  -8.9026505e-01
   2.9514757e+00  -9.2769278e-01
   3.0015008e+00  -9.6734829e-01
   3.0515258e+00  -1.0091728e+00
   3.1015508e+00  -1.0530994e+00
   3.1515758e+00  -1.0990530e+00
   3.2016008e+00  -1.1469507e+00
   3.2516258e+00  -1.1967016e+00
   3.3016508e+00  -1.2482070e+00
   3.3516758e+00  -1.3013610e+00
   3.4017009e+00  -1.3560500e+00
   3.4517259e+00  -1.4121532e+00
   3.5017509e+00  -1.4695432e+00
   3.5517759e+00  -1.5280857e+00
   3.6018009e+00  -1.5876400e+00
   3.6518259e+00  -1.6480595e+00
   3.7018509e+00  -1.7091916e+00
   3.7518759e+00  -1.7708784e+00
   3.8019010e+00  -1.8329567e+00
   3.8519260e+00  -1.8952590e+00
   3.9019510e+00  -1.9576129e+00
   3.9519760e+00  -2.0198425e+00
   4.0020010e+00  -2.0817682e+00
   4.0520260e+00  -2.1432073e+00
   4.1020510e+00  -2.2039745e+00
   4.1520760e+00  -2.2638822e+00
   4.2021011e+00  -2.3227412e+00
   4.2521261e+00  -2.3803610e+00
   4.3021511e+00  -2.4365501e+00
   4.3521761e+00  -2.4911169e+00
   4.4022011e+00  -2.5438701e+00
   4.4522261e+00  -2.5946187e+00
   4.5022511e+00  -2.6431731e+00
   4.5522761e+00  -2.6893454e+00
   4.6023012e+00  -2.7329498e+00
   4.6523262e+00  -2.7738032e+00
   4.7023512e+00  -2.8117256e+00
   4.7523762e+00  -2.8465406e+00
   4.8024012e+00  -2.8780761e+00
   4.8524262e+00  -2.9061644e+00
   4.9024512e+00  -2.9306431e+00
   4.9524762e+00  -2.9513552e+00
   5.0025013e+00  -2.9681498e+00
   5.0525263e+00  -2.9808821e+00
   5.1025513e+00  -2.9894147e+00
   5.1525763e+00  -2.9936170e+00
   5.2026013e+00  -2.9933664e+00
   5.2526263e+00  -2.9885481e+00
   5.3026513e+00  -2.9790559e+00
   5.3526763e+00  -2.9647922e+00
   5.4027014e+00  -2.9456687e+00
   5.4527264e+00  -2.9216064e+00
   5.5027514e+00  -2.8925360e+00
   5.5527764e+00  -2.8583980e+00
   5.6028014e+00  -2.8191434e+00
   5.6528264e+00  -2.7747335e+00
   5.7028514e+00  -2.7251400e+00
   5.7528764e+00  -2.6703456e+00
   5.8029015e+00  -2.6103441e+00
   5.8529265e+00  -2.5451399e+00
   5.9029515e+00  -2.4747489e+00
   5.9529765e+00  -2.3991981e+00
   6.0030015e+00  -2.3185258e+00
   6.0530265e+00  -2.2327815e+00
   6.1030515e+00  -2.1420261e+00
   6.1530765e+00  -2.0463314e+00
   6.2031016e+00  -1.9457807e+00
   6.2531266e+00  -1.8404683e+00
   6.3031516e+00  -1.7304992e+00
   6.3531766e+00  -1.6159895e+00
   6.4032016e+00  -1.4970658e+00
   6.4532266e+00  -1.3738649e+00
   6.5032516e+00  -1.2465342e+00
   6.5532766e+00  -1.1152307e+00
   6.6033017e+00  -9.8012123e-01
   6.6533267e+00  -8.4138195e-01
   6.7033517e+00  -6.9919805e-01
   6.7533767e+00  -5.5376343e-01
   6.8034017e+00  -4.0528028e-01
   6.8534267e+00  -2.5395877e-01
   6.9034517e+00  -1.0001657e-01
   6.9534767e+00   5.6321552e-02
   7.0035018e+00   2.1482419e-01
   7.0535268e+00   3.7525374e-01
   7.1035518e+00   5.3736692e-01
   7.1535768e+00   7.0091524e-01
   7.2036018e+00   8.6564551e-01
   7.2536268e+00   1.0313004e+00
   7.3036518e+00   1.1976189e+00
   7.3536768e+00   1.3643370e+00
   7.4037019e+00   1.5311881e+00
   7.4537269e+00   1.6979036e+00
   7.5037519e+00   1.8642137e+00
   7.5537769e+00   2.0298475e+00
   7.6038019e+00   2.1945340e+00
   7.6538269e+00   2.3580027e+00
   7.7038519e+00   2.5199836e+00
   7.7538769e+00   2.6802087e+00
   7.8039020e+00   2.8384118e+00
   7.8539270e+00   2.9943292e+00
   7.9039520e+00   3.1477009e+00
   7.9539770e+00   3.2982702e+00
   8.0040020e+00   3.4457851e+00
   8.0540270e+00   3.5899982e+00
   8.1040520e+00   3.7306679e+00
   8.1540770e+00   3.8675582e+00
   8.2041021e+00   4.0004399e+00
   8.2541271e+00   4.1290904e+00
   8.3041521e+00   4.2532949e+00
   8.3541771e+00   4.3728465e+00
   8.4042021e+00   4.4875464e+00
   8.4542271e+00   4.5972048e+00
   8.5042521e+00   4.7016413e+00
   8.5542771e+00   4.8006848e+00
   8.6043022e+00   4.8941745e+00
   8.6543272e+00   4.9819596e+00
   8.7043522e+00   5.0639001e+00
   8.7543772e+00   5.1398672e+00
   8.8044022e+00   5.2097430e+00
   8.8544272e+00   5.2734213e+00
   8.9044522e+00   5.3308074e+00
   8.9544772e+00   5.3818188e+00
   9.0045023e+00   5.4263848e+00
   9.0545273e+00   5.4644471e+00
   9.1045523e+00   5.4959597e+00
   9.1545773e+00   5.5208890e+00
   9.2046023e+00   5.5392138e+00
   9.2546273e+00   5.5509255e+00
   9.3046523e+00   5.5560281e+00
   9.3546773e+00   5.5545379e+00
   9.4047024e+00   5.5464837e+00
   9.4547274e+00   5.5319067e+00
   9.5047524e+00   5.5108602e+00
   9.5547774e+00   5.4834097e+00
   9.6048024e+00   5.4496326e+00
   9.6548274e+00   5.4096180e+00
   9.7048524e+00   5.3634665e+00
   9.7548774e+00   5.3112899e+00
   9.8049025e+00   5.2532112e+00
   9.8549275e+00   5.1893639e+00
   9.9049525e+00   5.1198918e+00
   9.9549775e+00   5.0449490e+00
   1.0005003e+01   4.9646989e+00
   1.0055028e+01   4.8793145e+00
   1.0105053e+01   4.7889775e+00
   1.0155078e+01   4.6938780e+00
   1.0205103e+01   4.5942141e+00
   1.0255128e+01   4.4901915e+00
   1.0305153e+01   4.3820229e+00
   1.0355178e+01   4.2699276e+00
   1.0405203e+01   4.1541309e+00
   1.0455228e+01   4.0348636e+00
   1.0505253e+01   3.9123615e+00
   1.0555278e+01   3.7868649e+00
   1.0605303e+01   3.6586181e+00
   1.0655328e+01   3.5278686e+00
   1.0705353e+01   3.3948667e+00
   1.0755378e+01   3.2598650e+00
   1.0805403e+01   3.1231178e+00
   1.0855428e+01   2.9848804e+00
   1.0905453e+01   2.8454087e+00
   1.0955478e+01   2.7049584e+00
   1.1005503e+01   2.5637848e+00
   1.1055528e+01   2.4221419e+00
   1.1105553e+01   2.2802821e+00
   1.1155578e+01   2.1384553e+00
   1.1205603e+01   1.9969089e+00
   1.1255628e+01   1.8558866e+00
   1.1305653e+01   1.7156285e+00
   1.1355678e+01   1.5763702e+00
   1.1405703e+01   1.4383426e+00
   1.1455728e+01   1.3017710e+00
   1.1505753e+01   1.1668751e+00
   1.1555778e+01   1.0338681e+00
   1.1605803e+01   9.0295683e-01
   1.1655828e+01   7.7434074e-01
   1.1705853e+01   6.4821192e-01
   1.1755878e+01   5.2475453e-01
   1.1805903e+01   4.0414454e-01
   1.1855928e+01   2.8654936e-01
   1.1905953e+01   1.7212756e-01
   1.1955978e+01   6.1028546e-02
   1.2006003e+01  -4.6607645e-02
   1.2056028e+01  -1.5065061e-01
   1.2106053e+01  -2.5097979e-01
   1.2156078e+01  -3.4748463e-01
   1.2206103e+01  -4.4006475e-01
   1.2256128e+01  -5.2863007e-01
   1.2306153e+01  -6.1310093e-01
   1.2356178e+01  -6.9340813e-01
   1.2406203e+01  -7.6949302e-01
   1.2456228e+01  -8.4130749e-01
   1.2506253e+01  -9.0881399e-01
   1.2556278e+01  -9.7198550e-01
   1.2606303e+01  -1.0308054e+00
   1.2656328e+01  -1.0852676e+00
   1.2706353e+01  -1.1353762e+00
   1.2756378e+01  -1.1811453e+00
   1.2806403e+01  -1.2225992e+00
   1.2856428e+01  -1.2597719e+00
   1.2906453e+01  -1.2927071e+00
   1.2956478e+01  -1.3214576e+00
   1.3006503e+01  -1.3460856e+00
   1.3056528e+01  -1.3666620e+00
   1.3106553e+01  -1.3832662e+00
   1.3156578e+01  -1.3959860e+00
   1.3206603e+01  -1.4049169e+00
   1.3256628e+01  -1.4101621e+00
   1.3306653e+01  -1.4118318e+00
   1.3356678e+01  -1.4100433e+00
   1.3406703e+01  -1.4049199e+00
   1.3456728e+01  -1.3965912e+00
   1.3506753e+01  -1.3851921e+00
   1.3556778e+01  -1.3708629e+00
   1.3606803e+01  -1.3537484e+00
   1.3656828e+01  -1.3339976e+00
   1.3706853e+01  -1.3117632e+00
   1.3756878e+01  -1.2872014e+00
   1.3806903e+01  -1.2604710e+00
   1.3856928e+01  -1.2317332e+00
   1.3906953e+01  -1.2011511e+00
   1.3956978e+01  -1.1688891e+00
   1.4007004e+01  -1.1351124e+00
   1.4057029e+01  -1.0999869e+00
   1.4107054e+01  -1.0636780e+00
   1.4157079e+01  -1.0263508e+00
   1.4207104e+01  -9.8816947e-01
   1.4257129e+01  -9.4929650e-01
   1.4307154e+01  -9.0989252e-01
   1.4357179e+01  -8.7011578e-01
   1.4407204e+01  -8.3012173e-01
   1.4457229e+01  -7.9006255e-01
   1.4507254e+01  -7.5008680e-01
   1.4557279e+01  -7.1033896e-01
   1.4607304e+01  -6.7095911e-01
   1.4657329e+01  -6.3208252e-01
   1.4707354e+01  -5.9383932e-01
   1.4757379e+01  -5.5635415e-01
   1.4807404e+01  -5.1974585e-01
   1.4857429e+01  -4.8412718e-01
   1.4907454e+01  -4.4960455e-01
   1.4957479e+01  -4.1627771e-01
   1.5007504e+01  -3.8423958e-01
   1.5057529e+01  -3.5357602e-01
   1.5107554e+01  -3.2436561e-01
   1.5157579e+01  -2.9667953e-01
   1.5207604e+01  -2.7058138e-01
   1.5257629e+01  -2.4612708e-01
   1.5307654e+01  -2.2336476e-01
   1.5357679e+01  -2.0233471e-01
   1.5407704e+01  -1.8306929e-01
   1.5457729e+01  -1.6559297e-01
   1.5507754e+01  -1.4992226e-01
   1.5557779e+01  -1.3606579e-01
   1.5607804e+01  -1.2402432e-01
   1.5657829e+01  -1.1379084e-01
   1.5707854e+01  -1.0535064e-01
   1.5757879e+01  -9.8681472e-02
   1.5807904e+01  -9.3753624e-02
   1.5857929e+01  -9.0530144e-02
   1.5907954e+01  -8.8966997e-02
   1.5957979e+01  -8.9013281e-02
   1.6008004e+01  -9.0611447e-02
   1.6058029e+01  -9.3697554e-02
   1.6108054e+01  -9.8201529e-02
   1.6158079e+01  -1.0404746e-01
   1.6208104e+01  -1.1115388e-01
   1.6258129e+01  -1.1943411e-01
   1.6308154e+01  -1.2879658e-01
   1.6358179e+01  -1.3914517e-01
   1.6408204e+01  -1.5037960e-01
   1.6458229e+01  -1.6239577e-01
   1.6508254e+01  -1.7508616e-01
   1.6558279e+01  -1.8834025e-01
   1.6608304e+01  -2.0204490e-01
   1.6658329e+01  -2.1608475e-01
   1.6708354e+01  -2.3034268e-01
   1.6758379e+01  -2.4470021e-01
   1.6808404e+01  -2.5903795e-01
   1.6858429e+01  -2.7323600e-01
   1.6908454e+01  -2.8717442e-01
   1.6958479e+01  -3.0073364e-01
   1.7008504e+01  -3.1379492e-01
   1.7058529e+01  -3.2624077e-01
   1.7108554e+01  -3.3795535e-01
   1.7158579e+01  -3.4882497e-01
   1.7208604e+01  -3.5873843e-01
   1.7258629e+01  -3.6758747e-01
   1.7308654e+01  -3.7526719e-01
   1.7358679e+01  -3.8167640e-01
   1.7408704e+01  -3.8671804e-01
   1.7458729e+01  -3.9029955e-01
   1.7508754e+01  -3.9233319e-01
   1.7558779e+01  -3.9273647e-01
   1.7608804e+01  -3.9143236e-01
   1.7658829e+01  -3.8834974e-01
   1.7708854e+01  -3.8342358e-01
   1.7758879e+01  -3.7659529e-01
   1.7808904e+01  -3.6781298e-01
   1.7858929e+01  -3.5703165e-01
   1.7908954e+01  -3.4421348e-01
   1.7958979e+01  -3.2932799e-01
   1.8009005e+01  -3.1235222e-01
   1.8059030e+01  -2.9327091e-01
   1.8109055e+01  -2.7207663e-01
   1.8159080e+01  -2.4876988e-01
   1.8209105e+01  -2.2335918e-01
   1.8259130e+01  -1.9586115e-01
   1.8309155e+01  -1.6630055e-01
   1.8359180e+01  -1.3471028e-01
   1.8409205e+01  -1.0113139e-01
   1.8459230e+01  -6.5613045e-02
   1.8509255e+01  -2.8212475e-02
   1.8559280e+01   1.1005120e-02
   1.8609305e+01   5.1966663e-02
   1.8659330e+01   9.4591327e-02
   1.8709355e+01   1.3879069e-01
   1.8759380e+01   1.8446891e-01
   1.8809405e+01   2.3152292e-01
   1.8859430e+01   2.7984265e-01
   1.8909455e+01   3.2931128e-01
   1.8959480e+01   3.7980546e-01
   1.9009505e+01   4.3119567e-01
   1.9059530e+01   4.8334646e-01
   1.9109555e+01   5.3611679e-01
   1.9159580e+01   5.8936038e-01
   1.9209605e+01   6.4292608e-01
   1.9259630e+01   6.9665821e-01
   1.9309655e+01   7.5039701e-01
   1.9359680e+01   8.0397899e-01
   1.9409705e+01   8.5723736e-01
   1.9459730e+01   9.1000250e-01
   1.9509755e+01   9.6210238e-01
   1.9559780e+01   1.0133630e+00
   1.9609805e+01   1.0636089e+00
   1.9659830e+01   1.1126635e+00
   1.9709855e+01   1.1603498e+00
   1.9759880e+01   1.2064908e+00
   1.9809905e+01   1.2509097e+00
   1.9859930e+01   1.2934307e+00
   1.9909955e+01   1.3338796e+00
   1.9959980e+01   1.3720840e+00
   2.0010005e+01   1.4078737e+00
   2.0060030e+01   1.4410817e+00
   2.0110055e+01   1.4715441e+00
   2.0160080e+01   1.4991011e+00
   2.0210105e+01   1.5235970e+00
   2.0260130e+01   1.5448809e+00
   2.0310155e+01   1.5628074e+00
   2.0360180e+01   1.5772366e+00
   2.0410205e+01   1.5880346e+00
   2.0460230e+01   1.5950742e+00
   2.0510255e+01   1.5982352e+00
   2.0560280e+01   1.5974048e+00
   2.0610305e+01   1.5924776e+00
   2.0660330e+01   1.5833566e+00
   2.0710355e+01   1.5699531e+00
   2.0760380e+01   1.5521872e+00
   2.0810405e+01   1.5299880e+00
   2.0860430e+01   1.5032940e+00
   2.0910455e+01   1.4720532e+00
   2.0960480e+01   1.4362235e+00
   2.1010505e+01   1.3957729e+00
   2.1060530e+01   1.3506795e+00
   2.1110555e+01   1.3009318e+00
   2.1160580e+01   1.2465290e+00
   2.1210605e+01   1.1874809e+00
   2.1260630e+01   1.1238078e+00
   2.1310655e+01   1.0555413e+00
   2.1360680e+01   9.8272325e-01
   2.1410705e+01   9.0540684e-01
   2.1460730e+01   8.2365587e-01
   2.1510755e+01   7.3754495e-01
   2.1560780e+01   6.4715942e-01
   2.1610805e+01   5.5259527e-01
   2.1660830e+01   4.5395893e-01
   2.1710855e+01   3.5136721e-01
   2.1760880e+01   2.4494707e-01
   2.1810905e+01   1.3483544e-01
   2.1860930e+01   2.1178952e-02
   2.1910955e+01  -9.5866255e-02
   2.1960980e+01  -2.1613486e-01
   2.2011006e+01  -3.3945266e-01
   2.2061031e+01  -4.6563687e-01
   2.2111056e+01  -5.9449649e-01
   2.2161081e+01  -7.2583267e-01
   2.2211106e+01  -8.5943913e-01
   2.2261131e+01  -9.9510252e-01
   2.2311156e+01  -1.1326029e+00
   2.2361181e+01  -1.2717141e+00
   2.2411206e+01  -1.4122044e+00
   2.2461231e+01  -1.5538366e+00
   2.2511256e+01  -1.6963691e+00
   2.2561281e+01  -1.8395559e+00
   2.2611306e+01  -1.9831473e+00
   2.2661331e+01  -2.1268905e+00
   2.2711356e+01  -2.2705301e+00
   2.2761381e+01  -2.4138085e+00
   2.2811406e+01  -2.5564668e+00
   2.2861431e+01  -2.6982450e+00
   2.2911456e+01  -2.8388828e+00
   2.2961481e+01  -2.9781201e+00
   2.3011506e+01  -3.1156976e+00
   2.3061531e+01  -3.2513572e+00
   2.3111556e+01  -3.3848430e+00
   2.3161581e+01  -3.5159012e+00
   2.3211606e+01  -3.6442814e+00
   2.3261631e+01  -3.7697366e+00
   2.3311656e+01  -3.8920241e+00
   2.3361681e+01  -4.0109059e+00
   2.3411706e+01  -4.1261493e+00
   2.3461731e+01  -4.2375271e+00
   2.3511756e+01  -4.3448187e+00
   2.3561781e+01  -4.4478103e+00
   2.3611806e+01  -4.5462951e+00
   2.3661831e+01  -4.6400743e+00
   2.3711856e+01  -4.7289573e+00
   2.3761881e+01  -4.8127620e+00
   2.3811906e+01  -4.8913154e+00
   2.3861931e+01  -4.9644540e+00
   2.3911956e+01  -5.0320242e+00
   2.3961981e+01  -5.0938824e+00
   2.4012006e+01  -5.1498957e+00
   2.4062031e+01  -5.1999419e+00
   2.4112056e+01  -5.2439099e+00
   2.4162081e+01  -5.2817001e+00
   2.4212106e+01  -5.3132244e+00
   2.4262131e+01  -5.3384064e+00
   2.4312156e+01  -5.3571819e+00
   2.4362181e+01  -5.3694986e+00
   2.4412206e+01  -5.3753167e+00
   2.4462231e+01  -5.3746085e+00
   2.4512256e+01  -5.3673590e+00
   2.4562281e+01  -5.3535653e+00
   2.4612306e+01  -5.3332373e+00
   2.4662331e+01  -5.3063971e+00
   2.4712356e+01  -5.2730795e+00
   2.4762381e+01  -5.2333313e+00
   2.4812406e+01  -5.1872117e+00
   2.4862431e+01  -5.1347921e+00
   2.4912456e+01  -5.0761555e+00
   2.4962481e+01  -5.0113971e+00
   2.5012506e+01  -4.9406232e+00
   2.5062531e+01  -4.8639517e+00
   2.5112556e+01  -4.7815115e+00
   2.5162581e+01  -4.6934422e+00
   2.5212606e+01  -4.5998938e+00
   2.5262631e+01  -4.5010264e+00
   2.5312656e+01  -4.3970099e+00
   2.5362681e+01  -4.2880237e+00
   2.5412706e+01  -4.1742558e+00
   2.5462731e+01  -4.0559031e+00
   2.5512756e+01  -3.9331704e+00
   2.5562781e+01  -3.8062702e+00
   2.5612806e+01  -3.6754221e+00
   2.5662831e+01  -3.5408525e+00
   2.5712856e+01  -3.4027938e+00
   2.5762881e+01  -3.2614844e+00
   2.5812906e+01  -3.1171673e+00
   2.5862931e+01  -2.9700906e+00
   2.5912956e+01  -2.8205061e+00
   2.5962981e+01  -2.6686693e+00
   2.6013007e+01  -2.5148385e+00
   2.6063032e+01  -2.3592744e+00
   2.6113057e+01  -2.2022394e+00
   2.6163082e+01  -2.0439972e+00
   2.6213107e+01  -1.8848123e+00
   2.6263132e+01  -1.7249488e+00
   2.6313157e+01  -1.5646709e+00
   2.6363182e+01  -1.4042412e+00
   2.6413207e+01  -1.2439210e+00
   2.6463232e+01  -1.0839692e+00
   2.6513257e+01  -9.2464211e-01
   2.6563282e+01  -7.6619266e-01
   2.6613307e+01  -6.0887000e-01
   2.6663332e+01  -4.5291895e-01
   2.6713357e+01  -2.9857946e-01
   2.6763382e+01  -1.4608618e-01
   2.6813407e+01   4.3320824e-03
   2.6863432e+01   1.5245279e-01
   2.6913457e+01   2.9806012e-01
   2.6963482e+01   4.4094541e-01
   2.7013507e+01   5.8090757e-01
   2.7063532e+01   7.1775343e-01
   2.7113557e+01   8.5129818e-01
   2.7163582e+01   9.8136562e-01
   2.7213607e+01   1.1077886e+00
   2.7263632e+01   1.2304092e+00
   2.7313657e+01   1.3490791e+00
   2.7363682e+01   1.4636598e+00
   2.7413707e+01   1.5740228e+00
   2.7463732e+01   1.6800499e+00
   2.7513757e+01   1.7816334e+00
   2.7563782e+01   1.8786760e+00
   2.7613807e+01   1.9710912e+00
   2.7663832e+01   2.0588032e+00
   2.7713857e+01   2.1417473e+00
   2.7763882e+01   2.2198695e+00
   2.7813907e+01   2.2931268e+00
   2.7863932e+01   2.3614871e+00
   2.7913957e+01   2.4249292e+00
   2.7963982e+01   2.4834427e+00
   2.8014007e+01   2.5370281e+00
   2.8064032e+01   2.5856962e+00
   2.8114057e+01   2.6294686e+00
   2.8164082e+01   2.6683770e+00
   2.8214107e+01   2.7024634e+00
   2.8264132e+01   2.7317797e+00
   2.8314157e+01   2.7563873e+00
   2.8364182e+01   2.7763572e+00
   2.8414207e+01   2.7917696e+00
   2.8464232e+01   2.8027134e+00
   2.8514257e+01   2.8092862e+00
   2.8564282e+01   2.8115936e+00
   2.8614307e+01   2.8097493e+00
   2.8664332e+01   2.8038744e+00
   2.8714357e+01   2.7940968e+00
   2.8764382e+01   2.7805516e+00
   2.8814407e+01   2.7633797e+00
   2.8864432e+01   2.7427282e+00
   2.8914457e+01   2.7187493e+00
   2.8964482e+01   2.6916004e+00
   2.9014507e+01   2.6614432e+00
   2.9064532e+01   2.6284437e+00
   2.9114557e+01   2.5927711e+00
   2.9164582e+01   2.5545981e+00
   2.9214607e+01   2.5140996e+00
   2.9264632e+01   2.4714528e+00
   2.9314657e+01   2.4268367e+00
   2.9364682e+01   2.3804311e+00
   2.9414707e+01   2.3324168e+00
   2.9464732e+01   2.2829745e+00
   2.9514757e+01   2.2322849e+00
   2.9564782e+01   2.1805277e+00
   2.9614807e+01   2.1278814e+00
   2.9664832e+01   2.0745231e+00
   2.9714857e+01   2.0206274e+00
   2.9764882e+01   1.9663665e+00
   2.9814907e+01   1.9119096e+00
   2.9864932e+01   1.8574226e+00
   2.9914957e+01   1.8030672e+00
   2.9964982e+01   1.7490015e+00
   3.0015008e+01   1.6953784e+00
   3.0065033e+01   1.6423464e+00
   3.0115058e+01   1.5900483e+00
   3.0165083e+01   1.5386216e+00
   3.0215108e+01   1.4881977e+00
   3.0265133e+01   1.4389021e+00
   3.0315158e+01   1.3908535e+00
   3.0365183e+01   1.3441642e+00
   3.0415208e+01   1.2989394e+00
   3.0465233e+01   1.2552773e+00
   3.0515258e+01   1.2132688e+00
   3.0565283e+01   1.1729973e+00
   3.0615308e+01   1.1345386e+00
   3.0665333e+01   1.0979609e+00
   3.0715358e+01   1.0633246e+00
   3.0765383e+01   1.0306822e+00
   3.0815408e+01   1.0000782e+00
   3.0865433e+01   9.7154958e-01
   3.0915458e+01   9.4512500e-01
   3.0965483e+01   9.2082548e-01
   3.1015508e+01   8.9866415e-01
   3.1065533e+01   8.7864641e-01
   3.1115558e+01   8.6077000e-01
   3.1165583e+01   8.4502515e-01
   3.1215608e+01   8.3139466e-01
   3.1265633e+01   8.1985412e-01
   3.1315658e+01   8.1037206e-01
   3.1365683e+01   8.0291017e-01
   3.1415708e+01   7.9742348e-01
   3.1465733e+01   7.9386064e-01
   3.1515758e+01   7.9216416e-01
   3.1565783e+01   7.9227068e-01
   3.1615808e+01   7.9411125e-01
   3.1665833e+01   7.9761164e-01
   3.1715858e+01   8.0269267e-01
   3.1765883e+01   8.0927051e-01
   3.1815908e+01   8.1725706e-01
   3.1865933e+01   8.2656026e-01
   3.1915958e+01   8.3708449e-01
   3.1965983e+01   8.4873090e-01
   3.2016008e+01   8.6139785e-01
   3.2066033e+01   8.7498122e-01
   3.2116058e+01   8.8937488e-01
   3.2166083e+01   9.0447101e-01
   3.2216108e+01   9.2016055e-01
   3.2266133e+01   9.3633358e-01
   3.2316158e+01   9.5287972e-01
   3.2366183e+01   9.6968855e-01
   3.2416208e+01   9.8664995e-01
   3.2466233e+01   1.0036546e+00
   3.2516258e+01   1.0205942e+00
   3.2566283e+01   1.0373621e+00
   3.2616308e+01   1.0538534e+00
   3.2666333e+01   1.0699656e+00
   3.2716358e+01   1.0855988e+00
   3.2766383e+01   1.1006559e+00
   3.2816408e+01   1.1150434e+00
   3.2866433e+01   1.1286711e+00
   3.2916458e+01   1.1414533e+00
   3.2966483e+01   1.1533080e+00
   3.3016508e+01   1.1641581e+00
   3.3066533e+01   1.1739313e+00
   3.3116558e+01   1.1825604e+00
   3.3166583e+01   1.1899834e+00
   3.3216608e+01   1.1961440e+00
   3.3266633e+01   1.2009916e+00
   3.3316658e+01   1.2044816e+00
   3.3366683e+01   1.2065755e+00
   3.3416708e+01   1.2072411e+00
   3.3466733e+01   1.2064526e+00
   3.3516758e+01   1.2041905e+00
   3.3566783e+01   1.2004422e+00
   3.3616808e+01   1.1952014e+00
   3.3666833e+01   1.1884689e+00
   3.3716858e+01   1.1802518e+00
   3.3766883e+01   1.1705640e+00
   3.3816908e+01   1.1594264e+00
   3.3866933e+01   1.1468660e+00
   3.3916958e+01   1.1329168e+00
   3.3966983e+01   1.1176191e+00
   3.4017009e+01   1.1010194e+00
   3.4067034e+01   1.0831708e+00
   3.4117059e+01   1.0641321e+00
   3.4167084e+01   1.0439683e+00
   3.4217109e+01   1.0227499e+00
   3.4267134e+01   1.0005529e+00
   3.4317159e+01   9.7745866e-01
   3.4367184e+01   9.5355360e-01
   3.4417209e+01   9.2892877e-01
   3.4467234e+01   9.0367973e-01
   3.4517259e+01   8.7790621e-01
   3.4567284e+01   8.5171181e-01
   3.4617309e+01   8.2520364e-01
   3.4667334e+01   7.9849199e-01
   3.4717359e+01   7.7169001e-01
   3.4767384e+01   7.4491331e-01
   3.4817409e+01   7.1827958e-01
   3.4867434e+01   6.9190826e-01
   3.4917459e+01   6.6592007e-01
   3.4967484e+01   6.4043671e-01
   3.5017509e+01   6.1558034e-01
   3.5067534e+01   5.9147330e-01
   3.5117559e+01   5.6823757e-01
   3.5167584e+01   5.4599448e-01
   3.5217609e+01   5.2486419e-01
   3.5267634e+01   5.0496535e-01
   3.5317659e+01   4.8641465e-01
   3.5367684e+01   4.6932643e-01
   3.5417709e+01   4.5381224e-01
   3.5467734e+01   4.3998050e-01
   3.5517759e+01   4.2793605e-01
   3.5567784e+01   4.1777978e-01
   3.5617809e+01   4.0960825e-01
   3.5667834e+01   4.0351335e-01
   3.5717859e+01   3.9958190e-01
   3.5767884e+01   3.9789532e-01
   3.5817909e+01   3.9852930e-01
   3.5867934e+01   4.0155350e-01
   3.5917959e+01   4.0703120e-01
   3.5967984e+01   4.1501905e-01
   3.6018009e+01   4.2556679e-01
   3.6068034e+01   4.3871699e-01
   3.6118059e+01   4.5450482e-01
   3.6168084e+01   4.7295785e-01
   3.6218109e+01   4.9409580e-01
   3.6268134e+01   5.1793043e-01
   3.6318159e+01   5.4446537e-01
   3.6368184e+01   5.7369595e-01
   3.6418209e+01   6.0560915e-01
   3.6468234e+01   6.4018344e-01
   3.6518259e+01   6.7738880e-01
   3.6568284e+01   7.1718663e-01
   3.6618309e+01   7.5952971e-01
   3.6668334e+01   8.0436229e-01
   3.6718359e+01   8.5162003e-01
   3.6768384e+01   9.0123013e-01
   3.6818409e+01   9.5311135e-01
   3.6868434e+01   1.0071742e+00
   3.6918459e+01   1.0633208e+00
   3.6968484e+01   1.1214457e+00
   3.7018509e+01   1.1814350e+00
   3.7068534e+01   1.2431676e+00
   3.7118559e+01   1.3065149e+00
   3.7168584e+01   1.3713408e+00
   3.7218609e+01   1.4375026e+00
   3.7268634e+01   1.5048509e+00
   3.7318659e+01   1.5732298e+00
   3.7368684e+01   1.6424776e+00
   3.7418709e+01   1.7124268e+00
   3.7468734e+01   1.7829046e+00
   3.7518759e+01   1.8537334e+00
   3.7568784e+01   1.9247310e+00
   3.7618809e+01   1.9957110e+00
   3.7668834e+01   2.0664835e+00
   3.7718859e+01   2.1368552e+00
   3.7768884e+01   2.2066300e+00
   3.7818909e+01   2.2756098e+00
   3.7868934e+01   2.3435941e+00
   3.7918959e+01   2.4103816e+00
   3.7968984e+01   2.4757697e+00
   3.8019010e+01   2.5395556e+00
   3.8069035e+01   2.6015366e+00
   3.8119060e+01   2.6615108e+00
   3.8169085e+01   2.7192771e+00
   3.8219110e+01   2.7746363e+00
   3.8269135e+01   2.8273913e+00
   3.8319160e+01   2.8773478e+00
   3.8369185e+01   2.9243144e+00
   3.8419210e+01   2.9681037e+00
   3.8469235e+01   3.0085323e+00
   3.8519260e+01   3.0454214e+00
   3.8569285e+01   3.0785976e+00
   3.8619310e+01   3.1078929e+00
   3.8669335e+01   3.1331456e+00
   3.8719360e+01   3.1542005e+00
   3.8769385e+01   3.1709093e+00
   3.8819410e+01   3.1831311e+00
   3.8869435e+01   3.1907330e+00
   3.8919460e+01   3.1935901e+00
   3.8969485e+01   3.1915864e+00
   3.9019510e+01   3.1846146e+00
   3.9069535e+01   3.1725767e+00
   3.9119560e+01   3.1553845e+00
   3.9169585e+01   3.1329597e+00
   3.9219610e+01   3.1052339e+00
   3.9269635e+01   3.0721495e+00
   3.9319660e+01   3.0336595e+00
   3.9369685e+01   2.9897275e+00
   3.9419710e+01   2.9403286e+00
   3.9469735e+01   2.8854488e+00
   3.9519760e+01   2.8250856e+00
   3.9569785e+01   2.7592478e+00
   3.9619810e+01   2.6879559e+00
   3.9669835e+01   2.6112419e+00
   3.9719860e+01   2.5291494e+00
   3.9769885e+01   2.4417336e+00
   3.9819910e+01   2.3490612e+00
   3.9869935e+01   2.2512104e+00
   3.9919960e+01   2.1482710e+00
   3.9969985e+01   2.0403439e+00
   4.0020010e+01   1.9275411e+00
   4.0070035e+01   1.8099859e+00
   4.0120060e+01   1.6878120e+00
   4.0170085e+01   1.5611639e+00
   4.0220110e+01   1.4301964e+00
   4.0270135e+01   1.2950742e+00
   4.0320160e+01   1.1559720e+00
   4.0370185e+01   1.0130737e+00
   4.0420210e+01   8.6657227e-01
   4.0470235e+01   7.1666961e-01
   4.0520260e+01   5.6357574e-01
   4.0570285e+01   4.0750867e-01
   4.0620310e+01   2.4869388e-01
   4.0670335e+01   8.7363877e-02
   4.0720360e+01  -7.6242269e-02
   4.0770385e+01  -2.4187940e-01
   4.0820410e+01  -4.0929679e-01
   4.0870435e+01  -5.7823862e-01
   4.0920460e+01  -7.4844456e-01
   4.0970485e+01  -9.1965027e-01
   4.1020510e+01  -1.0915879e+00
   4.1070535e+01  -1.2639869e+00
   4.1120560e+01  -1.4365741e+00
   4.1170585e+01  -1.6090749e+00
   4.1220610e+01  -1.7812133e+00
   4.1270635e+01  -1.9527127e+00
   4.1320660e+01  -2.1232967e+00
   4.1370685e+01  -2.2926894e+00
   4.1420710e+01  -2.4606160e+00
   4.1470735e+01  -2.6268035e+00
   4.1520760e+01  -2.7909813e+00
   4.1570785e+01  -2.9528816e+00
   4.1620810e+01  -3.1122404e+00
   4.1670835e+01  -3.2687973e+00
   4.1720860e+01  -3.4222969e+00
   4.1770885e+01  -3.5724888e+00
   4.1820910e+01  -3.7191284e+00
   4.1870935e+01  -3.8619772e+00
   4.1920960e+01  -4.0008034e+00
   4.1970985e+01  -4.1353827e+00
   4.2021011e+01  -4.2654983e+00
   4.2071036e+01  -4.3909415e+00
   4.2121061e+01  -4.5115125e+00
   4.2171086e+01  -4.6270202e+00
   4.2221111e+01  -4.7372832e+00
   4.2271136e+01  -4.8421298e+00
   4.2321161e+01  -4.9413985e+00
   4.2371186e+01  -5.0349383e+00
   4.2421211e+01  -5.1226091e+00
   4.2471236e+01  -5.2042818e+00
   4.2521261e+01  -5.2798389e+00
   4.2571286e+01  -5.3491741e+00
   4.2621311e+01  -5.4121934e+00
   4.2671336e+01  -5.4688146e+00
   4.2721361e+01  -5.5189675e+00
   4.2771386e+01  -5.5625943e+00
   4.2821411e+01  -5.5996498e+00
   4.2871436e+01  -5.6301010e+00
   4.2921461e+01  -5.6539274e+00
   4.2971486e+01  -5.6711211e+00
   4.3021511e+01  -5.6816866e+00
   4.3071536e+01  -5.6856410e+00
   4.3121561e+01  -5.6830136e+00
   4.3171586e+01  -5.6738461e+00
   4.3221611e+01  -5.6581923e+00
   4.3271636e+01  -5.6361179e+00
   4.3321661e+01  -5.6077006e+00
   4.3371686e+01  -5.5730296e+00
   4.3421711e+01  -5.5322053e+00
   4.3471736e+01  -5.4853395e+00
   4.3521761e+01  -5.4325545e+00
   4.3571786e+01  -5.3739834e+00
   4.3621811e+01  -5.3097692e+00
   4.3671836e+01  -5.2400649e+00
   4.3721861e+01  -5.1650329e+00
   4.3771886e+01  -5.0848446e+00
   4.3821911e+01  -4.9996800e+00
   4.3871936e+01  -4.9097273e+00
   4.3921961e+01  -4.8151824e+00
   4.3971986e+01  -4.7162486e+00
   4.4022011e+01  -4.6131358e+00
   4.4072036e+01  -4.5060603e+00
   4.4122061e+01  -4.3952441e+00
   4.4172086e+01  -4.2809146e+00
   4.4222111e+01  -4.1633036e+00
   4.4272136e+01  -4.0426474e+00
   4.4322161e+01  -3.9191857e+00
   4.4372186e+01  -3.7931615e+00
   4.4422211e+01  -3.6648200e+00
   4.4472236e+01  -3.5344087e+00
   4.4522261e+01  -3.4021763e+00
   4.4572286e+01  -3.2683723e+00
   4.4622311e+01  -3.1332466e+00
   4.4672336e+01  -2.9970487e+00
   4.4722361e+01  -2.8600273e+00
   4.4772386e+01  -2.7224296e+00
   4.4822411e+01  -2.5845011e+00
   4.4872436e+01  -2.4464846e+00
   4.4922461e+01  -2.3086199e+00
   4.4972486e+01  -2.1711434e+00
   4.5022511e+01  -2.0342873e+00
   4.5072536e+01  -1.8982795e+00
   4.5122561e+01  -1.7633428e+00
   4.5172586e+01  -1.6296943e+00
   4.5222611e+01  -1.4975457e+00
   4.5272636e+01  -1.3671018e+00
   4.5322661e+01  -1.2385611e+00
   4.5372686e+01  -1.1121147e+00
   4.5422711e+01  -9.8794627e-01
   4.5472736e+01  -8.6623158e-01
   4.5522761e+01  -7.4713824e-01
   4.5572786e+01  -6.3082535e-01
   4.5622811e+01  -5.1744322e-01
   4.5672836e+01  -4.0713314e-01
   4.5722861e+01  -3.0002710e-01
   4.5772886e+01  -1.9624761e-01
   4.5822911e+01  -9.5907514e-02
   4.5872936e+01   8.9017640e-04
   4.5922961e+01   9.4052407e-02
   4.5972986e+01   1.8349619e-01
   4.6023012e+01   2.6914870e-01
   4.6073037e+01   3.5094729e-01
   4.6123062e+01   4.2883956e-01
   4.6173087e+01   5.0278333e-01
   4.6223112e+01   5.7274662e-01
   4.6273137e+01   6.3870762e-01
   4.6323162e+01   7.0065457e-01
   4.6373187e+01   7.5858571e-01
   4.6423212e+01   8.1250911e-01
   4.6473237e+01   8.6244252e-01
   4.6523262e+01   9.0841323e-01
   4.6573287e+01   9.5045783e-01
   4.6623312e+01   9.8862200e-01
   4.6673337e+01   1.0229603e+00
   4.6723362e+01   1.0535358e+00
   4.6773387e+01   1.0804199e+00
   4.6823412e+01   1.1036920e+00
   4.6873437e+01   1.1234392e+00
   4.6923462e+01   1.1397559e+00
   4.6973487e+01   1.1527434e+00
   4.7023512e+01   1.1625095e+00
   4.7073537e+01   1.1691684e+00
   4.7123562e+01   1.1728400e+00
   4.7173587e+01   1.1736496e+00
   4.7223612e+01   1.1717272e+00
   4.7273637e+01   1.1672077e+00
   4.7323662e+01   1.1602298e+00
   4.7373687e+01   1.1509358e+00
   4.7423712e+01   1.1394713e+00
   4.7473737e+01   1.1259844e+00
   4.7523762e+01   1.1106254e+00
   4.7573787e+01   1.0935466e+00
   4.7623812e+01   1.0749013e+00
   4.7673837e+01   1.0548435e+00
   4.7723862e+01   1.0335280e+00
   4.7773887e+01   1.0111088e+00
   4.7823912e+01   9.8773981e-01
   4.7873937e+01   9.6357361e-01
   4.7923962e+01   9.3876131e-01
   4.7973987e+01   9.1345207e-01
   4.8024012e+01   8.8779261e-01
   4.8074037e+01   8.6192685e-01
   4.8124062e+01   8.3599543e-01
   4.8174087e+01   8.1013539e-01
   4.8224112e+01   7.8447970e-01
   4.8274137e+01   7.5915693e-01
   4.8324162e+01   7.3429090e-01
   4.8374187e+01   7.1000033e-01
   4.8424212e+01   6.8639848e-01
   4.8474237e+01   6.6359292e-01
   4.8524262e+01   6.4168516e-01
   4.8574287e+01   6.2077045e-01
   4.8624312e+01   6.0093750e-01
   4.8674337e+01   5.8226828e-01
   4.8724362e+01   5.6483777e-01
   4.8774387e+01   5.4871385e-01
   4.8824412e+01   5.3395706e-01
   4.8874437e+01   5.2062056e-01
   4.8924462e+01   5.0874991e-01
   4.8974487e+01   4.9838309e-01
   4.9024512e+01   4.8955036e-01
   4.9074537e+01   4.8227425e-01
   4.9124562e+01   4.7656953e-01
   4.9174587e+01   4.7244325e-01
   4.9224612e+01   4.6989473e-01
   4.9274637e+01   4.6891564e-01
   4.9324662e+01   4.6949008e-01
   4.9374687e+01   4.7159468e-01
   4.9424712e+01   4.7519871e-01
   4.9474737e+01   4.8026426e-01
   4.9524762e+01   4.8674638e-01
   4.9574787e+01   4.9459328e-01
   4.9624812e+01   5.0374656e-01
   4.9674837e+01   5.1414143e-01
   4.9724862e+01   5.2570694e-01
   4.9774887e+01   5.3836632e-01
   4.9824912e+01   5.5203717e-01
   4.9874937e+01   5.6663186e-01
   4.9924962e+01   5.8205782e-01
   4.9974987e+01   5.9821784e-01
   5.0025013e+01   6.1501050e-01
   5.0075038e+01   6.3233046e-01
   5.0125063e+01   6.5006889e-01
   5.0175088e+01   6.6811385e-01
   5.0225113e+01   6.8635066e-01
   5.0275138e+01   7.0466237e-01
   5.0325163e+01   7.2293012e-01
   5.0375188e+01   7.4103357e-01
   5.0425213e+01   7.5885136e-01
   5.0475238e+01   7.7626153e-01
   5.0525263e+01   7.9314193e-01
   5.0575288e+01   8.0937070e-01
   5.0625313e+01   8.2482666e-01
   5.0675338e+01   8.3938980e-01
   5.0725363e+01   8.5294165e-01
   5.0775388e+01   8.6536578e-01
   5.0825413e+01   8.7654817e-01
   5.0875438e+01   8.8637764e-01
   5.0925463e+01   8.9474629e-01
   5.0975488e+01   9.0154989e-01
   5.1025513e+01   9.0668824e-01
   5.1075538e+01   9.1006562e-01
   5.1125563e+01   9.1159109e-01
   5.1175588e+01   9.1117892e-01
   5.1225613e+01   9.0874885e-01
   5.1275638e+01   9.0422650e-01
   5.1325663e+01   8.9754363e-01
   5.1375688e+01   8.8863847e-01
   5.1425713e+01   8.7745597e-01
   5.1475738e+01   8.6394806e-01
   5.1525763e+01   8.4807393e-01
   5.1575788e+01   8.2980019e-01
   5.1625813e+01   8.0910112e-01
   5.1675838e+01   7.8595879e-01
   5.1725863e+01   7.6036329e-01
   5.1775888e+01   7.3231278e-01
   5.1825913e+01   7.0181367e-01
   5.1875938e+01   6.6888064e-01
   5.1925963e+01   6.3353675e-01
   5.1975988e+01   5.9581346e-01
   5.2026013e+01   5.5575064e-01
   5.2076038e+01   5.1339655e-01
   5.2126063e+01   4.6880780e-01
   5.2176088e+01   4.2204933e-01
   5.2226113e+01   3.7319427e-01
   5.2276138e+01   3.2232386e-01
   5.2326163e+01   2.6952730e-01
   5.2376188e+01   2.1490161e-01
   5.2426213e+01   1.5855143e-01
   5.2476238e+01   1.0058884e-01
   5.2526263e+01   4.1133084e-02
   5.2576288e+01  -1.9689629e-02
   5.2626313e+01  -8.1746421e-02
   5.2676338e+01  -1.4489803e-01
   5.2726363e+01  -2.0899914e-01
   5.2776388e+01  -2.7389868e-01
   5.2826413e+01  -3.3944021e-01
   5.2876438e+01  -4.0546225e-01
   5.2926463e+01  -4.7179872e-01
   5.2976488e+01  -5.3827928e-01
   5.3026513e+01  -6.0472980e-01
   5.3076538e+01  -6.7097273e-01
   5.3126563e+01  -7.3682762e-01
   5.3176588e+01  -8.0211149e-01
   5.3226613e+01  -8.6663936e-01
   5.3276638e+01  -9.3022469e-01
   5.3326663e+01  -9.9267985e-01
   5.3376688e+01  -1.0538167e+00
   5.3426713e+01  -1.1134468e+00
   5.3476738e+01  -1.1713825e+00
   5.3526763e+01  -1.2274367e+00
   5.3576788e+01  -1.2814238e+00
   5.3626813e+01  -1.3331602e+00
   5.3676838e+01  -1.3824646e+00
   5.3726863e+01  -1.4291588e+00
   5.3776888e+01  -1.4730678e+00
   5.3826913e+01  -1.5140205e+00
   5.3876938e+01  -1.5518503e+00
   5.3926963e+01  -1.5863954e+00
   5.3976988e+01  -1.6174994e+00
   5.4027014e+01  -1.6450114e+00
   5.4077039e+01  -1.6687870e+00
   5.4127064e+01  -1.6886883e+00
   5.4177089e+01  -1.7045847e+00
   5.4227114e+01  -1.7163526e+00
   5.4277139e+01  -1.7238768e+00
   5.4327164e+01  -1.7270499e+00
   5.4377189e+01  -1.7257733e+00
   5.4427214e+01  -1.7199572e+00
   5.4477239e+01  -1.7095212e+00
   5.4527264e+01  -1.6943941e+00
   5.4577289e+01  -1.6745148e+00
   5.4627314e+01  -1.6498319e+00
   5.4677339e+01  -1.6203046e+00
   5.4727364e+01  -1.5859023e+00
   5.4777389e+01  -1.5466051e+00
   5.4827414e+01  -1.5024038e+00
   5.4877439e+01  -1.4533001e+00
   5.4927464e+01  -1.3993067e+00
   5.4977489e+01  -1.3404475e+00
   5.5027514e+01  -1.2767572e+00
   5.5077539e+01  -1.2082819e+00
   5.5127564e+01  -1.1350786e+00
   5.5177589e+01  -1.0572155e+00
   5.5227614e+01  -9.7477157e-01
   5.5277639e+01  -8.8783701e-01
   5.5327664e+01  -7.9651258e-01
   5.5377689e+01  -7.0090974e-01
   5.5427714e+01  -6.0115042e-01
   5.5477739e+01  -4.9736678e-01
   5.5527764e+01  -3.8970108e-01
   5.5577789e+01  -2.7830531e-01
   5.5627814e+01  -1.6334101e-01
   5.5677839e+01  -4.4978918e-02
   5.5727864e+01   7.6601319e-02
   5.5777889e+01   2.0121152e-01
   5.5827914e+01   3.2865533e-01
   5.5877939e+01   4.5872859e-01
   5.5927964e+01   5.9121978e-01
   5.5977989e+01   7.2591040e-01
   5.6028014e+01   8.6257548e-01
   5.6078039e+01   1.0009840e+00
   5.6128064e+01   1.1408993e+00
   5.6178089e+01   1.2820798e+00
   5.6228114e+01   1.4242793e+00
   5.6278139e+01   1.5672476e+00
   5.6328164e+01   1.7107308e+00
   5.6378189e+01   1.8544723e+00
   5.6428214e+01   1.9982130e+00
   5.6478239e+01   2.1416919e+00
   5.6528264e+01   2.2846469e+00
   5.6578289e+01   2.4268149e+00
   5.6628314e+01   2.5679329e+00
   5.6678339e+01   2.7077383e+00
   5.6728364e+01   2.8459694e+00
   5.6778389e+01   2.9823663e+00
   5.6828414e+01   3.1166711e+00
   5.6878439e+01   3.2486287e+00
   5.6928464e+01   3.3779872e+00
   5.6978489e+01   3.5044988e+00
   5.7028514e+01   3.6279199e+00
   5.7078539e+01   3.7480120e+00
   5.7128564e+01   3.8645419e+00
   5.7178589e+01   3.9772826e+00
   5.7228614e+01   4.0860135e+00
   5.7278639e+01   4.1905211e+00
   5.7328664e+01   4.2905992e+00
   5.7378689e+01   4.3860498e+00
   5.7428714e+01   4.4766832e+00
   5.7478739e+01   4.5623184e+00
   5.7528764e+01   4.6427837e+00
   5.7578789e+01   4.7179170e+00
   5.7628814e+01   4.7875662e+00
   5.7678839e+01   4.8515895e+00
   5.7728864e+01   4.9098556e+00
   5.7778889e+01   4.9622442e+00
   5.7828914e+01   5.0086463e+00
   5.7878939e+01   5.0489642e+00
   5.7928964e+01   5.0831118e+00
   5.7978989e+01   5.1110148e+00
   5.8029015e+01   5.1326110e+00
   5.8079040e+01   5.1478504e+00
   5.8129065e+01   5.1566949e+00
   5.8179090e+01   5.1591191e+00
   5.8229115e+01   5.1551097e+00
   5.8279140e+01   5.1446658e+00
   5.8329165e+01   5.1277991e+00
   5.8379190e+01   5.1045332e+00
   5.8429215e+01   5.0749044e+00
   5.8479240e+01   5.0389610e+00
   5.8529265e+01   4.9967634e+00
   5.8579290e+01   4.9483838e+00
   5.8629315e+01   4.8939063e+00
   5.8679340e+01   4.8334266e+00
   5.8729365e+01   4.7670514e+00
   5.8779390e+01   4.6948987e+00
   5.8829415e+01   4.6170974e+00
   5.8879440e+01   4.5337866e+00
   5.8929465e+01   4.4451157e+00
   5.8979490e+01   4.3512440e+00
   5.9029515e+01   4.2523402e+00
   5.9079540e+01   4.1485818e+00
   5.9129565e+01   4.0401554e+00
   5.9179590e+01   3.9272555e+00
   5.9229615e+01   3.8100844e+00
   5.9279640e+01   3.6888518e+00
   5.9329665e+01   3.5637742e+00
   5.9379690e+01   3.4350744e+00
   5.9429715e+01   3.3029810e+00
   5.9479740e+01   3.1677281e+00
   5.9529765e+01   3.0295542e+00
   5.9579790e+01   2.8887026e+00
   5.9629815e+01   2.7454197e+00
   5.9679840e+01   2.5999556e+00
   5.9729865e+01   2.4525625e+00
   5.9779890e+01   2.3034949e+00
   5.9829915e+01   2.1530088e+00
   5.9879940e+01   2.0013609e+00
   5.9929965e+01   1.8488085e+00
   5.9979990e+01   1.6956084e+00
   6.0030015e+01   1.5420168e+00
   6.0080040e+01   1.3882884e+00
   6.0130065e+01   1.2346761e+00
   6.0180090e+01   1.0814305e+00
   6.0230115e+01   9.2879895e-01
   6.0280140e+01   7.7702546e-01
   6.0330165e+01   6.2635003e-01
   6.0380190e+01   4.7700811e-01
   6.0430215e+01   3.2923016e-01
   6.0480240e+01   1.8324119e-01
   6.0530265e+01   3.9260235e-02
   6.0580290e+01  -1.0250002e-01
   6.0630315e+01  -2.4183369e-01
   6.0680340e+01  -3.7854210e-01
   6.0730365e+01  -5.1243418e-01
   6.0780390e+01  -6.4332680e-01
   6.0830415e+01  -7.7104512e-01
   6.0880440e+01  -8.9542297e-01
   6.0930465e+01  -1.0163031e+00
   6.0980490e+01  -1.1335373e+00
   6.1030515e+01  -1.2469871e+00
   6.1080540e+01  -1.3565235e+00
   6.1130565e+01  -1.4620274e+00
   6.1180590e+01  -1.5633899e+00
   6.1230615e+01  -1.6605121e+00
   6.1280640e+01  -1.7533057e+00
   6.1330665e+01  -1.8416926e+00
   6.1380690e+01  -1.9256053e+00
   6.1430715e+01  -2.0049868e+00
   6.1480740e+01  -2.0797909e+00
   6.1530765e+01  -2.1499818e+00
   6.1580790e+01  -2.2155342e+00
   6.1630815e+01  -2.2764334e+00
   6.1680840e+01  -2.3326750e+00
   6.1730865e+01  -2.3842651e+00
   6.1780890e+01  -2.4312198e+00
   6.1830915e+01  -2.4735651e+00
   6.1880940e+01  -2.5113371e+00
   6.1930965e+01  -2.5445814e+00
   6.1980990e+01  -2.5733529e+00
   6.2031016e+01  -2.5977158e+00
   6.2081041e+01  -2.6177432e+00
   6.2131066e+01  -2.6335167e+00
   6.2181091e+01  -2.6451261e+00
   6.2231116e+01  -2.6526694e+00
   6.2281141e+01  -2.6562520e+00
   6.2331166e+01  -2.6559866e+00
   6.2381191e+01  -2.6519928e+00
   6.2431216e+01  -2.6443968e+00
   6.2481241e+01  -2.6333307e+00
   6.2531266e+01  -2.6189322e+00
   6.2581291e+01  -2.6013446e+00
   6.2631316e+01  -2.5807155e+00
   6.2681341e+01  -2.5571972e+00
   6.2731366e+01  -2.5309458e+00
   6.2781391e+01  -2.5021208e+00
   6.2831416e+01  -2.4708847e+00
   6.2881441e+01  -2.4374026e+00
   6.2931466e+01  -2.4018414e+00
   6.2981491e+01  -2.3643698e+00
   6.3031516e+01  -2.3251575e+00
   6.3081541e+01  -2.2843746e+00
   6.3131566e+01  -2.2421918e+00
   6.3181591e+01  -2.1987792e+00
   6.3231616e+01  -2.1543061e+00
   6.3281641e+01  -2.1089407e+00
   6.3331666e+01  -2.0628494e+00
   6.3381691e+01  -2.0161968e+00
   6.3431716e+01  -1.9691446e+00
   6.3481741e+01  -1.9218518e+00
   6.3531766e+01  -1.8744741e+00
   6.3581791e+01  -1.8271631e+00
   6.3631816e+01  -1.7800668e+00
   6.3681841e+01  -1.7333284e+00
   6.3731866e+01  -1.6870863e+00
   6.3781891e+01  -1.6414740e+00
   6.3831916e+01  -1.5966193e+00
   6.3881941e+01  -1.5526444e+00
   6.3931966e+01  -1.5096655e+00
   6.3981991e+01  -1.4677924e+00
   6.4032016e+01  -1.4271285e+00
   6.4082041e+01  -1.3877706e+00
   6.4132066e+01  -1.3498084e+00
   6.4182091e+01  -1.3133246e+00
   6.4232116e+01  -1.2783949e+00
   6.4282141e+01  -1.2450873e+00
   6.4332166e+01  -1.2134627e+00
   6.4382191e+01  -1.1835743e+00
   6.4432216e+01  -1.1554678e+00
   6.4482241e+01  -1.1291812e+00
   6.4532266e+01  -1.1047451e+00
   6.4582291e+01  -1.0821823e+00
   6.4632316e+01  -1.0615082e+00
   6.4682341e+01  -1.0427305e+00
   6.4732366e+01  -1.0258496e+00
   6.4782391e+01  -1.0108587e+00
   6.4832416e+01  -9.9774365e-01
   6.4882441e+01  -9.8648327e-01
   6.4932466e+01  -9.7704952e-01
   6.4982491e+01  -9.6940768e-01
   6.5032516e+01  -9.6351652e-01
   6.5082541e+01  -9.5932853e-01
   6.5132566e+01  -9.5679019e-01
   6.5182591e+01  -9.5584220e-01
   6.5232616e+01  -9.5641978e-01
   6.5282641e+01  -9.5845293e-01
   6.5332666e+01  -9.6186676e-01
   6.5382691e+01  -9.6658177e-01
   6.5432716e+01  -9.7251424e-01
   6.5482741e+01  -9.7957652e-01
   6.5532766e+01  -9.8767741e-01
   6.5582791e+01  -9.9672252e-01
   6.5632816e+01  -1.0066146e+00
   6.5682841e+01  -1.0172540e+00
   6.5732866e+01  -1.0285389e+00
   6.5782891e+01  -1.0403660e+00
   6.5832916e+01  -1.0526305e+00
   6.5882941e+01  -1.0652269e+00
   6.5932966e+01  -1.0780489e+00
   6.5982991e+01  -1.0909905e+00
   6.6033017e+01  -1.1039458e+00
   6.6083042e+01  -1.1168094e+00
   6.6133067e+01  -1.1294773e+00
   6.6183092e+01  -1.1418467e+00
   6.6233117e+01  -1.1538169e+00
   6.6283142e+01  -1.1652891e+00
   6.6333167e+01  -1.1761674e+00
   6.6383192e+01  -1.1863585e+00
   6.6433217e+01  -1.1957727e+00
   6.6483242e+01  -1.2043237e+00
   6.6533267e+01  -1.2119291e+00
   6.6583292e+01  -1.2185108e+00
   6.6633317e+01  -1.2239953e+00
   6.6683342e+01  -1.2283139e+00
   6.6733367e+01  -1.2314029e+00
   6.6783392e+01  -1.2332039e+00
   6.6833417e+01  -1.2336641e+00
   6.6883442e+01  -1.2327366e+00
   6.6933467e+01  -1.2303801e+00
   6.6983492e+01  -1.2265598e+00
   6.7033517e+01  -1.2212470e+00
   6.7083542e+01  -1.2144195e+00
   6.7133567e+01  -1.2060615e+00
   6.7183592e+01  -1.1961640e+00
   6.7233617e+01  -1.1847246e+00
   6.7283642e+01  -1.1717475e+00
   6.7333667e+01  -1.1572440e+00
   6.7383692e+01  -1.1412320e+00
   6.7433717e+01  -1.1237360e+00
   6.7483742e+01  -1.1047874e+00
   6.7533767e+01  -1.0844244e+00
   6.7583792e+01  -1.0626914e+00
   6.7633817e+01  -1.0396397e+00
   6.7683842e+01  -1.0153266e+00
   6.7733867e+01  -9.8981575e-01
   6.7783892e+01  -9.6317685e-01
   6.7833917e+01  -9.3548544e-01
   6.7883942e+01  -9.0682265e-01
   6.7933967e+01  -8.7727509e-01
   6.7983992e+01  -8.4693451e-01
   6.8034017e+01  -8.1589755e-01
   6.8084042e+01  -7.8426553e-01
   6.8134067e+01  -7.5214407e-01
   6.8184092e+01  -7.1964280e-01
   6.8234117e+01  -6.8687508e-01
   6.8284142e+01  -6.5395761e-01
   6.8334167e+01  -6.2101008e-01
   6.8384192e+01  -5.8815484e-01
   6.8434217e+01  -5.5551648e-01
   6.8484242e+01  -5.2322148e-01
   6.8534267e+01  -4.9139781e-01
   6.8584292e+01  -4.6017449e-01
   6.8634317e+01  -4.2968123e-01
   6.8684342e+01  -4.0004801e-01
   6.8734367e+01  -3.7140463e-01
   6.8784392e+01  -3.4388030e-01
   6.8834417e+01  -3.1760326e-01
   6.8884442e+01  -2.9270028e-01
   6.8934467e+01  -2.6929630e-01
   6.8984492e+01  -2.4751400e-01
   6.9034517e+01  -2.2747334e-01
   6.9084542e+01  -2.0929121e-01
   6.9134567e+01  -1.9308097e-01
   6.9184592e+01  -1.7895207e-01
   6.9234617e+01  -1.6700965e-01
   6.9284642e+01  -1.5735416e-01
   6.9334667e+01  -1.5008101e-01
   6.9384692e+01  -1.4528016e-01
   6.9434717e+01  -1.4303579e-01
   6.9484742e+01  -1.4342598e-01
   6.9534767e+01  -1.4652236e-01
   6.9584792e+01  -1.5238983e-01
   6.9634817e+01  -1.6108626e-01
   6.9684842e+01  -1.7266219e-01
   6.9734867e+01  -1.8716061e-01
   6.9784892e+01  -2.0461673e-01
   6.9834917e+01  -2.2505771e-01
   6.9884942e+01  -2.4850253e-01
   6.9934967e+01  -2.7496177e-01
   6.9984992e+01  -3.0443748e-01
   7.0035018e+01  -3.3692303e-01
   7.0085043e+01  -3.7240305e-01
   7.0135068e+01  -4.1085326e-01
   7.0185093e+01  -4.5224050e-01
   7.0235118e+01  -4.9652264e-01
   7.0285143e+01  -5.4364857e-01
   7.0335168e+01  -5.9355825e-01
   7.0385193e+01  -6.4618269e-01
   7.0435218e+01  -7.0144406e-01
   7.0485243e+01  -7.5925576e-01
   7.0535268e+01  -8.1952250e-01
   7.0585293e+01  -8.8214048e-01
   7.0635318e+01  -9.4699753e-01
   7.0685343e+01  -1.0139733e+00
   7.0735368e+01  -1.0829394e+00
   7.0785393e+01  -1.1537598e+00
   7.0835418e+01  -1.2262909e+00
   7.0885443e+01  -1.3003817e+00
   7.0935468e+01  -1.3758747e+00
   7.0985493e+01  -1.4526053e+00
   7.1035518e+01  -1.5304029e+00
   7.1085543e+01  -1.6090910e+00
   7.1135568e+01  -1.6884873e+00
   7.1185593e+01  -1.7684047e+00
   7.1235618e+01  -1.8486509e+00
   7.1285643e+01  -1.9290297e+00
   7.1335668e+01  -2.0093408e+00
   7.1385693e+01  -2.0893804e+00
   7.1435718e+01  -2.1689419e+00
   7.1485743e+01  -2.2478161e+00
   7.1535768e+01  -2.3257918e+00
   7.1585793e+01  -2.4026564e+00
   7.1635818e+01  -2.4781962e+00
   7.1685843e+01  -2.5521969e+00
   7.1735868e+01  -2.6244444e+00
   7.1785893e+01  -2.6947251e+00
   7.1835918e+01  -2.7628264e+00
   7.1885943e+01  -2.8285374e+00
   7.1935968e+01  -2.8916491e+00
   7.1985993e+01  -2.9519555e+00
   7.2036018e+01  -3.0092534e+00
   7.2086043e+01  -3.0633435e+00
   7.2136068e+01  -3.1140305e+00
   7.2186093e+01  -3.1611241e+00
   7.2236118e+01  -3.2044388e+00
   7.2286143e+01  -3.2437951e+00
   7.2336168e+01  -3.2790195e+00
   7.2386193e+01  -3.3099451e+00
   7.2436218e+01  -3.3364123e+00
   7.2486243e+01  -3.3582687e+00
   7.2536268e+01  -3.3753701e+00
   7.2586293e+01  -3.3875804e+00
   7.2636318e+01  -3.3947726e+00
   7.2686343e+01  -3.3968285e+00
   7.2736368e+01  -3.3936394e+00
   7.2786393e+01  -3.3851065e+00
   7.2836418e+01  -3.3711411e+00
   7.2886443e+01  -3.3516648e+00
   7.2936468e+01  -3.3266100e+00
   7.2986493e+01  -3.2959198e+00
   7.3036518e+01  -3.2595486e+00
   7.3086543e+01  -3.2174620e+00
   7.3136568e+01  -3.1696371e+00
   7.3186593e+01  -3.1160627e+00
   7.3236618e+01  -3.0567392e+00
   7.3286643e+01  -2.9916788e+00
   7.3336668e+01  -2.9209056e+00
   7.3386693e+01  -2.8444558e+00
   7.3436718e+01  -2.7623772e+00
   7.3486743e+01  -2.6747296e+00
   7.3536768e+01  -2.5815847e+00
   7.3586793e+01  -2.4830258e+00
   7.3636818e+01  -2.3791481e+00
   7.3686843e+01  -2.2700579e+00
   7.3736868e+01  -2.1558731e+00
   7.3786893e+01  -2.0367228e+00
   7.3836918e+01  -1.9127468e+00
   7.3886943e+01  -1.7840959e+00
   7.3936968e+01  -1.6509310e+00
   7.3986993e+01  -1.5134234e+00
   7.4037019e+01  -1.3717539e+00
   7.4087044e+01  -1.2261130e+00
   7.4137069e+01  -1.0767003e+00
   7.4187094e+01  -9.2372407e-01
   7.4237119e+01  -7.6740076e-01
   7.4287144e+01  -6.0795486e-01
   7.4337169e+01  -4.4561821e-01
   7.4387194e+01  -2.8062965e-01
   7.4437219e+01  -1.1323446e-01
   7.4487244e+01   5.6316088e-02
   7.4537269e+01   2.2776525e-01
   7.4587294e+01   4.0085135e-01
   7.4637319e+01   5.7530834e-01
   7.4687344e+01   7.5086630e-01
   7.4737369e+01   9.2725206e-01
   7.4787394e+01   1.1041897e+00
   7.4837419e+01   1.2814012e+00
   7.4887444e+01   1.4586070e+00
   7.4937469e+01   1.6355266e+00
   7.4987494e+01   1.8118790e+00
   7.5037519e+01   1.9873836e+00
   7.5087544e+01   2.1617605e+00
   7.5137569e+01   2.3347312e+00
   7.5187594e+01   2.5060194e+00
   7.5237619e+01   2.6753510e+00
   7.5287644e+01   2.8424555e+00
   7.5337669e+01   3.0070657e+00
   7.5387694e+01   3.1689191e+00
   7.5437719e+01   3.3277577e+00
   7.5487744e+01   3.4833292e+00
   7.5537769e+01   3.6353870e+00
   7.5587794e+01   3.7836911e+00
   7.5637819e+01   3.9280084e+00
   7.5687844e+01   4.0681132e+00
   7.5737869e+01   4.2037876e+00
   7.5787894e+01   4.3348224e+00
   7.5837919e+01   4.4610170e+00
   7.5887944e+01   4.5821798e+00
   7.5937969e+01   4.6981292e+00
   7.5987994e+01   4.8086932e+00
   7.6038019e+01   4.9137105e+00
   7.6088044e+01   5.0130301e+00
   7.6138069e+01   5.1065120e+00
   7.6188094e+01   5.1940276e+00
   7.6238119e+01   5.2754596e+00
   7.6288144e+01   5.3507024e+00
   7.6338169e+01   5.4196623e+00
   7.6388194e+01   5.4822576e+00
   7.6438219e+01   5.5384188e+00
   7.6488244e+01   5.5880887e+00
   7.6538269e+01   5.6312224e+00
   7.6588294e+01   5.6677875e+00
   7.6638319e+01   5.6977640e+00
   7.6688344e+01   5.7211444e+00
   7.6738369e+01   5.7379336e+00
   7.6788394e+01   5.7481487e+00
   7.6838419e+01   5.7518192e+00
   7.6888444e+01   5.7489868e+00
   7.6938469e+01   5.7397050e+00
   7.6988494e+01   5.7240394e+00
   7.7038519e+01   5.7020669e+00
   7.7088544e+01   5.6738761e+00
   7.7138569e+01   5.6395666e+00
   7.7188594e+01   5.5992490e+00
   7.7238619e+01   5.5530443e+00
   7.7288644e+01   5.5010838e+00
   7.7338669e+01   5.4435090e+00
   7.7388694e+01   5.3804705e+00
   7.7438719e+01   5.3121285e+00
   7.7488744e+01   5.2386516e+00
   7.7538769e+01   5.1602170e+00
   7.7588794e+01   5.0770095e+00
   7.7638819e+01   4.9892217e+00
   7.7688844e+01   4.8970528e+00
   7.7738869e+01   4.8007087e+00
   7.7788894e+01   4.7004012e+00
   7.7838919e+01   4.5963476e+00
   7.7888944e+01   4.4887700e+00
   7.7938969e+01   4.3778950e+00
   7.7988994e+01   4.2639530e+00
   7.8039020e+01   4.1471779e+00
   7.8089045e+01   4.0278061e+00
   7.8139070e+01   3.9060765e+00
   7.8189095e+01   3.7822293e+00
   7.8239120e+01   3.6565062e+00
   7.8289145e+01   3.5291491e+00
   7.8339170e+01   3.4004002e+00
   7.8389195e+01   3.2705009e+00
   7.8439220e+01   3.1396917e+00
   7.8489245e+01   3.0082113e+00
   7.8539270e+01   2.8762963e+00
   7.8589295e+01   2.7441806e+00
   7.8639320e+01   2.6120950e+00
   7.8689345e+01   2.4802664e+00
   7.8739370e+01   2.3489176e+00
   7.8789395e+01   2.2182669e+00
   7.8839420e+01   2.0885272e+00
   7.8889445e+01   1.9599060e+00
   7.8939470e+01   1.8326048e+00
   7.8989495e+01   1.7068186e+00
   7.9039520e+01   1.5827358e+00
   7.9089545e+01   1.4605374e+00
   7.9139570e+01   1.3403970e+00
   7.9189595e+01   1.2224804e+00
   7.9239620e+01   1.1069452e+00
   7.9289645e+01   9.9394062e-01
   7.9339670e+01   8.8360718e-01
   7.9389695e+01   7.7607646e-01
   7.9439720e+01   6.7147094e-01
   7.9489745e+01   5.6990376e-01
   7.9539770e+01   4.7147860e-01
   7.9589795e+01   3.7628955e-01
   7.9639820e+01   2.8442097e-01
   7.9689845e+01   1.9594741e-01
   7.9739870e+01   1.1093359e-01
   7.9789895e+01   2.9434339e-02
   7.9839920e+01  -4.8505395e-02
   7.9889945e+01  -1.2285053e-01
   7.9939970e+01  -1.9357581e-01
   7.9989995e+01  -2.6066570e-01
   8.0040020e+01  -3.2411432e-01
   8.0090045e+01  -3.8392532e-01
   8.0140070e+01  -4.4011169e-01
   8.0190095e+01  -4.9269565e-01
   8.0240120e+01  -5.4170842e-01
   8.0290145e+01  -5.8718999e-01
   8.0340170e+01  -6.2918891e-01
   8.0390195e+01  -6.6776201e-01
   8.0440220e+01  -7.0297415e-01
   8.0490245e+01  -7.3489786e-01
   8.0540270e+01  -7.6361308e-01
   8.0590295e+01  -7.8920680e-01
   8.0640320e+01  -8.1177268e-01
   8.0690345e+01  -8.3141073e-01
   8.0740370e+01  -8.4822692e-01
   8.0790395e+01  -8.6233272e-01
   8.0840420e+01  -8.7384478e-01
   8.0890445e+01  -8.8288445e-01
   8.0940470e+01  -8.8957736e-01
   8.0990495e+01  -8.9405301e-01
   8.1040520e+01  -8.9644429e-01
   8.1090545e+01  -8.9688703e-01
   8.1140570e+01  -8.9551958e-01
   8.1190595e+01  -8.9248230e-01
   8.1240620e+01  -8.8791714e-01
   8.1290645e+01  -8.8196713e-01
   8.1340670e+01  -8.7477596e-01
   8.1390695e+01  -8.6648751e-01
   8.1440720e+01  -8.5724536e-01
   8.1490745e+01  -8.4719238e-01
   8.1540770e+01  -8.3647023e-01
   8.1590795e+01  -8.2521898e-01
   8.1640820e+01  -8.1357662e-01
   8.1690845e+01  -8.0167865e-01
   8.1740870e+01  -7.8965769e-01
   8.1790895e+01  -7.7764303e-01
   8.1840920e+01  -7.6576029e-01
   8.1890945e+01  -7.5413100e-01
   8.1940970e+01  -7.4287227e-01
   8.1990995e+01  -7.3209639e-01
   8.2041021e+01  -7.2191059e-01
   8.2091046e+01  -7.1241661e-01
   8.2141071e+01  -7.0371052e-01
   8.2191096e+01  -6.9588235e-01
   8.2241121e+01  -6.8901590e-01
   8.2291146e+01  -6.8318844e-01
   8.2341171e+01  -6.7847058e-01
   8.2391196e+01  -6.7492600e-01
   8.2441221e+01  -6.7261129e-01
   8.2491246e+01  -6.7157586e-01
   8.2541271e+01  -6.7186174e-01
   8.2591296e+01  -6.7350352e-01
   8.2641321e+01  -6.7652827e-01
   8.2691346e+01  -6.8095547e-01
   8.2741371e+01  -6.8679699e-01
   8.2791396e+01  -6.9405706e-01
   8.2841421e+01  -7.0273233e-01
   8.2891446e+01  -7.1281188e-01
   8.2941471e+01  -7.2427728e-01
   8.2991496e+01  -7.3710269e-01
   8.3041521e+01  -7.5125497e-01
   8.3091546e+01  -7.6669383e-01
   8.3141571e+01  -7.8337193e-01
   8.3191596e+01  -8.0123513e-01
   8.3241621e+01  -8.2022263e-01
   8.3291646e+01  -8.4026724e-01
   8.3341671e+01  -8.6129557e-01
   8.3391696e+01  -8.8322834e-01
   8.3441721e+01  -9.0598061e-01
   8.3491746e+01  -9.2946212e-01
   8.3541771e+01  -9.5357757e-01
   8.3591796e+01  -9.7822697e-01
   8.3641821e+01  -1.0033060e+00
   8.3691846e+01  -1.0287062e+00
   8.3741871e+01  -1.0543158e+00
   8.3791896e+01  -1.0800195e+00
   8.3841921e+01  -1.1056993e+00
   8.3891946e+01  -1.1312347e+00
   8.3941971e+01  -1.1565032e+00
   8.3991996e+01  -1.1813807e+00
   8.4042021e+01  -1.2057420e+00
   8.4092046e+01  -1.2294609e+00
   8.4142071e+01  -1.2524113e+00
   8.4192096e+01  -1.2744669e+00
   8.4242121e+01  -1.2955021e+00
   8.4292146e+01  -1.3153922e+00
   8.4342171e+01  -1.3340142e+00
   8.4392196e+01  -1.3512468e+00
   8.4442221e+01  -1.3669710e+00
   8.4492246e+01  -1.3810706e+00
   8.4542271e+01  -1.3934326e+00
   8.4592296e+01  -1.4039475e+00
   8.4642321e+01  -1.4125100e+00
   8.4692346e+01  -1.4190188e+00
   8.4742371e+01  -1.4233776e+00
   8.4792396e+01  -1.4254954e+00
   8.4842421e+01  -1.4252863e+00
   8.4892446e+01  -1.4226706e+00
   8.4942471e+01  -1.4175746e+00
   8.4992496e+01  -1.4099309e+00
   8.5042521e+01  -1.3996793e+00
   8.5092546e+01  -1.3867663e+00
   8.5142571e+01  -1.3711458e+00
   8.5192596e+01  -1.3527794e+00
   8.5242621e+01  -1.3316361e+00
   8.5292646e+01  -1.3076933e+00
   8.5342671e+01  -1.2809361e+00
   8.5392696e+01  -1.2513583e+00
   8.5442721e+01  -1.2189618e+00
   8.5492746e+01  -1.1837571e+00
   8.5542771e+01  -1.1457633e+00
   8.5592796e+01  -1.1050083e+00
   8.5642821e+01  -1.0615284e+00
   8.5692846e+01  -1.0153688e+00
   8.5742871e+01  -9.6658330e-01
   8.5792896e+01  -9.1523437e-01
   8.5842921e+01  -8.6139303e-01
   8.5892946e+01  -8.0513876e-01
   8.5942971e+01  -7.4655941e-01
   8.5992996e+01  -6.8575106e-01
   8.6043022e+01  -6.2281784e-01
   8.6093047e+01  -5.5787173e-01
   8.6143072e+01  -4.9103240e-01
   8.6193097e+01  -4.2242690e-01
   8.6243122e+01  -3.5218947e-01
   8.6293147e+01  -2.8046123e-01
   8.6343172e+01  -2.0738990e-01
   8.6393197e+01  -1.3312944e-01
   8.6443222e+01  -5.7839767e-02
   8.6493247e+01   1.8313658e-02
   8.6543272e+01   9.5160166e-02
   8.6593297e+01   1.7252429e-01
   8.6643322e+01   2.5022618e-01
   8.6693347e+01   3.2808199e-01
   8.6743372e+01   4.0590439e-01
   8.6793397e+01   4.8350293e-01
   8.6843422e+01   5.6068457e-01
   8.6893447e+01   6.3725410e-01
   8.6943472e+01   7.1301468e-01
   8.6993497e+01   7.8776826e-01
   8.7043522e+01   8.6131616e-01
   8.7093547e+01   9.3345949e-01
   8.7143572e+01   1.0039997e+00
   8.7193597e+01   1.0727391e+00
   8.7243622e+01   1.1394814e+00
   8.7293647e+01   1.2040320e+00
   8.7343672e+01   1.2661988e+00
   8.7393697e+01   1.3257927e+00
   8.7443722e+01   1.3826279e+00
   8.7493747e+01   1.4365222e+00
   8.7543772e+01   1.4872983e+00
   8.7593797e+01   1.5347833e+00
   8.7643822e+01   1.5788100e+00
   8.7693847e+01   1.6192167e+00
   8.7743872e+01   1.6558482e+00
   8.7793897e+01   1.6885558e+00
   8.7843922e+01   1.7171980e+00
   8.7893947e+01   1.7416410e+00
   8.7943972e+01   1.7617587e+00
   8.7993997e+01   1.7774335e+00
   8.8044022e+01   1.7885562e+00
   8.8094047e+01   1.7950270e+00
   8.8144072e+01   1.7967551e+00
   8.8194097e+01   1.7936594e+00
   8.8244122e+01   1.7856690e+00
   8.8294147e+01   1.7727227e+00
   8.8344172e+01   1.7547701e+00
   8.8394197e+01   1.7317711e+00
   8.8444222e+01   1.7036967e+00
   8.8494247e+01   1.6705285e+00
   8.8544272e+01   1.6322594e+00
   8.8594297e+01   1.5888934e+00
   8.8644322e+01   1.5404459e+00
   8.8694347e+01   1.4869433e+00
   8.8744372e+01   1.4284236e+00
   8.8794397e+01   1.3649360e+00
   8.8844422e+01   1.2965411e+00
   8.8894447e+01   1.2233106e+00
   8.8944472e+01   1.1453275e+00
   8.8994497e+01   1.0626856e+00
   8.9044522e+01   9.7548989e-01
   8.9094547e+01   8.8385590e-01
   8.9144572e+01   7.8790975e-01
   8.9194597e+01   6.8778789e-01
   8.9244622e+01   5.8363683e-01
   8.9294647e+01   4.7561289e-01
   8.9344672e+01   3.6388189e-01
   8.9394697e+01   2.4861884e-01
   8.9444722e+01   1.3000762e-01
   8.9494747e+01   8.2405596e-03
   8.9544772e+01  -1.1648188e-01
   8.9594797e+01  -2.4395155e-01
   8.9644822e+01  -3.7395304e-01
   8.9694847e+01  -5.0626411e-01
   8.9744872e+01  -6.4065615e-01
   8.9794897e+01  -7.7689468e-01
   8.9844922e+01  -9.1473979e-01
   8.9894947e+01  -1.0539467e+00
   8.9944972e+01  -1.1942663e+00
   8.9994997e+01  -1.3354457e+00
   9.0045023e+01  -1.4772285e+00
   9.0095048e+01  -1.6193557e+00
   9.0145073e+01  -1.7615662e+00
   9.0195098e+01  -1.9035972e+00
   9.0245123e+01  -2.0451848e+00
   9.0295148e+01  -2.1860648e+00
   9.0345173e+01  -2.3259729e+00
   9.0395198e+01  -2.4646456e+00
   9.0445223e+01  -2.6018208e+00
   9.0495248e+01  -2.7372379e+00
   9.0545273e+01  -2.8706391e+00
   9.0595298e+01  -3.0017693e+00
   9.0645323e+01  -3.1303770e+00
   9.0695348e+01  -3.2562150e+00
   9.0745373e+01  -3.3790404e+00
   9.0795398e+01  -3.4986159e+00
   9.0845423e+01  -3.6147094e+00
   9.0895448e+01  -3.7270955e+00
   9.0945473e+01  -3.8355552e+00
   9.0995498e+01  -3.9398768e+00
   9.1045523e+01  -4.0398563e+00
   9.1095548e+01  -4.1352979e+00
   9.1145573e+01  -4.2260140e+00
   9.1195598e+01  -4.3118264e+00
   9.1245623e+01  -4.3925658e+00
   9.1295648e+01  -4.4680731e+00
   9.1345673e+01  -4.5381988e+00
   9.1395698e+01  -4.6028041e+00
   9.1445723e+01  -4.6617608e+00
   9.1495748e+01  -4.7149517e+00
   9.1545773e+01  -4.7622706e+00
   9.1595798e+01  -4.8036230e+00
   9.1645823e+01  -4.8389259e+00
   9.1695848e+01  -4.8681082e+00
   9.1745873e+01  -4.8911107e+00
   9.1795898e+01  -4.9078861e+00
   9.1845923e+01  -4.9183996e+00
   9.1895948e+01  -4.9226284e+00
   9.1945973e+01  -4.9205619e+00
   9.1995998e+01  -4.9122018e+00
   9.2046023e+01  -4.8975621e+00
   9.2096048e+01  -4.8766689e+00
   9.2146073e+01  -4.8495605e+00
   9.2196098e+01  -4.8162869e+00
   9.2246123e+01  -4.7769104e+00
   9.2296148e+01  -4.7315045e+00
   9.2346173e+01  -4.6801546e+00
   9.2396198e+01  -4.6229571e+00
   9.2446223e+01  -4.5600196e+00
   9.2496248e+01  -4.4914604e+00
   9.2546273e+01  -4.4174084e+00
   9.2596298e+01  -4.3380025e+00
   9.2646323e+01  -4.2533916e+00
   9.2696348e+01  -4.1637340e+00
   9.2746373e+01  -4.0691970e+00
   9.2796398e+01  -3.9699569e+00
   9.2846423e+01  -3.8661979e+00
   9.2896448e+01  -3.7581124e+00
   9.2946473e+01  -3.6459000e+00
   9.2996498e+01  -3.5297673e+00
   9.3046523e+01  -3.4099272e+00
   9.3096548e+01  -3.2865989e+00
   9.3146573e+01  -3.1600066e+00
   9.3196598e+01  -3.0303799e+00
   9.3246623e+01  -2.8979524e+00
   9.3296648e+01  -2.7629617e+00
   9.3346673e+01  -2.6256489e+00
   9.3396698e+01  -2.4862576e+00
   9.3446723e+01  -2.3450339e+00
   9.3496748e+01  -2.2022253e+00
   9.3546773e+01  -2.0580806e+00
   9.3596798e+01  -1.9128491e+00
   9.3646823e+01  -1.7667802e+00
   9.3696848e+01  -1.6201226e+00
   9.3746873e+01  -1.4731239e+00
   9.3796898e+01  -1.3260304e+00
   9.3846923e+01  -1.1790858e+00
   9.3896948e+01  -1.0325313e+00
   9.3946973e+01  -8.8660491e-01
   9.3996998e+01  -7.4154094e-01
   9.4047024e+01  -5.9756940e-01
   9.4097049e+01  -4.5491566e-01
   9.4147074e+01  -3.1379992e-01
   9.4197099e+01  -1.7443675e-01
   9.4247124e+01  -3.7034672e-02
   9.4297149e+01   9.8204254e-02
   9.4347174e+01   2.3108485e-01
   9.4397199e+01   3.6141919e-01
   9.4447224e+01   4.8902697e-01
   9.4497249e+01   6.1373583e-01
   9.4547274e+01   7.3538170e-01
   9.4597299e+01   8.5380908e-01
   9.4647324e+01   9.6887133e-01
   9.4697349e+01   1.0804309e+00
   9.4747374e+01   1.1883595e+00
   9.4797399e+01   1.2925385e+00
   9.4847424e+01   1.3928590e+00
   9.4897449e+01   1.4892216e+00
   9.4947474e+01   1.5815374e+00
   9.4997499e+01   1.6697272e+00
   9.5047524e+01   1.7537221e+00
   9.5097549e+01   1.8334634e+00
   9.5147574e+01   1.9089026e+00
   9.5197599e+01   1.9800016e+00
   9.5247624e+01   2.0467322e+00
   9.5297649e+01   2.1090765e+00
   9.5347674e+01   2.1670268e+00
   9.5397699e+01   2.2205852e+00
   9.5447724e+01   2.2697636e+00
   9.5497749e+01   2.3145836e+00
   9.5547774e+01   2.3550766e+00
   9.5597799e+01   2.3912829e+00
   9.5647824e+01   2.4232522e+00
   9.5697849e+01   2.4510428e+00
   9.5747874e+01   2.4747218e+00
   9.5797899e+01   2.4943645e+00
   9.5847924e+01   2.5100543e+00
   9.5897949e+01   2.5218822e+00
   9.5947974e+01   2.5299464e+00
   9.5997999e+01   2.5343525e+00
   9.6048024e+01   2.5352125e+00
   9.6098049e+01   2.5326444e+00
   9.6148074e+01   2.5267726e+00
   9.6198099e+01   2.5177265e+00
   9.6248124e+01   2.5056407e+00
   9.6298149e+01   2.4906543e+00
   9.6348174e+01   2.4729108e+00
   9.6398199e+01   2.4525573e+00
   9.6448224e+01   2.4297440e+00
   9.6498249e+01   2.4046242e+00
   9.6548274e+01   2.3773533e+00
   9.6598299e+01   2.3480889e+00
   9.6648324e+01   2.3169899e+00
   9.6698349e+01   2.2842162e+00
   9.6748374e+01   2.2499281e+00
   9.6798399e+01   2.2142862e+00
   9.6848424e+01   2.1774507e+00
   9.6898449e+01   2.1395808e+00
   9.6948474e+01   2.1008347e+00
   9.6998499e+01   2.0613686e+00
   9.7048524e+01   2.0213370e+00
   9.7098549e+01   1.9808914e+00
   9.7148574e+01   1.9401808e+00
   9.7198599e+01   1.8993507e+00
   9.7248624e+01   1.8585429e+00
   9.7298649e+01   1.8178952e+00
   9.7348674e+01   1.7775410e+00
   9.7398699e+01   1.7376089e+00
   9.7448724e+01   1.6982226e+00
   9.7498749e+01   1.6595004e+00
   9.7548774e+01   1.6215549e+00
   9.7598799e+01   1.5844929e+00
   9.7648824e+01   1.5484151e+00
   9.7698849e+01   1.5134158e+00
   9.7748874e+01   1.4795829e+00
   9.7798899e+01   1.4469974e+00
   9.7848924e+01   1.4157336e+00
   9.7898949e+01   1.3858586e+00
   9.7948974e+01   1.3574327e+00
   9.7998999e+01   1.3305086e+00
   9.8049025e+01   1.3051321e+00
   9.8099050e+01   1.2813414e+00
   9.8149075e+01   1.2591674e+00
   9.8199100e+01   1.2386339e+00
   9.8249125e+01   1.2197571e+00
   9.8299150e+01   1.2025461e+00
   9.8349175e+01   1.1870026e+00
   9.8399200e+01   1.1731215e+00
   9.8449225e+01   1.1608903e+00
   9.8499250e+01   1.1502901e+00
   9.8549275e+01   1.1412948e+00
   9.8599300e+01   1.1338720e+00
   9.8649325e+01   1.1279829e+00
   9.8699350e+01   1.1235827e+00
   9.8749375e+01   1.1206204e+00
   9.8799400e+01   1.1190395e+00
   9.8849425e+01   1.1187781e+00
   9.8899450e+01   1.1197692e+00
   9.8949475e+01   1.1219407e+00
   9.8999500e+01   1.1252163e+00
   9.9049525e+01   1.1295153e+00
   9.9099550e+01   1.1347532e+00
   9.9149575e+01   1.1408420e+00
   9.9199600e+01   1.1476904e+00
   9.9249625e+01   1.1552044e+00
   9.9299650e+01   1.1632874e+00
   9.9349675e+01   1.1718410e+00
   9.9399700e+01   1.1807649e+00
   9.9449725e+01   1.1899574e+00
   9.9499750e+01   1.1993162e+00
   9.9549775e+01   1.2087383e+00
   9.9599800e+01   1.2181206e+00
   9.9649825e+01   1.2273602e+00
   9.9699850e+01   1.2363550e+00
   9.9749875e+01   1.2450038e+00
   9.9799900e+01   1.2532070e+00
   9.9849925e+01   1.2608666e+00
   9.9899950e+01   1.2678870e+00
   9.9949975e+01   1.2741750e+00
   1.0000000e+02   1.2796403e+00


==> data_sines_est.dat <==
   4.4667790e-02  -9.0000000e-01
   7.2667790e-02  -3.0000000e-01
   1.0333865e-01   1.2000000e+00
   1.3301349e-01   1.0000000e-01
   1.6336757e-01  -7.0000000e-01


==> data_sines_lowres.dat <==
   0.0000000e+00  -6.4312103e-02
   9.2046023e-05  -6.4286214e-02
   1.8409205e-04  -6.4208567e-02
   2.7613807e-04  -6.4079219e-02
   3.6818409e-04  -6.3898266e-02
   4.6023012e-04  -6.3665844e-02
   5.5227614e-04  -6.3382125e-02
   6.4432216e-04  -6.3047321e-02
   7.3636818e-04  -6.2661680e-02
   8.2841421e-04  -6.2225490e-02
   9.2046023e-04  -6.1739076e-02
   1.0125063e-03  -6.1202800e-02
   1.1045523e-03  -6.0617061e-02
   1.1965983e-03  -5.9982297e-02
   1.2886443e-03  -5.9298980e-02
   1.3806903e-03  -5.8567620e-02
   1.4727364e-03  -5.7788763e-02
   1.5647824e-03  -5.6962989e-02
   1.6568284e-03  -5.6090916e-02
   1.7488744e-03  -5.5173193e-02
   1.8409205e-03  -5.4210507e-02
   1.9329665e-03  -5.3203578e-02
   2.0250125e-03  -5.2153158e-02
   2.1170585e-03  -5.1060033e-02
   2.2091046e-03  -4.9925021e-02
   2.3011506e-03  -4.8748972e-02
   2.3931966e-03  -4.7532768e-02
   2.4852426e-03  -4.6277320e-02
   2.5772886e-03  -4.4983570e-02
   2.6693347e-03  -4.3652489e-02
   2.7613807e-03  -4.2285077e-02
   2.8534267e-03  -4.0882362e-02
   2.9454727e-03  -3.9445400e-02
   3.0375188e-03  -3.7975271e-02
   3.1295648e-03  -3.6473084e-02
   3.2216108e-03  -3.4939971e-02
   3.3136568e-03  -3.3377090e-02
   3.4057029e-03  -3.1785620e-02
   3.4977489e-03  -3.0166766e-02
   3.5897949e-03  -2.8521751e-02
   3.6818409e-03  -2.6851823e-02
   3.7738869e-03  -2.5158247e-02
   3.8659330e-03  -2.3442309e-02
   3.9579790e-03  -2.1705313e-02
   4.0500250e-03  -1.9948580e-02
   4.1420710e-03  -1.8173449e-02
   4.2341171e-03  -1.6381273e-02
   4.3261631e-03  -1.4573419e-02
   4.4182091e-03  -1.2751271e-02
   4.5102551e-03  -1.0916223e-02
   4.6023012e-03  -9.0696825e-03
   4.6943472e-03  -7.2130659e-03
   4.7863932e-03  -5.3478009e-03
   4.8784392e-03  -3.4753238e-03
   4.9704852e-03  -1.5970786e-03
   5.0625313e-03   2.8548404e-04
   5.1545773e-03   2.1709074e-03
   5.2466233e-03   4.0577302e-03
   5.3386693e-03   5.9444873e-03
   5.4307154e-03   7.8297110e-03
   5.5227614e-03   9.7119319e-03
   5.6148074e-03   1.1589680e-02
   5.7068534e-03   1.3461486e-02
   5.7988994e-03   1.5325881e-02
   5.8909455e-03   1.7181400e-02
   5.9829915e-03   1.9026582e-02
   6.0750375e-03   2.0859968e-02
   6.1670835e-03   2.2680108e-02
   6.2591296e-03   2.4485556e-02
   6.3511756e-03   2.6274876e-02
   6.4432216e-03   2.8046639e-02
   6.5352676e-03   2.9799427e-02
   6.6273137e-03   3.1531833e-02
   6.7193597e-03   3.3242461e-02
   6.8114057e-03   3.4929929e-02
   6.9034517e-03   3.6592869e-02
   6.9954977e-03   3.8229926e-02
   7.0875438e-03   3.9839765e-02
   7.1795898e-03   4.1421063e-02
   7.2716358e-03   4.2972519e-02
   7.3636818e-03   4.4492849e-02
   7.4557279e-03   4.5980791e-02
   7.5477739e-03   4.7435100e-02
   7.6398199e-03   4.8854557e-02
   7.7318659e-03   5.0237963e-02
   7.8239120e-03   5.1584144e-02
   7.9159580e-03   5.2891951e-02
   8.0080040e-03   5.4160259e-02
   8.1000500e-03   5.5387970e-02
   8.1920960e-03   5.6574014e-02
   8.2841421e-03   5.7717349e-02
   8.3761881e-03   5.8816959e-02
   8.4682341e-03   5.9871863e-02
   8.5602801e-03   6.0881106e-02
   8.6523262e-03   6.1843767e-02
   8.7443722e-03   6.2758955e-02
   8.8364182e-03   6.3625812e-02
   8.9284642e-03   6.4443516e-02
   9.0205103e-03   6.5211277e-02
   9.1125563e-03   6.5928340e-02
   9.2046023e-03   6.6593986e-02
   9.2966483e-03   6.7207532e-02
   9.3886943e-03   6.7768332e-02
   9.4807404e-03   6.8275777e-02
   9.5727864e-03   6.8729297e-02
   9.6648324e-03   6.9128358e-02
   9.7568784e-03   6.9472467e-02
   9.8489245e-03   6.9761171e-02
   9.9409705e-03   6.9994056e-02
   1.0033017e-02   7.0170747e-02
   1.0125063e-02   7.0290913e-02
   1.0217109e-02   7.0354261e-02
   1.0309155e-02   7.0360541e-02
   1.0401201e-02   7.0309545e-02
   1.0493247e-02   7.0201108e-02
   1.0585293e-02   7.0035105e-02
   1.0677339e-02   6.9811455e-02
   1.0769385e-02   6.9530122e-02
   1.0861431e-02   6.9191110e-02
   1.0953477e-02   6.8794467e-02
   1.1045523e-02   6.8340287e-02
   1.1137569e-02   6.7828703e-02
   1.1229615e-02   6.7259896e-02
   1.1321661e-02   6.6634087e-02
   1.1413707e-02   6.5951545e-02
   1.1505753e-02   6.5212579e-02
   1.1597799e-02   6.4417542e-02
   1.1689845e-02   6.3566832e-02
   1.1781891e-02   6.2660891e-02
   1.1873937e-02   6.1700202e-02
   1.1965983e-02   6.0685293e-02
   1.2058029e-02   5.9616734e-02
   1.2150075e-02   5.8495139e-02
   1.2242121e-02   5.7321162e-02
   1.2334167e-02   5.6095503e-02
   1.2426213e-02   5.4818901e-02
   1.2518259e-02   5.3492137e-02
   1.2610305e-02   5.2116034e-02
   1.2702351e-02   5.0691456e-02
   1.2794397e-02   4.9219306e-02
   1.2886443e-02   4.7700529e-02
   1.2978489e-02   4.6136107e-02
   1.3070535e-02   4.4527063e-02
   1.3162581e-02   4.2874457e-02
   1.3254627e-02   4.1179388e-02
   1.3346673e-02   3.9442990e-02
   1.3438719e-02   3.7666436e-02
   1.3530765e-02   3.5850934e-02
   1.3622811e-02   3.3997728e-02
   1.3714857e-02   3.2108093e-02
   1.3806903e-02   3.0183343e-02
   1.3898949e-02   2.8224820e-02
   1.3990995e-02   2.6233903e-02
   1.4083042e-02   2.4211997e-02
   1.4175088e-02   2.2160542e-02
   1.4267134e-02   2.0081006e-02
   1.4359180e-02   1.7974885e-02
   1.4451226e-02   1.5843703e-02
   1.4543272e-02   1.3689012e-02
   1.4635318e-02   1.1512389e-02
   1.4727364e-02   9.3154365e-03
   1.4819410e-02   7.0997795e-03
   1.4911456e-02   4.8670671e-03
   1.5003502e-02   2.6189698e-03
   1.5095548e-02   3.5717894e-04
   1.5187594e-02  -1.9165947e-03
   1.5279640e-02  -4.2006219e-03
   1.5371686e-02  -6.4931560e-03
   1.5463732e-02  -8.7924341e-03
   1.5555778e-02  -1.1096678e-02
   1.5647824e-02  -1.3404097e-02
   1.5739870e-02  -1.5712886e-02
   1.5831916e-02  -1.8021229e-02
   1.5923962e-02  -2.0327301e-02
   1.6016008e-02  -2.2629266e-02
   1.6108054e-02  -2.4925282e-02
   1.6200100e-02  -2.7213501e-02
   1.6292146e-02  -2.9492068e-02
   1.6384192e-02  -3.1759125e-02
   1.6476238e-02  -3.4012813e-02
   1.6568284e-02  -3.6251269e-02
   1.6660330e-02  -3.8472633e-02
   1.6752376e-02  -4.0675044e-02
   1.6844422e-02  -4.2856645e-02
   1.6936468e-02  -4.5015584e-02
   1.7028514e-02  -4.7150013e-02
   1.7120560e-02  -4.9258091e-02
   1.7212606e-02  -5.1337987e-02
   1.7304652e-02  -5.3387877e-02
   1.7396698e-02  -5.5405950e-02
   1.7488744e-02  -5.7390407e-02
   1.7580790e-02  -5.9339460e-02
   1.7672836e-02  -6.1251341e-02
   1.7764882e-02  -6.3124294e-02
   1.7856928e-02  -6.4956582e-02
   1.7948974e-02  -6.6746489e-02
   1.8041021e-02  -6.8492317e-02
   1.8133067e-02  -7.0192391e-02
   1.8225113e-02  -7.1845059e-02
   1.8317159e-02  -7.3448693e-02
   1.8409205e-02  -7.5001692e-02
   1.8501251e-02  -7.6502481e-02
   1.8593297e-02  -7.7949513e-02
   1.8685343e-02  -7.9341273e-02
   1.8777389e-02  -8.0676274e-02
   1.8869435e-02  -8.1953064e-02
   1.8961481e-02  -8.3170222e-02
   1.9053527e-02  -8.4326364e-02
   1.9145573e-02  -8.5420141e-02
   1.9237619e-02  -8.6450241e-02
   1.9329665e-02  -8.7415391e-02
   1.9421711e-02  -8.8314357e-02
   1.9513757e-02  -8.9145946e-02
   1.9605803e-02  -8.9909007e-02
   1.9697849e-02  -9.0602433e-02
   1.9789895e-02  -9.1225158e-02
   1.9881941e-02  -9.1776165e-02
   1.9973987e-02  -9.2254480e-02
   2.0066033e-02  -9.2659179e-02
   2.0158079e-02  -9.2989384e-02
   2.0250125e-02  -9.3244268e-02
   2.0342171e-02  -9.3423053e-02
   2.0434217e-02  -9.3525012e-02
   2.0526263e-02  -9.3549472e-02
   2.0618309e-02  -9.3495810e-02
   2.0710355e-02  -9.3363459e-02
   2.0802401e-02  -9.3151905e-02
   2.0894447e-02  -9.2860691e-02
   2.0986493e-02  -9.2489414e-02
   2.1078539e-02  -9.2037730e-02
   2.1170585e-02  -9.1505350e-02
   2.1262631e-02  -9.0892046e-02
   2.1354677e-02  -9.0197647e-02
   2.1446723e-02  -8.9422041e-02
   2.1538769e-02  -8.8565177e-02
   2.1630815e-02  -8.7627063e-02
   2.1722861e-02  -8.6607770e-02
   2.1814907e-02  -8.5507428e-02
   2.1906953e-02  -8.4326230e-02
   2.1998999e-02  -8.3064431e-02
   2.2091046e-02  -8.1722349e-02
   2.2183092e-02  -8.0300363e-02
   2.2275138e-02  -7.8798916e-02
   2.2367184e-02  -7.7218515e-02
   2.2459230e-02  -7.5559728e-02
   2.2551276e-02  -7.3823190e-02
   2.2643322e-02  -7.2009595e-02
   2.2735368e-02  -7.0119705e-02
   2.2827414e-02  -6.8154342e-02
   2.2919460e-02  -6.6114395e-02
   2.3011506e-02  -6.4000815e-02
   2.3103552e-02  -6.1814614e-02
   2.3195598e-02  -5.9556871e-02
   2.3287644e-02  -5.7228726e-02
   2.3379690e-02  -5.4831383e-02
   2.3471736e-02  -5.2366108e-02
   2.3563782e-02  -4.9834228e-02
   2.3655828e-02  -4.7237133e-02
   2.3747874e-02  -4.4576274e-02
   2.3839920e-02  -4.1853165e-02
   2.3931966e-02  -3.9069377e-02
   2.4024012e-02  -3.6226543e-02
   2.4116058e-02  -3.3326355e-02
   2.4208104e-02  -3.0370564e-02
   2.4300150e-02  -2.7360979e-02
   2.4392196e-02  -2.4299466e-02
   2.4484242e-02  -2.1187947e-02
   2.4576288e-02  -1.8028402e-02
   2.4668334e-02  -1.4822863e-02
   2.4760380e-02  -1.1573419e-02
   2.4852426e-02  -8.2822102e-03
   2.4944472e-02  -4.9514299e-03
   2.5036518e-02  -1.5833226e-03
   2.5128564e-02   1.8198171e-03
   2.5220610e-02   5.2556454e-03
   2.5312656e-02   8.7217705e-03
   2.5404702e-02   1.2215754e-02
   2.5496748e-02   1.5735110e-02
   2.5588794e-02   1.9277312e-02
   2.5680840e-02   2.2839785e-02
   2.5772886e-02   2.6419918e-02
   2.5864932e-02   3.0015054e-02
   2.5956978e-02   3.3622500e-02
   2.6049025e-02   3.7239524e-02
   2.6141071e-02   4.0863359e-02
   2.6233117e-02   4.4491200e-02
   2.6325163e-02   4.8120213e-02
   2.6417209e-02   5.1747528e-02
   2.6509255e-02   5.5370246e-02
   2.6601301e-02   5.8985442e-02
   2.6693347e-02   6.2590160e-02
   2.6785393e-02   6.6181421e-02
   2.6877439e-02   6.9756220e-02
   2.6969485e-02   7.3311533e-02
   2.7061531e-02   7.6844313e-02
   2.7153577e-02   8.0351497e-02
   2.7245623e-02   8.3830002e-02
   2.7337669e-02   8.7276732e-02
   2.7429715e-02   9.0688579e-02
   2.7521761e-02   9.4062421e-02
   2.7613807e-02   9.7395129e-02
   2.7705853e-02   1.0068356e-01
   2.7797899e-02   1.0392458e-01
   2.7889945e-02   1.0711504e-01
   2.7981991e-02   1.1025179e-01
   2.8074037e-02   1.1333167e-01
   2.8166083e-02   1.1635156e-01
   2.8258129e-02   1.1930829e-01
   2.8350175e-02   1.2219873e-01
   2.8442221e-02   1.2501977e-01
   2.8534267e-02   1.2776827e-01
   2.8626313e-02   1.3044113e-01
   2.8718359e-02   1.3303527e-01
   2.8810405e-02   1.3554760e-01
   2.8902451e-02   1.3797507e-01
   2.8994497e-02   1.4031464e-01
   2.9086543e-02   1.4256330e-01
   2.9178589e-02   1.4471805e-01
   2.9270635e-02   1.4677594e-01
   2.9362681e-02   1.4873401e-01
   2.9454727e-02   1.5058938e-01
   2.9546773e-02   1.5233916e-01
   2.9638819e-02   1.5398052e-01
   2.9730865e-02   1.5551066e-01
   2.9822911e-02   1.5692680e-01
   2.9914957e-02   1.5822623e-01
   3.0007004e-02   1.5940627e-01
   3.0099050e-02   1.6046428e-01
   3.0191096e-02   1.6139766e-01
   3.0283142e-02   1.6220389e-01
   3.0375188e-02   1.6288045e-01
   3.0467234e-02   1.6342492e-01
   3.0559280e-02   1.6383491e-01
   3.0651326e-02   1.6410809e-01
   3.0743372e-02   1.6424218e-01
   3.0835418e-02   1.6423497e-01
   3.0927464e-02   1.6408432e-01
   3.1019510e-02   1.6378812e-01
   3.1111556e-02   1.6334436e-01
   3.1203602e-02   1.6275108e-01
   3.1295648e-02   1.6200639e-01
   3.1387694e-02   1.6110847e-01
   3.1479740e-02   1.6005557e-01
   3.1571786e-02   1.5884602e-01
   3.1663832e-02   1.5747821e-01
   3.1755878e-02   1.5595063e-01
   3.1847924e-02   1.5426181e-01
   3.1939970e-02   1.5241041e-01
   3.2032016e-02   1.5039512e-01
   3.2124062e-02   1.4821474e-01
   3.2216108e-02   1.4586815e-01
   3.2308154e-02   1.4335431e-01
   3.2400200e-02   1.4067228e-01
   3.2492246e-02   1.3782117e-01
   3.2584292e-02   1.3480022e-01
   3.2676338e-02   1.3160874e-01
   3.2768384e-02   1.2824612e-01
   3.2860430e-02   1.2471187e-01
   3.2952476e-02   1.2100556e-01
   3.3044522e-02   1.1712688e-01
   3.3136568e-02   1.1307559e-01
   3.3228614e-02   1.0885156e-01
   3.3320660e-02   1.0445476e-01
   3.3412706e-02   9.9885244e-02
   3.3504752e-02   9.5143166e-02
   3.3596798e-02   9.0228780e-02
   3.3688844e-02   8.5142438e-02
   3.3780890e-02   7.9884588e-02
   3.3872936e-02   7.4455779e-02
   3.3964982e-02   6.8856660e-02
   3.4057029e-02   6.3087978e-02
   3.4149075e-02   5.7150581e-02
   3.4241121e-02   5.1045417e-02
   3.4333167e-02   4.4773533e-02
   3.4425213e-02   3.8336080e-02
   3.4517259e-02   3.1734305e-02
   3.4609305e-02   2.4969559e-02
   3.4701351e-02   1.8043292e-02
   3.4793397e-02   1.0957054e-02
   3.4885443e-02   3.7124946e-03
   3.4977489e-02  -3.6886353e-03
   3.5069535e-02  -1.1244486e-02
   3.5161581e-02  -1.8953110e-02
   3.5253627e-02  -2.6812459e-02
   3.5345673e-02  -3.4820389e-02
   3.5437719e-02  -4.2974656e-02
   3.5529765e-02  -5.1272922e-02
   3.5621811e-02  -5.9712749e-02
   3.5713857e-02  -6.8291607e-02
   3.5805903e-02  -7.7006870e-02
   3.5897949e-02  -8.5855818e-02
   3.5989995e-02  -9.4835638e-02
   3.6082041e-02  -1.0394343e-01
   3.6174087e-02  -1.1317619e-01
   3.6266133e-02  -1.2253084e-01
   3.6358179e-02  -1.3200420e-01
   3.6450225e-02  -1.4159302e-01
   3.6542271e-02  -1.5129395e-01
   3.6634317e-02  -1.6110355e-01
   3.6726363e-02  -1.7101832e-01
   3.6818409e-02  -1.8103465e-01
   3.6910455e-02  -1.9114887e-01
   3.7002501e-02  -2.0135722e-01
   3.7094547e-02  -2.1165587e-01
   3.7186593e-02  -2.2204092e-01
   3.7278639e-02  -2.3250838e-01
   3.7370685e-02  -2.4305420e-01
   3.7462731e-02  -2.5367426e-01
   3.7554777e-02  -2.6436436e-01
   3.7646823e-02  -2.7512025e-01
   3.7738869e-02  -2.8593761e-01
   3.7830915e-02  -2.9681204e-01
   3.7922961e-02  -3.0773912e-01
   3.8015008e-02  -3.1871433e-01
   3.8107054e-02  -3.2973311e-01
   3.8199100e-02  -3.4079087e-01
   3.8291146e-02  -3.5188293e-01
   3.8383192e-02  -3.6300458e-01
   3.8475238e-02  -3.7415106e-01
   3.8567284e-02  -3.8531758e-01
   3.8659330e-02  -3.9649928e-01
   3.8751376e-02  -4.0769129e-01
   3.8843422e-02  -4.1888868e-01
   3.8935468e-02  -4.3008649e-01
   3.9027514e-02  -4.4127975e-01
   3.9119560e-02  -4.5246342e-01
   3.9211606e-02  -4.6363248e-01
   3.9303652e-02  -4.7478186e-01
   3.9395698e-02  -4.8590646e-01
   3.9487744e-02  -4.9700117e-01
   3.9579790e-02  -5.0806089e-01
   3.9671836e-02  -5.1908046e-01
   3.9763882e-02  -5.3005475e-01
   3.9855928e-02  -5.4097860e-01
   3.9947974e-02  -5.5184685e-01
   4.0040020e-02  -5.6265435e-01
   4.0132066e-02  -5.7339592e-01
   4.0224112e-02  -5.8406642e-01
   4.0316158e-02  -5.9466070e-01
   4.0408204e-02  -6.0517362e-01
   4.0500250e-02  -6.1560004e-01
   4.0592296e-02  -6.2593487e-01
   4.0684342e-02  -6.3617299e-01
   4.0776388e-02  -6.4630935e-01
   4.0868434e-02  -6.5633889e-01
   4.0960480e-02  -6.6625659e-01
   4.1052526e-02  -6.7605745e-01
   4.1144572e-02  -6.8573652e-01
   4.1236618e-02  -6.9528887e-01
   4.1328664e-02  -7.0470962e-01
   4.1420710e-02  -7.1399392e-01
   4.1512756e-02  -7.2313696e-01
   4.1604802e-02  -7.3213401e-01
   4.1696848e-02  -7.4098034e-01
   4.1788894e-02  -7.4967131e-01
   4.1880940e-02  -7.5820232e-01
   4.1972986e-02  -7.6656883e-01
   4.2065033e-02  -7.7476637e-01
   4.2157079e-02  -7.8279051e-01
   4.2249125e-02  -7.9063692e-01
   4.2341171e-02  -7.9830132e-01
   4.2433217e-02  -8.0577949e-01
   4.2525263e-02  -8.1306729e-01
   4.2617309e-02  -8.2016069e-01
   4.2709355e-02  -8.2705569e-01
   4.2801401e-02  -8.3374840e-01
   4.2893447e-02  -8.4023501e-01
   4.2985493e-02  -8.4651180e-01
   4.3077539e-02  -8.5257513e-01
   4.3169585e-02  -8.5842145e-01
   4.3261631e-02  -8.6404731e-01
   4.3353677e-02  -8.6944937e-01
   4.3445723e-02  -8.7462436e-01
   4.3537769e-02  -8.7956913e-01
   4.3629815e-02  -8.8428062e-01
   4.3721861e-02  -8.8875589e-01
   4.3813907e-02  -8.9299210e-01
   4.3905953e-02  -8.9698651e-01
   4.3997999e-02  -9.0073649e-01
   4.4090045e-02  -9.0423955e-01
   4.4182091e-02  -9.0749327e-01
   4.4274137e-02  -9.1049539e-01
   4.4366183e-02  -9.1324374e-01
   4.4458229e-02  -9.1573627e-01
   4.4550275e-02  -9.1797107e-01
   4.4642321e-02  -9.1994632e-01
   4.4734367e-02  -9.2166037e-01
   4.4826413e-02  -9.2311164e-01
   4.4918459e-02  -9.2429873e-01
   4.5010505e-02  -9.2522032e-01
   4.5102551e-02  -9.2587526e-01
   4.5194597e-02  -9.2626249e-01
   4.5286643e-02  -9.2638112e-01
   4.5378689e-02  -9.2623037e-01
   4.5470735e-02  -9.2580958e-01
   4.5562781e-02  -9.2511826e-01
   4.5654827e-02  -9.2415601e-01
   4.5746873e-02  -9.2292261e-01
   4.5838919e-02  -9.2141795e-01
   4.5930965e-02  -9.1964204e-01
   4.6023012e-02  -9.1759507e-01
   4.6115058e-02  -9.1527732e-01
   4.6207104e-02  -9.1268925e-01
   4.6299150e-02  -9.0983142e-01
   4.6391196e-02  -9.0670454e-01
   4.6483242e-02  -9.0330948e-01
   4.6575288e-02  -8.9964721e-01
   4.6667334e-02  -8.9571885e-01
   4.6759380e-02  -8.9152568e-01
   4.6851426e-02  -8.8706908e-01
   4.6943472e-02  -8.8235060e-01
   4.7035518e-02  -8.7737189e-01
   4.7127564e-02  -8.7213477e-01
   4.7219610e-02  -8.6664117e-01
   4.7311656e-02  -8.6089317e-01
   4.7403702e-02  -8.5489296e-01
   4.7495748e-02  -8.4864290e-01
   4.7587794e-02  -8.4214544e-01
   4.7679840e-02  -8.3540319e-01
   4.7771886e-02  -8.2841888e-01
   4.7863932e-02  -8.2119536e-01
   4.7955978e-02  -8.1373562e-01
   4.8048024e-02  -8.0604276e-01
   4.8140070e-02  -7.9812003e-01
   4.8232116e-02  -7.8997077e-01
   4.8324162e-02  -7.8159846e-01
   4.8416208e-02  -7.7300670e-01
   4.8508254e-02  -7.6419921e-01
   4.8600300e-02  -7.5517981e-01
   4.8692346e-02  -7.4595245e-01
   4.8784392e-02  -7.3652119e-01
   4.8876438e-02  -7.2689019e-01
   4.8968484e-02  -7.1706373e-01
   4.9060530e-02  -7.0704619e-01
   4.9152576e-02  -6.9684206e-01
   4.9244622e-02  -6.8645593e-01
   4.9336668e-02  -6.7589249e-01
   4.9428714e-02  -6.6515651e-01
   4.9520760e-02  -6.5425288e-01
   4.9612806e-02  -6.4318657e-01
   4.9704852e-02  -6.3196264e-01
   4.9796898e-02  -6.2058623e-01
   4.9888944e-02  -6.0906259e-01
   4.9980990e-02  -5.9739703e-01
   5.0073037e-02  -5.8559494e-01
   5.0165083e-02  -5.7366178e-01
   5.0257129e-02  -5.6160311e-01
   5.0349175e-02  -5.4942453e-01
   5.0441221e-02  -5.3713173e-01
   5.0533267e-02  -5.2473045e-01
   5.0625313e-02  -5.1222649e-01
   5.0717359e-02  -4.9962572e-01
   5.0809405e-02  -4.8693405e-01
   5.0901451e-02  -4.7415747e-01
   5.0993497e-02  -4.6130198e-01
   5.1085543e-02  -4.4837366e-01
   5.1177589e-02  -4.3537860e-01
   5.1269635e-02  -4.2232296e-01
   5.1361681e-02  -4.0921291e-01
   5.1453727e-02  -3.9605467e-01
   5.1545773e-02  -3.8285448e-01
   5.1637819e-02  -3.6961860e-01
   5.1729865e-02  -3.5635333e-01
   5.1821911e-02  -3.4306496e-01
   5.1913957e-02  -3.2975983e-01
   5.2006003e-02  -3.1644426e-01
   5.2098049e-02  -3.0312459e-01
   5.2190095e-02  -2.8980717e-01
   5.2282141e-02  -2.7649835e-01
   5.2374187e-02  -2.6320445e-01
   5.2466233e-02  -2.4993184e-01
   5.2558279e-02  -2.3668681e-01
   5.2650325e-02  -2.2347570e-01
   5.2742371e-02  -2.1030480e-01
   5.2834417e-02  -1.9718038e-01
   5.2926463e-02  -1.8410869e-01
   5.3018509e-02  -1.7109595e-01
   5.3110555e-02  -1.5814837e-01
   5.3202601e-02  -1.4527209e-01
   5.3294647e-02  -1.3247324e-01
   5.3386693e-02  -1.1975789e-01
   5.3478739e-02  -1.0713208e-01
   5.3570785e-02  -9.4601797e-02
   5.3662831e-02  -8.2172968e-02
   5.3754877e-02  -6.9851472e-02
   5.3846923e-02  -5.7643130e-02
   5.3938969e-02  -4.5553699e-02
   5.4031016e-02  -3.3588871e-02
   5.4123062e-02  -2.1754270e-02
   5.4215108e-02  -1.0055448e-02
   5.4307154e-02   1.5021182e-03
   5.4399200e-02   1.2913028e-02
   5.4491246e-02   2.4171964e-02
   5.4583292e-02   3.5273692e-02
   5.4675338e-02   4.6213065e-02
   5.4767384e-02   5.6985026e-02
   5.4859430e-02   6.7584610e-02
   5.4951476e-02   7.8006951e-02
   5.5043522e-02   8.8247279e-02
   5.5135568e-02   9.8300926e-02
   5.5227614e-02   1.0816333e-01
   5.5319660e-02   1.1783003e-01
   5.5411706e-02   1.2729668e-01
   5.5503752e-02   1.3655905e-01
   5.5595798e-02   1.4561301e-01
   5.5687844e-02   1.5445456e-01
   5.5779890e-02   1.6307982e-01
   5.5871936e-02   1.7148502e-01
   5.5963982e-02   1.7966652e-01
   5.6056028e-02   1.8762080e-01
   5.6148074e-02   1.9534448e-01
   5.6240120e-02   2.0283430e-01
   5.6332166e-02   2.1008714e-01
   5.6424212e-02   2.1710000e-01
   5.6516258e-02   2.2387002e-01
   5.6608304e-02   2.3039448e-01
   5.6700350e-02   2.3667081e-01
   5.6792396e-02   2.4269655e-01
   5.6884442e-02   2.4846940e-01
   5.6976488e-02   2.5398722e-01
   5.7068534e-02   2.5924797e-01
   5.7160580e-02   2.6424980e-01
   5.7252626e-02   2.6899097e-01
   5.7344672e-02   2.7346991e-01
   5.7436718e-02   2.7768519e-01
   5.7528764e-02   2.8163553e-01
   5.7620810e-02   2.8531980e-01
   5.7712856e-02   2.8873702e-01
   5.7804902e-02   2.9188636e-01
   5.7896948e-02   2.9476713e-01
   5.7988994e-02   2.9737882e-01
   5.8081041e-02   2.9972103e-01
   5.8173087e-02   3.0179356e-01
   5.8265133e-02   3.0359633e-01
   5.8357179e-02   3.0512942e-01
   5.8449225e-02   3.0639305e-01
   5.8541271e-02   3.0738762e-01
   5.8633317e-02   3.0811367e-01
   5.8725363e-02   3.0857186e-01
   5.8817409e-02   3.0876305e-01
   5.8909455e-02   3.0868823e-01
   5.9001501e-02   3.0834851e-01
   5.9093547e-02   3.0774520e-01
   5.9185593e-02   3.0687973e-01
   5.9277639e-02   3.0575367e-01
   5.9369685e-02   3.0436876e-01
   5.9461731e-02   3.0272686e-01
   5.9553777e-02   3.0082999e-01
   5.9645823e-02   2.9868030e-01
   5.9737869e-02   2.9628011e-01
   5.9829915e-02   2.9363183e-01
   5.9921961e-02   2.9073806e-01
   6.0014007e-02   2.8760149e-01
   6.0106053e-02   2.8422500e-01
   6.0198099e-02   2.8061154e-01
   6.0290145e-02   2.7676424e-01
   6.0382191e-02   2.7268633e-01
   6.0474237e-02   2.6838119e-01
   6.0566283e-02   2.6385231e-01
   6.0658329e-02   2.5910331e-01
   6.0750375e-02   2.5413792e-01
   6.0842421e-02   2.4896000e-01
   6.0934467e-02   2.4357353e-01
   6.1026513e-02   2.3798258e-01
   6.1118559e-02   2.3219136e-01
   6.1210605e-02   2.2620417e-01
   6.1302651e-02   2.2002542e-01
   6.1394697e-02   2.1365963e-01
   6.1486743e-02   2.0711141e-01
   6.1578789e-02   2.0038547e-01
   6.1670835e-02   1.9348662e-01
   6.1762881e-02   1.8641976e-01
   6.1854927e-02   1.7918986e-01
   6.1946973e-02   1.7180201e-01
   6.2039020e-02   1.6426136e-01
   6.2131066e-02   1.5657313e-01
   6.2223112e-02   1.4874264e-01
   6.2315158e-02   1.4077526e-01
   6.2407204e-02   1.3267645e-01
   6.2499250e-02   1.2445171e-01
   6.2591296e-02   1.1610664e-01
   6.2683342e-02   1.0764686e-01
   6.2775388e-02   9.9078060e-02
   6.2867434e-02   9.0405989e-02
   6.2959480e-02   8.1636436e-02
   6.3051526e-02   7.2775238e-02
   6.3143572e-02   6.3828270e-02
   6.3235618e-02   5.4801446e-02
   6.3327664e-02   4.5700714e-02
   6.3419710e-02   3.6532052e-02
   6.3511756e-02   2.7301463e-02
   6.3603802e-02   1.8014974e-02
   6.3695848e-02   8.6786285e-03
   6.3787894e-02  -7.0151222e-04
   6.3879940e-02  -1.0119377e-02
   6.3971986e-02  -1.9568888e-02
   6.4064032e-02  -2.9043962e-02
   6.4156078e-02  -3.8538517e-02
   6.4248124e-02  -4.8046475e-02
   6.4340170e-02  -5.7561764e-02
   6.4432216e-02  -6.7078325e-02
   6.4524262e-02  -7.6590114e-02
   6.4616308e-02  -8.6091106e-02
   6.4708354e-02  -9.5575296e-02
   6.4800400e-02  -1.0503671e-01
   6.4892446e-02  -1.1446940e-01
   6.4984492e-02  -1.2386745e-01
   6.5076538e-02  -1.3322500e-01
   6.5168584e-02  -1.4253619e-01
   6.5260630e-02  -1.5179525e-01
   6.5352676e-02  -1.6099643e-01
   6.5444722e-02  -1.7013405e-01
   6.5536768e-02  -1.7920246e-01
   6.5628814e-02  -1.8819609e-01
   6.5720860e-02  -1.9710943e-01
   6.5812906e-02  -2.0593704e-01
   6.5904952e-02  -2.1467352e-01
   6.5996998e-02  -2.2331358e-01
   6.6089045e-02  -2.3185197e-01
   6.6181091e-02  -2.4028356e-01
   6.6273137e-02  -2.4860327e-01
   6.6365183e-02  -2.5680611e-01
   6.6457229e-02  -2.6488718e-01
   6.6549275e-02  -2.7284169e-01
   6.6641321e-02  -2.8066490e-01
   6.6733367e-02  -2.8835222e-01
   6.6825413e-02  -2.9589911e-01
   6.6917459e-02  -3.0330118e-01
   6.7009505e-02  -3.1055410e-01
   6.7101551e-02  -3.1765369e-01
   6.7193597e-02  -3.2459583e-01
   6.7285643e-02  -3.3137657e-01
   6.7377689e-02  -3.3799203e-01
   6.7469735e-02  -3.4443848e-01
   6.7561781e-02  -3.5071227e-01
   6.7653827e-02  -3.5680991e-01
   6.7745873e-02  -3.6272803e-01
   6.7837919e-02  -3.6846335e-01
   6.7929965e-02  -3.7401277e-01
   6.8022011e-02  -3.7937327e-01
   6.8114057e-02  -3.8454200e-01
   6.8206103e-02  -3.8951622e-01
   6.8298149e-02  -3.9429333e-01
   6.8390195e-02  -3.9887088e-01
   6.8482241e-02  -4.0324654e-01
   6.8574287e-02  -4.0741812e-01
   6.8666333e-02  -4.1138358e-01
   6.8758379e-02  -4.1514102e-01
   6.8850425e-02  -4.1868867e-01
   6.8942471e-02  -4.2202492e-01
   6.9034517e-02  -4.2514829e-01
   6.9126563e-02  -4.2805746e-01
   6.9218609e-02  -4.3075123e-01
   6.9310655e-02  -4.3322858e-01
   6.9402701e-02  -4.3548861e-01
   6.9494747e-02  -4.3753057e-01
   6.9586793e-02  -4.3935388e-01
   6.9678839e-02  -4.4095807e-01
   6.9770885e-02  -4.4234286e-01
   6.9862931e-02  -4.4350808e-01
   6.9954977e-02  -4.4445372e-01
   7.0047024e-02  -4.4517993e-01
   7.0139070e-02  -4.4568700e-01
   7.0231116e-02  -4.4597536e-01
   7.0323162e-02  -4.4604558e-01
   7.0415208e-02  -4.4589839e-01
   7.0507254e-02  -4.4553466e-01
   7.0599300e-02  -4.4495540e-01
   7.0691346e-02  -4.4416177e-01
   7.0783392e-02  -4.4315507e-01
   7.0875438e-02  -4.4193673e-01
   7.0967484e-02  -4.4050833e-01
   7.1059530e-02  -4.3887160e-01
   7.1151576e-02  -4.3702838e-01
   7.1243622e-02  -4.3498067e-01
   7.1335668e-02  -4.3273058e-01
   7.1427714e-02  -4.3028039e-01
   7.1519760e-02  -4.2763246e-01
   7.1611806e-02  -4.2478933e-01
   7.1703852e-02  -4.2175363e-01
   7.1795898e-02  -4.1852813e-01
   7.1887944e-02  -4.1511573e-01
   7.1979990e-02  -4.1151944e-01
   7.2072036e-02  -4.0774238e-01
   7.2164082e-02  -4.0378782e-01
   7.2256128e-02  -3.9965912e-01
   7.2348174e-02  -3.9535974e-01
   7.2440220e-02  -3.9089327e-01
   7.2532266e-02  -3.8626340e-01
   7.2624312e-02  -3.8147394e-01
   7.2716358e-02  -3.7652876e-01
   7.2808404e-02  -3.7143188e-01
   7.2900450e-02  -3.6618737e-01
   7.2992496e-02  -3.6079943e-01
   7.3084542e-02  -3.5527232e-01
   7.3176588e-02  -3.4961040e-01
   7.3268634e-02  -3.4381812e-01
   7.3360680e-02  -3.3789999e-01
   7.3452726e-02  -3.3186063e-01
   7.3544772e-02  -3.2570470e-01
   7.3636818e-02  -3.1943695e-01
   7.3728864e-02  -3.1306219e-01
   7.3820910e-02  -3.0658529e-01
   7.3912956e-02  -3.0001120e-01
   7.4005003e-02  -2.9334490e-01
   7.4097049e-02  -2.8659144e-01
   7.4189095e-02  -2.7975592e-01
   7.4281141e-02  -2.7284349e-01
   7.4373187e-02  -2.6585931e-01
   7.4465233e-02  -2.5880863e-01
   7.4557279e-02  -2.5169669e-01
   7.4649325e-02  -2.4452879e-01
   7.4741371e-02  -2.3731025e-01
   7.4833417e-02  -2.3004640e-01
   7.4925463e-02  -2.2274261e-01
   7.5017509e-02  -2.1540426e-01
   7.5109555e-02  -2.0803674e-01
   7.5201601e-02  -2.0064545e-01
   7.5293647e-02  -1.9323579e-01
   7.5385693e-02  -1.8581318e-01
   7.5477739e-02  -1.7838300e-01
   7.5569785e-02  -1.7095067e-01
   7.5661831e-02  -1.6352156e-01
   7.5753877e-02  -1.5610105e-01
   7.5845923e-02  -1.4869449e-01
   7.5937969e-02  -1.4130723e-01
   7.6030015e-02  -1.3394455e-01
   7.6122061e-02  -1.2661174e-01
   7.6214107e-02  -1.1931406e-01
   7.6306153e-02  -1.1205669e-01
   7.6398199e-02  -1.0484482e-01
   7.6490245e-02  -9.7683569e-02
   7.6582291e-02  -9.0578008e-02
   7.6674337e-02  -8.3533166e-02
   7.6766383e-02  -7.6554011e-02
   7.6858429e-02  -6.9645456e-02
   7.6950475e-02  -6.2812351e-02
   7.7042521e-02  -5.6059478e-02
   7.7134567e-02  -4.9391555e-02
   7.7226613e-02  -4.2813223e-02
   7.7318659e-02  -3.6329051e-02
   7.7410705e-02  -2.9943528e-02
   7.7502751e-02  -2.3661061e-02
   7.7594797e-02  -1.7485971e-02
   7.7686843e-02  -1.1422491e-02
   7.7778889e-02  -5.4747648e-03
   7.7870935e-02   3.5316095e-04
   7.7962981e-02   6.0573355e-03
   7.8055028e-02   1.1633908e-02
   7.8147074e-02   1.7079132e-02
   7.8239120e-02   2.2389365e-02
   7.8331166e-02   2.7561074e-02
   7.8423212e-02   3.2590836e-02
   7.8515258e-02   3.7475341e-02
   7.8607304e-02   4.2211397e-02
   7.8699350e-02   4.6795928e-02
   7.8791396e-02   5.1225979e-02
   7.8883442e-02   5.5498719e-02
   7.8975488e-02   5.9611441e-02
   7.9067534e-02   6.3561563e-02
   7.9159580e-02   6.7346635e-02
   7.9251626e-02   7.0964335e-02
   7.9343672e-02   7.4412475e-02
   7.9435718e-02   7.7689000e-02
   7.9527764e-02   8.0791992e-02
   7.9619810e-02   8.3719668e-02
   7.9711856e-02   8.6470385e-02
   7.9803902e-02   8.9042642e-02
   7.9895948e-02   9.1435074e-02
   7.9987994e-02   9.3646463e-02
   8.0080040e-02   9.5675732e-02
   8.0172086e-02   9.7521948e-02
   8.0264132e-02   9.9184324e-02
   8.0356178e-02   1.0066222e-01
   8.0448224e-02   1.0195514e-01
   8.0540270e-02   1.0306273e-01
   8.0632316e-02   1.0398480e-01
   8.0724362e-02   1.0472129e-01
   8.0816408e-02   1.0527229e-01
   8.0908454e-02   1.0563805e-01
   8.1000500e-02   1.0581896e-01
   8.1092546e-02   1.0581556e-01
   8.1184592e-02   1.0562853e-01
   8.1276638e-02   1.0525872e-01
   8.1368684e-02   1.0470709e-01
   8.1460730e-02   1.0397478e-01
   8.1552776e-02   1.0306307e-01
   8.1644822e-02   1.0197337e-01
   8.1736868e-02   1.0070724e-01
   8.1828914e-02   9.9266407e-02
   8.1920960e-02   9.7652707e-02
   8.2013007e-02   9.5868138e-02
   8.2105053e-02   9.3914834e-02
   8.2197099e-02   9.1795066e-02
   8.2289145e-02   8.9511247e-02
   8.2381191e-02   8.7065924e-02
   8.2473237e-02   8.4461780e-02
   8.2565283e-02   8.1701629e-02
   8.2657329e-02   7.8788420e-02
   8.2749375e-02   7.5725229e-02
   8.2841421e-02   7.2515262e-02
   8.2933467e-02   6.9161849e-02
   8.3025513e-02   6.5668445e-02
   8.3117559e-02   6.2038625e-02
   8.3209605e-02   5.8276084e-02
   8.3301651e-02   5.4384635e-02
   8.3393697e-02   5.0368203e-02
   8.3485743e-02   4.6230827e-02
   8.3577789e-02   4.1976655e-02
   8.3669835e-02   3.7609939e-02
   8.3761881e-02   3.3135040e-02
   8.3853927e-02   2.8556414e-02
   8.3945973e-02   2.3878620e-02
   8.4038019e-02   1.9106309e-02
   8.4130065e-02   1.4244225e-02
   8.4222111e-02   9.2972030e-03
   8.4314157e-02   4.2701604e-03
   8.4406203e-02  -8.3190084e-04
   8.4498249e-02  -6.0039000e-03
   8.4590295e-02  -1.1240680e-02
   8.4682341e-02  -1.6537013e-02
   8.4774387e-02  -2.1887599e-02
   8.4866433e-02  -2.7287076e-02
   8.4958479e-02  -3.2730018e-02
   8.5050525e-02  -3.8210941e-02
   8.5142571e-02  -4.3724307e-02
   8.5234617e-02  -4.9264526e-02
   8.5326663e-02  -5.4825963e-02
   8.5418709e-02  -6.0402937e-02
   8.5510755e-02  -6.5989728e-02
   8.5602801e-02  -7.1580583e-02
   8.5694847e-02  -7.7169714e-02
   8.5786893e-02  -8.2751306e-02
   8.5878939e-02  -8.8319520e-02
   8.5970985e-02  -9.3868499e-02
   8.6063032e-02  -9.9392367e-02
   8.6155078e-02  -1.0488524e-01
   8.6247124e-02  -1.1034122e-01
   8.6339170e-02  -1.1575440e-01
   8.6431216e-02  -1.2111890e-01
   8.6523262e-02  -1.2642882e-01
   8.6615308e-02  -1.3167826e-01
   8.6707354e-02  -1.3686137e-01
   8.6799400e-02  -1.4197227e-01
   8.6891446e-02  -1.4700513e-01
   8.6983492e-02  -1.5195413e-01
   8.7075538e-02  -1.5681351e-01
   8.7167584e-02  -1.6157749e-01
   8.7259630e-02  -1.6624037e-01
   8.7351676e-02  -1.7079646e-01
   8.7443722e-02  -1.7524015e-01
   8.7535768e-02  -1.7956584e-01
   8.7627814e-02  -1.8376801e-01
   8.7719860e-02  -1.8784117e-01
   8.7811906e-02  -1.9177993e-01
   8.7903952e-02  -1.9557892e-01
   8.7995998e-02  -1.9923286e-01
   8.8088044e-02  -2.0273654e-01
   8.8180090e-02  -2.0608483e-01
   8.8272136e-02  -2.0927267e-01
   8.8364182e-02  -2.1229507e-01
   8.8456228e-02  -2.1514717e-01
   8.8548274e-02  -2.1782414e-01
   8.8640320e-02  -2.2032129e-01
   8.8732366e-02  -2.2263401e-01
   8.8824412e-02  -2.2475778e-01
   8.8916458e-02  -2.2668821e-01
   8.9008504e-02  -2.2842098e-01
   8.9100550e-02  -2.2995191e-01
   8.9192596e-02  -2.3127692e-01
   8.9284642e-02  -2.3239205e-01
   8.9376688e-02  -2.3329344e-01
   8.9468734e-02  -2.3397739e-01
   8.9560780e-02  -2.3444029e-01
   8.9652826e-02  -2.3467867e-01
   8.9744872e-02  -2.3468920e-01
   8.9836918e-02  -2.3446866e-01
   8.9928964e-02  -2.3401398e-01
   9.0021011e-02  -2.3332222e-01
   9.0113057e-02  -2.3239060e-01
   9.0205103e-02  -2.3121645e-01
   9.0297149e-02  -2.2979727e-01
   9.0389195e-02  -2.2813069e-01
   9.0481241e-02  -2.2621451e-01
   9.0573287e-02  -2.2404666e-01
   9.0665333e-02  -2.2162522e-01
   9.0757379e-02  -2.1894844e-01
   9.0849425e-02  -2.1601472e-01
   9.0941471e-02  -2.1282262e-01
   9.1033517e-02  -2.0937083e-01
   9.1125563e-02  -2.0565825e-01
   9.1217609e-02  -2.0168391e-01
   9.1309655e-02  -1.9744699e-01
   9.1401701e-02  -1.9294687e-01
   9.1493747e-02  -1.8818306e-01
   9.1585793e-02  -1.8315526e-01
   9.1677839e-02  -1.7786332e-01
   9.1769885e-02  -1.7230726e-01
   9.1861931e-02  -1.6648727e-01
   9.1953977e-02  -1.6040370e-01
   9.2046023e-02  -1.5405709e-01
   9.2138069e-02  -1.4744811e-01
   9.2230115e-02  -1.4057763e-01
   9.2322161e-02  -1.3344667e-01
   9.2414207e-02  -1.2605643e-01
   9.2506253e-02  -1.1840827e-01
   9.2598299e-02  -1.1050372e-01
   9.2690345e-02  -1.0234447e-01
   9.2782391e-02  -9.3932394e-02
   9.2874437e-02  -8.5269506e-02
   9.2966483e-02  -7.6358002e-02
   9.3058529e-02  -6.7200238e-02
   9.3150575e-02  -5.7798733e-02
   9.3242621e-02  -4.8156167e-02
   9.3334667e-02  -3.8275380e-02
   9.3426713e-02  -2.8159374e-02
   9.3518759e-02  -1.7811306e-02
   9.3610805e-02  -7.2344909e-03
   9.3702851e-02   3.5676017e-03
   9.3794897e-02   1.4591349e-02
   9.3886943e-02   2.5832977e-02
   9.3978989e-02   3.7288562e-02
   9.4071036e-02   4.8954033e-02
   9.4163082e-02   6.0825173e-02
   9.4255128e-02   7.2897623e-02
   9.4347174e-02   8.5166881e-02
   9.4439220e-02   9.7628308e-02
   9.4531266e-02   1.1027713e-01
   9.4623312e-02   1.2310843e-01
   9.4715358e-02   1.3611718e-01
   9.4807404e-02   1.4929820e-01
   9.4899450e-02   1.6264620e-01
   9.4991496e-02   1.7615577e-01
   9.5083542e-02   1.8982136e-01
   9.5175588e-02   2.0363732e-01
   9.5267634e-02   2.1759789e-01
   9.5359680e-02   2.3169718e-01
   9.5451726e-02   2.4592922e-01
   9.5543772e-02   2.6028792e-01
   9.5635818e-02   2.7476708e-01
   9.5727864e-02   2.8936042e-01
   9.5819910e-02   3.0406156e-01
   9.5911956e-02   3.1886403e-01
   9.6004002e-02   3.3376128e-01
   9.6096048e-02   3.4874666e-01
   9.6188094e-02   3.6381347e-01
   9.6280140e-02   3.7895491e-01
   9.6372186e-02   3.9416412e-01
   9.6464232e-02   4.0943416e-01
   9.6556278e-02   4.2475806e-01
   9.6648324e-02   4.4012874e-01
   9.6740370e-02   4.5553912e-01
   9.6832416e-02   4.7098202e-01
   9.6924462e-02   4.8645024e-01
   9.7016508e-02   5.0193655e-01
   9.7108554e-02   5.1743364e-01
   9.7200600e-02   5.3293420e-01
   9.7292646e-02   5.4843088e-01
   9.7384692e-02   5.6391631e-01
   9.7476738e-02   5.7938308e-01
   9.7568784e-02   5.9482378e-01
   9.7660830e-02   6.1023099e-01
   9.7752876e-02   6.2559725e-01
   9.7844922e-02   6.4091515e-01
   9.7936968e-02   6.5617722e-01
   9.8029015e-02   6.7137605e-01
   9.8121061e-02   6.8650419e-01
   9.8213107e-02   7.0155424e-01
   9.8305153e-02   7.1651879e-01
   9.8397199e-02   7.3139048e-01
   9.8489245e-02   7.4616196e-01
   9.8581291e-02   7.6082590e-01
   9.8673337e-02   7.7537502e-01
   9.8765383e-02   7.8980208e-01
   9.8857429e-02   8.0409987e-01
   9.8949475e-02   8.1826125e-01
   9.9041521e-02   8.3227910e-01
   9.9133567e-02   8.4614639e-01
   9.9225613e-02   8.5985614e-01
   9.9317659e-02   8.7340140e-01
   9.9409705e-02   8.8677534e-01
   9.9501751e-02   8.9997118e-01
   9.9593797e-02   9.1298220e-01
   9.9685843e-02   9.2580179e-01
   9.9777889e-02   9.3842341e-01
   9.9869935e-02   9.5084059e-01
   9.9961981e-02   9.6304700e-01
   1.0005403e-01   9.7503635e-01
   1.0014607e-01   9.8680249e-01
   1.0023812e-01   9.9833936e-01
   1.0033017e-01   1.0096410e+00
   1.0042221e-01   1.0207016e+00
   1.0051426e-01   1.0315153e+00
   1.0060630e-01   1.0420767e+00
   1.0069835e-01   1.0523801e+00
   1.0079040e-01   1.0624203e+00
   1.0088244e-01   1.0721919e+00
   1.0097449e-01   1.0816900e+00
   1.0106653e-01   1.0909094e+00
   1.0115858e-01   1.0998453e+00
   1.0125063e-01   1.1084931e+00
   1.0134267e-01   1.1168482e+00
   1.0143472e-01   1.1249062e+00
   1.0152676e-01   1.1326627e+00
   1.0161881e-01   1.1401138e+00
   1.0171086e-01   1.1472553e+00
   1.0180290e-01   1.1540835e+00
   1.0189495e-01   1.1605948e+00
   1.0198699e-01   1.1667856e+00
   1.0207904e-01   1.1726526e+00
   1.0217109e-01   1.1781926e+00
   1.0226313e-01   1.1834026e+00
   1.0235518e-01   1.1882798e+00
   1.0244722e-01   1.1928215e+00
   1.0253927e-01   1.1970252e+00
   1.0263132e-01   1.2008886e+00
   1.0272336e-01   1.2044095e+00
   1.0281541e-01   1.2075858e+00
   1.0290745e-01   1.2104159e+00
   1.0299950e-01   1.2128980e+00
   1.0309155e-01   1.2150308e+00
   1.0318359e-01   1.2168129e+00
   1.0327564e-01   1.2182432e+00
   1.0336768e-01   1.2193208e+00
   1.0345973e-01   1.2200450e+00
   1.0355178e-01   1.2204152e+00
   1.0364382e-01   1.2204310e+00
   1.0373587e-01   1.2200923e+00
   1.0382791e-01   1.2193990e+00
   1.0391996e-01   1.2183513e+00
   1.0401201e-01   1.2169495e+00
   1.0410405e-01   1.2151942e+00
   1.0419610e-01   1.2130860e+00
   1.0428814e-01   1.2106259e+00
   1.0438019e-01   1.2078149e+00
   1.0447224e-01   1.2046543e+00
   1.0456428e-01   1.2011455e+00
   1.0465633e-01   1.1972901e+00
   1.0474837e-01   1.1930899e+00
   1.0484042e-01   1.1885469e+00
   1.0493247e-01   1.1836631e+00
   1.0502451e-01   1.1784409e+00
   1.0511656e-01   1.1728827e+00
   1.0520860e-01   1.1669913e+00
   1.0530065e-01   1.1607693e+00
   1.0539270e-01   1.1542199e+00
   1.0548474e-01   1.1473461e+00
   1.0557679e-01   1.1401513e+00
   1.0566883e-01   1.1326389e+00
   1.0576088e-01   1.1248126e+00
   1.0585293e-01   1.1166761e+00
   1.0594497e-01   1.1082335e+00
   1.0603702e-01   1.0994887e+00
   1.0612906e-01   1.0904461e+00
   1.0622111e-01   1.0811101e+00
   1.0631316e-01   1.0714852e+00
   1.0640520e-01   1.0615760e+00
   1.0649725e-01   1.0513875e+00
   1.0658929e-01   1.0409245e+00
   1.0668134e-01   1.0301922e+00
   1.0677339e-01   1.0191958e+00
   1.0686543e-01   1.0079406e+00
   1.0695748e-01   9.9643220e-01
   1.0704952e-01   9.8467615e-01
   1.0714157e-01   9.7267816e-01
   1.0723362e-01   9.6044409e-01
   1.0732566e-01   9.4797989e-01
   1.0741771e-01   9.3529160e-01
   1.0750975e-01   9.2238541e-01
   1.0760180e-01   9.0926758e-01
   1.0769385e-01   8.9594447e-01
   1.0778589e-01   8.8242255e-01
   1.0787794e-01   8.6870836e-01
   1.0796998e-01   8.5480854e-01
   1.0806203e-01   8.4072981e-01
   1.0815408e-01   8.2647897e-01
   1.0824612e-01   8.1206289e-01
   1.0833817e-01   7.9748851e-01
   1.0843022e-01   7.8276286e-01
   1.0852226e-01   7.6789301e-01
   1.0861431e-01   7.5288608e-01
   1.0870635e-01   7.3774927e-01
   1.0879840e-01   7.2248982e-01
   1.0889045e-01   7.0711502e-01
   1.0898249e-01   6.9163219e-01
   1.0907454e-01   6.7604871e-01
   1.0916658e-01   6.6037197e-01
   1.0925863e-01   6.4460941e-01
   1.0935068e-01   6.2876849e-01
   1.0944272e-01   6.1285668e-01
   1.0953477e-01   5.9688148e-01
   1.0962681e-01   5.8085041e-01
   1.0971886e-01   5.6477098e-01
   1.0981091e-01   5.4865071e-01
   1.0990295e-01   5.3249712e-01
   1.0999500e-01   5.1631775e-01
   1.1008704e-01   5.0012009e-01
   1.1017909e-01   4.8391165e-01
   1.1027114e-01   4.6769991e-01
   1.1036318e-01   4.5149234e-01
   1.1045523e-01   4.3529636e-01
   1.1054727e-01   4.1911939e-01
   1.1063932e-01   4.0296880e-01
   1.1073137e-01   3.8685193e-01
   1.1082341e-01   3.7077608e-01
   1.1091546e-01   3.5474850e-01
   1.1100750e-01   3.3877639e-01
   1.1109955e-01   3.2286690e-01
   1.1119160e-01   3.0702712e-01
   1.1128364e-01   2.9126408e-01
   1.1137569e-01   2.7558476e-01
   1.1146773e-01   2.5999603e-01
   1.1155978e-01   2.4450474e-01
   1.1165183e-01   2.2911763e-01
   1.1174387e-01   2.1384137e-01
   1.1183592e-01   1.9868255e-01
   1.1192796e-01   1.8364766e-01
   1.1202001e-01   1.6874312e-01
   1.1211206e-01   1.5397524e-01
   1.1220410e-01   1.3935024e-01
   1.1229615e-01   1.2487424e-01
   1.1238819e-01   1.1055325e-01
   1.1248024e-01   9.6393188e-02
   1.1257229e-01   8.2399849e-02
   1.1266433e-01   6.8578920e-02
   1.1275638e-01   5.4935973e-02
   1.1284842e-01   4.1476459e-02
   1.1294047e-01   2.8205712e-02
   1.1303252e-01   1.5128939e-02
   1.1312456e-01   2.2512209e-03
   1.1321661e-01  -1.0422488e-02
   1.1330865e-01  -2.2887368e-02
   1.1340070e-01  -3.5138730e-02
   1.1349275e-01  -4.7172023e-02
   1.1358479e-01  -5.8982833e-02
   1.1367684e-01  -7.0566888e-02
   1.1376888e-01  -8.1920057e-02
   1.1386093e-01  -9.3038353e-02
   1.1395298e-01  -1.0391794e-01
   1.1404502e-01  -1.1455511e-01
   1.1413707e-01  -1.2494634e-01
   1.1422911e-01  -1.3508822e-01
   1.1432116e-01  -1.4497753e-01
   1.1441321e-01  -1.5461116e-01
   1.1450525e-01  -1.6398620e-01
   1.1459730e-01  -1.7309986e-01
   1.1468934e-01  -1.8194953e-01
   1.1478139e-01  -1.9053275e-01
   1.1487344e-01  -1.9884722e-01
   1.1496548e-01  -2.0689080e-01
   1.1505753e-01  -2.1466151e-01
   1.1514957e-01  -2.2215753e-01
   1.1524162e-01  -2.2937721e-01
   1.1533367e-01  -2.3631905e-01
   1.1542571e-01  -2.4298171e-01
   1.1551776e-01  -2.4936404e-01
   1.1560980e-01  -2.5546501e-01
   1.1570185e-01  -2.6128380e-01
   1.1579390e-01  -2.6681971e-01
   1.1588594e-01  -2.7207222e-01
   1.1597799e-01  -2.7704099e-01
   1.1607004e-01  -2.8172580e-01
   1.1616208e-01  -2.8612664e-01
   1.1625413e-01  -2.9024361e-01
   1.1634617e-01  -2.9407702e-01
   1.1643822e-01  -2.9762730e-01
   1.1653027e-01  -3.0089506e-01
   1.1662231e-01  -3.0388105e-01
   1.1671436e-01  -3.0658620e-01
   1.1680640e-01  -3.0901157e-01
   1.1689845e-01  -3.1115839e-01
   1.1699050e-01  -3.1302804e-01
   1.1708254e-01  -3.1462204e-01
   1.1717459e-01  -3.1594207e-01
   1.1726663e-01  -3.1698996e-01
   1.1735868e-01  -3.1776768e-01
   1.1745073e-01  -3.1827734e-01
   1.1754277e-01  -3.1852121e-01
   1.1763482e-01  -3.1850168e-01
   1.1772686e-01  -3.1822130e-01
   1.1781891e-01  -3.1768273e-01
   1.1791096e-01  -3.1688879e-01
   1.1800300e-01  -3.1584242e-01
   1.1809505e-01  -3.1454668e-01
   1.1818709e-01  -3.1300478e-01
   1.1827914e-01  -3.1122005e-01
   1.1837119e-01  -3.0919592e-01
   1.1846323e-01  -3.0693596e-01
   1.1855528e-01  -3.0444386e-01
   1.1864732e-01  -3.0172341e-01
   1.1873937e-01  -2.9877853e-01
   1.1883142e-01  -2.9561323e-01
   1.1892346e-01  -2.9223163e-01
   1.1901551e-01  -2.8863797e-01
   1.1910755e-01  -2.8483657e-01
   1.1919960e-01  -2.8083185e-01
   1.1929165e-01  -2.7662834e-01
   1.1938369e-01  -2.7223064e-01
   1.1947574e-01  -2.6764345e-01
   1.1956778e-01  -2.6287155e-01
   1.1965983e-01  -2.5791980e-01
   1.1975188e-01  -2.5279315e-01
   1.1984392e-01  -2.4749660e-01
   1.1993597e-01  -2.4203523e-01
   1.2002801e-01  -2.3641421e-01
   1.2012006e-01  -2.3063875e-01
   1.2021211e-01  -2.2471413e-01
   1.2030415e-01  -2.1864567e-01
   1.2039620e-01  -2.1243877e-01
   1.2048824e-01  -2.0609886e-01
   1.2058029e-01  -1.9963142e-01
   1.2067234e-01  -1.9304199e-01
   1.2076438e-01  -1.8633613e-01
   1.2085643e-01  -1.7951944e-01
   1.2094847e-01  -1.7259755e-01
   1.2104052e-01  -1.6557613e-01
   1.2113257e-01  -1.5846085e-01
   1.2122461e-01  -1.5125744e-01
   1.2131666e-01  -1.4397160e-01
   1.2140870e-01  -1.3660908e-01
   1.2150075e-01  -1.2917564e-01
   1.2159280e-01  -1.2167701e-01
   1.2168484e-01  -1.1411897e-01
   1.2177689e-01  -1.0650726e-01
   1.2186893e-01  -9.8847643e-02
   1.2196098e-01  -9.1145861e-02
   1.2205303e-01  -8.3407648e-02
   1.2214507e-01  -7.5638721e-02
   1.2223712e-01  -6.7844781e-02
   1.2232916e-01  -6.0031505e-02
   1.2242121e-01  -5.2204546e-02
   1.2251326e-01  -4.4369527e-02
   1.2260530e-01  -3.6532039e-02
   1.2269735e-01  -2.8697638e-02
   1.2278939e-01  -2.0871841e-02
   1.2288144e-01  -1.3060121e-02
   1.2297349e-01  -5.2679077e-03
   1.2306553e-01   2.4994199e-03
   1.2315758e-01   1.0236534e-02
   1.2324962e-01   1.7938161e-02
   1.2334167e-01   2.5599087e-02
   1.2343372e-01   3.3214159e-02
   1.2352576e-01   4.0778287e-02
   1.2361781e-01   4.8286450e-02
   1.2370985e-01   5.5733695e-02
   1.2380190e-01   6.3115145e-02
   1.2389395e-01   7.0425994e-02
   1.2398599e-01   7.7661519e-02
   1.2407804e-01   8.4817075e-02
   1.2417009e-01   9.1888102e-02
   1.2426213e-01   9.8870126e-02
   1.2435418e-01   1.0575876e-01
   1.2444622e-01   1.1254971e-01
   1.2453827e-01   1.1923878e-01
   1.2463032e-01   1.2582185e-01
   1.2472236e-01   1.3229492e-01
   1.2481441e-01   1.3865409e-01
   1.2490645e-01   1.4489555e-01
   1.2499850e-01   1.5101558e-01
   1.2509055e-01   1.5701061e-01
   1.2518259e-01   1.6287713e-01
   1.2527464e-01   1.6861178e-01
   1.2536668e-01   1.7421127e-01
   1.2545873e-01   1.7967246e-01
   1.2555078e-01   1.8499230e-01
   1.2564282e-01   1.9016787e-01
   1.2573487e-01   1.9519636e-01
   1.2582691e-01   2.0007508e-01
   1.2591896e-01   2.0480145e-01
   1.2601101e-01   2.0937304e-01
   1.2610305e-01   2.1378749e-01
   1.2619510e-01   2.1804262e-01
   1.2628714e-01   2.2213634e-01
   1.2637919e-01   2.2606669e-01
   1.2647124e-01   2.2983183e-01
   1.2656328e-01   2.3343006e-01
   1.2665533e-01   2.3685980e-01
   1.2674737e-01   2.4011958e-01
   1.2683942e-01   2.4320809e-01
   1.2693147e-01   2.4612411e-01
   1.2702351e-01   2.4886658e-01
   1.2711556e-01   2.5143454e-01
   1.2720760e-01   2.5382719e-01
   1.2729965e-01   2.5604382e-01
   1.2739170e-01   2.5808387e-01
   1.2748374e-01   2.5994691e-01
   1.2757579e-01   2.6163262e-01
   1.2766783e-01   2.6314083e-01
   1.2775988e-01   2.6447146e-01
   1.2785193e-01   2.6562460e-01
   1.2794397e-01   2.6660042e-01
   1.2803602e-01   2.6739926e-01
   1.2812806e-01   2.6802154e-01
   1.2822011e-01   2.6846783e-01
   1.2831216e-01   2.6873882e-01
   1.2840420e-01   2.6883530e-01
   1.2849625e-01   2.6875820e-01
   1.2858829e-01   2.6850857e-01
   1.2868034e-01   2.6808756e-01
   1.2877239e-01   2.6749645e-01
   1.2886443e-01   2.6673662e-01
   1.2895648e-01   2.6580958e-01
   1.2904852e-01   2.6471693e-01
   1.2914057e-01   2.6346042e-01
   1.2923262e-01   2.6204186e-01
   1.2932466e-01   2.6046319e-01
   1.2941671e-01   2.5872645e-01
   1.2950875e-01   2.5683380e-01
   1.2960080e-01   2.5478747e-01
   1.2969285e-01   2.5258982e-01
   1.2978489e-01   2.5024328e-01
   1.2987694e-01   2.4775038e-01
   1.2996898e-01   2.4511377e-01
   1.3006103e-01   2.4233616e-01
   1.3015308e-01   2.3942035e-01
   1.3024512e-01   2.3636925e-01
   1.3033717e-01   2.3318583e-01
   1.3042921e-01   2.2987314e-01
   1.3052126e-01   2.2643433e-01
   1.3061331e-01   2.2287261e-01
   1.3070535e-01   2.1919127e-01
   1.3079740e-01   2.1539367e-01
   1.3088944e-01   2.1148323e-01
   1.3098149e-01   2.0746345e-01
   1.3107354e-01   2.0333788e-01
   1.3116558e-01   1.9911015e-01
   1.3125763e-01   1.9478393e-01
   1.3134967e-01   1.9036294e-01
   1.3144172e-01   1.8585098e-01
   1.3153377e-01   1.8125188e-01
   1.3162581e-01   1.7656950e-01
   1.3171786e-01   1.7180778e-01
   1.3180990e-01   1.6697069e-01
   1.3190195e-01   1.6206221e-01
   1.3199400e-01   1.5708639e-01
   1.3208604e-01   1.5204730e-01
   1.3217809e-01   1.4694904e-01
   1.3227014e-01   1.4179572e-01
   1.3236218e-01   1.3659150e-01
   1.3245423e-01   1.3134054e-01
   1.3254627e-01   1.2604704e-01
   1.3263832e-01   1.2071518e-01
   1.3273037e-01   1.1534919e-01
   1.3282241e-01   1.0995327e-01
   1.3291446e-01   1.0453166e-01
   1.3300650e-01   9.9088577e-02
   1.3309855e-01   9.3628254e-02
   1.3319060e-01   8.8154911e-02
   1.3328264e-01   8.2672767e-02
   1.3337469e-01   7.7186028e-02
   1.3346673e-01   7.1698889e-02
   1.3355878e-01   6.6215530e-02
   1.3365083e-01   6.0740115e-02
   1.3374287e-01   5.5276783e-02
   1.3383492e-01   4.9829653e-02
   1.3392696e-01   4.4402816e-02
   1.3401901e-01   3.9000333e-02
   1.3411106e-01   3.3626234e-02
   1.3420310e-01   2.8284514e-02
   1.3429515e-01   2.2979132e-02
   1.3438719e-01   1.7714004e-02
   1.3447924e-01   1.2493005e-02
   1.3457129e-01   7.3199648e-03
   1.3466333e-01   2.1986647e-03
   1.3475538e-01  -2.8671641e-03
   1.3484742e-01  -7.8738434e-03
   1.3493947e-01  -1.2817750e-02
   1.3503152e-01  -1.7695319e-02
   1.3512356e-01  -2.2503045e-02
   1.3521561e-01  -2.7237484e-02
   1.3530765e-01  -3.1895259e-02
   1.3539970e-01  -3.6473059e-02
   1.3549175e-01  -4.0967639e-02
   1.3558379e-01  -4.5375830e-02
   1.3567584e-01  -4.9694532e-02
   1.3576788e-01  -5.3920721e-02
   1.3585993e-01  -5.8051452e-02
   1.3595198e-01  -6.2083857e-02
   1.3604402e-01  -6.6015148e-02
   1.3613607e-01  -6.9842622e-02
   1.3622811e-01  -7.3563658e-02
   1.3632016e-01  -7.7175721e-02
   1.3641221e-01  -8.0676365e-02
   1.3650425e-01  -8.4063232e-02
   1.3659630e-01  -8.7334053e-02
   1.3668834e-01  -9.0486653e-02
   1.3678039e-01  -9.3518949e-02
   1.3687244e-01  -9.6428952e-02
   1.3696448e-01  -9.9214769e-02
   1.3705653e-01  -1.0187460e-01
   1.3714857e-01  -1.0440676e-01
   1.3724062e-01  -1.0680963e-01
   1.3733267e-01  -1.0908172e-01
   1.3742471e-01  -1.1122164e-01
   1.3751676e-01  -1.1322807e-01
   1.3760880e-01  -1.1509983e-01
   1.3770085e-01  -1.1683582e-01
   1.3779290e-01  -1.1843505e-01
   1.3788494e-01  -1.1989664e-01
   1.3797699e-01  -1.2121980e-01
   1.3806903e-01  -1.2240385e-01
   1.3816108e-01  -1.2344822e-01
   1.3825313e-01  -1.2435245e-01
   1.3834517e-01  -1.2511617e-01
   1.3843722e-01  -1.2573913e-01
   1.3852926e-01  -1.2622117e-01
   1.3862131e-01  -1.2656224e-01
   1.3871336e-01  -1.2676242e-01
   1.3880540e-01  -1.2682185e-01
   1.3889745e-01  -1.2674081e-01
   1.3898949e-01  -1.2651967e-01
   1.3908154e-01  -1.2615892e-01
   1.3917359e-01  -1.2565912e-01
   1.3926563e-01  -1.2502098e-01
   1.3935768e-01  -1.2424526e-01
   1.3944972e-01  -1.2333286e-01
   1.3954177e-01  -1.2228477e-01
   1.3963382e-01  -1.2110209e-01
   1.3972586e-01  -1.1978599e-01
   1.3981791e-01  -1.1833777e-01
   1.3990995e-01  -1.1675881e-01
   1.4000200e-01  -1.1505059e-01
   1.4009405e-01  -1.1321470e-01
   1.4018609e-01  -1.1125279e-01
   1.4027814e-01  -1.0916665e-01
   1.4037019e-01  -1.0695812e-01
   1.4046223e-01  -1.0462915e-01
   1.4055428e-01  -1.0218177e-01
   1.4064632e-01  -9.9618107e-02
   1.4073837e-01  -9.6940372e-02
   1.4083042e-01  -9.4150857e-02
   1.4092246e-01  -9.1251937e-02
   1.4101451e-01  -8.8246069e-02
   1.4110655e-01  -8.5135789e-02
   1.4119860e-01  -8.1923712e-02
   1.4129065e-01  -7.8612527e-02
   1.4138269e-01  -7.5204998e-02
   1.4147474e-01  -7.1703960e-02
   1.4156678e-01  -6.8112319e-02
   1.4165883e-01  -6.4433050e-02
   1.4175088e-01  -6.0669191e-02
   1.4184292e-01  -5.6823847e-02
   1.4193497e-01  -5.2900183e-02
   1.4202701e-01  -4.8901424e-02
   1.4211906e-01  -4.4830853e-02
   1.4221111e-01  -4.0691809e-02
   1.4230315e-01  -3.6487682e-02
   1.4239520e-01  -3.2221914e-02
   1.4248724e-01  -2.7897995e-02
   1.4257929e-01  -2.3519462e-02
   1.4267134e-01  -1.9089894e-02
   1.4276338e-01  -1.4612913e-02
   1.4285543e-01  -1.0092180e-02
   1.4294747e-01  -5.5313909e-03
   1.4303952e-01  -9.3427638e-04
   1.4313157e-01   3.6954010e-03
   1.4322361e-01   8.3538499e-03
   1.4331566e-01   1.3037252e-02
   1.4340770e-01   1.7741766e-02
   1.4349975e-01   2.2463528e-02
   1.4359180e-01   2.7198656e-02
   1.4368384e-01   3.1943250e-02
   1.4377589e-01   3.6693399e-02
   1.4386793e-01   4.1445177e-02
   1.4395998e-01   4.6194653e-02
   1.4405203e-01   5.0937886e-02
   1.4414407e-01   5.5670936e-02
   1.4423612e-01   6.0389857e-02
   1.4432816e-01   6.5090708e-02
   1.4442021e-01   6.9769551e-02
   1.4451226e-01   7.4422455e-02
   1.4460430e-01   7.9045496e-02
   1.4469635e-01   8.3634766e-02
   1.4478839e-01   8.8186366e-02
   1.4488044e-01   9.2696418e-02
   1.4497249e-01   9.7161062e-02
   1.4506453e-01   1.0157646e-01
   1.4515658e-01   1.0593879e-01
   1.4524862e-01   1.1024428e-01
   1.4534067e-01   1.1448915e-01
   1.4543272e-01   1.1866969e-01
   1.4552476e-01   1.2278220e-01
   1.4561681e-01   1.2682303e-01
   1.4570885e-01   1.3078855e-01
   1.4580090e-01   1.3467518e-01
   1.4589295e-01   1.3847940e-01
   1.4598499e-01   1.4219770e-01
   1.4607704e-01   1.4582666e-01
   1.4616908e-01   1.4936287e-01
   1.4626113e-01   1.5280300e-01
   1.4635318e-01   1.5614375e-01
   1.4644522e-01   1.5938191e-01
   1.4653727e-01   1.6251429e-01
   1.4662931e-01   1.6553778e-01
   1.4672136e-01   1.6844934e-01
   1.4681341e-01   1.7124598e-01
   1.4690545e-01   1.7392476e-01
   1.4699750e-01   1.7648286e-01
   1.4708954e-01   1.7891747e-01
   1.4718159e-01   1.8122588e-01
   1.4727364e-01   1.8340547e-01
   1.4736568e-01   1.8545365e-01
   1.4745773e-01   1.8736795e-01
   1.4754977e-01   1.8914594e-01
   1.4764182e-01   1.9078530e-01
   1.4773387e-01   1.9228378e-01
   1.4782591e-01   1.9363921e-01
   1.4791796e-01   1.9484949e-01
   1.4801001e-01   1.9591263e-01
   1.4810205e-01   1.9682671e-01
   1.4819410e-01   1.9758990e-01
   1.4828614e-01   1.9820047e-01
   1.4837819e-01   1.9865675e-01
   1.4847024e-01   1.9895718e-01
   1.4856228e-01   1.9910031e-01
   1.4865433e-01   1.9908474e-01
   1.4874637e-01   1.9890919e-01
   1.4883842e-01   1.9857248e-01
   1.4893047e-01   1.9807349e-01
   1.4902251e-01   1.9741124e-01
   1.4911456e-01   1.9658481e-01
   1.4920660e-01   1.9559339e-01
   1.4929865e-01   1.9443627e-01
   1.4939070e-01   1.9311283e-01
   1.4948274e-01   1.9162256e-01
   1.4957479e-01   1.8996503e-01
   1.4966683e-01   1.8813992e-01
   1.4975888e-01   1.8614700e-01
   1.4985093e-01   1.8398615e-01
   1.4994297e-01   1.8165734e-01
   1.5003502e-01   1.7916064e-01
   1.5012706e-01   1.7649622e-01
   1.5021911e-01   1.7366434e-01
   1.5031116e-01   1.7066538e-01
   1.5040320e-01   1.6749979e-01
   1.5049525e-01   1.6416814e-01
   1.5058729e-01   1.6067108e-01
   1.5067934e-01   1.5700937e-01
   1.5077139e-01   1.5318386e-01
   1.5086343e-01   1.4919550e-01
   1.5095548e-01   1.4504534e-01
   1.5104752e-01   1.4073450e-01
   1.5113957e-01   1.3626423e-01
   1.5123162e-01   1.3163584e-01
   1.5132366e-01   1.2685075e-01
   1.5141571e-01   1.2191048e-01
   1.5150775e-01   1.1681663e-01
   1.5159980e-01   1.1157088e-01
   1.5169185e-01   1.0617501e-01
   1.5178389e-01   1.0063090e-01
   1.5187594e-01   9.4940482e-02
   1.5196798e-01   8.9105810e-02
   1.5206003e-01   8.3129004e-02
   1.5215208e-01   7.7012270e-02
   1.5224412e-01   7.0757896e-02
   1.5233617e-01   6.4368250e-02
   1.5242821e-01   5.7845779e-02
   1.5252026e-01   5.1193010e-02
   1.5261231e-01   4.4412542e-02
   1.5270435e-01   3.7507052e-02
   1.5279640e-01   3.0479288e-02
   1.5288844e-01   2.3332071e-02
   1.5298049e-01   1.6068291e-02
   1.5307254e-01   8.6909049e-03
   1.5316458e-01   1.2029385e-03
   1.5325663e-01  -6.3925196e-03
   1.5334867e-01  -1.4092317e-02
   1.5344072e-01  -2.1893242e-02
   1.5353277e-01  -2.9792021e-02
   1.5362481e-01  -3.7785324e-02
   1.5371686e-01  -4.5869768e-02
   1.5380890e-01  -5.4041914e-02
   1.5390095e-01  -6.2298273e-02
   1.5399300e-01  -7.0635304e-02
   1.5408504e-01  -7.9049422e-02
   1.5417709e-01  -8.7536994e-02
   1.5426913e-01  -9.6094345e-02
   1.5436118e-01  -1.0471776e-01
   1.5445323e-01  -1.1340348e-01
   1.5454527e-01  -1.2214771e-01
   1.5463732e-01  -1.3094663e-01
   1.5472936e-01  -1.3979638e-01
   1.5482141e-01  -1.4869307e-01
   1.5491346e-01  -1.5763277e-01
   1.5500550e-01  -1.6661154e-01
   1.5509755e-01  -1.7562541e-01
   1.5518959e-01  -1.8467040e-01
   1.5528164e-01  -1.9374249e-01
   1.5537369e-01  -2.0283765e-01
   1.5546573e-01  -2.1195184e-01
   1.5555778e-01  -2.2108101e-01
   1.5564982e-01  -2.3022109e-01
   1.5574187e-01  -2.3936801e-01
   1.5583392e-01  -2.4851769e-01
   1.5592596e-01  -2.5766604e-01
   1.5601801e-01  -2.6680898e-01
   1.5611006e-01  -2.7594242e-01
   1.5620210e-01  -2.8506229e-01
   1.5629415e-01  -2.9416451e-01
   1.5638619e-01  -3.0324501e-01
   1.5647824e-01  -3.1229972e-01
   1.5657029e-01  -3.2132461e-01
   1.5666233e-01  -3.3031564e-01
   1.5675438e-01  -3.3926880e-01
   1.5684642e-01  -3.4818008e-01
   1.5693847e-01  -3.5704550e-01
   1.5703052e-01  -3.6586112e-01
   1.5712256e-01  -3.7462300e-01
   1.5721461e-01  -3.8332724e-01
   1.5730665e-01  -3.9196997e-01
   1.5739870e-01  -4.0054733e-01
   1.5749075e-01  -4.0905553e-01
   1.5758279e-01  -4.1749078e-01
   1.5767484e-01  -4.2584934e-01
   1.5776688e-01  -4.3412753e-01
   1.5785893e-01  -4.4232167e-01
   1.5795098e-01  -4.5042815e-01
   1.5804302e-01  -4.5844341e-01
   1.5813507e-01  -4.6636391e-01
   1.5822711e-01  -4.7418618e-01
   1.5831916e-01  -4.8190680e-01
   1.5841121e-01  -4.8952239e-01
   1.5850325e-01  -4.9702963e-01
   1.5859530e-01  -5.0442526e-01
   1.5868734e-01  -5.1170606e-01
   1.5877939e-01  -5.1886889e-01
   1.5887144e-01  -5.2591065e-01
   1.5896348e-01  -5.3282832e-01
   1.5905553e-01  -5.3961894e-01
   1.5914757e-01  -5.4627960e-01
   1.5923962e-01  -5.5280747e-01
   1.5933167e-01  -5.5919977e-01
   1.5942371e-01  -5.6545382e-01
   1.5951576e-01  -5.7156698e-01
   1.5960780e-01  -5.7753670e-01
   1.5969985e-01  -5.8336049e-01
   1.5979190e-01  -5.8903594e-01
   1.5988394e-01  -5.9456070e-01
   1.5997599e-01  -5.9993253e-01
   1.6006803e-01  -6.0514924e-01
   1.6016008e-01  -6.1020872e-01
   1.6025213e-01  -6.1510893e-01
   1.6034417e-01  -6.1984794e-01
   1.6043622e-01  -6.2442388e-01
   1.6052826e-01  -6.2883495e-01
   1.6062031e-01  -6.3307946e-01
   1.6071236e-01  -6.3715578e-01
   1.6080440e-01  -6.4106237e-01
   1.6089645e-01  -6.4479778e-01
   1.6098849e-01  -6.4836063e-01
   1.6108054e-01  -6.5174965e-01
   1.6117259e-01  -6.5496362e-01
   1.6126463e-01  -6.5800144e-01
   1.6135668e-01  -6.6086207e-01
   1.6144872e-01  -6.6354458e-01
   1.6154077e-01  -6.6604811e-01
   1.6163282e-01  -6.6837189e-01
   1.6172486e-01  -6.7051524e-01
   1.6181691e-01  -6.7247756e-01
   1.6190895e-01  -6.7425835e-01
   1.6200100e-01  -6.7585718e-01
   1.6209305e-01  -6.7727373e-01
   1.6218509e-01  -6.7850776e-01
   1.6227714e-01  -6.7955909e-01
   1.6236918e-01  -6.8042766e-01
   1.6246123e-01  -6.8111349e-01
   1.6255328e-01  -6.8161667e-01
   1.6264532e-01  -6.8193739e-01
   1.6273737e-01  -6.8207593e-01
   1.6282941e-01  -6.8203265e-01
   1.6292146e-01  -6.8180798e-01
   1.6301351e-01  -6.8140245e-01
   1.6310555e-01  -6.8081668e-01
   1.6319760e-01  -6.8005136e-01
   1.6328964e-01  -6.7910726e-01
   1.6338169e-01  -6.7798525e-01
   1.6347374e-01  -6.7668626e-01
   1.6356578e-01  -6.7521132e-01
   1.6365783e-01  -6.7356151e-01
   1.6374987e-01  -6.7173802e-01
   1.6384192e-01  -6.6974212e-01
   1.6393397e-01  -6.6757511e-01
   1.6402601e-01  -6.6523843e-01
   1.6411806e-01  -6.6273354e-01
   1.6421011e-01  -6.6006202e-01
   1.6430215e-01  -6.5722548e-01
   1.6439420e-01  -6.5422563e-01
   1.6448624e-01  -6.5106424e-01
   1.6457829e-01  -6.4774315e-01
   1.6467034e-01  -6.4426427e-01
   1.6476238e-01  -6.4062959e-01
   1.6485443e-01  -6.3684113e-01
   1.6494647e-01  -6.3290102e-01
   1.6503852e-01  -6.2881141e-01
   1.6513057e-01  -6.2457454e-01
   1.6522261e-01  -6.2019270e-01
   1.6531466e-01  -6.1566824e-01
   1.6540670e-01  -6.1100357e-01
   1.6549875e-01  -6.0620114e-01
   1.6559080e-01  -6.0126349e-01
   1.6568284e-01  -5.9619317e-01
   1.6577489e-01  -5.9099281e-01
   1.6586693e-01  -5.8566508e-01
   1.6595898e-01  -5.8021271e-01
   1.6605103e-01  -5.7463845e-01
   1.6614307e-01  -5.6894511e-01
   1.6623512e-01  -5.6313556e-01
   1.6632716e-01  -5.5721268e-01
   1.6641921e-01  -5.5117941e-01
   1.6651126e-01  -5.4503873e-01
   1.6660330e-01  -5.3879365e-01
   1.6669535e-01  -5.3244720e-01
   1.6678739e-01  -5.2600247e-01
   1.6687944e-01  -5.1946257e-01
   1.6697149e-01  -5.1283063e-01
   1.6706353e-01  -5.0610983e-01
   1.6715558e-01  -4.9930335e-01
   1.6724762e-01  -4.9241441e-01
   1.6733967e-01  -4.8544625e-01
   1.6743172e-01  -4.7840213e-01
   1.6752376e-01  -4.7128533e-01
   1.6761581e-01  -4.6409914e-01
   1.6770785e-01  -4.5684688e-01
   1.6779990e-01  -4.4953187e-01
   1.6789195e-01  -4.4215744e-01
   1.6798399e-01  -4.3472695e-01
   1.6807604e-01  -4.2724374e-01
   1.6816808e-01  -4.1971118e-01
   1.6826013e-01  -4.1213264e-01
   1.6835218e-01  -4.0451148e-01
   1.6844422e-01  -3.9685107e-01
   1.6853627e-01  -3.8915478e-01
   1.6862831e-01  -3.8142597e-01
   1.6872036e-01  -3.7366802e-01
   1.6881241e-01  -3.6588427e-01
   1.6890445e-01  -3.5807807e-01
   1.6899650e-01  -3.5025277e-01
   1.6908854e-01  -3.4241169e-01
   1.6918059e-01  -3.3455815e-01
   1.6927264e-01  -3.2669544e-01
   1.6936468e-01  -3.1882687e-01
   1.6945673e-01  -3.1095568e-01
   1.6954877e-01  -3.0308514e-01
   1.6964082e-01  -2.9521847e-01
   1.6973287e-01  -2.8735887e-01
   1.6982491e-01  -2.7950953e-01
   1.6991696e-01  -2.7167361e-01
   1.7000900e-01  -2.6385423e-01
   1.7010105e-01  -2.5605450e-01
   1.7019310e-01  -2.4827749e-01
   1.7028514e-01  -2.4052623e-01
   1.7037719e-01  -2.3280373e-01
   1.7046923e-01  -2.2511298e-01
   1.7056128e-01  -2.1745690e-01
   1.7065333e-01  -2.0983840e-01
   1.7074537e-01  -2.0226034e-01
   1.7083742e-01  -1.9472554e-01
   1.7092946e-01  -1.8723679e-01
   1.7102151e-01  -1.7979683e-01
   1.7111356e-01  -1.7240836e-01
   1.7120560e-01  -1.6507403e-01
   1.7129765e-01  -1.5779645e-01
   1.7138969e-01  -1.5057818e-01
   1.7148174e-01  -1.4342174e-01
   1.7157379e-01  -1.3632959e-01
   1.7166583e-01  -1.2930416e-01
   1.7175788e-01  -1.2234780e-01
   1.7184992e-01  -1.1546284e-01
   1.7194197e-01  -1.0865153e-01
   1.7203402e-01  -1.0191609e-01
   1.7212606e-01  -9.5258669e-02
   1.7221811e-01  -8.8681373e-02
   1.7231016e-01  -8.2186245e-02
   1.7240220e-01  -7.5775275e-02
   1.7249425e-01  -6.9450394e-02
   1.7258629e-01  -6.3213478e-02
   1.7267834e-01  -5.7066341e-02
   1.7277039e-01  -5.1010742e-02
   1.7286243e-01  -4.5048379e-02
   1.7295448e-01  -3.9180890e-02
   1.7304652e-01  -3.3409852e-02
   1.7313857e-01  -2.7736783e-02
   1.7323062e-01  -2.2163137e-02
   1.7332266e-01  -1.6690310e-02
   1.7341471e-01  -1.1319633e-02
   1.7350675e-01  -6.0523766e-03
   1.7359880e-01  -8.8974747e-04
   1.7369085e-01   4.1671093e-03
   1.7378289e-01   9.1171119e-03
   1.7387494e-01   1.3959242e-02
   1.7396698e-01   1.8692543e-02
   1.7405903e-01   2.3316123e-02
   1.7415108e-01   2.7829153e-02
   1.7424312e-01   3.2230866e-02
   1.7433517e-01   3.6520561e-02
   1.7442721e-01   4.0697598e-02
   1.7451926e-01   4.4761401e-02
   1.7461131e-01   4.8711456e-02
   1.7470335e-01   5.2547312e-02
   1.7479540e-01   5.6268581e-02
   1.7488744e-01   5.9874938e-02
   1.7497949e-01   6.3366119e-02
   1.7507154e-01   6.6741922e-02
   1.7516358e-01   7.0002207e-02
   1.7525563e-01   7.3146893e-02
   1.7534767e-01   7.6175963e-02
   1.7543972e-01   7.9089457e-02
   1.7553177e-01   8.1887477e-02
   1.7562381e-01   8.4570184e-02
   1.7571586e-01   8.7137795e-02
   1.7580790e-01   8.9590589e-02
   1.7589995e-01   9.1928901e-02
   1.7599200e-01   9.4153122e-02
   1.7608404e-01   9.6263700e-02
   1.7617609e-01   9.8261140e-02
   1.7626813e-01   1.0014600e-01
   1.7636018e-01   1.0191889e-01
   1.7645223e-01   1.0358048e-01
   1.7654427e-01   1.0513150e-01
   1.7663632e-01   1.0657270e-01
   1.7672836e-01   1.0790491e-01
   1.7682041e-01   1.0912901e-01
   1.7691246e-01   1.1024591e-01
   1.7700450e-01   1.1125659e-01
   1.7709655e-01   1.1216207e-01
   1.7718859e-01   1.1296340e-01
   1.7728064e-01   1.1366170e-01
   1.7737269e-01   1.1425813e-01
   1.7746473e-01   1.1475387e-01
   1.7755678e-01   1.1515018e-01
   1.7764882e-01   1.1544834e-01
   1.7774087e-01   1.1564966e-01
   1.7783292e-01   1.1575551e-01
   1.7792496e-01   1.1576730e-01
   1.7801701e-01   1.1568646e-01
   1.7810905e-01   1.1551446e-01
   1.7820110e-01   1.1525282e-01
   1.7829315e-01   1.1490308e-01
   1.7838519e-01   1.1446681e-01
   1.7847724e-01   1.1394563e-01
   1.7856928e-01   1.1334117e-01
   1.7866133e-01   1.1265510e-01
   1.7875338e-01   1.1188911e-01
   1.7884542e-01   1.1104494e-01
   1.7893747e-01   1.1012432e-01
   1.7902951e-01   1.0912904e-01
   1.7912156e-01   1.0806088e-01
   1.7921361e-01   1.0692167e-01
   1.7930565e-01   1.0571324e-01
   1.7939770e-01   1.0443746e-01
   1.7948974e-01   1.0309620e-01
   1.7958179e-01   1.0169135e-01
   1.7967384e-01   1.0022484e-01
   1.7976588e-01   9.8698571e-02
   1.7985793e-01   9.7114494e-02
   1.7994997e-01   9.5474558e-02
   1.8004202e-01   9.3780723e-02
   1.8013407e-01   9.2034961e-02
   1.8022611e-01   9.0239252e-02
   1.8031816e-01   8.8395582e-02
   1.8041021e-01   8.6505945e-02
   1.8050225e-01   8.4572338e-02
   1.8059430e-01   8.2596763e-02
   1.8068634e-01   8.0581223e-02
   1.8077839e-01   7.8527725e-02
   1.8087044e-01   7.6438271e-02
   1.8096248e-01   7.4314868e-02
   1.8105453e-01   7.2159516e-02
   1.8114657e-01   6.9974212e-02
   1.8123862e-01   6.7760952e-02
   1.8133067e-01   6.5521722e-02
   1.8142271e-01   6.3258503e-02
   1.8151476e-01   6.0973268e-02
   1.8160680e-01   5.8667980e-02
   1.8169885e-01   5.6344592e-02
   1.8179090e-01   5.4005048e-02
   1.8188294e-01   5.1651275e-02
   1.8197499e-01   4.9285192e-02
   1.8206703e-01   4.6908699e-02
   1.8215908e-01   4.4523683e-02
   1.8225113e-01   4.2132014e-02
   1.8234317e-01   3.9735544e-02
   1.8243522e-01   3.7336108e-02
   1.8252726e-01   3.4935520e-02
   1.8261931e-01   3.2535575e-02
   1.8271136e-01   3.0138046e-02
   1.8280340e-01   2.7744684e-02
   1.8289545e-01   2.5357218e-02
   1.8298749e-01   2.2977352e-02
   1.8307954e-01   2.0606767e-02
   1.8317159e-01   1.8247116e-02
   1.8326363e-01   1.5900028e-02
   1.8335568e-01   1.3567105e-02
   1.8344772e-01   1.1249920e-02
   1.8353977e-01   8.9500178e-03
   1.8363182e-01   6.6689155e-03
   1.8372386e-01   4.4080990e-03
   1.8381591e-01   2.1690243e-03
   1.8390795e-01  -4.6884032e-05
   1.8400000e-01  -2.2382327e-03


==> data_sines_samples.dat <==
   0.0000000e+00  -1.2000000e+00
   1.0000000e+00  -9.4734334e-01
   2.0000000e+00  -6.1625188e-01
   3.0000000e+00  -9.6612676e-01
   4.0000000e+00  -2.0792993e+00
   5.0000000e+00  -2.9674053e+00
   6.0000000e+00  -2.3235098e+00
   7.0000000e+00   2.0366349e-01
   8.0000000e+00   3.4341021e+00
   9.0000000e+00   5.4226394e+00
   1.0000000e+01   4.9729579e+00
   1.1000000e+01   2.5793415e+00
   1.2000000e+01  -3.3878544e-02
   1.3000000e+01  -1.3431147e+00
   1.4000000e+01  -1.1399262e+00
   1.5000000e+01  -3.8895969e-01
   1.6000000e+01  -9.0254015e-02
   1.7000000e+01  -3.1161471e-01
   1.8000000e+01  -3.1556291e-01
   1.9000000e+01   4.2136880e-01
   2.0000000e+01   1.4009170e+00
   2.1000000e+01   1.4046521e+00
   2.2000000e+01  -3.1207030e-01
   2.3000000e+01  -3.0842153e+00
   2.4000000e+01  -5.1369923e+00
   2.5000000e+01  -4.9588744e+00
   2.6000000e+01  -2.5550118e+00
   2.7000000e+01   5.4341698e-01
   2.8000000e+01   2.5225205e+00
   2.9000000e+01   2.6704888e+00
   3.0000000e+01   1.7114099e+00
   3.1000000e+01   9.0530500e-01
   3.2000000e+01   8.5723969e-01
   3.3000000e+01   1.1606932e+00
   3.4000000e+01   1.1068062e+00
   3.5000000e+01   6.2420110e-01
   3.6000000e+01   4.2147186e-01
   3.7000000e+01   1.1590292e+00
   3.8000000e+01   2.5155186e+00
   3.9000000e+01   3.1879310e+00
   4.0000000e+01   1.9732397e+00
   4.1000000e+01  -1.0210223e+00
   4.2000000e+01  -4.2114070e+00
   4.3000000e+01  -5.6779549e+00
   4.4000000e+01  -4.6590066e+00
   4.5000000e+01  -2.0957811e+00
   4.6000000e+01   2.3022366e-01
   4.7000000e+01   1.1583135e+00
   4.8000000e+01   9.0014369e-01
   4.9000000e+01   4.9368512e-01
   5.0000000e+01   6.0654159e-01


==> data_sines_spectrum.dat <==
   4.4667790e-02  -9.0000000e-01
   7.2667790e-02  -3.0000000e-01
   1.0333865e-01   1.2000000e+00
   1.3301349e-01   1.0000000e-01
   1.6336757e-01  -7.0000000e-01


==> data_sinesandspikes_dualpoly.dat <==
   0.0000000e+00  -8.8526559e-01
   9.2046023e-05  -8.8502276e-01
   1.8409205e-04  -8.8429440e-01
   2.7613807e-04  -8.8308093e-01
   3.6818409e-04  -8.8138299e-01
   4.6023012e-04  -8.7920155e-01
   5.5227614e-04  -8.7653778e-01
   6.4432216e-04  -8.7339317e-01
   7.3636818e-04  -8.6976944e-01
   8.2841421e-04  -8.6566860e-01
   9.2046023e-04  -8.6109290e-01
   1.0125063e-03  -8.5604486e-01
   1.1045523e-03  -8.5052727e-01
   1.1965983e-03  -8.4454316e-01
   1.2886443e-03  -8.3809583e-01
   1.3806903e-03  -8.3118883e-01
   1.4727364e-03  -8.2382596e-01
   1.5647824e-03  -8.1601127e-01
   1.6568284e-03  -8.0774906e-01
   1.7488744e-03  -7.9904387e-01
   1.8409205e-03  -7.8990049e-01
   1.9329665e-03  -7.8032396e-01
   2.0250125e-03  -7.7031951e-01
   2.1170585e-03  -7.5989266e-01
   2.2091046e-03  -7.4904913e-01
   2.3011506e-03  -7.3779486e-01
   2.3931966e-03  -7.2613604e-01
   2.4852426e-03  -7.1407905e-01
   2.5772886e-03  -7.0163051e-01
   2.6693347e-03  -6.8879723e-01
   2.7613807e-03  -6.7558624e-01
   2.8534267e-03  -6.6200477e-01
   2.9454727e-03  -6.4806026e-01
   3.0375188e-03  -6.3376032e-01
   3.1295648e-03  -6.1911277e-01
   3.2216108e-03  -6.0412560e-01
   3.3136568e-03  -5.8880700e-01
   3.4057029e-03  -5.7316533e-01
   3.4977489e-03  -5.5720910e-01
   3.5897949e-03  -5.4094702e-01
   3.6818409e-03  -5.2438792e-01
   3.7738869e-03  -5.0754083e-01
   3.8659330e-03  -4.9041489e-01
   3.9579790e-03  -4.7301941e-01
   4.0500250e-03  -4.5536382e-01
   4.1420710e-03  -4.3745771e-01
   4.2341171e-03  -4.1931078e-01
   4.3261631e-03  -4.0093284e-01
   4.4182091e-03  -3.8233384e-01
   4.5102551e-03  -3.6352383e-01
   4.6023012e-03  -3.4451297e-01
   4.6943472e-03  -3.2531151e-01
   4.7863932e-03  -3.0592979e-01
   4.8784392e-03  -2.8637825e-01
   4.9704852e-03  -2.6666740e-01
   5.0625313e-03  -2.4680783e-01
   5.1545773e-03  -2.2681020e-01
   5.2466233e-03  -2.0668523e-01
   5.3386693e-03  -1.8644368e-01
   5.4307154e-03  -1.6609638e-01
   5.5227614e-03  -1.4565421e-01
   5.6148074e-03  -1.2512805e-01
   5.7068534e-03  -1.0452885e-01
   5.7988994e-03  -8.3867570e-02
   5.8909455e-03  -6.3155176e-02
   5.9829915e-03  -4.2402662e-02
   6.0750375e-03  -2.1621020e-02
   6.1670835e-03  -8.2124421e-04
   6.2591296e-03   1.9985681e-02
   6.3511756e-03   4.0788783e-02
   6.4432216e-03   6.1577110e-02
   6.5352676e-03   8.2339734e-02
   6.6273137e-03   1.0306576e-01
   6.7193597e-03   1.2374434e-01
   6.8114057e-03   1.4436465e-01
   6.9034517e-03   1.6491593e-01
   6.9954977e-03   1.8538749e-01
   7.0875438e-03   2.0576867e-01
   7.1795898e-03   2.2604890e-01
   7.2716358e-03   2.4621769e-01
   7.3636818e-03   2.6626461e-01
   7.4557279e-03   2.8617933e-01
   7.5477739e-03   3.0595160e-01
   7.6398199e-03   3.2557130e-01
   7.7318659e-03   3.4502836e-01
   7.8239120e-03   3.6431286e-01
   7.9159580e-03   3.8341497e-01
   8.0080040e-03   4.0232501e-01
   8.1000500e-03   4.2103338e-01
   8.1920960e-03   4.3953065e-01
   8.2841421e-03   4.5780750e-01
   8.3761881e-03   4.7585475e-01
   8.4682341e-03   4.9366338e-01
   8.5602801e-03   5.1122451e-01
   8.6523262e-03   5.2852941e-01
   8.7443722e-03   5.4556951e-01
   8.8364182e-03   5.6233641e-01
   8.9284642e-03   5.7882187e-01
   9.0205103e-03   5.9501783e-01
   9.1125563e-03   6.1091638e-01
   9.2046023e-03   6.2650982e-01
   9.2966483e-03   6.4179062e-01
   9.3886943e-03   6.5675144e-01
   9.4807404e-03   6.7138512e-01
   9.5727864e-03   6.8568472e-01
   9.6648324e-03   6.9964346e-01
   9.7568784e-03   7.1325479e-01
   9.8489245e-03   7.2651235e-01
   9.9409705e-03   7.3941000e-01
   1.0033017e-02   7.5194179e-01
   1.0125063e-02   7.6410200e-01
   1.0217109e-02   7.7588512e-01
   1.0309155e-02   7.8728585e-01
   1.0401201e-02   7.9829911e-01
   1.0493247e-02   8.0892006e-01
   1.0585293e-02   8.1914405e-01
   1.0677339e-02   8.2896670e-01
   1.0769385e-02   8.3838381e-01
   1.0861431e-02   8.4739144e-01
   1.0953477e-02   8.5598588e-01
   1.1045523e-02   8.6416363e-01
   1.1137569e-02   8.7192144e-01
   1.1229615e-02   8.7925629e-01
   1.1321661e-02   8.8616539e-01
   1.1413707e-02   8.9264619e-01
   1.1505753e-02   8.9869637e-01
   1.1597799e-02   9.0431386e-01
   1.1689845e-02   9.0949681e-01
   1.1781891e-02   9.1424360e-01
   1.1873937e-02   9.1855288e-01
   1.1965983e-02   9.2242350e-01
   1.2058029e-02   9.2585456e-01
   1.2150075e-02   9.2884540e-01
   1.2242121e-02   9.3139559e-01
   1.2334167e-02   9.3350493e-01
   1.2426213e-02   9.3517346e-01
   1.2518259e-02   9.3640145e-01
   1.2610305e-02   9.3718940e-01
   1.2702351e-02   9.3753803e-01
   1.2794397e-02   9.3744830e-01
   1.2886443e-02   9.3692139e-01
   1.2978489e-02   9.3595871e-01
   1.3070535e-02   9.3456190e-01
   1.3162581e-02   9.3273280e-01
   1.3254627e-02   9.3047347e-01
   1.3346673e-02   9.2778622e-01
   1.3438719e-02   9.2467353e-01
   1.3530765e-02   9.2113812e-01
   1.3622811e-02   9.1718290e-01
   1.3714857e-02   9.1281101e-01
   1.3806903e-02   9.0802577e-01
   1.3898949e-02   9.0283072e-01
   1.3990995e-02   8.9722958e-01
   1.4083042e-02   8.9122627e-01
   1.4175088e-02   8.8482490e-01
   1.4267134e-02   8.7802978e-01
   1.4359180e-02   8.7084538e-01
   1.4451226e-02   8.6327638e-01
   1.4543272e-02   8.5532761e-01
   1.4635318e-02   8.4700409e-01
   1.4727364e-02   8.3831099e-01
   1.4819410e-02   8.2925368e-01
   1.4911456e-02   8.1983766e-01
   1.5003502e-02   8.1006858e-01
   1.5095548e-02   7.9995229e-01
   1.5187594e-02   7.8949473e-01
   1.5279640e-02   7.7870202e-01
   1.5371686e-02   7.6758043e-01
   1.5463732e-02   7.5613632e-01
   1.5555778e-02   7.4437622e-01
   1.5647824e-02   7.3230678e-01
   1.5739870e-02   7.1993476e-01
   1.5831916e-02   7.0726704e-01
   1.5923962e-02   6.9431062e-01
   1.6016008e-02   6.8107260e-01
   1.6108054e-02   6.6756019e-01
   1.6200100e-02   6.5378068e-01
   1.6292146e-02   6.3974148e-01
   1.6384192e-02   6.2545006e-01
   1.6476238e-02   6.1091400e-01
   1.6568284e-02   5.9614093e-01
   1.6660330e-02   5.8113858e-01
   1.6752376e-02   5.6591473e-01
   1.6844422e-02   5.5047722e-01
   1.6936468e-02   5.3483396e-01
   1.7028514e-02   5.1899290e-01
   1.7120560e-02   5.0296207e-01
   1.7212606e-02   4.8674949e-01
   1.7304652e-02   4.7036326e-01
   1.7396698e-02   4.5381149e-01
   1.7488744e-02   4.3710234e-01
   1.7580790e-02   4.2024396e-01
   1.7672836e-02   4.0324455e-01
   1.7764882e-02   3.8611229e-01
   1.7856928e-02   3.6885540e-01
   1.7948974e-02   3.5148207e-01
   1.8041021e-02   3.3400053e-01
   1.8133067e-02   3.1641895e-01
   1.8225113e-02   2.9874552e-01
   1.8317159e-02   2.8098842e-01
   1.8409205e-02   2.6315579e-01
   1.8501251e-02   2.4525574e-01
   1.8593297e-02   2.2729637e-01
   1.8685343e-02   2.0928572e-01
   1.8777389e-02   1.9123181e-01
   1.8869435e-02   1.7314259e-01
   1.8961481e-02   1.5502599e-01
   1.9053527e-02   1.3688987e-01
   1.9145573e-02   1.1874203e-01
   1.9237619e-02   1.0059021e-01
   1.9329665e-02   8.2442080e-02
   1.9421711e-02   6.4305253e-02
   1.9513757e-02   4.6187250e-02
   1.9605803e-02   2.8095522e-02
   1.9697849e-02   1.0037433e-02
   1.9789895e-02  -7.9797378e-03
   1.9881941e-02  -2.5948802e-02
   1.9973987e-02  -4.3862667e-02
   2.0066033e-02  -6.1714336e-02
   2.0158079e-02  -7.9496914e-02
   2.0250125e-02  -9.7203611e-02
   2.0342171e-02  -1.1482775e-01
   2.0434217e-02  -1.3236275e-01
   2.0526263e-02  -1.4980216e-01
   2.0618309e-02  -1.6713965e-01
   2.0710355e-02  -1.8436899e-01
   2.0802401e-02  -2.0148409e-01
   2.0894447e-02  -2.1847898e-01
   2.0986493e-02  -2.3534782e-01
   2.1078539e-02  -2.5208489e-01
   2.1170585e-02  -2.6868463e-01
   2.1262631e-02  -2.8514160e-01
   2.1354677e-02  -3.0145048e-01
   2.1446723e-02  -3.1760612e-01
   2.1538769e-02  -3.3360350e-01
   2.1630815e-02  -3.4943773e-01
   2.1722861e-02  -3.6510410e-01
   2.1814907e-02  -3.8059802e-01
   2.1906953e-02  -3.9591504e-01
   2.1998999e-02  -4.1105090e-01
   2.2091046e-02  -4.2600144e-01
   2.2183092e-02  -4.4076271e-01
   2.2275138e-02  -4.5533086e-01
   2.2367184e-02  -4.6970223e-01
   2.2459230e-02  -4.8387331e-01
   2.2551276e-02  -4.9784073e-01
   2.2643322e-02  -5.1160129e-01
   2.2735368e-02  -5.2515195e-01
   2.2827414e-02  -5.3848983e-01
   2.2919460e-02  -5.5161220e-01
   2.3011506e-02  -5.6451648e-01
   2.3103552e-02  -5.7720028e-01
   2.3195598e-02  -5.8966133e-01
   2.3287644e-02  -6.0189756e-01
   2.3379690e-02  -6.1390702e-01
   2.3471736e-02  -6.2568794e-01
   2.3563782e-02  -6.3723870e-01
   2.3655828e-02  -6.4855785e-01
   2.3747874e-02  -6.5964407e-01
   2.3839920e-02  -6.7049623e-01
   2.3931966e-02  -6.8111333e-01
   2.4024012e-02  -6.9149453e-01
   2.4116058e-02  -7.0163914e-01
   2.4208104e-02  -7.1154663e-01
   2.4300150e-02  -7.2121662e-01
   2.4392196e-02  -7.3064887e-01
   2.4484242e-02  -7.3984331e-01
   2.4576288e-02  -7.4879998e-01
   2.4668334e-02  -7.5751909e-01
   2.4760380e-02  -7.6600099e-01
   2.4852426e-02  -7.7424618e-01
   2.4944472e-02  -7.8225527e-01
   2.5036518e-02  -7.9002904e-01
   2.5128564e-02  -7.9756839e-01
   2.5220610e-02  -8.0487436e-01
   2.5312656e-02  -8.1194810e-01
   2.5404702e-02  -8.1879093e-01
   2.5496748e-02  -8.2540425e-01
   2.5588794e-02  -8.3178963e-01
   2.5680840e-02  -8.3794871e-01
   2.5772886e-02  -8.4388331e-01
   2.5864932e-02  -8.4959531e-01
   2.5956978e-02  -8.5508675e-01
   2.6049025e-02  -8.6035975e-01
   2.6141071e-02  -8.6541655e-01
   2.6233117e-02  -8.7025950e-01
   2.6325163e-02  -8.7489105e-01
   2.6417209e-02  -8.7931374e-01
   2.6509255e-02  -8.8353023e-01
   2.6601301e-02  -8.8754326e-01
   2.6693347e-02  -8.9135566e-01
   2.6785393e-02  -8.9497035e-01
   2.6877439e-02  -8.9839033e-01
   2.6969485e-02  -9.0161871e-01
   2.7061531e-02  -9.0465864e-01
   2.7153577e-02  -9.0751336e-01
   2.7245623e-02  -9.1018620e-01
   2.7337669e-02  -9.1268055e-01
   2.7429715e-02  -9.1499984e-01
   2.7521761e-02  -9.1714760e-01
   2.7613807e-02  -9.1912741e-01
   2.7705853e-02  -9.2094289e-01
   2.7797899e-02  -9.2259772e-01
   2.7889945e-02  -9.2409565e-01
   2.7981991e-02  -9.2544044e-01
   2.8074037e-02  -9.2663593e-01
   2.8166083e-02  -9.2768598e-01
   2.8258129e-02  -9.2859448e-01
   2.8350175e-02  -9.2936538e-01
   2.8442221e-02  -9.3000262e-01
   2.8534267e-02  -9.3051021e-01
   2.8626313e-02  -9.3089216e-01
   2.8718359e-02  -9.3115249e-01
   2.8810405e-02  -9.3129526e-01
   2.8902451e-02  -9.3132453e-01
   2.8994497e-02  -9.3124438e-01
   2.9086543e-02  -9.3105889e-01
   2.9178589e-02  -9.3077214e-01
   2.9270635e-02  -9.3038822e-01
   2.9362681e-02  -9.2991122e-01
   2.9454727e-02  -9.2934521e-01
   2.9546773e-02  -9.2869427e-01
   2.9638819e-02  -9.2796246e-01
   2.9730865e-02  -9.2715382e-01
   2.9822911e-02  -9.2627238e-01
   2.9914957e-02  -9.2532216e-01
   3.0007004e-02  -9.2430714e-01
   3.0099050e-02  -9.2323129e-01
   3.0191096e-02  -9.2209853e-01
   3.0283142e-02  -9.2091277e-01
   3.0375188e-02  -9.1967788e-01
   3.0467234e-02  -9.1839769e-01
   3.0559280e-02  -9.1707601e-01
   3.0651326e-02  -9.1571658e-01
   3.0743372e-02  -9.1432312e-01
   3.0835418e-02  -9.1289929e-01
   3.0927464e-02  -9.1144871e-01
   3.1019510e-02  -9.0997495e-01
   3.1111556e-02  -9.0848152e-01
   3.1203602e-02  -9.0697189e-01
   3.1295648e-02  -9.0544946e-01
   3.1387694e-02  -9.0391757e-01
   3.1479740e-02  -9.0237951e-01
   3.1571786e-02  -9.0083851e-01
   3.1663832e-02  -8.9929773e-01
   3.1755878e-02  -8.9776026e-01
   3.1847924e-02  -8.9622913e-01
   3.1939970e-02  -8.9470729e-01
   3.2032016e-02  -8.9319764e-01
   3.2124062e-02  -8.9170299e-01
   3.2216108e-02  -8.9022609e-01
   3.2308154e-02  -8.8876960e-01
   3.2400200e-02  -8.8733613e-01
   3.2492246e-02  -8.8592818e-01
   3.2584292e-02  -8.8454820e-01
   3.2676338e-02  -8.8319855e-01
   3.2768384e-02  -8.8188151e-01
   3.2860430e-02  -8.8059928e-01
   3.2952476e-02  -8.7935399e-01
   3.3044522e-02  -8.7814767e-01
   3.3136568e-02  -8.7698228e-01
   3.3228614e-02  -8.7585969e-01
   3.3320660e-02  -8.7478169e-01
   3.3412706e-02  -8.7375000e-01
   3.3504752e-02  -8.7276623e-01
   3.3596798e-02  -8.7183191e-01
   3.3688844e-02  -8.7094851e-01
   3.3780890e-02  -8.7011740e-01
   3.3872936e-02  -8.6933985e-01
   3.3964982e-02  -8.6861707e-01
   3.4057029e-02  -8.6795017e-01
   3.4149075e-02  -8.6734019e-01
   3.4241121e-02  -8.6678807e-01
   3.4333167e-02  -8.6629467e-01
   3.4425213e-02  -8.6586078e-01
   3.4517259e-02  -8.6548709e-01
   3.4609305e-02  -8.6517421e-01
   3.4701351e-02  -8.6492269e-01
   3.4793397e-02  -8.6473296e-01
   3.4885443e-02  -8.6460541e-01
   3.4977489e-02  -8.6454032e-01
   3.5069535e-02  -8.6453790e-01
   3.5161581e-02  -8.6459829e-01
   3.5253627e-02  -8.6472155e-01
   3.5345673e-02  -8.6490765e-01
   3.5437719e-02  -8.6515650e-01
   3.5529765e-02  -8.6546793e-01
   3.5621811e-02  -8.6584170e-01
   3.5713857e-02  -8.6627750e-01
   3.5805903e-02  -8.6677494e-01
   3.5897949e-02  -8.6733356e-01
   3.5989995e-02  -8.6795285e-01
   3.6082041e-02  -8.6863222e-01
   3.6174087e-02  -8.6937101e-01
   3.6266133e-02  -8.7016850e-01
   3.6358179e-02  -8.7102392e-01
   3.6450225e-02  -8.7193643e-01
   3.6542271e-02  -8.7290511e-01
   3.6634317e-02  -8.7392903e-01
   3.6726363e-02  -8.7500715e-01
   3.6818409e-02  -8.7613842e-01
   3.6910455e-02  -8.7732170e-01
   3.7002501e-02  -8.7855584e-01
   3.7094547e-02  -8.7983961e-01
   3.7186593e-02  -8.8117173e-01
   3.7278639e-02  -8.8255090e-01
   3.7370685e-02  -8.8397575e-01
   3.7462731e-02  -8.8544488e-01
   3.7554777e-02  -8.8695685e-01
   3.7646823e-02  -8.8851018e-01
   3.7738869e-02  -8.9010336e-01
   3.7830915e-02  -8.9173482e-01
   3.7922961e-02  -8.9340300e-01
   3.8015008e-02  -8.9510626e-01
   3.8107054e-02  -8.9684296e-01
   3.8199100e-02  -8.9861144e-01
   3.8291146e-02  -9.0040999e-01
   3.8383192e-02  -9.0223690e-01
   3.8475238e-02  -9.0409041e-01
   3.8567284e-02  -9.0596877e-01
   3.8659330e-02  -9.0787020e-01
   3.8751376e-02  -9.0979289e-01
   3.8843422e-02  -9.1173504e-01
   3.8935468e-02  -9.1369483e-01
   3.9027514e-02  -9.1567042e-01
   3.9119560e-02  -9.1765997e-01
   3.9211606e-02  -9.1966163e-01
   3.9303652e-02  -9.2167356e-01
   3.9395698e-02  -9.2369388e-01
   3.9487744e-02  -9.2572074e-01
   3.9579790e-02  -9.2775230e-01
   3.9671836e-02  -9.2978669e-01
   3.9763882e-02  -9.3182205e-01
   3.9855928e-02  -9.3385656e-01
   3.9947974e-02  -9.3588836e-01
   4.0040020e-02  -9.3791564e-01
   4.0132066e-02  -9.3993657e-01
   4.0224112e-02  -9.4194934e-01
   4.0316158e-02  -9.4395216e-01
   4.0408204e-02  -9.4594327e-01
   4.0500250e-02  -9.4792089e-01
   4.0592296e-02  -9.4988329e-01
   4.0684342e-02  -9.5182874e-01
   4.0776388e-02  -9.5375554e-01
   4.0868434e-02  -9.5566203e-01
   4.0960480e-02  -9.5754653e-01
   4.1052526e-02  -9.5940743e-01
   4.1144572e-02  -9.6124312e-01
   4.1236618e-02  -9.6305202e-01
   4.1328664e-02  -9.6483260e-01
   4.1420710e-02  -9.6658333e-01
   4.1512756e-02  -9.6830273e-01
   4.1604802e-02  -9.6998935e-01
   4.1696848e-02  -9.7164177e-01
   4.1788894e-02  -9.7325860e-01
   4.1880940e-02  -9.7483850e-01
   4.1972986e-02  -9.7638015e-01
   4.2065033e-02  -9.7788227e-01
   4.2157079e-02  -9.7934363e-01
   4.2249125e-02  -9.8076303e-01
   4.2341171e-02  -9.8213930e-01
   4.2433217e-02  -9.8347133e-01
   4.2525263e-02  -9.8475803e-01
   4.2617309e-02  -9.8599836e-01
   4.2709355e-02  -9.8719133e-01
   4.2801401e-02  -9.8833598e-01
   4.2893447e-02  -9.8943139e-01
   4.2985493e-02  -9.9047670e-01
   4.3077539e-02  -9.9147109e-01
   4.3169585e-02  -9.9241376e-01
   4.3261631e-02  -9.9330399e-01
   4.3353677e-02  -9.9414107e-01
   4.3445723e-02  -9.9492436e-01
   4.3537769e-02  -9.9565325e-01
   4.3629815e-02  -9.9632718e-01
   4.3721861e-02  -9.9694564e-01
   4.3813907e-02  -9.9750815e-01
   4.3905953e-02  -9.9801429e-01
   4.3997999e-02  -9.9846369e-01
   4.4090045e-02  -9.9885599e-01
   4.4182091e-02  -9.9919092e-01
   4.4274137e-02  -9.9946822e-01
   4.4366183e-02  -9.9968770e-01
   4.4458229e-02  -9.9984918e-01
   4.4550275e-02  -9.9995256e-01
   4.4642321e-02  -9.9999777e-01
   4.4734367e-02  -9.9998477e-01
   4.4826413e-02  -9.9991359e-01
   4.4918459e-02  -9.9978426e-01
   4.5010505e-02  -9.9959690e-01
   4.5102551e-02  -9.9935163e-01
   4.5194597e-02  -9.9904864e-01
   4.5286643e-02  -9.9868815e-01
   4.5378689e-02  -9.9827041e-01
   4.5470735e-02  -9.9779573e-01
   4.5562781e-02  -9.9726443e-01
   4.5654827e-02  -9.9667689e-01
   4.5746873e-02  -9.9603352e-01
   4.5838919e-02  -9.9533476e-01
   4.5930965e-02  -9.9458110e-01
   4.6023012e-02  -9.9377305e-01
   4.6115058e-02  -9.9291115e-01
   4.6207104e-02  -9.9199600e-01
   4.6299150e-02  -9.9102821e-01
   4.6391196e-02  -9.9000841e-01
   4.6483242e-02  -9.8893729e-01
   4.6575288e-02  -9.8781555e-01
   4.6667334e-02  -9.8664392e-01
   4.6759380e-02  -9.8542317e-01
   4.6851426e-02  -9.8415408e-01
   4.6943472e-02  -9.8283746e-01
   4.7035518e-02  -9.8147416e-01
   4.7127564e-02  -9.8006504e-01
   4.7219610e-02  -9.7861097e-01
   4.7311656e-02  -9.7711287e-01
   4.7403702e-02  -9.7557167e-01
   4.7495748e-02  -9.7398831e-01
   4.7587794e-02  -9.7236375e-01
   4.7679840e-02  -9.7069898e-01
   4.7771886e-02  -9.6899501e-01
   4.7863932e-02  -9.6725284e-01
   4.7955978e-02  -9.6547351e-01
   4.8048024e-02  -9.6365806e-01
   4.8140070e-02  -9.6180755e-01
   4.8232116e-02  -9.5992305e-01
   4.8324162e-02  -9.5800563e-01
   4.8416208e-02  -9.5605640e-01
   4.8508254e-02  -9.5407644e-01
   4.8600300e-02  -9.5206686e-01
   4.8692346e-02  -9.5002877e-01
   4.8784392e-02  -9.4796330e-01
   4.8876438e-02  -9.4587157e-01
   4.8968484e-02  -9.4375470e-01
   4.9060530e-02  -9.4161382e-01
   4.9152576e-02  -9.3945007e-01
   4.9244622e-02  -9.3726457e-01
   4.9336668e-02  -9.3505847e-01
   4.9428714e-02  -9.3283290e-01
   4.9520760e-02  -9.3058898e-01
   4.9612806e-02  -9.2832785e-01
   4.9704852e-02  -9.2605062e-01
   4.9796898e-02  -9.2375844e-01
   4.9888944e-02  -9.2145240e-01
   4.9980990e-02  -9.1913362e-01
   5.0073037e-02  -9.1680321e-01
   5.0165083e-02  -9.1446227e-01
   5.0257129e-02  -9.1211188e-01
   5.0349175e-02  -9.0975313e-01
   5.0441221e-02  -9.0738708e-01
   5.0533267e-02  -9.0501481e-01
   5.0625313e-02  -9.0263737e-01
   5.0717359e-02  -9.0025579e-01
   5.0809405e-02  -8.9787110e-01
   5.0901451e-02  -8.9548433e-01
   5.0993497e-02  -8.9309647e-01
   5.1085543e-02  -8.9070853e-01
   5.1177589e-02  -8.8832148e-01
   5.1269635e-02  -8.8593627e-01
   5.1361681e-02  -8.8355387e-01
   5.1453727e-02  -8.8117521e-01
   5.1545773e-02  -8.7880120e-01
   5.1637819e-02  -8.7643275e-01
   5.1729865e-02  -8.7407075e-01
   5.1821911e-02  -8.7171606e-01
   5.1913957e-02  -8.6936955e-01
   5.2006003e-02  -8.6703205e-01
   5.2098049e-02  -8.6470438e-01
   5.2190095e-02  -8.6238735e-01
   5.2282141e-02  -8.6008174e-01
   5.2374187e-02  -8.5778831e-01
   5.2466233e-02  -8.5550783e-01
   5.2558279e-02  -8.5324103e-01
   5.2650325e-02  -8.5098861e-01
   5.2742371e-02  -8.4875129e-01
   5.2834417e-02  -8.4652972e-01
   5.2926463e-02  -8.4432459e-01
   5.3018509e-02  -8.4213654e-01
   5.3110555e-02  -8.3996618e-01
   5.3202601e-02  -8.3781413e-01
   5.3294647e-02  -8.3568097e-01
   5.3386693e-02  -8.3356729e-01
   5.3478739e-02  -8.3147363e-01
   5.3570785e-02  -8.2940054e-01
   5.3662831e-02  -8.2734854e-01
   5.3754877e-02  -8.2531813e-01
   5.3846923e-02  -8.2330980e-01
   5.3938969e-02  -8.2132401e-01
   5.4031016e-02  -8.1936124e-01
   5.4123062e-02  -8.1742191e-01
   5.4215108e-02  -8.1550644e-01
   5.4307154e-02  -8.1361526e-01
   5.4399200e-02  -8.1174874e-01
   5.4491246e-02  -8.0990727e-01
   5.4583292e-02  -8.0809122e-01
   5.4675338e-02  -8.0630093e-01
   5.4767384e-02  -8.0453673e-01
   5.4859430e-02  -8.0279897e-01
   5.4951476e-02  -8.0108794e-01
   5.5043522e-02  -7.9940394e-01
   5.5135568e-02  -7.9774726e-01
   5.5227614e-02  -7.9611817e-01
   5.5319660e-02  -7.9451694e-01
   5.5411706e-02  -7.9294382e-01
   5.5503752e-02  -7.9139905e-01
   5.5595798e-02  -7.8988287e-01
   5.5687844e-02  -7.8839549e-01
   5.5779890e-02  -7.8693714e-01
   5.5871936e-02  -7.8550802e-01
   5.5963982e-02  -7.8410832e-01
   5.6056028e-02  -7.8273824e-01
   5.6148074e-02  -7.8139795e-01
   5.6240120e-02  -7.8008764e-01
   5.6332166e-02  -7.7880748e-01
   5.6424212e-02  -7.7755763e-01
   5.6516258e-02  -7.7633824e-01
   5.6608304e-02  -7.7514948e-01
   5.6700350e-02  -7.7399149e-01
   5.6792396e-02  -7.7286442e-01
   5.6884442e-02  -7.7176840e-01
   5.6976488e-02  -7.7070359e-01
   5.7068534e-02  -7.6967011e-01
   5.7160580e-02  -7.6866810e-01
   5.7252626e-02  -7.6769769e-01
   5.7344672e-02  -7.6675902e-01
   5.7436718e-02  -7.6585220e-01
   5.7528764e-02  -7.6497737e-01
   5.7620810e-02  -7.6413465e-01
   5.7712856e-02  -7.6332418e-01
   5.7804902e-02  -7.6254608e-01
   5.7896948e-02  -7.6180048e-01
   5.7988994e-02  -7.6108751e-01
   5.8081041e-02  -7.6040730e-01
   5.8173087e-02  -7.5975997e-01
   5.8265133e-02  -7.5914567e-01
   5.8357179e-02  -7.5856452e-01
   5.8449225e-02  -7.5801666e-01
   5.8541271e-02  -7.5750223e-01
   5.8633317e-02  -7.5702138e-01
   5.8725363e-02  -7.5657423e-01
   5.8817409e-02  -7.5616095e-01
   5.8909455e-02  -7.5578167e-01
   5.9001501e-02  -7.5543656e-01
   5.9093547e-02  -7.5512575e-01
   5.9185593e-02  -7.5484941e-01
   5.9277639e-02  -7.5460770e-01
   5.9369685e-02  -7.5440078e-01
   5.9461731e-02  -7.5422882e-01
   5.9553777e-02  -7.5409198e-01
   5.9645823e-02  -7.5399044e-01
   5.9737869e-02  -7.5392436e-01
   5.9829915e-02  -7.5389392e-01
   5.9921961e-02  -7.5389931e-01
   6.0014007e-02  -7.5394069e-01
   6.0106053e-02  -7.5401826e-01
   6.0198099e-02  -7.5413220e-01
   6.0290145e-02  -7.5428269e-01
   6.0382191e-02  -7.5446993e-01
   6.0474237e-02  -7.5469409e-01
   6.0566283e-02  -7.5495538e-01
   6.0658329e-02  -7.5525397e-01
   6.0750375e-02  -7.5559006e-01
   6.0842421e-02  -7.5596384e-01
   6.0934467e-02  -7.5637550e-01
   6.1026513e-02  -7.5682522e-01
   6.1118559e-02  -7.5731319e-01
   6.1210605e-02  -7.5783960e-01
   6.1302651e-02  -7.5840463e-01
   6.1394697e-02  -7.5900846e-01
   6.1486743e-02  -7.5965126e-01
   6.1578789e-02  -7.6033321e-01
   6.1670835e-02  -7.6105447e-01
   6.1762881e-02  -7.6181522e-01
   6.1854927e-02  -7.6261560e-01
   6.1946973e-02  -7.6345577e-01
   6.2039020e-02  -7.6433587e-01
   6.2131066e-02  -7.6525604e-01
   6.2223112e-02  -7.6621641e-01
   6.2315158e-02  -7.6721710e-01
   6.2407204e-02  -7.6825822e-01
   6.2499250e-02  -7.6933987e-01
   6.2591296e-02  -7.7046215e-01
   6.2683342e-02  -7.7162514e-01
   6.2775388e-02  -7.7282889e-01
   6.2867434e-02  -7.7407347e-01
   6.2959480e-02  -7.7535891e-01
   6.3051526e-02  -7.7668525e-01
   6.3143572e-02  -7.7805249e-01
   6.3235618e-02  -7.7946063e-01
   6.3327664e-02  -7.8090965e-01
   6.3419710e-02  -7.8239951e-01
   6.3511756e-02  -7.8393015e-01
   6.3603802e-02  -7.8550150e-01
   6.3695848e-02  -7.8711347e-01
   6.3787894e-02  -7.8876594e-01
   6.3879940e-02  -7.9045877e-01
   6.3971986e-02  -7.9219180e-01
   6.4064032e-02  -7.9396486e-01
   6.4156078e-02  -7.9577773e-01
   6.4248124e-02  -7.9763019e-01
   6.4340170e-02  -7.9952199e-01
   6.4432216e-02  -8.0145284e-01
   6.4524262e-02  -8.0342244e-01
   6.4616308e-02  -8.0543046e-01
   6.4708354e-02  -8.0747653e-01
   6.4800400e-02  -8.0956026e-01
   6.4892446e-02  -8.1168123e-01
   6.4984492e-02  -8.1383899e-01
   6.5076538e-02  -8.1603307e-01
   6.5168584e-02  -8.1826295e-01
   6.5260630e-02  -8.2052808e-01
   6.5352676e-02  -8.2282789e-01
   6.5444722e-02  -8.2516177e-01
   6.5536768e-02  -8.2752907e-01
   6.5628814e-02  -8.2992911e-01
   6.5720860e-02  -8.3236118e-01
   6.5812906e-02  -8.3482454e-01
   6.5904952e-02  -8.3731838e-01
   6.5996998e-02  -8.3984190e-01
   6.6089045e-02  -8.4239423e-01
   6.6181091e-02  -8.4497448e-01
   6.6273137e-02  -8.4758170e-01
   6.6365183e-02  -8.5021493e-01
   6.6457229e-02  -8.5287316e-01
   6.6549275e-02  -8.5555532e-01
   6.6641321e-02  -8.5826034e-01
   6.6733367e-02  -8.6098708e-01
   6.6825413e-02  -8.6373437e-01
   6.6917459e-02  -8.6650100e-01
   6.7009505e-02  -8.6928572e-01
   6.7101551e-02  -8.7208724e-01
   6.7193597e-02  -8.7490422e-01
   6.7285643e-02  -8.7773531e-01
   6.7377689e-02  -8.8057907e-01
   6.7469735e-02  -8.8343407e-01
   6.7561781e-02  -8.8629880e-01
   6.7653827e-02  -8.8917173e-01
   6.7745873e-02  -8.9205129e-01
   6.7837919e-02  -8.9493586e-01
   6.7929965e-02  -8.9782379e-01
   6.8022011e-02  -9.0071338e-01
   6.8114057e-02  -9.0360289e-01
   6.8206103e-02  -9.0649055e-01
   6.8298149e-02  -9.0937455e-01
   6.8390195e-02  -9.1225304e-01
   6.8482241e-02  -9.1512413e-01
   6.8574287e-02  -9.1798588e-01
   6.8666333e-02  -9.2083633e-01
   6.8758379e-02  -9.2367349e-01
   6.8850425e-02  -9.2649531e-01
   6.8942471e-02  -9.2929971e-01
   6.9034517e-02  -9.3208460e-01
   6.9126563e-02  -9.3484782e-01
   6.9218609e-02  -9.3758720e-01
   6.9310655e-02  -9.4030054e-01
   6.9402701e-02  -9.4298558e-01
   6.9494747e-02  -9.4564006e-01
   6.9586793e-02  -9.4826168e-01
   6.9678839e-02  -9.5084811e-01
   6.9770885e-02  -9.5339697e-01
   6.9862931e-02  -9.5590590e-01
   6.9954977e-02  -9.5837247e-01
   7.0047024e-02  -9.6079425e-01
   7.0139070e-02  -9.6316877e-01
   7.0231116e-02  -9.6549355e-01
   7.0323162e-02  -9.6776608e-01
   7.0415208e-02  -9.6998384e-01
   7.0507254e-02  -9.7214428e-01
   7.0599300e-02  -9.7424483e-01
   7.0691346e-02  -9.7628292e-01
   7.0783392e-02  -9.7825595e-01
   7.0875438e-02  -9.8016131e-01
   7.0967484e-02  -9.8199638e-01
   7.1059530e-02  -9.8375853e-01
   7.1151576e-02  -9.8544511e-01
   7.1243622e-02  -9.8705348e-01
   7.1335668e-02  -9.8858097e-01
   7.1427714e-02  -9.9002494e-01
   7.1519760e-02  -9.9138272e-01
   7.1611806e-02  -9.9265163e-01
   7.1703852e-02  -9.9382903e-01
   7.1795898e-02  -9.9491223e-01
   7.1887944e-02  -9.9589859e-01
   7.1979990e-02  -9.9678546e-01
   7.2072036e-02  -9.9757017e-01
   7.2164082e-02  -9.9825010e-01
   7.2256128e-02  -9.9882262e-01
   7.2348174e-02  -9.9928511e-01
   7.2440220e-02  -9.9963498e-01
   7.2532266e-02  -9.9986962e-01
   7.2624312e-02  -9.9998649e-01
   7.2716358e-02  -9.9998302e-01
   7.2808404e-02  -9.9985670e-01
   7.2900450e-02  -9.9960501e-01
   7.2992496e-02  -9.9922548e-01
   7.3084542e-02  -9.9871566e-01
   7.3176588e-02  -9.9807313e-01
   7.3268634e-02  -9.9729549e-01
   7.3360680e-02  -9.9638038e-01
   7.3452726e-02  -9.9532548e-01
   7.3544772e-02  -9.9412849e-01
   7.3636818e-02  -9.9278717e-01
   7.3728864e-02  -9.9129930e-01
   7.3820910e-02  -9.8966272e-01
   7.3912956e-02  -9.8787530e-01
   7.4005003e-02  -9.8593495e-01
   7.4097049e-02  -9.8383964e-01
   7.4189095e-02  -9.8158739e-01
   7.4281141e-02  -9.7917627e-01
   7.4373187e-02  -9.7660438e-01
   7.4465233e-02  -9.7386991e-01
   7.4557279e-02  -9.7097107e-01
   7.4649325e-02  -9.6790616e-01
   7.4741371e-02  -9.6467353e-01
   7.4833417e-02  -9.6127156e-01
   7.4925463e-02  -9.5769874e-01
   7.5017509e-02  -9.5395360e-01
   7.5109555e-02  -9.5003472e-01
   7.5201601e-02  -9.4594079e-01
   7.5293647e-02  -9.4167052e-01
   7.5385693e-02  -9.3722273e-01
   7.5477739e-02  -9.3259628e-01
   7.5569785e-02  -9.2779013e-01
   7.5661831e-02  -9.2280330e-01
   7.5753877e-02  -9.1763488e-01
   7.5845923e-02  -9.1228404e-01
   7.5937969e-02  -9.0675005e-01
   7.6030015e-02  -9.0103223e-01
   7.6122061e-02  -8.9512999e-01
   7.6214107e-02  -8.8904283e-01
   7.6306153e-02  -8.8277032e-01
   7.6398199e-02  -8.7631212e-01
   7.6490245e-02  -8.6966798e-01
   7.6582291e-02  -8.6283771e-01
   7.6674337e-02  -8.5582125e-01
   7.6766383e-02  -8.4861858e-01
   7.6858429e-02  -8.4122980e-01
   7.6950475e-02  -8.3365509e-01
   7.7042521e-02  -8.2589471e-01
   7.7134567e-02  -8.1794902e-01
   7.7226613e-02  -8.0981847e-01
   7.7318659e-02  -8.0150359e-01
   7.7410705e-02  -7.9300502e-01
   7.7502751e-02  -7.8432346e-01
   7.7594797e-02  -7.7545974e-01
   7.7686843e-02  -7.6641475e-01
   7.7778889e-02  -7.5718949e-01
   7.7870935e-02  -7.4778504e-01
   7.7962981e-02  -7.3820259e-01
   7.8055028e-02  -7.2844340e-01
   7.8147074e-02  -7.1850884e-01
   7.8239120e-02  -7.0840036e-01
   7.8331166e-02  -6.9811951e-01
   7.8423212e-02  -6.8766793e-01
   7.8515258e-02  -6.7704733e-01
   7.8607304e-02  -6.6625955e-01
   7.8699350e-02  -6.5530649e-01
   7.8791396e-02  -6.4419014e-01
   7.8883442e-02  -6.3291260e-01
   7.8975488e-02  -6.2147604e-01
   7.9067534e-02  -6.0988272e-01
   7.9159580e-02  -5.9813498e-01
   7.9251626e-02  -5.8623527e-01
   7.9343672e-02  -5.7418611e-01
   7.9435718e-02  -5.6199009e-01
   7.9527764e-02  -5.4964991e-01
   7.9619810e-02  -5.3716832e-01
   7.9711856e-02  -5.2454818e-01
   7.9803902e-02  -5.1179242e-01
   7.9895948e-02  -4.9890403e-01
   7.9987994e-02  -4.8588611e-01
   8.0080040e-02  -4.7274180e-01
   8.0172086e-02  -4.5947433e-01
   8.0264132e-02  -4.4608702e-01
   8.0356178e-02  -4.3258322e-01
   8.0448224e-02  -4.1896639e-01
   8.0540270e-02  -4.0524002e-01
   8.0632316e-02  -3.9140769e-01
   8.0724362e-02  -3.7747304e-01
   8.0816408e-02  -3.6343977e-01
   8.0908454e-02  -3.4931163e-01
   8.1000500e-02  -3.3509243e-01
   8.1092546e-02  -3.2078605e-01
   8.1184592e-02  -3.0639641e-01
   8.1276638e-02  -2.9192749e-01
   8.1368684e-02  -2.7738330e-01
   8.1460730e-02  -2.6276793e-01
   8.1552776e-02  -2.4808548e-01
   8.1644822e-02  -2.3334011e-01
   8.1736868e-02  -2.1853602e-01
   8.1828914e-02  -2.0367745e-01
   8.1920960e-02  -1.8876867e-01
   8.2013007e-02  -1.7381397e-01
   8.2105053e-02  -1.5881770e-01
   8.2197099e-02  -1.4378421e-01
   8.2289145e-02  -1.2871790e-01
   8.2381191e-02  -1.1362316e-01
   8.2473237e-02  -9.8504430e-02
   8.2565283e-02  -8.3366153e-02
   8.2657329e-02  -6.8212791e-02
   8.2749375e-02  -5.3048816e-02
   8.2841421e-02  -3.7878711e-02
   8.2933467e-02  -2.2706964e-02
   8.3025513e-02  -7.5380673e-03
   8.3117559e-02   7.6234842e-03
   8.3209605e-02   2.2773199e-02
   8.3301651e-02   3.7906588e-02
   8.3393697e-02   5.3019172e-02
   8.3485743e-02   6.8106478e-02
   8.3577789e-02   8.3164049e-02
   8.3669835e-02   9.8187441e-02
   8.3761881e-02   1.1317223e-01
   8.3853927e-02   1.2811401e-01
   8.3945973e-02   1.4300840e-01
   8.4038019e-02   1.5785105e-01
   8.4130065e-02   1.7263763e-01
   8.4222111e-02   1.8736385e-01
   8.4314157e-02   2.0202544e-01
   8.4406203e-02   2.1661820e-01
   8.4498249e-02   2.3113793e-01
   8.4590295e-02   2.4558050e-01
   8.4682341e-02   2.5994181e-01
   8.4774387e-02   2.7421781e-01
   8.4866433e-02   2.8840452e-01
   8.4958479e-02   3.0249798e-01
   8.5050525e-02   3.1649431e-01
   8.5142571e-02   3.3038968e-01
   8.5234617e-02   3.4418032e-01
   8.5326663e-02   3.5786252e-01
   8.5418709e-02   3.7143264e-01
   8.5510755e-02   3.8488711e-01
   8.5602801e-02   3.9822242e-01
   8.5694847e-02   4.1143513e-01
   8.5786893e-02   4.2452189e-01
   8.5878939e-02   4.3747942e-01
   8.5970985e-02   4.5030451e-01
   8.6063032e-02   4.6299404e-01
   8.6155078e-02   4.7554496e-01
   8.6247124e-02   4.8795432e-01
   8.6339170e-02   5.0021925e-01
   8.6431216e-02   5.1233696e-01
   8.6523262e-02   5.2430476e-01
   8.6615308e-02   5.3612005e-01
   8.6707354e-02   5.4778032e-01
   8.6799400e-02   5.5928315e-01
   8.6891446e-02   5.7062623e-01
   8.6983492e-02   5.8180734e-01
   8.7075538e-02   5.9282434e-01
   8.7167584e-02   6.0367523e-01
   8.7259630e-02   6.1435808e-01
   8.7351676e-02   6.2487108e-01
   8.7443722e-02   6.3521250e-01
   8.7535768e-02   6.4538073e-01
   8.7627814e-02   6.5537429e-01
   8.7719860e-02   6.6519175e-01
   8.7811906e-02   6.7483184e-01
   8.7903952e-02   6.8429338e-01
   8.7995998e-02   6.9357527e-01
   8.8088044e-02   7.0267657e-01
   8.8180090e-02   7.1159640e-01
   8.8272136e-02   7.2033404e-01
   8.8364182e-02   7.2888882e-01
   8.8456228e-02   7.3726024e-01
   8.8548274e-02   7.4544787e-01
   8.8640320e-02   7.5345141e-01
   8.8732366e-02   7.6127065e-01
   8.8824412e-02   7.6890552e-01
   8.8916458e-02   7.7635602e-01
   8.9008504e-02   7.8362231e-01
   8.9100550e-02   7.9070461e-01
   8.9192596e-02   7.9760329e-01
   8.9284642e-02   8.0431878e-01
   8.9376688e-02   8.1085167e-01
   8.9468734e-02   8.1720263e-01
   8.9560780e-02   8.2337242e-01
   8.9652826e-02   8.2936194e-01
   8.9744872e-02   8.3517217e-01
   8.9836918e-02   8.4080420e-01
   8.9928964e-02   8.4625923e-01
   9.0021011e-02   8.5153853e-01
   9.0113057e-02   8.5664351e-01
   9.0205103e-02   8.6157566e-01
   9.0297149e-02   8.6633655e-01
   9.0389195e-02   8.7092787e-01
   9.0481241e-02   8.7535140e-01
   9.0573287e-02   8.7960899e-01
   9.0665333e-02   8.8370260e-01
   9.0757379e-02   8.8763427e-01
   9.0849425e-02   8.9140613e-01
   9.0941471e-02   8.9502040e-01
   9.1033517e-02   8.9847936e-01
   9.1125563e-02   9.0178539e-01
   9.1217609e-02   9.0494095e-01
   9.1309655e-02   9.0794855e-01
   9.1401701e-02   9.1081080e-01
   9.1493747e-02   9.1353037e-01
   9.1585793e-02   9.1611000e-01
   9.1677839e-02   9.1855248e-01
   9.1769885e-02   9.2086070e-01
   9.1861931e-02   9.2303758e-01
   9.1953977e-02   9.2508610e-01
   9.2046023e-02   9.2700930e-01
   9.2138069e-02   9.2881029e-01
   9.2230115e-02   9.3049219e-01
   9.2322161e-02   9.3205821e-01
   9.2414207e-02   9.3351158e-01
   9.2506253e-02   9.3485557e-01
   9.2598299e-02   9.3609349e-01
   9.2690345e-02   9.3722870e-01
   9.2782391e-02   9.3826457e-01
   9.2874437e-02   9.3920452e-01
   9.2966483e-02   9.4005197e-01
   9.3058529e-02   9.4081039e-01
   9.3150575e-02   9.4148326e-01
   9.3242621e-02   9.4207406e-01
   9.3334667e-02   9.4258631e-01
   9.3426713e-02   9.4302351e-01
   9.3518759e-02   9.4338921e-01
   9.3610805e-02   9.4368692e-01
   9.3702851e-02   9.4392016e-01
   9.3794897e-02   9.4409248e-01
   9.3886943e-02   9.4420738e-01
   9.3978989e-02   9.4426837e-01
   9.4071036e-02   9.4427896e-01
   9.4163082e-02   9.4424262e-01
   9.4255128e-02   9.4416281e-01
   9.4347174e-02   9.4404298e-01
   9.4439220e-02   9.4388654e-01
   9.4531266e-02   9.4369688e-01
   9.4623312e-02   9.4347734e-01
   9.4715358e-02   9.4323125e-01
   9.4807404e-02   9.4296189e-01
   9.4899450e-02   9.4267250e-01
   9.4991496e-02   9.4236627e-01
   9.5083542e-02   9.4204635e-01
   9.5175588e-02   9.4171585e-01
   9.5267634e-02   9.4137779e-01
   9.5359680e-02   9.4103518e-01
   9.5451726e-02   9.4069094e-01
   9.5543772e-02   9.4034794e-01
   9.5635818e-02   9.4000898e-01
   9.5727864e-02   9.3967679e-01
   9.5819910e-02   9.3935404e-01
   9.5911956e-02   9.3904332e-01
   9.6004002e-02   9.3874715e-01
   9.6096048e-02   9.3846796e-01
   9.6188094e-02   9.3820811e-01
   9.6280140e-02   9.3796987e-01
   9.6372186e-02   9.3775545e-01
   9.6464232e-02   9.3756692e-01
   9.6556278e-02   9.3740632e-01
   9.6648324e-02   9.3727555e-01
   9.6740370e-02   9.3717645e-01
   9.6832416e-02   9.3711074e-01
   9.6924462e-02   9.3708005e-01
   9.7016508e-02   9.3708592e-01
   9.7108554e-02   9.3712977e-01
   9.7200600e-02   9.3721294e-01
   9.7292646e-02   9.3733665e-01
   9.7384692e-02   9.3750201e-01
   9.7476738e-02   9.3771003e-01
   9.7568784e-02   9.3796161e-01
   9.7660830e-02   9.3825753e-01
   9.7752876e-02   9.3859849e-01
   9.7844922e-02   9.3898503e-01
   9.7936968e-02   9.3941762e-01
   9.8029015e-02   9.3989659e-01
   9.8121061e-02   9.4042215e-01
   9.8213107e-02   9.4099442e-01
   9.8305153e-02   9.4161339e-01
   9.8397199e-02   9.4227893e-01
   9.8489245e-02   9.4299079e-01
   9.8581291e-02   9.4374861e-01
   9.8673337e-02   9.4455192e-01
   9.8765383e-02   9.4540011e-01
   9.8857429e-02   9.4629246e-01
   9.8949475e-02   9.4722815e-01
   9.9041521e-02   9.4820622e-01
   9.9133567e-02   9.4922561e-01
   9.9225613e-02   9.5028513e-01
   9.9317659e-02   9.5138347e-01
   9.9409705e-02   9.5251923e-01
   9.9501751e-02   9.5369087e-01
   9.9593797e-02   9.5489675e-01
   9.9685843e-02   9.5613511e-01
   9.9777889e-02   9.5740407e-01
   9.9869935e-02   9.5870166e-01
   9.9961981e-02   9.6002578e-01
   1.0005403e-01   9.6137424e-01
   1.0014607e-01   9.6274474e-01
   1.0023812e-01   9.6413485e-01
   1.0033017e-01   9.6554207e-01
   1.0042221e-01   9.6696378e-01
   1.0051426e-01   9.6839727e-01
   1.0060630e-01   9.6983971e-01
   1.0069835e-01   9.7128821e-01
   1.0079040e-01   9.7273975e-01
   1.0088244e-01   9.7419124e-01
   1.0097449e-01   9.7563950e-01
   1.0106653e-01   9.7708125e-01
   1.0115858e-01   9.7851314e-01
   1.0125063e-01   9.7993173e-01
   1.0134267e-01   9.8133350e-01
   1.0143472e-01   9.8271487e-01
   1.0152676e-01   9.8407215e-01
   1.0161881e-01   9.8540162e-01
   1.0171086e-01   9.8669946e-01
   1.0180290e-01   9.8796181e-01
   1.0189495e-01   9.8918474e-01
   1.0198699e-01   9.9036425e-01
   1.0207904e-01   9.9149630e-01
   1.0217109e-01   9.9257679e-01
   1.0226313e-01   9.9360158e-01
   1.0235518e-01   9.9456647e-01
   1.0244722e-01   9.9546724e-01
   1.0253927e-01   9.9629961e-01
   1.0263132e-01   9.9705927e-01
   1.0272336e-01   9.9774190e-01
   1.0281541e-01   9.9834313e-01
   1.0290745e-01   9.9885858e-01
   1.0299950e-01   9.9928384e-01
   1.0309155e-01   9.9961449e-01
   1.0318359e-01   9.9984610e-01
   1.0327564e-01   9.9997424e-01
   1.0336768e-01   9.9999446e-01
   1.0345973e-01   9.9990231e-01
   1.0355178e-01   9.9969336e-01
   1.0364382e-01   9.9936319e-01
   1.0373587e-01   9.9890737e-01
   1.0382791e-01   9.9832150e-01
   1.0391996e-01   9.9760120e-01
   1.0401201e-01   9.9674212e-01
   1.0410405e-01   9.9573993e-01
   1.0419610e-01   9.9459033e-01
   1.0428814e-01   9.9328907e-01
   1.0438019e-01   9.9183194e-01
   1.0447224e-01   9.9021475e-01
   1.0456428e-01   9.8843340e-01
   1.0465633e-01   9.8648380e-01
   1.0474837e-01   9.8436196e-01
   1.0484042e-01   9.8206391e-01
   1.0493247e-01   9.7958577e-01
   1.0502451e-01   9.7692373e-01
   1.0511656e-01   9.7407405e-01
   1.0520860e-01   9.7103305e-01
   1.0530065e-01   9.6779716e-01
   1.0539270e-01   9.6436287e-01
   1.0548474e-01   9.6072678e-01
   1.0557679e-01   9.5688556e-01
   1.0566883e-01   9.5283600e-01
   1.0576088e-01   9.4857496e-01
   1.0585293e-01   9.4409944e-01
   1.0594497e-01   9.3940652e-01
   1.0603702e-01   9.3449339e-01
   1.0612906e-01   9.2935737e-01
   1.0622111e-01   9.2399589e-01
   1.0631316e-01   9.1840650e-01
   1.0640520e-01   9.1258688e-01
   1.0649725e-01   9.0653481e-01
   1.0658929e-01   9.0024824e-01
   1.0668134e-01   8.9372522e-01
   1.0677339e-01   8.8696396e-01
   1.0686543e-01   8.7996279e-01
   1.0695748e-01   8.7272020e-01
   1.0704952e-01   8.6523480e-01
   1.0714157e-01   8.5750536e-01
   1.0723362e-01   8.4953081e-01
   1.0732566e-01   8.4131021e-01
   1.0741771e-01   8.3284280e-01
   1.0750975e-01   8.2412793e-01
   1.0760180e-01   8.1516517e-01
   1.0769385e-01   8.0595419e-01
   1.0778589e-01   7.9649486e-01
   1.0787794e-01   7.8678721e-01
   1.0796998e-01   7.7683142e-01
   1.0806203e-01   7.6662783e-01
   1.0815408e-01   7.5617699e-01
   1.0824612e-01   7.4547956e-01
   1.0833817e-01   7.3453642e-01
   1.0843022e-01   7.2334860e-01
   1.0852226e-01   7.1191729e-01
   1.0861431e-01   7.0024388e-01
   1.0870635e-01   6.8832991e-01
   1.0879840e-01   6.7617712e-01
   1.0889045e-01   6.6378739e-01
   1.0898249e-01   6.5116281e-01
   1.0907454e-01   6.3830562e-01
   1.0916658e-01   6.2521824e-01
   1.0925863e-01   6.1190327e-01
   1.0935068e-01   5.9836349e-01
   1.0944272e-01   5.8460184e-01
   1.0953477e-01   5.7062145e-01
   1.0962681e-01   5.5642560e-01
   1.0971886e-01   5.4201776e-01
   1.0981091e-01   5.2740158e-01
   1.0990295e-01   5.1258086e-01
   1.0999500e-01   4.9755957e-01
   1.1008704e-01   4.8234187e-01
   1.1017909e-01   4.6693206e-01
   1.1027114e-01   4.5133462e-01
   1.1036318e-01   4.3555420e-01
   1.1045523e-01   4.1959560e-01
   1.1054727e-01   4.0346377e-01
   1.1063932e-01   3.8716384e-01
   1.1073137e-01   3.7070109e-01
   1.1082341e-01   3.5408094e-01
   1.1091546e-01   3.3730897e-01
   1.1100750e-01   3.2039091e-01
   1.1109955e-01   3.0333264e-01
   1.1119160e-01   2.8614016e-01
   1.1128364e-01   2.6881965e-01
   1.1137569e-01   2.5137738e-01
   1.1146773e-01   2.3381978e-01
   1.1155978e-01   2.1615343e-01
   1.1165183e-01   1.9838499e-01
   1.1174387e-01   1.8052127e-01
   1.1183592e-01   1.6256922e-01
   1.1192796e-01   1.4453586e-01
   1.1202001e-01   1.2642836e-01
   1.1211206e-01   1.0825399e-01
   1.1220410e-01   9.0020119e-02
   1.1229615e-01   7.1734215e-02
   1.1238819e-01   5.3403850e-02
   1.1248024e-01   3.5036686e-02
   1.1257229e-01   1.6640472e-02
   1.1266433e-01  -1.7769577e-03
   1.1275638e-01  -2.0207691e-02
   1.1284842e-01  -3.8643740e-02
   1.1294047e-01  -5.7077049e-02
   1.1303252e-01  -7.5499494e-02
   1.1312456e-01  -9.3902894e-02
   1.1321661e-01  -1.1227901e-01
   1.1330865e-01  -1.3061955e-01
   1.1340070e-01  -1.4891618e-01
   1.1349275e-01  -1.6716053e-01
   1.1358479e-01  -1.8534419e-01
   1.1367684e-01  -2.0345871e-01
   1.1376888e-01  -2.2149563e-01
   1.1386093e-01  -2.3944646e-01
   1.1395298e-01  -2.5730270e-01
   1.1404502e-01  -2.7505584e-01
   1.1413707e-01  -2.9269737e-01
   1.1422911e-01  -3.1021877e-01
   1.1432116e-01  -3.2761153e-01
   1.1441321e-01  -3.4486717e-01
   1.1450525e-01  -3.6197721e-01
   1.1459730e-01  -3.7893318e-01
   1.1468934e-01  -3.9572667e-01
   1.1478139e-01  -4.1234929e-01
   1.1487344e-01  -4.2879268e-01
   1.1496548e-01  -4.4504853e-01
   1.1505753e-01  -4.6110859e-01
   1.1514957e-01  -4.7696466e-01
   1.1524162e-01  -4.9260859e-01
   1.1533367e-01  -5.0803232e-01
   1.1542571e-01  -5.2322783e-01
   1.1551776e-01  -5.3818721e-01
   1.1560980e-01  -5.5290261e-01
   1.1570185e-01  -5.6736628e-01
   1.1579390e-01  -5.8157056e-01
   1.1588594e-01  -5.9550788e-01
   1.1597799e-01  -6.0917078e-01
   1.1607004e-01  -6.2255192e-01
   1.1616208e-01  -6.3564405e-01
   1.1625413e-01  -6.4844005e-01
   1.1634617e-01  -6.6093293e-01
   1.1643822e-01  -6.7311583e-01
   1.1653027e-01  -6.8498200e-01
   1.1662231e-01  -6.9652486e-01
   1.1671436e-01  -7.0773795e-01
   1.1680640e-01  -7.1861496e-01
   1.1689845e-01  -7.2914974e-01
   1.1699050e-01  -7.3933629e-01
   1.1708254e-01  -7.4916878e-01
   1.1717459e-01  -7.5864153e-01
   1.1726663e-01  -7.6774903e-01
   1.1735868e-01  -7.7648596e-01
   1.1745073e-01  -7.8484716e-01
   1.1754277e-01  -7.9282766e-01
   1.1763482e-01  -8.0042267e-01
   1.1772686e-01  -8.0762758e-01
   1.1781891e-01  -8.1443799e-01
   1.1791096e-01  -8.2084969e-01
   1.1800300e-01  -8.2685865e-01
   1.1809505e-01  -8.3246107e-01
   1.1818709e-01  -8.3765332e-01
   1.1827914e-01  -8.4243201e-01
   1.1837119e-01  -8.4679395e-01
   1.1846323e-01  -8.5073615e-01
   1.1855528e-01  -8.5425584e-01
   1.1864732e-01  -8.5735049e-01
   1.1873937e-01  -8.6001775e-01
   1.1883142e-01  -8.6225553e-01
   1.1892346e-01  -8.6406193e-01
   1.1901551e-01  -8.6543531e-01
   1.1910755e-01  -8.6637424e-01
   1.1919960e-01  -8.6687750e-01
   1.1929165e-01  -8.6694414e-01
   1.1938369e-01  -8.6657341e-01
   1.1947574e-01  -8.6576480e-01
   1.1956778e-01  -8.6451803e-01
   1.1965983e-01  -8.6283308e-01
   1.1975188e-01  -8.6071013e-01
   1.1984392e-01  -8.5814962e-01
   1.1993597e-01  -8.5515220e-01
   1.2002801e-01  -8.5171878e-01
   1.2012006e-01  -8.4785050e-01
   1.2021211e-01  -8.4354872e-01
   1.2030415e-01  -8.3881506e-01
   1.2039620e-01  -8.3365135e-01
   1.2048824e-01  -8.2805966e-01
   1.2058029e-01  -8.2204232e-01
   1.2067234e-01  -8.1560185e-01
   1.2076438e-01  -8.0874104e-01
   1.2085643e-01  -8.0146287e-01
   1.2094847e-01  -7.9377058e-01
   1.2104052e-01  -7.8566763e-01
   1.2113257e-01  -7.7715769e-01
   1.2122461e-01  -7.6824468e-01
   1.2131666e-01  -7.5893271e-01
   1.2140870e-01  -7.4922613e-01
   1.2150075e-01  -7.3912951e-01
   1.2159280e-01  -7.2864762e-01
   1.2168484e-01  -7.1778544e-01
   1.2177689e-01  -7.0654817e-01
   1.2186893e-01  -6.9494121e-01
   1.2196098e-01  -6.8297017e-01
   1.2205303e-01  -6.7064085e-01
   1.2214507e-01  -6.5795925e-01
   1.2223712e-01  -6.4493156e-01
   1.2232916e-01  -6.3156416e-01
   1.2242121e-01  -6.1786363e-01
   1.2251326e-01  -6.0383671e-01
   1.2260530e-01  -5.8949032e-01
   1.2269735e-01  -5.7483157e-01
   1.2278939e-01  -5.5986772e-01
   1.2288144e-01  -5.4460622e-01
   1.2297349e-01  -5.2905464e-01
   1.2306553e-01  -5.1322075e-01
   1.2315758e-01  -4.9711244e-01
   1.2324962e-01  -4.8073776e-01
   1.2334167e-01  -4.6410489e-01
   1.2343372e-01  -4.4722218e-01
   1.2352576e-01  -4.3009806e-01
   1.2361781e-01  -4.1274112e-01
   1.2370985e-01  -3.9516006e-01
   1.2380190e-01  -3.7736371e-01
   1.2389395e-01  -3.5936099e-01
   1.2398599e-01  -3.4116094e-01
   1.2407804e-01  -3.2277267e-01
   1.2417009e-01  -3.0420543e-01
   1.2426213e-01  -2.8546852e-01
   1.2435418e-01  -2.6657133e-01
   1.2444622e-01  -2.4752333e-01
   1.2453827e-01  -2.2833407e-01
   1.2463032e-01  -2.0901314e-01
   1.2472236e-01  -1.8957021e-01
   1.2481441e-01  -1.7001498e-01
   1.2490645e-01  -1.5035722e-01
   1.2499850e-01  -1.3060672e-01
   1.2509055e-01  -1.1077331e-01
   1.2518259e-01  -9.0866844e-02
   1.2527464e-01  -7.0897208e-02
   1.2536668e-01  -5.0874289e-02
   1.2545873e-01  -3.0807991e-02
   1.2555078e-01  -1.0708214e-02
   1.2564282e-01   9.4151425e-03
   1.2573487e-01   2.9552190e-02
   1.2582691e-01   4.9693058e-02
   1.2591896e-01   6.9827898e-02
   1.2601101e-01   8.9946890e-02
   1.2610305e-01   1.1004025e-01
   1.2619510e-01   1.3009824e-01
   1.2628714e-01   1.5011117e-01
   1.2637919e-01   1.7006938e-01
   1.2647124e-01   1.8996332e-01
   1.2656328e-01   2.0978345e-01
   1.2665533e-01   2.2952035e-01
   1.2674737e-01   2.4916464e-01
   1.2683942e-01   2.6870705e-01
   1.2693147e-01   2.8813839e-01
   1.2702351e-01   3.0744956e-01
   1.2711556e-01   3.2663159e-01
   1.2720760e-01   3.4567557e-01
   1.2729965e-01   3.6457275e-01
   1.2739170e-01   3.8331446e-01
   1.2748374e-01   4.0189219e-01
   1.2757579e-01   4.2029752e-01
   1.2766783e-01   4.3852220e-01
   1.2775988e-01   4.5655811e-01
   1.2785193e-01   4.7439725e-01
   1.2794397e-01   4.9203180e-01
   1.2803602e-01   5.0945409e-01
   1.2812806e-01   5.2665660e-01
   1.2822011e-01   5.4363198e-01
   1.2831216e-01   5.6037304e-01
   1.2840420e-01   5.7687277e-01
   1.2849625e-01   5.9312435e-01
   1.2858829e-01   6.0912111e-01
   1.2868034e-01   6.2485660e-01
   1.2877239e-01   6.4032454e-01
   1.2886443e-01   6.5551885e-01
   1.2895648e-01   6.7043364e-01
   1.2904852e-01   6.8506323e-01
   1.2914057e-01   6.9940214e-01
   1.2923262e-01   7.1344510e-01
   1.2932466e-01   7.2718704e-01
   1.2941671e-01   7.4062312e-01
   1.2950875e-01   7.5374870e-01
   1.2960080e-01   7.6655938e-01
   1.2969285e-01   7.7905095e-01
   1.2978489e-01   7.9121945e-01
   1.2987694e-01   8.0306114e-01
   1.2996898e-01   8.1457251e-01
   1.3006103e-01   8.2575026e-01
   1.3015308e-01   8.3659135e-01
   1.3024512e-01   8.4709296e-01
   1.3033717e-01   8.5725251e-01
   1.3042921e-01   8.6706764e-01
   1.3052126e-01   8.7653623e-01
   1.3061331e-01   8.8565643e-01
   1.3070535e-01   8.9442659e-01
   1.3079740e-01   9.0284531e-01
   1.3088944e-01   9.1091143e-01
   1.3098149e-01   9.1862405e-01
   1.3107354e-01   9.2598247e-01
   1.3116558e-01   9.3298626e-01
   1.3125763e-01   9.3963522e-01
   1.3134967e-01   9.4592939e-01
   1.3144172e-01   9.5186905e-01
   1.3153377e-01   9.5745470e-01
   1.3162581e-01   9.6268711e-01
   1.3171786e-01   9.6756725e-01
   1.3180990e-01   9.7209634e-01
   1.3190195e-01   9.7627585e-01
   1.3199400e-01   9.8010744e-01
   1.3208604e-01   9.8359304e-01
   1.3217809e-01   9.8673478e-01
   1.3227014e-01   9.8953502e-01
   1.3236218e-01   9.9199636e-01
   1.3245423e-01   9.9412159e-01
   1.3254627e-01   9.9591375e-01
   1.3263832e-01   9.9737607e-01
   1.3273037e-01   9.9851200e-01
   1.3282241e-01   9.9932521e-01
   1.3291446e-01   9.9981955e-01
   1.3300650e-01   9.9999911e-01
   1.3309855e-01   9.9986813e-01
   1.3319060e-01   9.9943110e-01
   1.3328264e-01   9.9869265e-01
   1.3337469e-01   9.9765763e-01
   1.3346673e-01   9.9633107e-01
   1.3355878e-01   9.9471817e-01
   1.3365083e-01   9.9282432e-01
   1.3374287e-01   9.9065505e-01
   1.3383492e-01   9.8821608e-01
   1.3392696e-01   9.8551330e-01
   1.3401901e-01   9.8255274e-01
   1.3411106e-01   9.7934058e-01
   1.3420310e-01   9.7588315e-01
   1.3429515e-01   9.7218694e-01
   1.3438719e-01   9.6825855e-01
   1.3447924e-01   9.6410472e-01
   1.3457129e-01   9.5973232e-01
   1.3466333e-01   9.5514834e-01
   1.3475538e-01   9.5035989e-01
   1.3484742e-01   9.4537417e-01
   1.3493947e-01   9.4019851e-01
   1.3503152e-01   9.3484031e-01
   1.3512356e-01   9.2930708e-01
   1.3521561e-01   9.2360642e-01
   1.3530765e-01   9.1774599e-01
   1.3539970e-01   9.1173354e-01
   1.3549175e-01   9.0557688e-01
   1.3558379e-01   8.9928389e-01
   1.3567584e-01   8.9286250e-01
   1.3576788e-01   8.8632069e-01
   1.3585993e-01   8.7966649e-01
   1.3595198e-01   8.7290794e-01
   1.3604402e-01   8.6605315e-01
   1.3613607e-01   8.5911022e-01
   1.3622811e-01   8.5208729e-01
   1.3632016e-01   8.4499251e-01
   1.3641221e-01   8.3783402e-01
   1.3650425e-01   8.3061998e-01
   1.3659630e-01   8.2335852e-01
   1.3668834e-01   8.1605777e-01
   1.3678039e-01   8.0872584e-01
   1.3687244e-01   8.0137081e-01
   1.3696448e-01   7.9400072e-01
   1.3705653e-01   7.8662360e-01
   1.3714857e-01   7.7924740e-01
   1.3724062e-01   7.7188003e-01
   1.3733267e-01   7.6452936e-01
   1.3742471e-01   7.5720317e-01
   1.3751676e-01   7.4990919e-01
   1.3760880e-01   7.4265506e-01
   1.3770085e-01   7.3544836e-01
   1.3779290e-01   7.2829656e-01
   1.3788494e-01   7.2120704e-01
   1.3797699e-01   7.1418710e-01
   1.3806903e-01   7.0724392e-01
   1.3816108e-01   7.0038457e-01
   1.3825313e-01   6.9361601e-01
   1.3834517e-01   6.8694507e-01
   1.3843722e-01   6.8037847e-01
   1.3852926e-01   6.7392278e-01
   1.3862131e-01   6.6758445e-01
   1.3871336e-01   6.6136978e-01
   1.3880540e-01   6.5528493e-01
   1.3889745e-01   6.4933589e-01
   1.3898949e-01   6.4352852e-01
   1.3908154e-01   6.3786851e-01
   1.3917359e-01   6.3236138e-01
   1.3926563e-01   6.2701248e-01
   1.3935768e-01   6.2182700e-01
   1.3944972e-01   6.1680994e-01
   1.3954177e-01   6.1196612e-01
   1.3963382e-01   6.0730018e-01
   1.3972586e-01   6.0281657e-01
   1.3981791e-01   5.9851955e-01
   1.3990995e-01   5.9441319e-01
   1.4000200e-01   5.9050134e-01
   1.4009405e-01   5.8678767e-01
   1.4018609e-01   5.8327564e-01
   1.4027814e-01   5.7996849e-01
   1.4037019e-01   5.7686928e-01
   1.4046223e-01   5.7398083e-01
   1.4055428e-01   5.7130576e-01
   1.4064632e-01   5.6884646e-01
   1.4073837e-01   5.6660511e-01
   1.4083042e-01   5.6458369e-01
   1.4092246e-01   5.6278391e-01
   1.4101451e-01   5.6120732e-01
   1.4110655e-01   5.5985518e-01
   1.4119860e-01   5.5872858e-01
   1.4129065e-01   5.5782834e-01
   1.4138269e-01   5.5715509e-01
   1.4147474e-01   5.5670921e-01
   1.4156678e-01   5.5649086e-01
   1.4165883e-01   5.5649996e-01
   1.4175088e-01   5.5673623e-01
   1.4184292e-01   5.5719912e-01
   1.4193497e-01   5.5788790e-01
   1.4202701e-01   5.5880156e-01
   1.4211906e-01   5.5993892e-01
   1.4221111e-01   5.6129853e-01
   1.4230315e-01   5.6287874e-01
   1.4239520e-01   5.6467766e-01
   1.4248724e-01   5.6669320e-01
   1.4257929e-01   5.6892301e-01
   1.4267134e-01   5.7136457e-01
   1.4276338e-01   5.7401511e-01
   1.4285543e-01   5.7687165e-01
   1.4294747e-01   5.7993101e-01
   1.4303952e-01   5.8318978e-01
   1.4313157e-01   5.8664436e-01
   1.4322361e-01   5.9029093e-01
   1.4331566e-01   5.9412549e-01
   1.4340770e-01   5.9814381e-01
   1.4349975e-01   6.0234148e-01
   1.4359180e-01   6.0671390e-01
   1.4368384e-01   6.1125628e-01
   1.4377589e-01   6.1596363e-01
   1.4386793e-01   6.2083080e-01
   1.4395998e-01   6.2585244e-01
   1.4405203e-01   6.3102304e-01
   1.4414407e-01   6.3633691e-01
   1.4423612e-01   6.4178821e-01
   1.4432816e-01   6.4737091e-01
   1.4442021e-01   6.5307886e-01
   1.4451226e-01   6.5890573e-01
   1.4460430e-01   6.6484505e-01
   1.4469635e-01   6.7089021e-01
   1.4478839e-01   6.7703446e-01
   1.4488044e-01   6.8327092e-01
   1.4497249e-01   6.8959259e-01
   1.4506453e-01   6.9599233e-01
   1.4515658e-01   7.0246289e-01
   1.4524862e-01   7.0899693e-01
   1.4534067e-01   7.1558698e-01
   1.4543272e-01   7.2222548e-01
   1.4552476e-01   7.2890478e-01
   1.4561681e-01   7.3561713e-01
   1.4570885e-01   7.4235470e-01
   1.4580090e-01   7.4910961e-01
   1.4589295e-01   7.5587388e-01
   1.4598499e-01   7.6263948e-01
   1.4607704e-01   7.6939831e-01
   1.4616908e-01   7.7614225e-01
   1.4626113e-01   7.8286310e-01
   1.4635318e-01   7.8955265e-01
   1.4644522e-01   7.9620263e-01
   1.4653727e-01   8.0280477e-01
   1.4662931e-01   8.0935076e-01
   1.4672136e-01   8.1583230e-01
   1.4681341e-01   8.2224106e-01
   1.4690545e-01   8.2856874e-01
   1.4699750e-01   8.3480701e-01
   1.4708954e-01   8.4094759e-01
   1.4718159e-01   8.4698219e-01
   1.4727364e-01   8.5290257e-01
   1.4736568e-01   8.5870051e-01
   1.4745773e-01   8.6436782e-01
   1.4754977e-01   8.6989639e-01
   1.4764182e-01   8.7527813e-01
   1.4773387e-01   8.8050502e-01
   1.4782591e-01   8.8556910e-01
   1.4791796e-01   8.9046250e-01
   1.4801001e-01   8.9517740e-01
   1.4810205e-01   8.9970609e-01
   1.4819410e-01   9.0404095e-01
   1.4828614e-01   9.0817442e-01
   1.4837819e-01   9.1209909e-01
   1.4847024e-01   9.1580763e-01
   1.4856228e-01   9.1929283e-01
   1.4865433e-01   9.2254762e-01
   1.4874637e-01   9.2556502e-01
   1.4883842e-01   9.2833821e-01
   1.4893047e-01   9.3086049e-01
   1.4902251e-01   9.3312533e-01
   1.4911456e-01   9.3512633e-01
   1.4920660e-01   9.3685723e-01
   1.4929865e-01   9.3831196e-01
   1.4939070e-01   9.3948459e-01
   1.4948274e-01   9.4036938e-01
   1.4957479e-01   9.4096074e-01
   1.4966683e-01   9.4125328e-01
   1.4975888e-01   9.4124179e-01
   1.4985093e-01   9.4092124e-01
   1.4994297e-01   9.4028680e-01
   1.5003502e-01   9.3933383e-01
   1.5012706e-01   9.3805790e-01
   1.5021911e-01   9.3645479e-01
   1.5031116e-01   9.3452046e-01
   1.5040320e-01   9.3225112e-01
   1.5049525e-01   9.2964317e-01
   1.5058729e-01   9.2669325e-01
   1.5067934e-01   9.2339820e-01
   1.5077139e-01   9.1975510e-01
   1.5086343e-01   9.1576127e-01
   1.5095548e-01   9.1141424e-01
   1.5104752e-01   9.0671179e-01
   1.5113957e-01   9.0165192e-01
   1.5123162e-01   8.9623289e-01
   1.5132366e-01   8.9045319e-01
   1.5141571e-01   8.8431156e-01
   1.5150775e-01   8.7780696e-01
   1.5159980e-01   8.7093864e-01
   1.5169185e-01   8.6370607e-01
   1.5178389e-01   8.5610897e-01
   1.5187594e-01   8.4814732e-01
   1.5196798e-01   8.3982134e-01
   1.5206003e-01   8.3113152e-01
   1.5215208e-01   8.2207858e-01
   1.5224412e-01   8.1266351e-01
   1.5233617e-01   8.0288754e-01
   1.5242821e-01   7.9275218e-01
   1.5252026e-01   7.8225917e-01
   1.5261231e-01   7.7141050e-01
   1.5270435e-01   7.6020842e-01
   1.5279640e-01   7.4865543e-01
   1.5288844e-01   7.3675429e-01
   1.5298049e-01   7.2450800e-01
   1.5307254e-01   7.1191981e-01
   1.5316458e-01   6.9899322e-01
   1.5325663e-01   6.8573196e-01
   1.5334867e-01   6.7214003e-01
   1.5344072e-01   6.5822166e-01
   1.5353277e-01   6.4398131e-01
   1.5362481e-01   6.2942368e-01
   1.5371686e-01   6.1455372e-01
   1.5380890e-01   5.9937660e-01
   1.5390095e-01   5.8389771e-01
   1.5399300e-01   5.6812270e-01
   1.5408504e-01   5.5205740e-01
   1.5417709e-01   5.3570789e-01
   1.5426913e-01   5.1908046e-01
   1.5436118e-01   5.0218160e-01
   1.5445323e-01   4.8501803e-01
   1.5454527e-01   4.6759666e-01
   1.5463732e-01   4.4992460e-01
   1.5472936e-01   4.3200918e-01
   1.5482141e-01   4.1385789e-01
   1.5491346e-01   3.9547843e-01
   1.5500550e-01   3.7687868e-01
   1.5509755e-01   3.5806669e-01
   1.5518959e-01   3.3905069e-01
   1.5528164e-01   3.1983908e-01
   1.5537369e-01   3.0044043e-01
   1.5546573e-01   2.8086346e-01
   1.5555778e-01   2.6111703e-01
   1.5564982e-01   2.4121018e-01
   1.5574187e-01   2.2115206e-01
   1.5583392e-01   2.0095198e-01
   1.5592596e-01   1.8061936e-01
   1.5601801e-01   1.6016377e-01
   1.5611006e-01   1.3959487e-01
   1.5620210e-01   1.1892245e-01
   1.5629415e-01   9.8156409e-02
   1.5638619e-01   7.7306736e-02
   1.5647824e-01   5.6383517e-02
   1.5657029e-01   3.5396928e-02
   1.5666233e-01   1.4357222e-02
   1.5675438e-01  -6.7252698e-03
   1.5684642e-01  -2.7840151e-02
   1.5693847e-01  -4.8976962e-02
   1.5703052e-01  -7.0125191e-02
   1.5712256e-01  -9.1274277e-02
   1.5721461e-01  -1.1241362e-01
   1.5730665e-01  -1.3353258e-01
   1.5739870e-01  -1.5462049e-01
   1.5749075e-01  -1.7566667e-01
   1.5758279e-01  -1.9666043e-01
   1.5767484e-01  -2.1759106e-01
   1.5776688e-01  -2.3844785e-01
   1.5785893e-01  -2.5922011e-01
   1.5795098e-01  -2.7989715e-01
   1.5804302e-01  -3.0046831e-01
   1.5813507e-01  -3.2092296e-01
   1.5822711e-01  -3.4125050e-01
   1.5831916e-01  -3.6144036e-01
   1.5841121e-01  -3.8148204e-01
   1.5850325e-01  -4.0136509e-01
   1.5859530e-01  -4.2107910e-01
   1.5868734e-01  -4.4061376e-01
   1.5877939e-01  -4.5995881e-01
   1.5887144e-01  -4.7910409e-01
   1.5896348e-01  -4.9803952e-01
   1.5905553e-01  -5.1675512e-01
   1.5914757e-01  -5.3524100e-01
   1.5923962e-01  -5.5348740e-01
   1.5933167e-01  -5.7148465e-01
   1.5942371e-01  -5.8922321e-01
   1.5951576e-01  -6.0669367e-01
   1.5960780e-01  -6.2388676e-01
   1.5969985e-01  -6.4079334e-01
   1.5979190e-01  -6.5740440e-01
   1.5988394e-01  -6.7371111e-01
   1.5997599e-01  -6.8970478e-01
   1.6006803e-01  -7.0537689e-01
   1.6016008e-01  -7.2071908e-01
   1.6025213e-01  -7.3572316e-01
   1.6034417e-01  -7.5038113e-01
   1.6043622e-01  -7.6468517e-01
   1.6052826e-01  -7.7862764e-01
   1.6062031e-01  -7.9220111e-01
   1.6071236e-01  -8.0539834e-01
   1.6080440e-01  -8.1821229e-01
   1.6089645e-01  -8.3063612e-01
   1.6098849e-01  -8.4266323e-01
   1.6108054e-01  -8.5428721e-01
   1.6117259e-01  -8.6550188e-01
   1.6126463e-01  -8.7630128e-01
   1.6135668e-01  -8.8667969e-01
   1.6144872e-01  -8.9663161e-01
   1.6154077e-01  -9.0615179e-01
   1.6163282e-01  -9.1523519e-01
   1.6172486e-01  -9.2387705e-01
   1.6181691e-01  -9.3207282e-01
   1.6190895e-01  -9.3981823e-01
   1.6200100e-01  -9.4710923e-01
   1.6209305e-01  -9.5394205e-01
   1.6218509e-01  -9.6031316e-01
   1.6227714e-01  -9.6621929e-01
   1.6236918e-01  -9.7165743e-01
   1.6246123e-01  -9.7662484e-01
   1.6255328e-01  -9.8111903e-01
   1.6264532e-01  -9.8513779e-01
   1.6273737e-01  -9.8867916e-01
   1.6282941e-01  -9.9174146e-01
   1.6292146e-01  -9.9432327e-01
   1.6301351e-01  -9.9642344e-01
   1.6310555e-01  -9.9804111e-01
   1.6319760e-01  -9.9917565e-01
   1.6328964e-01  -9.9982674e-01
   1.6338169e-01  -9.9999431e-01
   1.6347374e-01  -9.9967857e-01
   1.6356578e-01  -9.9887998e-01
   1.6365783e-01  -9.9759930e-01
   1.6374987e-01  -9.9583754e-01
   1.6384192e-01  -9.9359598e-01
   1.6393397e-01  -9.9087617e-01
   1.6402601e-01  -9.8767992e-01
   1.6411806e-01  -9.8400932e-01
   1.6421011e-01  -9.7986672e-01
   1.6430215e-01  -9.7525470e-01
   1.6439420e-01  -9.7017615e-01
   1.6448624e-01  -9.6463419e-01
   1.6457829e-01  -9.5863218e-01
   1.6467034e-01  -9.5217377e-01
   1.6476238e-01  -9.4526284e-01
   1.6485443e-01  -9.3790351e-01
   1.6494647e-01  -9.3010017e-01
   1.6503852e-01  -9.2185742e-01
   1.6513057e-01  -9.1318013e-01
   1.6522261e-01  -9.0407339e-01
   1.6531466e-01  -8.9454251e-01
   1.6540670e-01  -8.8459306e-01
   1.6549875e-01  -8.7423081e-01
   1.6559080e-01  -8.6346176e-01
   1.6568284e-01  -8.5229211e-01
   1.6577489e-01  -8.4072830e-01
   1.6586693e-01  -8.2877696e-01
   1.6595898e-01  -8.1644494e-01
   1.6605103e-01  -8.0373925e-01
   1.6614307e-01  -7.9066715e-01
   1.6623512e-01  -7.7723605e-01
   1.6632716e-01  -7.6345355e-01
   1.6641921e-01  -7.4932744e-01
   1.6651126e-01  -7.3486568e-01
   1.6660330e-01  -7.2007639e-01
   1.6669535e-01  -7.0496788e-01
   1.6678739e-01  -6.8954858e-01
   1.6687944e-01  -6.7382710e-01
   1.6697149e-01  -6.5781219e-01
   1.6706353e-01  -6.4151274e-01
   1.6715558e-01  -6.2493776e-01
   1.6724762e-01  -6.0809643e-01
   1.6733967e-01  -5.9099801e-01
   1.6743172e-01  -5.7365189e-01
   1.6752376e-01  -5.5606759e-01
   1.6761581e-01  -5.3825470e-01
   1.6770785e-01  -5.2022295e-01
   1.6779990e-01  -5.0198212e-01
   1.6789195e-01  -4.8354210e-01
   1.6798399e-01  -4.6491287e-01
   1.6807604e-01  -4.4610444e-01
   1.6816808e-01  -4.2712694e-01
   1.6826013e-01  -4.0799051e-01
   1.6835218e-01  -3.8870539e-01
   1.6844422e-01  -3.6928182e-01
   1.6853627e-01  -3.4973011e-01
   1.6862831e-01  -3.3006061e-01
   1.6872036e-01  -3.1028366e-01
   1.6881241e-01  -2.9040966e-01
   1.6890445e-01  -2.7044900e-01
   1.6899650e-01  -2.5041208e-01
   1.6908854e-01  -2.3030931e-01
   1.6918059e-01  -2.1015108e-01
   1.6927264e-01  -1.8994778e-01
   1.6936468e-01  -1.6970977e-01
   1.6945673e-01  -1.4944739e-01
   1.6954877e-01  -1.2917095e-01
   1.6964082e-01  -1.0889070e-01
   1.6973287e-01  -8.8616882e-02
   1.6982491e-01  -6.8359654e-02
   1.6991696e-01  -4.8129131e-02
   1.7000900e-01  -2.7935358e-02
   1.7010105e-01  -7.7883136e-03
   1.7019310e-01   1.2302104e-02
   1.7028514e-01   3.2326077e-02
   1.7037719e-01   5.2273877e-02
   1.7046923e-01   7.2135872e-02
   1.7056128e-01   9.1902528e-02
   1.7065333e-01   1.1156442e-01
   1.7074537e-01   1.3111223e-01
   1.7083742e-01   1.5053677e-01
   1.7092946e-01   1.6982895e-01
   1.7102151e-01   1.8897984e-01
   1.7111356e-01   2.0798063e-01
   1.7120560e-01   2.2682263e-01
   1.7129765e-01   2.4549733e-01
   1.7138969e-01   2.6399634e-01
   1.7148174e-01   2.8231144e-01
   1.7157379e-01   3.0043457e-01
   1.7166583e-01   3.1835781e-01
   1.7175788e-01   3.3607344e-01
   1.7184992e-01   3.5357389e-01
   1.7194197e-01   3.7085177e-01
   1.7203402e-01   3.8789988e-01
   1.7212606e-01   4.0471119e-01
   1.7221811e-01   4.2127888e-01
   1.7231016e-01   4.3759630e-01
   1.7240220e-01   4.5365700e-01
   1.7249425e-01   4.6945474e-01
   1.7258629e-01   4.8498347e-01
   1.7267834e-01   5.0023736e-01
   1.7277039e-01   5.1521077e-01
   1.7286243e-01   5.2989828e-01
   1.7295448e-01   5.4429469e-01
   1.7304652e-01   5.5839500e-01
   1.7313857e-01   5.7219445e-01
   1.7323062e-01   5.8568849e-01
   1.7332266e-01   5.9887278e-01
   1.7341471e-01   6.1174323e-01
   1.7350675e-01   6.2429596e-01
   1.7359880e-01   6.3652732e-01
   1.7369085e-01   6.4843389e-01
   1.7378289e-01   6.6001248e-01
   1.7387494e-01   6.7126014e-01
   1.7396698e-01   6.8217415e-01
   1.7405903e-01   6.9275201e-01
   1.7415108e-01   7.0299147e-01
   1.7424312e-01   7.1289050e-01
   1.7433517e-01   7.2244732e-01
   1.7442721e-01   7.3166038e-01
   1.7451926e-01   7.4052835e-01
   1.7461131e-01   7.4905015e-01
   1.7470335e-01   7.5722494e-01
   1.7479540e-01   7.6505210e-01
   1.7488744e-01   7.7253124e-01
   1.7497949e-01   7.7966221e-01
   1.7507154e-01   7.8644509e-01
   1.7516358e-01   7.9288020e-01
   1.7525563e-01   7.9896806e-01
   1.7534767e-01   8.0470943e-01
   1.7543972e-01   8.1010532e-01
   1.7553177e-01   8.1515693e-01
   1.7562381e-01   8.1986569e-01
   1.7571586e-01   8.2423326e-01
   1.7580790e-01   8.2826150e-01
   1.7589995e-01   8.3195251e-01
   1.7599200e-01   8.3530857e-01
   1.7608404e-01   8.3833219e-01
   1.7617609e-01   8.4102608e-01
   1.7626813e-01   8.4339317e-01
   1.7636018e-01   8.4543656e-01
   1.7645223e-01   8.4715957e-01
   1.7654427e-01   8.4856570e-01
   1.7663632e-01   8.4965866e-01
   1.7672836e-01   8.5044233e-01
   1.7682041e-01   8.5092078e-01
   1.7691246e-01   8.5109825e-01
   1.7700450e-01   8.5097916e-01
   1.7709655e-01   8.5056813e-01
   1.7718859e-01   8.4986989e-01
   1.7728064e-01   8.4888939e-01
   1.7737269e-01   8.4763169e-01
   1.7746473e-01   8.4610205e-01
   1.7755678e-01   8.4430585e-01
   1.7764882e-01   8.4224862e-01
   1.7774087e-01   8.3993603e-01
   1.7783292e-01   8.3737389e-01
   1.7792496e-01   8.3456815e-01
   1.7801701e-01   8.3152487e-01
   1.7810905e-01   8.2825023e-01
   1.7820110e-01   8.2475054e-01
   1.7829315e-01   8.2103220e-01
   1.7838519e-01   8.1710174e-01
   1.7847724e-01   8.1296578e-01
   1.7856928e-01   8.0863102e-01
   1.7866133e-01   8.0410427e-01
   1.7875338e-01   7.9939242e-01
   1.7884542e-01   7.9450242e-01
   1.7893747e-01   7.8944133e-01
   1.7902951e-01   7.8421623e-01
   1.7912156e-01   7.7883431e-01
   1.7921361e-01   7.7330278e-01
   1.7930565e-01   7.6762892e-01
   1.7939770e-01   7.6182005e-01
   1.7948974e-01   7.5588353e-01
   1.7958179e-01   7.4982675e-01
   1.7967384e-01   7.4365714e-01
   1.7976588e-01   7.3738214e-01
   1.7985793e-01   7.3100922e-01
   1.7994997e-01   7.2454584e-01
   1.8004202e-01   7.1799949e-01
   1.8013407e-01   7.1137766e-01
   1.8022611e-01   7.0468781e-01
   1.8031816e-01   6.9793741e-01
   1.8041021e-01   6.9113391e-01
   1.8050225e-01   6.8428475e-01
   1.8059430e-01   6.7739731e-01
   1.8068634e-01   6.7047898e-01
   1.8077839e-01   6.6353707e-01
   1.8087044e-01   6.5657889e-01
   1.8096248e-01   6.4961166e-01
   1.8105453e-01   6.4264258e-01
   1.8114657e-01   6.3567878e-01
   1.8123862e-01   6.2872732e-01
   1.8133067e-01   6.2179519e-01
   1.8142271e-01   6.1488932e-01
   1.8151476e-01   6.0801656e-01
   1.8160680e-01   6.0118366e-01
   1.8169885e-01   5.9439731e-01
   1.8179090e-01   5.8766407e-01
   1.8188294e-01   5.8099044e-01
   1.8197499e-01   5.7438281e-01
   1.8206703e-01   5.6784744e-01
   1.8215908e-01   5.6139050e-01
   1.8225113e-01   5.5501805e-01
   1.8234317e-01   5.4873603e-01
   1.8243522e-01   5.4255025e-01
   1.8252726e-01   5.3646639e-01
   1.8261931e-01   5.3049002e-01
   1.8271136e-01   5.2462656e-01
   1.8280340e-01   5.1888129e-01
   1.8289545e-01   5.1325936e-01
   1.8298749e-01   5.0776578e-01
   1.8307954e-01   5.0240541e-01
   1.8317159e-01   4.9718295e-01
   1.8326363e-01   4.9210295e-01
   1.8335568e-01   4.8716982e-01
   1.8344772e-01   4.8238780e-01
   1.8353977e-01   4.7776096e-01
   1.8363182e-01   4.7329323e-01
   1.8372386e-01   4.6898836e-01
   1.8381591e-01   4.6484992e-01
   1.8390795e-01   4.6088134e-01
   1.8400000e-01   4.5708586e-01


==> data_sinesandspikes_dualpoly_spectrum.dat <==
   0.0000000e+00   3.9400329e-03
   1.0000000e+00  -5.1012537e-02
   2.0000000e+00  -5.4152770e-02
   3.0000000e+00  -1.0405339e-01
   4.0000000e+00  -8.9787145e-02
   5.0000000e+00   1.5148002e-02
   6.0000000e+00   4.4868228e-03
   7.0000000e+00   6.0033592e-02
   8.0000000e+00   7.9109042e-02
   9.0000000e+00   1.0297528e-01
   1.0000000e+01   4.1209066e-02
   1.1000000e+01   2.9003566e-02
   1.2000000e+01   1.5000000e-01
   1.3000000e+01  -8.8558501e-03
   1.4000000e+01  -5.8311110e-02
   1.5000000e+01  -2.3507176e-02
   1.6000000e+01   5.1967575e-02
   1.7000000e+01   1.2461886e-02
   1.8000000e+01  -1.5000000e-01
   1.9000000e+01  -2.8638750e-02
   2.0000000e+01   8.0133597e-02
   2.1000000e+01   1.5000000e-01
   2.2000000e+01   2.4344053e-02
   2.3000000e+01  -4.9506593e-02
   2.4000000e+01  -2.7464944e-02
   2.5000000e+01  -9.0644219e-02
   2.6000000e+01  -6.1820091e-02
   2.7000000e+01  -2.5753459e-02
   2.8000000e+01  -1.0088005e-02
   2.9000000e+01  -5.8860814e-03
   3.0000000e+01  -1.8229908e-02
   3.1000000e+01   1.2999135e-02
   3.2000000e+01  -5.1449625e-02
   3.3000000e+01  -4.5491301e-02
   3.4000000e+01   2.1771666e-02
   3.5000000e+01   1.1053329e-02
   3.6000000e+01  -1.5000000e-01
   3.7000000e+01   1.2443799e-01
   3.8000000e+01  -1.5000000e-01
   3.9000000e+01   4.2780388e-02
   4.0000000e+01   2.7321858e-02
   4.1000000e+01  -6.1554072e-02
   4.2000000e+01  -7.6303853e-02
   4.3000000e+01  -2.6869586e-02
   4.4000000e+01  -4.2037886e-02
   4.5000000e+01   1.0104113e-02
   4.6000000e+01   4.1812345e-02
   4.7000000e+01   2.3080360e-02
   4.8000000e+01  -2.2153360e-02
   4.9000000e+01  -5.6265071e-02
   5.0000000e+01  -2.0969278e-02


==> data_sinesandspikes_sign.dat <==
   4.4667790e-02  -1.0000000e+00
   7.2667790e-02  -1.0000000e+00
   1.0333865e-01   1.0000000e+00
   1.3301349e-01   1.0000000e+00
   1.6336757e-01  -1.0000000e+00


==> data_sinesspikes.dat <==
   0.0000000e+00  -1.2000000e+00
   1.0000000e+00  -9.4734334e-01
   2.0000000e+00  -6.1625188e-01
   3.0000000e+00  -9.6612676e-01
   4.0000000e+00  -2.0792993e+00
   5.0000000e+00  -2.9674053e+00
   6.0000000e+00  -2.3235098e+00
   7.0000000e+00   2.0366349e-01
   8.0000000e+00   3.4341021e+00
   9.0000000e+00   5.4226394e+00
   1.0000000e+01   4.9729579e+00
   1.1000000e+01   2.5793415e+00
   1.2000000e+01   3.5643033e+00
   1.3000000e+01  -1.3431147e+00
   1.4000000e+01  -1.1399262e+00
   1.5000000e+01  -3.8895969e-01
   1.6000000e+01  -9.0254015e-02
   1.7000000e+01  -3.1161471e-01
   1.8000000e+01  -7.4159774e+00
   1.9000000e+01   4.2136880e-01
   2.0000000e+01   1.4009170e+00
   2.1000000e+01   8.4024857e+00
   2.2000000e+01  -3.1207030e-01
   2.3000000e+01  -3.0842153e+00
   2.4000000e+01  -5.1369923e+00
   2.5000000e+01  -4.9588744e+00
   2.6000000e+01  -2.5550118e+00
   2.7000000e+01   5.4341698e-01
   2.8000000e+01   2.5225205e+00
   2.9000000e+01   2.6704888e+00
   3.0000000e+01   1.7114099e+00
   3.1000000e+01   9.0530500e-01
   3.2000000e+01   8.5723969e-01
   3.3000000e+01   1.1606932e+00
   3.4000000e+01   1.1068062e+00
   3.5000000e+01   6.2420110e-01
   3.6000000e+01  -3.5233616e-01
   3.7000000e+01   1.1590292e+00
   3.8000000e+01  -4.6597046e+00
   3.9000000e+01   3.1879310e+00
   4.0000000e+01   1.9732397e+00
   4.1000000e+01  -1.0210223e+00
   4.2000000e+01  -4.2114070e+00
   4.3000000e+01  -5.6779549e+00
   4.4000000e+01  -4.6590066e+00
   4.5000000e+01  -2.0957811e+00
   4.6000000e+01   2.3022366e-01
   4.7000000e+01   1.1583135e+00
   4.8000000e+01   9.0014369e-01
   4.9000000e+01   4.9368512e-01
   5.0000000e+01   6.0654159e-01


==> data_sinesspikes_spectrum.dat <==
   0.0000000e+00  -1.5249884e-01
   9.2046023e-05  -1.5243964e-01
   1.8409205e-04  -1.5226206e-01
   2.7613807e-04  -1.5196623e-01
   3.6818409e-04  -1.5155231e-01
   4.6023012e-04  -1.5102057e-01
   5.5227614e-04  -1.5037134e-01
   6.4432216e-04  -1.4960501e-01
   7.3636818e-04  -1.4872206e-01
   8.2841421e-04  -1.4772303e-01
   9.2046023e-04  -1.4660854e-01
   1.0125063e-03  -1.4537927e-01
   1.1045523e-03  -1.4403599e-01
   1.1965983e-03  -1.4257952e-01
   1.2886443e-03  -1.4101077e-01
   1.3806903e-03  -1.3933069e-01
   1.4727364e-03  -1.3754034e-01
   1.5647824e-03  -1.3564080e-01
   1.6568284e-03  -1.3363326e-01
   1.7488744e-03  -1.3151896e-01
   1.8409205e-03  -1.2929920e-01
   1.9329665e-03  -1.2697536e-01
   2.0250125e-03  -1.2454886e-01
   2.1170585e-03  -1.2202121e-01
   2.2091046e-03  -1.1939397e-01
   2.3011506e-03  -1.1666876e-01
   2.3931966e-03  -1.1384728e-01
   2.4852426e-03  -1.1093126e-01
   2.5772886e-03  -1.0792251e-01
   2.6693347e-03  -1.0482290e-01
   2.7613807e-03  -1.0163433e-01
   2.8534267e-03  -9.8358790e-02
   2.9454727e-03  -9.4998302e-02
   3.0375188e-03  -9.1554949e-02
   3.1295648e-03  -8.8030866e-02
   3.2216108e-03  -8.4428236e-02
   3.3136568e-03  -8.0749295e-02
   3.4057029e-03  -7.6996324e-02
   3.4977489e-03  -7.3171653e-02
   3.5897949e-03  -6.9277655e-02
   3.6818409e-03  -6.5316749e-02
   3.7738869e-03  -6.1291395e-02
   3.8659330e-03  -5.7204096e-02
   3.9579790e-03  -5.3057392e-02
   4.0500250e-03  -4.8853864e-02
   4.1420710e-03  -4.4596127e-02
   4.2341171e-03  -4.0286832e-02
   4.3261631e-03  -3.5928663e-02
   4.4182091e-03  -3.1524336e-02
   4.5102551e-03  -2.7076598e-02
   4.6023012e-03  -2.2588222e-02
   4.6943472e-03  -1.8062011e-02
   4.7863932e-03  -1.3500790e-02
   4.8784392e-03  -8.9074106e-03
   4.9704852e-03  -4.2847438e-03
   5.0625313e-03   3.6431833e-04
   5.1545773e-03   5.0368657e-03
   5.2466233e-03   9.7299716e-03
   5.3386693e-03   1.4440694e-02
   5.4307154e-03   1.9166080e-02
   5.5227614e-03   2.3903162e-02
   5.6148074e-03   2.8648965e-02
   5.7068534e-03   3.3400507e-02
   5.7988994e-03   3.8154799e-02
   5.8909455e-03   4.2908848e-02
   5.9829915e-03   4.7659658e-02
   6.0750375e-03   5.2404235e-02
   6.1670835e-03   5.7139583e-02
   6.2591296e-03   6.1862713e-02
   6.3511756e-03   6.6570638e-02
   6.4432216e-03   7.1260378e-02
   6.5352676e-03   7.5928964e-02
   6.6273137e-03   8.0573434e-02
   6.7193597e-03   8.5190842e-02
   6.8114057e-03   8.9778253e-02
   6.9034517e-03   9.4332749e-02
   6.9954977e-03   9.8851429e-02
   7.0875438e-03   1.0333141e-01
   7.1795898e-03   1.0776984e-01
   7.2716358e-03   1.1216387e-01
   7.3636818e-03   1.1651070e-01
   7.4557279e-03   1.2080753e-01
   7.5477739e-03   1.2505162e-01
   7.6398199e-03   1.2924022e-01
   7.7318659e-03   1.3337065e-01
   7.8239120e-03   1.3744024e-01
   7.9159580e-03   1.4144636e-01
   8.0080040e-03   1.4538642e-01
   8.1000500e-03   1.4925787e-01
   8.1920960e-03   1.5305818e-01
   8.2841421e-03   1.5678490e-01
   8.3761881e-03   1.6043557e-01
   8.4682341e-03   1.6400783e-01
   8.5602801e-03   1.6749932e-01
   8.6523262e-03   1.7090775e-01
   8.7443722e-03   1.7423088e-01
   8.8364182e-03   1.7746652e-01
   8.9284642e-03   1.8061252e-01
   9.0205103e-03   1.8366678e-01
   9.1125563e-03   1.8662728e-01
   9.2046023e-03   1.8949203e-01
   9.2966483e-03   1.9225910e-01
   9.3886943e-03   1.9492664e-01
   9.4807404e-03   1.9749282e-01
   9.5727864e-03   1.9995592e-01
   9.6648324e-03   2.0231424e-01
   9.7568784e-03   2.0456615e-01
   9.8489245e-03   2.0671010e-01
   9.9409705e-03   2.0874460e-01
   1.0033017e-02   2.1066821e-01
   1.0125063e-02   2.1247958e-01
   1.0217109e-02   2.1417741e-01
   1.0309155e-02   2.1576047e-01
   1.0401201e-02   2.1722760e-01
   1.0493247e-02   2.1857772e-01
   1.0585293e-02   2.1980982e-01
   1.0677339e-02   2.2092294e-01
   1.0769385e-02   2.2191622e-01
   1.0861431e-02   2.2278886e-01
   1.0953477e-02   2.2354012e-01
   1.1045523e-02   2.2416936e-01
   1.1137569e-02   2.2467600e-01
   1.1229615e-02   2.2505954e-01
   1.1321661e-02   2.2531954e-01
   1.1413707e-02   2.2545566e-01
   1.1505753e-02   2.2546762e-01
   1.1597799e-02   2.2535522e-01
   1.1689845e-02   2.2511834e-01
   1.1781891e-02   2.2475692e-01
   1.1873937e-02   2.2427101e-01
   1.1965983e-02   2.2366070e-01
   1.2058029e-02   2.2292618e-01
   1.2150075e-02   2.2206772e-01
   1.2242121e-02   2.2108564e-01
   1.2334167e-02   2.1998036e-01
   1.2426213e-02   2.1875238e-01
   1.2518259e-02   2.1740225e-01
   1.2610305e-02   2.1593064e-01
   1.2702351e-02   2.1433824e-01
   1.2794397e-02   2.1262587e-01
   1.2886443e-02   2.1079438e-01
   1.2978489e-02   2.0884473e-01
   1.3070535e-02   2.0677793e-01
   1.3162581e-02   2.0459508e-01
   1.3254627e-02   2.0229734e-01
   1.3346673e-02   1.9988595e-01
   1.3438719e-02   1.9736223e-01
   1.3530765e-02   1.9472755e-01
   1.3622811e-02   1.9198337e-01
   1.3714857e-02   1.8913121e-01
   1.3806903e-02   1.8617265e-01
   1.3898949e-02   1.8310937e-01
   1.3990995e-02   1.7994309e-01
   1.4083042e-02   1.7667560e-01
   1.4175088e-02   1.7330875e-01
   1.4267134e-02   1.6984448e-01
   1.4359180e-02   1.6628476e-01
   1.4451226e-02   1.6263164e-01
   1.4543272e-02   1.5888723e-01
   1.4635318e-02   1.5505369e-01
   1.4727364e-02   1.5113326e-01
   1.4819410e-02   1.4712821e-01
   1.4911456e-02   1.4304087e-01
   1.5003502e-02   1.3887366e-01
   1.5095548e-02   1.3462900e-01
   1.5187594e-02   1.3030939e-01
   1.5279640e-02   1.2591739e-01
   1.5371686e-02   1.2145558e-01
   1.5463732e-02   1.1692660e-01
   1.5555778e-02   1.1233316e-01
   1.5647824e-02   1.0767796e-01
   1.5739870e-02   1.0296380e-01
   1.5831916e-02   9.8193479e-02
   1.5923962e-02   9.3369852e-02
   1.6016008e-02   8.8495809e-02
   1.6108054e-02   8.3574275e-02
   1.6200100e-02   7.8608207e-02
   1.6292146e-02   7.3600597e-02
   1.6384192e-02   6.8554464e-02
   1.6476238e-02   6.3472856e-02
   1.6568284e-02   5.8358847e-02
   1.6660330e-02   5.3215537e-02
   1.6752376e-02   4.8046046e-02
   1.6844422e-02   4.2853516e-02
   1.6936468e-02   3.7641107e-02
   1.7028514e-02   3.2411997e-02
   1.7120560e-02   2.7169377e-02
   1.7212606e-02   2.1916450e-02
   1.7304652e-02   1.6656432e-02
   1.7396698e-02   1.1392547e-02
   1.7488744e-02   6.1280242e-03
   1.7580790e-02   8.6609856e-04
   1.7672836e-02  -4.3899925e-03
   1.7764882e-02  -9.6370113e-03
   1.7856928e-02  -1.4871721e-02
   1.7948974e-02  -2.0090890e-02
   1.8041021e-02  -2.5291291e-02
   1.8133067e-02  -3.0469704e-02
   1.8225113e-02  -3.5622920e-02
   1.8317159e-02  -4.0747742e-02
   1.8409205e-02  -4.5840985e-02
   1.8501251e-02  -5.0899482e-02
   1.8593297e-02  -5.5920084e-02
   1.8685343e-02  -6.0899660e-02
   1.8777389e-02  -6.5835104e-02
   1.8869435e-02  -7.0723331e-02
   1.8961481e-02  -7.5561286e-02
   1.9053527e-02  -8.0345939e-02
   1.9145573e-02  -8.5074291e-02
   1.9237619e-02  -8.9743376e-02
   1.9329665e-02  -9.4350262e-02
   1.9421711e-02  -9.8892053e-02
   1.9513757e-02  -1.0336589e-01
   1.9605803e-02  -1.0776896e-01
   1.9697849e-02  -1.1209848e-01
   1.9789895e-02  -1.1635172e-01
   1.9881941e-02  -1.2052599e-01
   1.9973987e-02  -1.2461866e-01
   2.0066033e-02  -1.2862713e-01
   2.0158079e-02  -1.3254887e-01
   2.0250125e-02  -1.3638140e-01
   2.0342171e-02  -1.4012227e-01
   2.0434217e-02  -1.4376912e-01
   2.0526263e-02  -1.4731963e-01
   2.0618309e-02  -1.5077155e-01
   2.0710355e-02  -1.5412267e-01
   2.0802401e-02  -1.5737087e-01
   2.0894447e-02  -1.6051407e-01
   2.0986493e-02  -1.6355029e-01
   2.1078539e-02  -1.6647757e-01
   2.1170585e-02  -1.6929406e-01
   2.1262631e-02  -1.7199796e-01
   2.1354677e-02  -1.7458755e-01
   2.1446723e-02  -1.7706118e-01
   2.1538769e-02  -1.7941727e-01
   2.1630815e-02  -1.8165432e-01
   2.1722861e-02  -1.8377091e-01
   2.1814907e-02  -1.8576569e-01
   2.1906953e-02  -1.8763740e-01
   2.1998999e-02  -1.8938485e-01
   2.2091046e-02  -1.9100693e-01
   2.2183092e-02  -1.9250262e-01
   2.2275138e-02  -1.9387098e-01
   2.2367184e-02  -1.9511116e-01
   2.2459230e-02  -1.9622238e-01
   2.2551276e-02  -1.9720396e-01
   2.2643322e-02  -1.9805530e-01
   2.2735368e-02  -1.9877588e-01
   2.2827414e-02  -1.9936528e-01
   2.2919460e-02  -1.9982316e-01
   2.3011506e-02  -2.0014928e-01
   2.3103552e-02  -2.0034348e-01
   2.3195598e-02  -2.0040568e-01
   2.3287644e-02  -2.0033591e-01
   2.3379690e-02  -2.0013428e-01
   2.3471736e-02  -1.9980099e-01
   2.3563782e-02  -1.9933633e-01
   2.3655828e-02  -1.9874068e-01
   2.3747874e-02  -1.9801452e-01
   2.3839920e-02  -1.9715841e-01
   2.3931966e-02  -1.9617301e-01
   2.4024012e-02  -1.9505907e-01
   2.4116058e-02  -1.9381741e-01
   2.4208104e-02  -1.9244897e-01
   2.4300150e-02  -1.9095477e-01
   2.4392196e-02  -1.8933591e-01
   2.4484242e-02  -1.8759359e-01
   2.4576288e-02  -1.8572910e-01
   2.4668334e-02  -1.8374381e-01
   2.4760380e-02  -1.8163918e-01
   2.4852426e-02  -1.7941677e-01
   2.4944472e-02  -1.7707821e-01
   2.5036518e-02  -1.7462523e-01
   2.5128564e-02  -1.7205964e-01
   2.5220610e-02  -1.6938332e-01
   2.5312656e-02  -1.6659825e-01
   2.5404702e-02  -1.6370651e-01
   2.5496748e-02  -1.6071022e-01
   2.5588794e-02  -1.5761161e-01
   2.5680840e-02  -1.5441298e-01
   2.5772886e-02  -1.5111671e-01
   2.5864932e-02  -1.4772526e-01
   2.5956978e-02  -1.4424117e-01
   2.6049025e-02  -1.4066704e-01
   2.6141071e-02  -1.3700555e-01
   2.6233117e-02  -1.3325946e-01
   2.6325163e-02  -1.2943159e-01
   2.6417209e-02  -1.2552484e-01
   2.6509255e-02  -1.2154217e-01
   2.6601301e-02  -1.1748660e-01
   2.6693347e-02  -1.1336122e-01
   2.6785393e-02  -1.0916920e-01
   2.6877439e-02  -1.0491373e-01
   2.6969485e-02  -1.0059811e-01
   2.7061531e-02  -9.6225645e-02
   2.7153577e-02  -9.1799736e-02
   2.7245623e-02  -8.7323818e-02
   2.7337669e-02  -8.2801382e-02
   2.7429715e-02  -7.8235969e-02
   2.7521761e-02  -7.3631166e-02
   2.7613807e-02  -6.8990605e-02
   2.7705853e-02  -6.4317964e-02
   2.7797899e-02  -5.9616959e-02
   2.7889945e-02  -5.4891347e-02
   2.7981991e-02  -5.0144921e-02
   2.8074037e-02  -4.5381509e-02
   2.8166083e-02  -4.0604971e-02
   2.8258129e-02  -3.5819197e-02
   2.8350175e-02  -3.1028105e-02
   2.8442221e-02  -2.6235638e-02
   2.8534267e-02  -2.1445761e-02
   2.8626313e-02  -1.6662462e-02
   2.8718359e-02  -1.1889746e-02
   2.8810405e-02  -7.1316323e-03
   2.8902451e-02  -2.3921563e-03
   2.8994497e-02   2.3246377e-03
   2.9086543e-02   7.0146965e-03
   2.9178589e-02   1.1673961e-02
   2.9270635e-02   1.6298369e-02
   2.9362681e-02   2.0883857e-02
   2.9454727e-02   2.5426363e-02
   2.9546773e-02   2.9921830e-02
   2.9638819e-02   3.4366209e-02
   2.9730865e-02   3.8755456e-02
   2.9822911e-02   4.3085543e-02
   2.9914957e-02   4.7352456e-02
   3.0007004e-02   5.1552196e-02
   3.0099050e-02   5.5680785e-02
   3.0191096e-02   5.9734268e-02
   3.0283142e-02   6.3708711e-02
   3.0375188e-02   6.7600212e-02
   3.0467234e-02   7.1404896e-02
   3.0559280e-02   7.5118920e-02
   3.0651326e-02   7.8738478e-02
   3.0743372e-02   8.2259799e-02
   3.0835418e-02   8.5679153e-02
   3.0927464e-02   8.8992853e-02
   3.1019510e-02   9.2197255e-02
   3.1111556e-02   9.5288764e-02
   3.1203602e-02   9.8263833e-02
   3.1295648e-02   1.0111897e-01
   3.1387694e-02   1.0385073e-01
   3.1479740e-02   1.0645574e-01
   3.1571786e-02   1.0893066e-01
   3.1663832e-02   1.1127225e-01
   3.1755878e-02   1.1347729e-01
   3.1847924e-02   1.1554266e-01
   3.1939970e-02   1.1746530e-01
   3.2032016e-02   1.1924220e-01
   3.2124062e-02   1.2087045e-01
   3.2216108e-02   1.2234720e-01
   3.2308154e-02   1.2366968e-01
   3.2400200e-02   1.2483520e-01
   3.2492246e-02   1.2584115e-01
   3.2584292e-02   1.2668500e-01
   3.2676338e-02   1.2736431e-01
   3.2768384e-02   1.2787672e-01
   3.2860430e-02   1.2821996e-01
   3.2952476e-02   1.2839185e-01
   3.3044522e-02   1.2839031e-01
   3.3136568e-02   1.2821335e-01
   3.3228614e-02   1.2785906e-01
   3.3320660e-02   1.2732565e-01
   3.3412706e-02   1.2661140e-01
   3.3504752e-02   1.2571473e-01
   3.3596798e-02   1.2463412e-01
   3.3688844e-02   1.2336817e-01
   3.3780890e-02   1.2191559e-01
   3.3872936e-02   1.2027519e-01
   3.3964982e-02   1.1844588e-01
   3.4057029e-02   1.1642668e-01
   3.4149075e-02   1.1421673e-01
   3.4241121e-02   1.1181526e-01
   3.4333167e-02   1.0922162e-01
   3.4425213e-02   1.0643528e-01
   3.4517259e-02   1.0345580e-01
   3.4609305e-02   1.0028287e-01
   3.4701351e-02   9.6916292e-02
   3.4793397e-02   9.3355978e-02
   3.4885443e-02   8.9601954e-02
   3.4977489e-02   8.5654363e-02
   3.5069535e-02   8.1513462e-02
   3.5161581e-02   7.7179623e-02
   3.5253627e-02   7.2653338e-02
   3.5345673e-02   6.7935210e-02
   3.5437719e-02   6.3025962e-02
   3.5529765e-02   5.7926432e-02
   3.5621811e-02   5.2637574e-02
   3.5713857e-02   4.7160460e-02
   3.5805903e-02   4.1496276e-02
   3.5897949e-02   3.5646325e-02
   3.5989995e-02   2.9612027e-02
   3.6082041e-02   2.3394915e-02
   3.6174087e-02   1.6996638e-02
   3.6266133e-02   1.0418959e-02
   3.6358179e-02   3.6637550e-03
   3.6450225e-02  -3.2669835e-03
   3.6542271e-02  -1.0371154e-02
   3.6634317e-02  -1.7646542e-02
   3.6726363e-02  -2.5090823e-02
   3.6818409e-02  -3.2701561e-02
   3.6910455e-02  -4.0476213e-02
   3.7002501e-02  -4.8412127e-02
   3.7094547e-02  -5.6506544e-02
   3.7186593e-02  -6.4756601e-02
   3.7278639e-02  -7.3159328e-02
   3.7370685e-02  -8.1711656e-02
   3.7462731e-02  -9.0410410e-02
   3.7554777e-02  -9.9252319e-02
   3.7646823e-02  -1.0823401e-01
   3.7738869e-02  -1.1735202e-01
   3.7830915e-02  -1.2660277e-01
   3.7922961e-02  -1.3598262e-01
   3.8015008e-02  -1.4548782e-01
   3.8107054e-02  -1.5511452e-01
   3.8199100e-02  -1.6485880e-01
   3.8291146e-02  -1.7471664e-01
   3.8383192e-02  -1.8468395e-01
   3.8475238e-02  -1.9475655e-01
   3.8567284e-02  -2.0493017e-01
   3.8659330e-02  -2.1520049e-01
   3.8751376e-02  -2.2556309e-01
   3.8843422e-02  -2.3601348e-01
   3.8935468e-02  -2.4654711e-01
   3.9027514e-02  -2.5715935e-01
   3.9119560e-02  -2.6784551e-01
   3.9211606e-02  -2.7860083e-01
   3.9303652e-02  -2.8942051e-01
   3.9395698e-02  -3.0029966e-01
   3.9487744e-02  -3.1123336e-01
   3.9579790e-02  -3.2221661e-01
   3.9671836e-02  -3.3324440e-01
   3.9763882e-02  -3.4431164e-01
   3.9855928e-02  -3.5541319e-01
   3.9947974e-02  -3.6654390e-01
   4.0040020e-02  -3.7769855e-01
   4.0132066e-02  -3.8887190e-01
   4.0224112e-02  -4.0005867e-01
   4.0316158e-02  -4.1125356e-01
   4.0408204e-02  -4.2245122e-01
   4.0500250e-02  -4.3364630e-01
   4.0592296e-02  -4.4483341e-01
   4.0684342e-02  -4.5600716e-01
   4.0776388e-02  -4.6716211e-01
   4.0868434e-02  -4.7829286e-01
   4.0960480e-02  -4.8939395e-01
   4.1052526e-02  -5.0045994e-01
   4.1144572e-02  -5.1148539e-01
   4.1236618e-02  -5.2246484e-01
   4.1328664e-02  -5.3339285e-01
   4.1420710e-02  -5.4426398e-01
   4.1512756e-02  -5.5507280e-01
   4.1604802e-02  -5.6581389e-01
   4.1696848e-02  -5.7648185e-01
   4.1788894e-02  -5.8707130e-01
   4.1880940e-02  -5.9757687e-01
   4.1972986e-02  -6.0799323e-01
   4.2065033e-02  -6.1831507e-01
   4.2157079e-02  -6.2853711e-01
   4.2249125e-02  -6.3865411e-01
   4.2341171e-02  -6.4866086e-01
   4.2433217e-02  -6.5855221e-01
   4.2525263e-02  -6.6832302e-01
   4.2617309e-02  -6.7796823e-01
   4.2709355e-02  -6.8748281e-01
   4.2801401e-02  -6.9686178e-01
   4.2893447e-02  -7.0610023e-01
   4.2985493e-02  -7.1519331e-01
   4.3077539e-02  -7.2413621e-01
   4.3169585e-02  -7.3292420e-01
   4.3261631e-02  -7.4155263e-01
   4.3353677e-02  -7.5001689e-01
   4.3445723e-02  -7.5831247e-01
   4.3537769e-02  -7.6643491e-01
   4.3629815e-02  -7.7437986e-01
   4.3721861e-02  -7.8214303e-01
   4.3813907e-02  -7.8972021e-01
   4.3905953e-02  -7.9710729e-01
   4.3997999e-02  -8.0430024e-01
   4.4090045e-02  -8.1129513e-01
   4.4182091e-02  -8.1808812e-01
   4.4274137e-02  -8.2467546e-01
   4.4366183e-02  -8.3105351e-01
   4.4458229e-02  -8.3721872e-01
   4.4550275e-02  -8.4316766e-01
   4.4642321e-02  -8.4889697e-01
   4.4734367e-02  -8.5440345e-01
   4.4826413e-02  -8.5968397e-01
   4.4918459e-02  -8.6473551e-01
   4.5010505e-02  -8.6955520e-01
   4.5102551e-02  -8.7414025e-01
   4.5194597e-02  -8.7848800e-01
   4.5286643e-02  -8.8259591e-01
   4.5378689e-02  -8.8646157e-01
   4.5470735e-02  -8.9008267e-01
   4.5562781e-02  -8.9345704e-01
   4.5654827e-02  -8.9658263e-01
   4.5746873e-02  -8.9945753e-01
   4.5838919e-02  -9.0207995e-01
   4.5930965e-02  -9.0444821e-01
   4.6023012e-02  -9.0656079e-01
   4.6115058e-02  -9.0841629e-01
   4.6207104e-02  -9.1001344e-01
   4.6299150e-02  -9.1135110e-01
   4.6391196e-02  -9.1242829e-01
   4.6483242e-02  -9.1324414e-01
   4.6575288e-02  -9.1379792e-01
   4.6667334e-02  -9.1408905e-01
   4.6759380e-02  -9.1411707e-01
   4.6851426e-02  -9.1388168e-01
   4.6943472e-02  -9.1338269e-01
   4.7035518e-02  -9.1262007e-01
   4.7127564e-02  -9.1159392e-01
   4.7219610e-02  -9.1030450e-01
   4.7311656e-02  -9.0875218e-01
   4.7403702e-02  -9.0693748e-01
   4.7495748e-02  -9.0486106e-01
   4.7587794e-02  -9.0252373e-01
   4.7679840e-02  -8.9992643e-01
   4.7771886e-02  -8.9707022e-01
   4.7863932e-02  -8.9395634e-01
   4.7955978e-02  -8.9058613e-01
   4.8048024e-02  -8.8696108e-01
   4.8140070e-02  -8.8308282e-01
   4.8232116e-02  -8.7895312e-01
   4.8324162e-02  -8.7457387e-01
   4.8416208e-02  -8.6994710e-01
   4.8508254e-02  -8.6507499e-01
   4.8600300e-02  -8.5995982e-01
   4.8692346e-02  -8.5460403e-01
   4.8784392e-02  -8.4901016e-01
   4.8876438e-02  -8.4318092e-01
   4.8968484e-02  -8.3711911e-01
   4.9060530e-02  -8.3082767e-01
   4.9152576e-02  -8.2430966e-01
   4.9244622e-02  -8.1756827e-01
   4.9336668e-02  -8.1060680e-01
   4.9428714e-02  -8.0342867e-01
   4.9520760e-02  -7.9603743e-01
   4.9612806e-02  -7.8843674e-01
   4.9704852e-02  -7.8063035e-01
   4.9796898e-02  -7.7262216e-01
   4.9888944e-02  -7.6441615e-01
   4.9980990e-02  -7.5601642e-01
   5.0073037e-02  -7.4742717e-01
   5.0165083e-02  -7.3865270e-01
   5.0257129e-02  -7.2969742e-01
   5.0349175e-02  -7.2056583e-01
   5.0441221e-02  -7.1126251e-01
   5.0533267e-02  -7.0179217e-01
   5.0625313e-02  -6.9215958e-01
   5.0717359e-02  -6.8236960e-01
   5.0809405e-02  -6.7242718e-01
   5.0901451e-02  -6.6233735e-01
   5.0993497e-02  -6.5210523e-01
   5.1085543e-02  -6.4173600e-01
   5.1177589e-02  -6.3123491e-01
   5.1269635e-02  -6.2060730e-01
   5.1361681e-02  -6.0985857e-01
   5.1453727e-02  -5.9899416e-01
   5.1545773e-02  -5.8801961e-01
   5.1637819e-02  -5.7694049e-01
   5.1729865e-02  -5.6576243e-01
   5.1821911e-02  -5.5449112e-01
   5.1913957e-02  -5.4313229e-01
   5.2006003e-02  -5.3169172e-01
   5.2098049e-02  -5.2017522e-01
   5.2190095e-02  -5.0858866e-01
   5.2282141e-02  -4.9693791e-01
   5.2374187e-02  -4.8522892e-01
   5.2466233e-02  -4.7346762e-01
   5.2558279e-02  -4.6165999e-01
   5.2650325e-02  -4.4981203e-01
   5.2742371e-02  -4.3792975e-01
   5.2834417e-02  -4.2601918e-01
   5.2926463e-02  -4.1408636e-01
   5.3018509e-02  -4.0213734e-01
   5.3110555e-02  -3.9017816e-01
   5.3202601e-02  -3.7821488e-01
   5.3294647e-02  -3.6625354e-01
   5.3386693e-02  -3.5430018e-01
   5.3478739e-02  -3.4236084e-01
   5.3570785e-02  -3.3044153e-01
   5.3662831e-02  -3.1854824e-01
   5.3754877e-02  -3.0668696e-01
   5.3846923e-02  -2.9486365e-01
   5.3938969e-02  -2.8308421e-01
   5.4031016e-02  -2.7135456e-01
   5.4123062e-02  -2.5968056e-01
   5.4215108e-02  -2.4806802e-01
   5.4307154e-02  -2.3652272e-01
   5.4399200e-02  -2.2505041e-01
   5.4491246e-02  -2.1365678e-01
   5.4583292e-02  -2.0234745e-01
   5.4675338e-02  -1.9112802e-01
   5.4767384e-02  -1.8000401e-01
   5.4859430e-02  -1.6898088e-01
   5.4951476e-02  -1.5806404e-01
   5.5043522e-02  -1.4725881e-01
   5.5135568e-02  -1.3657047e-01
   5.5227614e-02  -1.2600419e-01
   5.5319660e-02  -1.1556510e-01
   5.5411706e-02  -1.0525821e-01
   5.5503752e-02  -9.5088499e-02
   5.5595798e-02  -8.5060815e-02
   5.5687844e-02  -7.5179939e-02
   5.5779890e-02  -6.5450559e-02
   5.5871936e-02  -5.5877268e-02
   5.5963982e-02  -4.6464563e-02
   5.6056028e-02  -3.7216844e-02
   5.6148074e-02  -2.8138406e-02
   5.6240120e-02  -1.9233445e-02
   5.6332166e-02  -1.0506047e-02
   5.6424212e-02  -1.9601922e-03
   5.6516258e-02   6.4002519e-03
   5.6608304e-02   1.4571530e-02
   5.6700350e-02   2.2550000e-02
   5.6792396e-02   3.0332141e-02
   5.6884442e-02   3.7914548e-02
   5.6976488e-02   4.5293938e-02
   5.7068534e-02   5.2467151e-02
   5.7160580e-02   5.9431150e-02
   5.7252626e-02   6.6183029e-02
   5.7344672e-02   7.2720004e-02
   5.7436718e-02   7.9039425e-02
   5.7528764e-02   8.5138771e-02
   5.7620810e-02   9.1015654e-02
   5.7712856e-02   9.6667819e-02
   5.7804902e-02   1.0209315e-01
   5.7896948e-02   1.0728966e-01
   5.7988994e-02   1.1225550e-01
   5.8081041e-02   1.1698896e-01
   5.8173087e-02   1.2148848e-01
   5.8265133e-02   1.2575263e-01
   5.8357179e-02   1.2978011e-01
   5.8449225e-02   1.3356977e-01
   5.8541271e-02   1.3712062e-01
   5.8633317e-02   1.4043179e-01
   5.8725363e-02   1.4350254e-01
   5.8817409e-02   1.4633231e-01
   5.8909455e-02   1.4892066e-01
   5.9001501e-02   1.5126729e-01
   5.9093547e-02   1.5337206e-01
   5.9185593e-02   1.5523494e-01
   5.9277639e-02   1.5685609e-01
   5.9369685e-02   1.5823577e-01
   5.9461731e-02   1.5937441e-01
   5.9553777e-02   1.6027256e-01
   5.9645823e-02   1.6093093e-01
   5.9737869e-02   1.6135036e-01
   5.9829915e-02   1.6153184e-01
   5.9921961e-02   1.6147647e-01
   6.0014007e-02   1.6118553e-01
   6.0106053e-02   1.6066041e-01
   6.0198099e-02   1.5990265e-01
   6.0290145e-02   1.5891390e-01
   6.0382191e-02   1.5769598e-01
   6.0474237e-02   1.5625082e-01
   6.0566283e-02   1.5458048e-01
   6.0658329e-02   1.5268716e-01
   6.0750375e-02   1.5057318e-01
   6.0842421e-02   1.4824100e-01
   6.0934467e-02   1.4569318e-01
   6.1026513e-02   1.4293244e-01
   6.1118559e-02   1.3996158e-01
   6.1210605e-02   1.3678355e-01
   6.1302651e-02   1.3340140e-01
   6.1394697e-02   1.2981831e-01
   6.1486743e-02   1.2603756e-01
   6.1578789e-02   1.2206254e-01
   6.1670835e-02   1.1789678e-01
   6.1762881e-02   1.1354386e-01
   6.1854927e-02   1.0900752e-01
   6.1946973e-02   1.0429157e-01
   6.2039020e-02   9.9399928e-02
   6.2131066e-02   9.4336602e-02
   6.2223112e-02   8.9105703e-02
   6.2315158e-02   8.3711429e-02
   6.2407204e-02   7.8158066e-02
   6.2499250e-02   7.2449988e-02
   6.2591296e-02   6.6591648e-02
   6.2683342e-02   6.0587583e-02
   6.2775388e-02   5.4442404e-02
   6.2867434e-02   4.8160798e-02
   6.2959480e-02   4.1747521e-02
   6.3051526e-02   3.5207397e-02
   6.3143572e-02   2.8545317e-02
   6.3235618e-02   2.1766230e-02
   6.3327664e-02   1.4875147e-02
   6.3419710e-02   7.8771314e-03
   6.3511756e-02   7.7729946e-04
   6.3603802e-02  -6.4191841e-03
   6.3695848e-02  -1.3707109e-02
   6.3787894e-02  -2.1081224e-02
   6.3879940e-02  -2.8536239e-02
   6.3971986e-02  -3.6066827e-02
   6.4064032e-02  -4.3667631e-02
   6.4156078e-02  -5.1333267e-02
   6.4248124e-02  -5.9058323e-02
   6.4340170e-02  -6.6837367e-02
   6.4432216e-02  -7.4664950e-02
   6.4524262e-02  -8.2535606e-02
   6.4616308e-02  -9.0443861e-02
   6.4708354e-02  -9.8384230e-02
   6.4800400e-02  -1.0635123e-01
   6.4892446e-02  -1.1433936e-01
   6.4984492e-02  -1.2234316e-01
   6.5076538e-02  -1.3035712e-01
   6.5168584e-02  -1.3837580e-01
   6.5260630e-02  -1.4639372e-01
   6.5352676e-02  -1.5440545e-01
   6.5444722e-02  -1.6240558e-01
   6.5536768e-02  -1.7038869e-01
   6.5628814e-02  -1.7834944e-01
   6.5720860e-02  -1.8628247e-01
   6.5812906e-02  -1.9418248e-01
   6.5904952e-02  -2.0204419e-01
   6.5996998e-02  -2.0986239e-01
   6.6089045e-02  -2.1763189e-01
   6.6181091e-02  -2.2534754e-01
   6.6273137e-02  -2.3300425e-01
   6.6365183e-02  -2.4059699e-01
   6.6457229e-02  -2.4812077e-01
   6.6549275e-02  -2.5557068e-01
   6.6641321e-02  -2.6294185e-01
   6.6733367e-02  -2.7022948e-01
   6.6825413e-02  -2.7742886e-01
   6.6917459e-02  -2.8453531e-01
   6.7009505e-02  -2.9154426e-01
   6.7101551e-02  -2.9845119e-01
   6.7193597e-02  -3.0525168e-01
   6.7285643e-02  -3.1194139e-01
   6.7377689e-02  -3.1851604e-01
   6.7469735e-02  -3.2497146e-01
   6.7561781e-02  -3.3130357e-01
   6.7653827e-02  -3.3750837e-01
   6.7745873e-02  -3.4358195e-01
   6.7837919e-02  -3.4952052e-01
   6.7929965e-02  -3.5532036e-01
   6.8022011e-02  -3.6097787e-01
   6.8114057e-02  -3.6648954e-01
   6.8206103e-02  -3.7185199e-01
   6.8298149e-02  -3.7706190e-01
   6.8390195e-02  -3.8211611e-01
   6.8482241e-02  -3.8701154e-01
   6.8574287e-02  -3.9174522e-01
   6.8666333e-02  -3.9631432e-01
   6.8758379e-02  -4.0071609e-01
   6.8850425e-02  -4.0494793e-01
   6.8942471e-02  -4.0900733e-01
   6.9034517e-02  -4.1289191e-01
   6.9126563e-02  -4.1659943e-01
   6.9218609e-02  -4.2012775e-01
   6.9310655e-02  -4.2347484e-01
   6.9402701e-02  -4.2663884e-01
   6.9494747e-02  -4.2961796e-01
   6.9586793e-02  -4.3241057e-01
   6.9678839e-02  -4.3501517e-01
   6.9770885e-02  -4.3743036e-01
   6.9862931e-02  -4.3965489e-01
   6.9954977e-02  -4.4168763e-01
   7.0047024e-02  -4.4352758e-01
   7.0139070e-02  -4.4517387e-01
   7.0231116e-02  -4.4662575e-01
   7.0323162e-02  -4.4788261e-01
   7.0415208e-02  -4.4894396e-01
   7.0507254e-02  -4.4980945e-01
   7.0599300e-02  -4.5047885e-01
   7.0691346e-02  -4.5095206e-01
   7.0783392e-02  -4.5122911e-01
   7.0875438e-02  -4.5131016e-01
   7.0967484e-02  -4.5119550e-01
   7.1059530e-02  -4.5088553e-01
   7.1151576e-02  -4.5038079e-01
   7.1243622e-02  -4.4968195e-01
   7.1335668e-02  -4.4878979e-01
   7.1427714e-02  -4.4770523e-01
   7.1519760e-02  -4.4642930e-01
   7.1611806e-02  -4.4496316e-01
   7.1703852e-02  -4.4330808e-01
   7.1795898e-02  -4.4146546e-01
   7.1887944e-02  -4.3943681e-01
   7.1979990e-02  -4.3722377e-01
   7.2072036e-02  -4.3482808e-01
   7.2164082e-02  -4.3225159e-01
   7.2256128e-02  -4.2949628e-01
   7.2348174e-02  -4.2656424e-01
   7.2440220e-02  -4.2345764e-01
   7.2532266e-02  -4.2017879e-01
   7.2624312e-02  -4.1673009e-01
   7.2716358e-02  -4.1311403e-01
   7.2808404e-02  -4.0933323e-01
   7.2900450e-02  -4.0539038e-01
   7.2992496e-02  -4.0128829e-01
   7.3084542e-02  -3.9702985e-01
   7.3176588e-02  -3.9261804e-01
   7.3268634e-02  -3.8805594e-01
   7.3360680e-02  -3.8334670e-01
   7.3452726e-02  -3.7849358e-01
   7.3544772e-02  -3.7349990e-01
   7.3636818e-02  -3.6836906e-01
   7.3728864e-02  -3.6310456e-01
   7.3820910e-02  -3.5770994e-01
   7.3912956e-02  -3.5218885e-01
   7.4005003e-02  -3.4654496e-01
   7.4097049e-02  -3.4078206e-01
   7.4189095e-02  -3.3490396e-01
   7.4281141e-02  -3.2891455e-01
   7.4373187e-02  -3.2281777e-01
   7.4465233e-02  -3.1661762e-01
   7.4557279e-02  -3.1031814e-01
   7.4649325e-02  -3.0392344e-01
   7.4741371e-02  -2.9743765e-01
   7.4833417e-02  -2.9086495e-01
   7.4925463e-02  -2.8420957e-01
   7.5017509e-02  -2.7747576e-01
   7.5109555e-02  -2.7066781e-01
   7.5201601e-02  -2.6379003e-01
   7.5293647e-02  -2.5684678e-01
   7.5385693e-02  -2.4984241e-01
   7.5477739e-02  -2.4278131e-01
   7.5569785e-02  -2.3566788e-01
   7.5661831e-02  -2.2850654e-01
   7.5753877e-02  -2.2130171e-01
   7.5845923e-02  -2.1405782e-01
   7.5937969e-02  -2.0677931e-01
   7.6030015e-02  -1.9947060e-01
   7.6122061e-02  -1.9213613e-01
   7.6214107e-02  -1.8478033e-01
   7.6306153e-02  -1.7740760e-01
   7.6398199e-02  -1.7002235e-01
   7.6490245e-02  -1.6262897e-01
   7.6582291e-02  -1.5523180e-01
   7.6674337e-02  -1.4783521e-01
   7.6766383e-02  -1.4044351e-01
   7.6858429e-02  -1.3306098e-01
   7.6950475e-02  -1.2569188e-01
   7.7042521e-02  -1.1834043e-01
   7.7134567e-02  -1.1101081e-01
   7.7226613e-02  -1.0370717e-01
   7.7318659e-02  -9.6433602e-02
   7.7410705e-02  -8.9194156e-02
   7.7502751e-02  -8.1992833e-02
   7.7594797e-02  -7.4833581e-02
   7.7686843e-02  -6.7720290e-02
   7.7778889e-02  -6.0656795e-02
   7.7870935e-02  -5.3646866e-02
   7.7962981e-02  -4.6694211e-02
   7.8055028e-02  -3.9802472e-02
   7.8147074e-02  -3.2975221e-02
   7.8239120e-02  -2.6215957e-02
   7.8331166e-02  -1.9528107e-02
   7.8423212e-02  -1.2915020e-02
   7.8515258e-02  -6.3799655e-03
   7.8607304e-02   7.3867675e-05
   7.8699350e-02   6.4433745e-03
   7.8791396e-02   1.2725536e-02
   7.8883442e-02   1.8917421e-02
   7.8975488e-02   2.5016188e-02
   7.9067534e-02   3.1019090e-02
   7.9159580e-02   3.6923469e-02
   7.9251626e-02   4.2726769e-02
   7.9343672e-02   4.8426527e-02
   7.9435718e-02   5.4020381e-02
   7.9527764e-02   5.9506070e-02
   7.9619810e-02   6.4881437e-02
   7.9711856e-02   7.0144426e-02
   7.9803902e-02   7.5293089e-02
   7.9895948e-02   8.0325584e-02
   7.9987994e-02   8.5240177e-02
   8.0080040e-02   9.0035243e-02
   8.0172086e-02   9.4709269e-02
   8.0264132e-02   9.9260851e-02
   8.0356178e-02   1.0368870e-01
   8.0448224e-02   1.0799164e-01
   8.0540270e-02   1.1216860e-01
   8.0632316e-02   1.1621864e-01
   8.0724362e-02   1.2014092e-01
   8.0816408e-02   1.2393473e-01
   8.0908454e-02   1.2759947e-01
   8.1000500e-02   1.3113464e-01
   8.1092546e-02   1.3453988e-01
   8.1184592e-02   1.3781495e-01
   8.1276638e-02   1.4095970e-01
   8.1368684e-02   1.4397412e-01
   8.1460730e-02   1.4685831e-01
   8.1552776e-02   1.4961248e-01
   8.1644822e-02   1.5223697e-01
   8.1736868e-02   1.5473224e-01
   8.1828914e-02   1.5709883e-01
   8.1920960e-02   1.5933744e-01
   8.2013007e-02   1.6144886e-01
   8.2105053e-02   1.6343400e-01
   8.2197099e-02   1.6529388e-01
   8.2289145e-02   1.6702963e-01
   8.2381191e-02   1.6864251e-01
   8.2473237e-02   1.7013386e-01
   8.2565283e-02   1.7150516e-01
   8.2657329e-02   1.7275798e-01
   8.2749375e-02   1.7389400e-01
   8.2841421e-02   1.7491500e-01
   8.2933467e-02   1.7582288e-01
   8.3025513e-02   1.7661963e-01
   8.3117559e-02   1.7730734e-01
   8.3209605e-02   1.7788821e-01
   8.3301651e-02   1.7836453e-01
   8.3393697e-02   1.7873868e-01
   8.3485743e-02   1.7901315e-01
   8.3577789e-02   1.7919051e-01
   8.3669835e-02   1.7927343e-01
   8.3761881e-02   1.7926465e-01
   8.3853927e-02   1.7916701e-01
   8.3945973e-02   1.7898343e-01
   8.4038019e-02   1.7871692e-01
   8.4130065e-02   1.7837056e-01
   8.4222111e-02   1.7794750e-01
   8.4314157e-02   1.7745098e-01
   8.4406203e-02   1.7688430e-01
   8.4498249e-02   1.7625083e-01
   8.4590295e-02   1.7555402e-01
   8.4682341e-02   1.7479736e-01
   8.4774387e-02   1.7398443e-01
   8.4866433e-02   1.7311884e-01
   8.4958479e-02   1.7220428e-01
   8.5050525e-02   1.7124448e-01
   8.5142571e-02   1.7024321e-01
   8.5234617e-02   1.6920431e-01
   8.5326663e-02   1.6813164e-01
   8.5418709e-02   1.6702913e-01
   8.5510755e-02   1.6590072e-01
   8.5602801e-02   1.6475041e-01
   8.5694847e-02   1.6358219e-01
   8.5786893e-02   1.6240014e-01
   8.5878939e-02   1.6120831e-01
   8.5970985e-02   1.6001080e-01
   8.6063032e-02   1.5881172e-01
   8.6155078e-02   1.5761521e-01
   8.6247124e-02   1.5642540e-01
   8.6339170e-02   1.5524645e-01
   8.6431216e-02   1.5408252e-01
   8.6523262e-02   1.5293776e-01
   8.6615308e-02   1.5181633e-01
   8.6707354e-02   1.5072240e-01
   8.6799400e-02   1.4966011e-01
   8.6891446e-02   1.4863360e-01
   8.6983492e-02   1.4764700e-01
   8.7075538e-02   1.4670442e-01
   8.7167584e-02   1.4580994e-01
   8.7259630e-02   1.4496763e-01
   8.7351676e-02   1.4418154e-01
   8.7443722e-02   1.4345567e-01
   8.7535768e-02   1.4279399e-01
   8.7627814e-02   1.4220046e-01
   8.7719860e-02   1.4167897e-01
   8.7811906e-02   1.4123337e-01
   8.7903952e-02   1.4086749e-01
   8.7995998e-02   1.4058509e-01
   8.8088044e-02   1.4038988e-01
   8.8180090e-02   1.4028552e-01
   8.8272136e-02   1.4027561e-01
   8.8364182e-02   1.4036369e-01
   8.8456228e-02   1.4055324e-01
   8.8548274e-02   1.4084766e-01
   8.8640320e-02   1.4125030e-01
   8.8732366e-02   1.4176442e-01
   8.8824412e-02   1.4239321e-01
   8.8916458e-02   1.4313980e-01
   8.9008504e-02   1.4400721e-01
   8.9100550e-02   1.4499840e-01
   8.9192596e-02   1.4611624e-01
   8.9284642e-02   1.4736349e-01
   8.9376688e-02   1.4874286e-01
   8.9468734e-02   1.5025693e-01
   8.9560780e-02   1.5190821e-01
   8.9652826e-02   1.5369909e-01
   8.9744872e-02   1.5563189e-01
   8.9836918e-02   1.5770879e-01
   8.9928964e-02   1.5993190e-01
   9.0021011e-02   1.6230322e-01
   9.0113057e-02   1.6482462e-01
   9.0205103e-02   1.6749787e-01
   9.0297149e-02   1.7032465e-01
   9.0389195e-02   1.7330650e-01
   9.0481241e-02   1.7644485e-01
   9.0573287e-02   1.7974103e-01
   9.0665333e-02   1.8319624e-01
   9.0757379e-02   1.8681155e-01
   9.0849425e-02   1.9058794e-01
   9.0941471e-02   1.9452624e-01
   9.1033517e-02   1.9862717e-01
   9.1125563e-02   2.0289133e-01
   9.1217609e-02   2.0731917e-01
   9.1309655e-02   2.1191106e-01
   9.1401701e-02   2.1666719e-01
   9.1493747e-02   2.2158767e-01
   9.1585793e-02   2.2667246e-01
   9.1677839e-02   2.3192138e-01
   9.1769885e-02   2.3733415e-01
   9.1861931e-02   2.4291034e-01
   9.1953977e-02   2.4864940e-01
   9.2046023e-02   2.5455064e-01
   9.2138069e-02   2.6061324e-01
   9.2230115e-02   2.6683628e-01
   9.2322161e-02   2.7321867e-01
   9.2414207e-02   2.7975920e-01
   9.2506253e-02   2.8645656e-01
   9.2598299e-02   2.9330928e-01
   9.2690345e-02   3.0031577e-01
   9.2782391e-02   3.0747431e-01
   9.2874437e-02   3.1478306e-01
   9.2966483e-02   3.2224005e-01
   9.3058529e-02   3.2984317e-01
   9.3150575e-02   3.3759022e-01
   9.3242621e-02   3.4547884e-01
   9.3334667e-02   3.5350656e-01
   9.3426713e-02   3.6167079e-01
   9.3518759e-02   3.6996883e-01
   9.3610805e-02   3.7839783e-01
   9.3702851e-02   3.8695485e-01
   9.3794897e-02   3.9563683e-01
   9.3886943e-02   4.0444059e-01
   9.3978989e-02   4.1336283e-01
   9.4071036e-02   4.2240014e-01
   9.4163082e-02   4.3154901e-01
   9.4255128e-02   4.4080583e-01
   9.4347174e-02   4.5016685e-01
   9.4439220e-02   4.5962825e-01
   9.4531266e-02   4.6918610e-01
   9.4623312e-02   4.7883635e-01
   9.4715358e-02   4.8857488e-01
   9.4807404e-02   4.9839747e-01
   9.4899450e-02   5.0829979e-01
   9.4991496e-02   5.1827743e-01
   9.5083542e-02   5.2832590e-01
   9.5175588e-02   5.3844061e-01
   9.5267634e-02   5.4861691e-01
   9.5359680e-02   5.5885004e-01
   9.5451726e-02   5.6913519e-01
   9.5543772e-02   5.7946746e-01
   9.5635818e-02   5.8984189e-01
   9.5727864e-02   6.0025343e-01
   9.5819910e-02   6.1069700e-01
   9.5911956e-02   6.2116743e-01
   9.6004002e-02   6.3165949e-01
   9.6096048e-02   6.4216791e-01
   9.6188094e-02   6.5268737e-01
   9.6280140e-02   6.6321248e-01
   9.6372186e-02   6.7373781e-01
   9.6464232e-02   6.8425790e-01
   9.6556278e-02   6.9476723e-01
   9.6648324e-02   7.0526027e-01
   9.6740370e-02   7.1573143e-01
   9.6832416e-02   7.2617511e-01
   9.6924462e-02   7.3658568e-01
   9.7016508e-02   7.4695747e-01
   9.7108554e-02   7.5728481e-01
   9.7200600e-02   7.6756201e-01
   9.7292646e-02   7.7778338e-01
   9.7384692e-02   7.8794318e-01
   9.7476738e-02   7.9803573e-01
   9.7568784e-02   8.0805528e-01
   9.7660830e-02   8.1799613e-01
   9.7752876e-02   8.2785258e-01
   9.7844922e-02   8.3761891e-01
   9.7936968e-02   8.4728945e-01
   9.8029015e-02   8.5685852e-01
   9.8121061e-02   8.6632047e-01
   9.8213107e-02   8.7566968e-01
   9.8305153e-02   8.8490055e-01
   9.8397199e-02   8.9400751e-01
   9.8489245e-02   9.0298503e-01
   9.8581291e-02   9.1182762e-01
   9.8673337e-02   9.2052982e-01
   9.8765383e-02   9.2908622e-01
   9.8857429e-02   9.3749147e-01
   9.8949475e-02   9.4574026e-01
   9.9041521e-02   9.5382733e-01
   9.9133567e-02   9.6174750e-01
   9.9225613e-02   9.6949563e-01
   9.9317659e-02   9.7706667e-01
   9.9409705e-02   9.8445560e-01
   9.9501751e-02   9.9165752e-01
   9.9593797e-02   9.9866757e-01
   9.9685843e-02   1.0054810e+00
   9.9777889e-02   1.0120931e+00
   9.9869935e-02   1.0184992e+00
   9.9961981e-02   1.0246950e+00
   1.0005403e-01   1.0306758e+00
   1.0014607e-01   1.0364375e+00
   1.0023812e-01   1.0419758e+00
   1.0033017e-01   1.0472864e+00
   1.0042221e-01   1.0523655e+00
   1.0051426e-01   1.0572091e+00
   1.0060630e-01   1.0618134e+00
   1.0069835e-01   1.0661746e+00
   1.0079040e-01   1.0702891e+00
   1.0088244e-01   1.0741536e+00
   1.0097449e-01   1.0777646e+00
   1.0106653e-01   1.0811188e+00
   1.0115858e-01   1.0842132e+00
   1.0125063e-01   1.0870448e+00
   1.0134267e-01   1.0896107e+00
   1.0143472e-01   1.0919081e+00
   1.0152676e-01   1.0939345e+00
   1.0161881e-01   1.0956874e+00
   1.0171086e-01   1.0971644e+00
   1.0180290e-01   1.0983633e+00
   1.0189495e-01   1.0992820e+00
   1.0198699e-01   1.0999187e+00
   1.0207904e-01   1.1002715e+00
   1.0217109e-01   1.1003388e+00
   1.0226313e-01   1.1001191e+00
   1.0235518e-01   1.0996110e+00
   1.0244722e-01   1.0988133e+00
   1.0253927e-01   1.0977250e+00
   1.0263132e-01   1.0963451e+00
   1.0272336e-01   1.0946728e+00
   1.0281541e-01   1.0927075e+00
   1.0290745e-01   1.0904488e+00
   1.0299950e-01   1.0878963e+00
   1.0309155e-01   1.0850499e+00
   1.0318359e-01   1.0819095e+00
   1.0327564e-01   1.0784752e+00
   1.0336768e-01   1.0747474e+00
   1.0345973e-01   1.0707265e+00
   1.0355178e-01   1.0664130e+00
   1.0364382e-01   1.0618078e+00
   1.0373587e-01   1.0569116e+00
   1.0382791e-01   1.0517255e+00
   1.0391996e-01   1.0462508e+00
   1.0401201e-01   1.0404887e+00
   1.0410405e-01   1.0344408e+00
   1.0419610e-01   1.0281087e+00
   1.0428814e-01   1.0214941e+00
   1.0438019e-01   1.0145991e+00
   1.0447224e-01   1.0074256e+00
   1.0456428e-01   9.9997600e-01
   1.0465633e-01   9.9225258e-01
   1.0474837e-01   9.8425789e-01
   1.0484042e-01   9.7599457e-01
   1.0493247e-01   9.6746542e-01
   1.0502451e-01   9.5867340e-01
   1.0511656e-01   9.4962158e-01
   1.0520860e-01   9.4031316e-01
   1.0530065e-01   9.3075151e-01
   1.0539270e-01   9.2094010e-01
   1.0548474e-01   9.1088254e-01
   1.0557679e-01   9.0058259e-01
   1.0566883e-01   8.9004409e-01
   1.0576088e-01   8.7927106e-01
   1.0585293e-01   8.6826761e-01
   1.0594497e-01   8.5703797e-01
   1.0603702e-01   8.4558651e-01
   1.0612906e-01   8.3391768e-01
   1.0622111e-01   8.2203608e-01
   1.0631316e-01   8.0994641e-01
   1.0640520e-01   7.9765346e-01
   1.0649725e-01   7.8516215e-01
   1.0658929e-01   7.7247749e-01
   1.0668134e-01   7.5960459e-01
   1.0677339e-01   7.4654867e-01
   1.0686543e-01   7.3331501e-01
   1.0695748e-01   7.1990903e-01
   1.0704952e-01   7.0633621e-01
   1.0714157e-01   6.9260211e-01
   1.0723362e-01   6.7871238e-01
   1.0732566e-01   6.6467276e-01
   1.0741771e-01   6.5048905e-01
   1.0750975e-01   6.3616712e-01
   1.0760180e-01   6.2171294e-01
   1.0769385e-01   6.0713250e-01
   1.0778589e-01   5.9243189e-01
   1.0787794e-01   5.7761723e-01
   1.0796998e-01   5.6269473e-01
   1.0806203e-01   5.4767061e-01
   1.0815408e-01   5.3255118e-01
   1.0824612e-01   5.1734276e-01
   1.0833817e-01   5.0205173e-01
   1.0843022e-01   4.8668451e-01
   1.0852226e-01   4.7124754e-01
   1.0861431e-01   4.5574731e-01
   1.0870635e-01   4.4019032e-01
   1.0879840e-01   4.2458310e-01
   1.0889045e-01   4.0893219e-01
   1.0898249e-01   3.9324416e-01
   1.0907454e-01   3.7752559e-01
   1.0916658e-01   3.6178306e-01
   1.0925863e-01   3.4602316e-01
   1.0935068e-01   3.3025248e-01
   1.0944272e-01   3.1447761e-01
   1.0953477e-01   2.9870513e-01
   1.0962681e-01   2.8294160e-01
   1.0971886e-01   2.6719359e-01
   1.0981091e-01   2.5146763e-01
   1.0990295e-01   2.3577024e-01
   1.0999500e-01   2.2010792e-01
   1.1008704e-01   2.0448713e-01
   1.1017909e-01   1.8891430e-01
   1.1027114e-01   1.7339583e-01
   1.1036318e-01   1.5793808e-01
   1.1045523e-01   1.4254735e-01
   1.1054727e-01   1.2722993e-01
   1.1063932e-01   1.1199203e-01
   1.1073137e-01   9.6839813e-02
   1.1082341e-01   8.1779390e-02
   1.1091546e-01   6.6816811e-02
   1.1100750e-01   5.1958062e-02
   1.1109955e-01   3.7209063e-02
   1.1119160e-01   2.2575663e-02
   1.1128364e-01   8.0636391e-03
   1.1137569e-01  -6.3213073e-03
   1.1146773e-01  -2.0573555e-02
   1.1155978e-01  -3.4687564e-02
   1.1165183e-01  -4.8657880e-02
   1.1174387e-01  -6.2479137e-02
   1.1183592e-01  -7.6146060e-02
   1.1192796e-01  -8.9653468e-02
   1.1202001e-01  -1.0299627e-01
   1.1211206e-01  -1.1616950e-01
   1.1220410e-01  -1.2916825e-01
   1.1229615e-01  -1.4198775e-01
   1.1238819e-01  -1.5462333e-01
   1.1248024e-01  -1.6707042e-01
   1.1257229e-01  -1.7932458e-01
   1.1266433e-01  -1.9138147e-01
   1.1275638e-01  -2.0323686e-01
   1.1284842e-01  -2.1488666e-01
   1.1294047e-01  -2.2632687e-01
   1.1303252e-01  -2.3755364e-01
   1.1312456e-01  -2.4856324e-01
   1.1321661e-01  -2.5935205e-01
   1.1330865e-01  -2.6991659e-01
   1.1340070e-01  -2.8025351e-01
   1.1349275e-01  -2.9035959e-01
   1.1358479e-01  -3.0023173e-01
   1.1367684e-01  -3.0986699e-01
   1.1376888e-01  -3.1926254e-01
   1.1386093e-01  -3.2841571e-01
   1.1395298e-01  -3.3732393e-01
   1.1404502e-01  -3.4598482e-01
   1.1413707e-01  -3.5439610e-01
   1.1422911e-01  -3.6255564e-01
   1.1432116e-01  -3.7046147e-01
   1.1441321e-01  -3.7811173e-01
   1.1450525e-01  -3.8550473e-01
   1.1459730e-01  -3.9263892e-01
   1.1468934e-01  -3.9951287e-01
   1.1478139e-01  -4.0612532e-01
   1.1487344e-01  -4.1247515e-01
   1.1496548e-01  -4.1856138e-01
   1.1505753e-01  -4.2438318e-01
   1.1514957e-01  -4.2993985e-01
   1.1524162e-01  -4.3523084e-01
   1.1533367e-01  -4.4025577e-01
   1.1542571e-01  -4.4501437e-01
   1.1551776e-01  -4.4950653e-01
   1.1560980e-01  -4.5373229e-01
   1.1570185e-01  -4.5769180e-01
   1.1579390e-01  -4.6138541e-01
   1.1588594e-01  -4.6481355e-01
   1.1597799e-01  -4.6797683e-01
   1.1607004e-01  -4.7087600e-01
   1.1616208e-01  -4.7351192e-01
   1.1625413e-01  -4.7588561e-01
   1.1634617e-01  -4.7799823e-01
   1.1643822e-01  -4.7985107e-01
   1.1653027e-01  -4.8144555e-01
   1.1662231e-01  -4.8278322e-01
   1.1671436e-01  -4.8386578e-01
   1.1680640e-01  -4.8469503e-01
   1.1689845e-01  -4.8527294e-01
   1.1699050e-01  -4.8560157e-01
   1.1708254e-01  -4.8568312e-01
   1.1717459e-01  -4.8551991e-01
   1.1726663e-01  -4.8511438e-01
   1.1735868e-01  -4.8446911e-01
   1.1745073e-01  -4.8358676e-01
   1.1754277e-01  -4.8247014e-01
   1.1763482e-01  -4.8112214e-01
   1.1772686e-01  -4.7954580e-01
   1.1781891e-01  -4.7774424e-01
   1.1791096e-01  -4.7572069e-01
   1.1800300e-01  -4.7347850e-01
   1.1809505e-01  -4.7102109e-01
   1.1818709e-01  -4.6835202e-01
   1.1827914e-01  -4.6547490e-01
   1.1837119e-01  -4.6239348e-01
   1.1846323e-01  -4.5911157e-01
   1.1855528e-01  -4.5563308e-01
   1.1864732e-01  -4.5196200e-01
   1.1873937e-01  -4.4810240e-01
   1.1883142e-01  -4.4405844e-01
   1.1892346e-01  -4.3983436e-01
   1.1901551e-01  -4.3543445e-01
   1.1910755e-01  -4.3086309e-01
   1.1919960e-01  -4.2612473e-01
   1.1929165e-01  -4.2122388e-01
   1.1938369e-01  -4.1616510e-01
   1.1947574e-01  -4.1095302e-01
   1.1956778e-01  -4.0559233e-01
   1.1965983e-01  -4.0008776e-01
   1.1975188e-01  -3.9444410e-01
   1.1984392e-01  -3.8866618e-01
   1.1993597e-01  -3.8275887e-01
   1.2002801e-01  -3.7672708e-01
   1.2012006e-01  -3.7057576e-01
   1.2021211e-01  -3.6430990e-01
   1.2030415e-01  -3.5793449e-01
   1.2039620e-01  -3.5145458e-01
   1.2048824e-01  -3.4487523e-01
   1.2058029e-01  -3.3820151e-01
   1.2067234e-01  -3.3143852e-01
   1.2076438e-01  -3.2459136e-01
   1.2085643e-01  -3.1766515e-01
   1.2094847e-01  -3.1066501e-01
   1.2104052e-01  -3.0359607e-01
   1.2113257e-01  -2.9646344e-01
   1.2122461e-01  -2.8927226e-01
   1.2131666e-01  -2.8202763e-01
   1.2140870e-01  -2.7473466e-01
   1.2150075e-01  -2.6739843e-01
   1.2159280e-01  -2.6002401e-01
   1.2168484e-01  -2.5261647e-01
   1.2177689e-01  -2.4518082e-01
   1.2186893e-01  -2.3772208e-01
   1.2196098e-01  -2.3024521e-01
   1.2205303e-01  -2.2275515e-01
   1.2214507e-01  -2.1525681e-01
   1.2223712e-01  -2.0775505e-01
   1.2232916e-01  -2.0025470e-01
   1.2242121e-01  -1.9276054e-01
   1.2251326e-01  -1.8527730e-01
   1.2260530e-01  -1.7780966e-01
   1.2269735e-01  -1.7036225e-01
   1.2278939e-01  -1.6293965e-01
   1.2288144e-01  -1.5554635e-01
   1.2297349e-01  -1.4818682e-01
   1.2306553e-01  -1.4086545e-01
   1.2315758e-01  -1.3358654e-01
   1.2324962e-01  -1.2635437e-01
   1.2334167e-01  -1.1917309e-01
   1.2343372e-01  -1.1204683e-01
   1.2352576e-01  -1.0497960e-01
   1.2361781e-01  -9.7975359e-02
   1.2370985e-01  -9.1037972e-02
   1.2380190e-01  -8.4171225e-02
   1.2389395e-01  -7.7378816e-02
   1.2398599e-01  -7.0664357e-02
   1.2407804e-01  -6.4031370e-02
   1.2417009e-01  -5.7483284e-02
   1.2426213e-01  -5.1023436e-02
   1.2435418e-01  -4.4655068e-02
   1.2444622e-01  -3.8381325e-02
   1.2453827e-01  -3.2205251e-02
   1.2463032e-01  -2.6129793e-02
   1.2472236e-01  -2.0157794e-02
   1.2481441e-01  -1.4291995e-02
   1.2490645e-01  -8.5350314e-03
   1.2499850e-01  -2.8894338e-03
   1.2509055e-01   2.6423751e-03
   1.2518259e-01   8.0580805e-03
   1.2527464e-01   1.3355477e-02
   1.2536668e-01   1.8532469e-02
   1.2545873e-01   2.3587074e-02
   1.2555078e-01   2.8517419e-02
   1.2564282e-01   3.3321745e-02
   1.2573487e-01   3.7998406e-02
   1.2582691e-01   4.2545871e-02
   1.2591896e-01   4.6962723e-02
   1.2601101e-01   5.1247660e-02
   1.2610305e-01   5.5399496e-02
   1.2619510e-01   5.9417158e-02
   1.2628714e-01   6.3299693e-02
   1.2637919e-01   6.7046261e-02
   1.2647124e-01   7.0656139e-02
   1.2656328e-01   7.4128719e-02
   1.2665533e-01   7.7463511e-02
   1.2674737e-01   8.0660137e-02
   1.2683942e-01   8.3718339e-02
   1.2693147e-01   8.6637969e-02
   1.2702351e-01   8.9418998e-02
   1.2711556e-01   9.2061508e-02
   1.2720760e-01   9.4565696e-02
   1.2729965e-01   9.6931871e-02
   1.2739170e-01   9.9160455e-02
   1.2748374e-01   1.0125198e-01
   1.2757579e-01   1.0320709e-01
   1.2766783e-01   1.0502653e-01
   1.2775988e-01   1.0671117e-01
   1.2785193e-01   1.0826197e-01
   1.2794397e-01   1.0968000e-01
   1.2803602e-01   1.1096646e-01
   1.2812806e-01   1.1212260e-01
   1.2822011e-01   1.1314983e-01
   1.2831216e-01   1.1404962e-01
   1.2840420e-01   1.1482356e-01
   1.2849625e-01   1.1547333e-01
   1.2858829e-01   1.1600070e-01
   1.2868034e-01   1.1640754e-01
   1.2877239e-01   1.1669581e-01
   1.2886443e-01   1.1686758e-01
   1.2895648e-01   1.1692498e-01
   1.2904852e-01   1.1687023e-01
   1.2914057e-01   1.1670566e-01
   1.2923262e-01   1.1643365e-01
   1.2932466e-01   1.1605668e-01
   1.2941671e-01   1.1557730e-01
   1.2950875e-01   1.1499815e-01
   1.2960080e-01   1.1432192e-01
   1.2969285e-01   1.1355140e-01
   1.2978489e-01   1.1268941e-01
   1.2987694e-01   1.1173888e-01
   1.2996898e-01   1.1070278e-01
   1.3006103e-01   1.0958414e-01
   1.3015308e-01   1.0838606e-01
   1.3024512e-01   1.0711169e-01
   1.3033717e-01   1.0576423e-01
   1.3042921e-01   1.0434694e-01
   1.3052126e-01   1.0286312e-01
   1.3061331e-01   1.0131614e-01
   1.3070535e-01   9.9709373e-02
   1.3079740e-01   9.8046264e-02
   1.3088944e-01   9.6330283e-02
   1.3098149e-01   9.4564939e-02
   1.3107354e-01   9.2753772e-02
   1.3116558e-01   9.0900349e-02
   1.3125763e-01   8.9008267e-02
   1.3134967e-01   8.7081145e-02
   1.3144172e-01   8.5122622e-02
   1.3153377e-01   8.3136357e-02
   1.3162581e-01   8.1126022e-02
   1.3171786e-01   7.9095302e-02
   1.3180990e-01   7.7047892e-02
   1.3190195e-01   7.4987491e-02
   1.3199400e-01   7.2917803e-02
   1.3208604e-01   7.0842533e-02
   1.3217809e-01   6.8765382e-02
   1.3227014e-01   6.6690047e-02
   1.3236218e-01   6.4620217e-02
   1.3245423e-01   6.2559569e-02
   1.3254627e-01   6.0511767e-02
   1.3263832e-01   5.8480458e-02
   1.3273037e-01   5.6469268e-02
   1.3282241e-01   5.4481803e-02
   1.3291446e-01   5.2521643e-02
   1.3300650e-01   5.0592340e-02
   1.3309855e-01   4.8697414e-02
   1.3319060e-01   4.6840354e-02
   1.3328264e-01   4.5024611e-02
   1.3337469e-01   4.3253598e-02
   1.3346673e-01   4.1530687e-02
   1.3355878e-01   3.9859205e-02
   1.3365083e-01   3.8242433e-02
   1.3374287e-01   3.6683603e-02
   1.3383492e-01   3.5185895e-02
   1.3392696e-01   3.3752435e-02
   1.3401901e-01   3.2386292e-02
   1.3411106e-01   3.1090477e-02
   1.3420310e-01   2.9867939e-02
   1.3429515e-01   2.8721564e-02
   1.3438719e-01   2.7654172e-02
   1.3447924e-01   2.6668514e-02
   1.3457129e-01   2.5767273e-02
   1.3466333e-01   2.4953057e-02
   1.3475538e-01   2.4228402e-02
   1.3484742e-01   2.3595767e-02
   1.3493947e-01   2.3057532e-02
   1.3503152e-01   2.2615998e-02
   1.3512356e-01   2.2273383e-02
   1.3521561e-01   2.2031821e-02
   1.3530765e-01   2.1893361e-02
   1.3539970e-01   2.1859966e-02
   1.3549175e-01   2.1933510e-02
   1.3558379e-01   2.2115773e-02
   1.3567584e-01   2.2408450e-02
   1.3576788e-01   2.2813136e-02
   1.3585993e-01   2.3331336e-02
   1.3595198e-01   2.3964458e-02
   1.3604402e-01   2.4713813e-02
   1.3613607e-01   2.5580614e-02
   1.3622811e-01   2.6565974e-02
   1.3632016e-01   2.7670907e-02
   1.3641221e-01   2.8896325e-02
   1.3650425e-01   3.0243039e-02
   1.3659630e-01   3.1711756e-02
   1.3668834e-01   3.3303082e-02
   1.3678039e-01   3.5017515e-02
   1.3687244e-01   3.6855451e-02
   1.3696448e-01   3.8817180e-02
   1.3705653e-01   4.0902888e-02
   1.3714857e-01   4.3112652e-02
   1.3724062e-01   4.5446444e-02
   1.3733267e-01   4.7904131e-02
   1.3742471e-01   5.0485470e-02
   1.3751676e-01   5.3190116e-02
   1.3760880e-01   5.6017612e-02
   1.3770085e-01   5.8967399e-02
   1.3779290e-01   6.2038807e-02
   1.3788494e-01   6.5231065e-02
   1.3797699e-01   6.8543290e-02
   1.3806903e-01   7.1974499e-02
   1.3816108e-01   7.5523600e-02
   1.3825313e-01   7.9189397e-02
   1.3834517e-01   8.2970592e-02
   1.3843722e-01   8.6865781e-02
   1.3852926e-01   9.0873459e-02
   1.3862131e-01   9.4992017e-02
   1.3871336e-01   9.9219748e-02
   1.3880540e-01   1.0355484e-01
   1.3889745e-01   1.0799539e-01
   1.3898949e-01   1.1253939e-01
   1.3908154e-01   1.1718474e-01
   1.3917359e-01   1.2192923e-01
   1.3926563e-01   1.2677058e-01
   1.3935768e-01   1.3170639e-01
   1.3944972e-01   1.3673419e-01
   1.3954177e-01   1.4185142e-01
   1.3963382e-01   1.4705541e-01
   1.3972586e-01   1.5234341e-01
   1.3981791e-01   1.5771261e-01
   1.3990995e-01   1.6316008e-01
   1.4000200e-01   1.6868283e-01
   1.4009405e-01   1.7427778e-01
   1.4018609e-01   1.7994177e-01
   1.4027814e-01   1.8567159e-01
   1.4037019e-01   1.9146391e-01
   1.4046223e-01   1.9731536e-01
   1.4055428e-01   2.0322249e-01
   1.4064632e-01   2.0918178e-01
   1.4073837e-01   2.1518965e-01
   1.4083042e-01   2.2124246e-01
   1.4092246e-01   2.2733648e-01
   1.4101451e-01   2.3346795e-01
   1.4110655e-01   2.3963305e-01
   1.4119860e-01   2.4582789e-01
   1.4129065e-01   2.5204854e-01
   1.4138269e-01   2.5829102e-01
   1.4147474e-01   2.6455129e-01
   1.4156678e-01   2.7082528e-01
   1.4165883e-01   2.7710886e-01
   1.4175088e-01   2.8339789e-01
   1.4184292e-01   2.8968817e-01
   1.4193497e-01   2.9597546e-01
   1.4202701e-01   3.0225551e-01
   1.4211906e-01   3.0852402e-01
   1.4221111e-01   3.1477668e-01
   1.4230315e-01   3.2100914e-01
   1.4239520e-01   3.2721704e-01
   1.4248724e-01   3.3339600e-01
   1.4257929e-01   3.3954163e-01
   1.4267134e-01   3.4564951e-01
   1.4276338e-01   3.5171523e-01
   1.4285543e-01   3.5773436e-01
   1.4294747e-01   3.6370246e-01
   1.4303952e-01   3.6961512e-01
   1.4313157e-01   3.7546790e-01
   1.4322361e-01   3.8125636e-01
   1.4331566e-01   3.8697610e-01
   1.4340770e-01   3.9262270e-01
   1.4349975e-01   3.9819176e-01
   1.4359180e-01   4.0367891e-01
   1.4368384e-01   4.0907978e-01
   1.4377589e-01   4.1439002e-01
   1.4386793e-01   4.1960532e-01
   1.4395998e-01   4.2472140e-01
   1.4405203e-01   4.2973397e-01
   1.4414407e-01   4.3463882e-01
   1.4423612e-01   4.3943175e-01
   1.4432816e-01   4.4410860e-01
   1.4442021e-01   4.4866525e-01
   1.4451226e-01   4.5309763e-01
   1.4460430e-01   4.5740171e-01
   1.4469635e-01   4.6157351e-01
   1.4478839e-01   4.6560909e-01
   1.4488044e-01   4.6950459e-01
   1.4497249e-01   4.7325618e-01
   1.4506453e-01   4.7686009e-01
   1.4515658e-01   4.8031263e-01
   1.4524862e-01   4.8361016e-01
   1.4534067e-01   4.8674910e-01
   1.4543272e-01   4.8972596e-01
   1.4552476e-01   4.9253729e-01
   1.4561681e-01   4.9517973e-01
   1.4570885e-01   4.9765000e-01
   1.4580090e-01   4.9994489e-01
   1.4589295e-01   5.0206127e-01
   1.4598499e-01   5.0399609e-01
   1.4607704e-01   5.0574638e-01
   1.4616908e-01   5.0730926e-01
   1.4626113e-01   5.0868194e-01
   1.4635318e-01   5.0986172e-01
   1.4644522e-01   5.1084599e-01
   1.4653727e-01   5.1163222e-01
   1.4662931e-01   5.1221798e-01
   1.4672136e-01   5.1260096e-01
   1.4681341e-01   5.1277892e-01
   1.4690545e-01   5.1274972e-01
   1.4699750e-01   5.1251135e-01
   1.4708954e-01   5.1206187e-01
   1.4718159e-01   5.1139945e-01
   1.4727364e-01   5.1052238e-01
   1.4736568e-01   5.0942905e-01
   1.4745773e-01   5.0811796e-01
   1.4754977e-01   5.0658770e-01
   1.4764182e-01   5.0483700e-01
   1.4773387e-01   5.0286467e-01
   1.4782591e-01   5.0066967e-01
   1.4791796e-01   4.9825103e-01
   1.4801001e-01   4.9560792e-01
   1.4810205e-01   4.9273962e-01
   1.4819410e-01   4.8964552e-01
   1.4828614e-01   4.8632514e-01
   1.4837819e-01   4.8277810e-01
   1.4847024e-01   4.7900414e-01
   1.4856228e-01   4.7500312e-01
   1.4865433e-01   4.7077502e-01
   1.4874637e-01   4.6631993e-01
   1.4883842e-01   4.6163808e-01
   1.4893047e-01   4.5672977e-01
   1.4902251e-01   4.5159548e-01
   1.4911456e-01   4.4623576e-01
   1.4920660e-01   4.4065131e-01
   1.4929865e-01   4.3484292e-01
   1.4939070e-01   4.2881152e-01
   1.4948274e-01   4.2255814e-01
   1.4957479e-01   4.1608395e-01
   1.4966683e-01   4.0939021e-01
   1.4975888e-01   4.0247833e-01
   1.4985093e-01   3.9534979e-01
   1.4994297e-01   3.8800623e-01
   1.5003502e-01   3.8044937e-01
   1.5012706e-01   3.7268108e-01
   1.5021911e-01   3.6470330e-01
   1.5031116e-01   3.5651812e-01
   1.5040320e-01   3.4812772e-01
   1.5049525e-01   3.3953439e-01
   1.5058729e-01   3.3074054e-01
   1.5067934e-01   3.2174869e-01
   1.5077139e-01   3.1256144e-01
   1.5086343e-01   3.0318153e-01
   1.5095548e-01   2.9361179e-01
   1.5104752e-01   2.8385515e-01
   1.5113957e-01   2.7391463e-01
   1.5123162e-01   2.6379339e-01
   1.5132366e-01   2.5349463e-01
   1.5141571e-01   2.4302170e-01
   1.5150775e-01   2.3237802e-01
   1.5159980e-01   2.2156711e-01
   1.5169185e-01   2.1059256e-01
   1.5178389e-01   1.9945809e-01
   1.5187594e-01   1.8816748e-01
   1.5196798e-01   1.7672459e-01
   1.5206003e-01   1.6513339e-01
   1.5215208e-01   1.5339792e-01
   1.5224412e-01   1.4152229e-01
   1.5233617e-01   1.2951071e-01
   1.5242821e-01   1.1736743e-01
   1.5252026e-01   1.0509681e-01
   1.5261231e-01   9.2703270e-02
   1.5270435e-01   8.0191289e-02
   1.5279640e-01   6.7565422e-02
   1.5288844e-01   5.4830286e-02
   1.5298049e-01   4.1990562e-02
   1.5307254e-01   2.9050987e-02
   1.5316458e-01   1.6016359e-02
   1.5325663e-01   2.8915277e-03
   1.5334867e-01  -1.0318603e-02
   1.5344072e-01  -2.3609081e-02
   1.5353277e-01  -3.6974906e-02
   1.5362481e-01  -5.0411034e-02
   1.5371686e-01  -6.3912378e-02
   1.5380890e-01  -7.7473813e-02
   1.5390095e-01  -9.1090176e-02
   1.5399300e-01  -1.0475627e-01
   1.5408504e-01  -1.1846687e-01
   1.5417709e-01  -1.3221672e-01
   1.5426913e-01  -1.4600054e-01
   1.5436118e-01  -1.5981302e-01
   1.5445323e-01  -1.7364883e-01
   1.5454527e-01  -1.8750264e-01
   1.5463732e-01  -2.0136909e-01
   1.5472936e-01  -2.1524280e-01
   1.5482141e-01  -2.2911839e-01
   1.5491346e-01  -2.4299049e-01
   1.5500550e-01  -2.5685370e-01
   1.5509755e-01  -2.7070263e-01
   1.5518959e-01  -2.8453189e-01
   1.5528164e-01  -2.9833610e-01
   1.5537369e-01  -3.1210988e-01
   1.5546573e-01  -3.2584786e-01
   1.5555778e-01  -3.3954470e-01
   1.5564982e-01  -3.5319504e-01
   1.5574187e-01  -3.6679357e-01
   1.5583392e-01  -3.8033500e-01
   1.5592596e-01  -3.9381404e-01
   1.5601801e-01  -4.0722545e-01
   1.5611006e-01  -4.2056400e-01
   1.5620210e-01  -4.3382451e-01
   1.5629415e-01  -4.4700182e-01
   1.5638619e-01  -4.6009082e-01
   1.5647824e-01  -4.7308643e-01
   1.5657029e-01  -4.8598361e-01
   1.5666233e-01  -4.9877738e-01
   1.5675438e-01  -5.1146278e-01
   1.5684642e-01  -5.2403492e-01
   1.5693847e-01  -5.3648897e-01
   1.5703052e-01  -5.4882013e-01
   1.5712256e-01  -5.6102367e-01
   1.5721461e-01  -5.7309493e-01
   1.5730665e-01  -5.8502928e-01
   1.5739870e-01  -5.9682220e-01
   1.5749075e-01  -6.0846918e-01
   1.5758279e-01  -6.1996583e-01
   1.5767484e-01  -6.3130779e-01
   1.5776688e-01  -6.4249081e-01
   1.5785893e-01  -6.5351069e-01
   1.5795098e-01  -6.6436330e-01
   1.5804302e-01  -6.7504462e-01
   1.5813507e-01  -6.8555067e-01
   1.5822711e-01  -6.9587759e-01
   1.5831916e-01  -7.0602158e-01
   1.5841121e-01  -7.1597894e-01
   1.5850325e-01  -7.2574604e-01
   1.5859530e-01  -7.3531936e-01
   1.5868734e-01  -7.4469547e-01
   1.5877939e-01  -7.5387101e-01
   1.5887144e-01  -7.6284274e-01
   1.5896348e-01  -7.7160751e-01
   1.5905553e-01  -7.8016224e-01
   1.5914757e-01  -7.8850400e-01
   1.5923962e-01  -7.9662991e-01
   1.5933167e-01  -8.0453723e-01
   1.5942371e-01  -8.1222329e-01
   1.5951576e-01  -8.1968554e-01
   1.5960780e-01  -8.2692155e-01
   1.5969985e-01  -8.3392896e-01
   1.5979190e-01  -8.4070554e-01
   1.5988394e-01  -8.4724917e-01
   1.5997599e-01  -8.5355783e-01
   1.6006803e-01  -8.5962961e-01
   1.6016008e-01  -8.6546270e-01
   1.6025213e-01  -8.7105543e-01
   1.6034417e-01  -8.7640622e-01
   1.6043622e-01  -8.8151359e-01
   1.6052826e-01  -8.8637621e-01
   1.6062031e-01  -8.9099282e-01
   1.6071236e-01  -8.9536230e-01
   1.6080440e-01  -8.9948364e-01
   1.6089645e-01  -9.0335594e-01
   1.6098849e-01  -9.0697841e-01
   1.6108054e-01  -9.1035038e-01
   1.6117259e-01  -9.1347130e-01
   1.6126463e-01  -9.1634071e-01
   1.6135668e-01  -9.1895830e-01
   1.6144872e-01  -9.2132384e-01
   1.6154077e-01  -9.2343723e-01
   1.6163282e-01  -9.2529848e-01
   1.6172486e-01  -9.2690773e-01
   1.6181691e-01  -9.2826520e-01
   1.6190895e-01  -9.2937124e-01
   1.6200100e-01  -9.3022633e-01
   1.6209305e-01  -9.3083102e-01
   1.6218509e-01  -9.3118601e-01
   1.6227714e-01  -9.3129208e-01
   1.6236918e-01  -9.3115015e-01
   1.6246123e-01  -9.3076122e-01
   1.6255328e-01  -9.3012641e-01
   1.6264532e-01  -9.2924695e-01
   1.6273737e-01  -9.2812418e-01
   1.6282941e-01  -9.2675952e-01
   1.6292146e-01  -9.2515452e-01
   1.6301351e-01  -9.2331082e-01
   1.6310555e-01  -9.2123017e-01
   1.6319760e-01  -9.1891441e-01
   1.6328964e-01  -9.1636550e-01
   1.6338169e-01  -9.1358547e-01
   1.6347374e-01  -9.1057646e-01
   1.6356578e-01  -9.0734070e-01
   1.6365783e-01  -9.0388054e-01
   1.6374987e-01  -9.0019837e-01
   1.6384192e-01  -8.9629673e-01
   1.6393397e-01  -8.9217819e-01
   1.6402601e-01  -8.8784547e-01
   1.6411806e-01  -8.8330132e-01
   1.6421011e-01  -8.7854860e-01
   1.6430215e-01  -8.7359026e-01
   1.6439420e-01  -8.6842931e-01
   1.6448624e-01  -8.6306886e-01
   1.6457829e-01  -8.5751207e-01
   1.6467034e-01  -8.5176220e-01
   1.6476238e-01  -8.4582257e-01
   1.6485443e-01  -8.3969658e-01
   1.6494647e-01  -8.3338769e-01
   1.6503852e-01  -8.2689943e-01
   1.6513057e-01  -8.2023539e-01
   1.6522261e-01  -8.1339923e-01
   1.6531466e-01  -8.0639468e-01
   1.6540670e-01  -7.9922551e-01
   1.6549875e-01  -7.9189554e-01
   1.6559080e-01  -7.8440868e-01
   1.6568284e-01  -7.7676886e-01
   1.6577489e-01  -7.6898007e-01
   1.6586693e-01  -7.6104634e-01
   1.6595898e-01  -7.5297177e-01
   1.6605103e-01  -7.4476047e-01
   1.6614307e-01  -7.3641661e-01
   1.6623512e-01  -7.2794440e-01
   1.6632716e-01  -7.1934808e-01
   1.6641921e-01  -7.1063191e-01
   1.6651126e-01  -7.0180022e-01
   1.6660330e-01  -6.9285732e-01
   1.6669535e-01  -6.8380759e-01
   1.6678739e-01  -6.7465540e-01
   1.6687944e-01  -6.6540517e-01
   1.6697149e-01  -6.5606132e-01
   1.6706353e-01  -6.4662830e-01
   1.6715558e-01  -6.3711057e-01
   1.6724762e-01  -6.2751259e-01
   1.6733967e-01  -6.1783885e-01
   1.6743172e-01  -6.0809383e-01
   1.6752376e-01  -5.9828204e-01
   1.6761581e-01  -5.8840797e-01
   1.6770785e-01  -5.7847611e-01
   1.6779990e-01  -5.6849096e-01
   1.6789195e-01  -5.5845702e-01
   1.6798399e-01  -5.4837877e-01
   1.6807604e-01  -5.3826068e-01
   1.6816808e-01  -5.2810722e-01
   1.6826013e-01  -5.1792285e-01
   1.6835218e-01  -5.0771200e-01
   1.6844422e-01  -4.9747908e-01
   1.6853627e-01  -4.8722851e-01
   1.6862831e-01  -4.7696464e-01
   1.6872036e-01  -4.6669184e-01
   1.6881241e-01  -4.5641444e-01
   1.6890445e-01  -4.4613671e-01
   1.6899650e-01  -4.3586295e-01
   1.6908854e-01  -4.2559736e-01
   1.6918059e-01  -4.1534416e-01
   1.6927264e-01  -4.0510750e-01
   1.6936468e-01  -3.9489151e-01
   1.6945673e-01  -3.8470026e-01
   1.6954877e-01  -3.7453779e-01
   1.6964082e-01  -3.6440809e-01
   1.6973287e-01  -3.5431512e-01
   1.6982491e-01  -3.4426275e-01
   1.6991696e-01  -3.3425485e-01
   1.7000900e-01  -3.2429520e-01
   1.7010105e-01  -3.1438755e-01
   1.7019310e-01  -3.0453557e-01
   1.7028514e-01  -2.9474290e-01
   1.7037719e-01  -2.8501309e-01
   1.7046923e-01  -2.7534967e-01
   1.7056128e-01  -2.6575607e-01
   1.7065333e-01  -2.5623567e-01
   1.7074537e-01  -2.4679179e-01
   1.7083742e-01  -2.3742767e-01
   1.7092946e-01  -2.2814651e-01
   1.7102151e-01  -2.1895140e-01
   1.7111356e-01  -2.0984540e-01
   1.7120560e-01  -2.0083146e-01
   1.7129765e-01  -1.9191249e-01
   1.7138969e-01  -1.8309131e-01
   1.7148174e-01  -1.7437066e-01
   1.7157379e-01  -1.6575321e-01
   1.7166583e-01  -1.5724156e-01
   1.7175788e-01  -1.4883822e-01
   1.7184992e-01  -1.4054563e-01
   1.7194197e-01  -1.3236613e-01
   1.7203402e-01  -1.2430201e-01
   1.7212606e-01  -1.1635545e-01
   1.7221811e-01  -1.0852856e-01
   1.7231016e-01  -1.0082338e-01
   1.7240220e-01  -9.3241830e-02
   1.7249425e-01  -8.5785784e-02
   1.7258629e-01  -7.8457009e-02
   1.7267834e-01  -7.1257194e-02
   1.7277039e-01  -6.4187939e-02
   1.7286243e-01  -5.7250760e-02
   1.7295448e-01  -5.0447086e-02
   1.7304652e-01  -4.3778258e-02
   1.7313857e-01  -3.7245532e-02
   1.7323062e-01  -3.0850075e-02
   1.7332266e-01  -2.4592967e-02
   1.7341471e-01  -1.8475201e-02
   1.7350675e-01  -1.2497682e-02
   1.7359880e-01  -6.6612296e-03
   1.7369085e-01  -9.6657307e-04
   1.7378289e-01   4.5856437e-03
   1.7387494e-01   9.9948644e-03
   1.7396698e-01   1.5260619e-02
   1.7405903e-01   2.0382526e-02
   1.7415108e-01   2.5360286e-02
   1.7424312e-01   3.0193691e-02
   1.7433517e-01   3.4882613e-02
   1.7442721e-01   3.9427014e-02
   1.7451926e-01   4.3826936e-02
   1.7461131e-01   4.8082508e-02
   1.7470335e-01   5.2193940e-02
   1.7479540e-01   5.6161529e-02
   1.7488744e-01   5.9985648e-02
   1.7497949e-01   6.3666755e-02
   1.7507154e-01   6.7205390e-02
   1.7516358e-01   7.0602168e-02
   1.7525563e-01   7.3857786e-02
   1.7534767e-01   7.6973019e-02
   1.7543972e-01   7.9948717e-02
   1.7553177e-01   8.2785809e-02
   1.7562381e-01   8.5485296e-02
   1.7571586e-01   8.8048255e-02
   1.7580790e-01   9.0475835e-02
   1.7589995e-01   9.2769256e-02
   1.7599200e-01   9.4929810e-02
   1.7608404e-01   9.6958857e-02
   1.7617609e-01   9.8857826e-02
   1.7626813e-01   1.0062821e-01
   1.7636018e-01   1.0227158e-01
   1.7645223e-01   1.0378955e-01
   1.7654427e-01   1.0518381e-01
   1.7663632e-01   1.0645611e-01
   1.7672836e-01   1.0760826e-01
   1.7682041e-01   1.0864213e-01
   1.7691246e-01   1.0955964e-01
   1.7700450e-01   1.1036278e-01
   1.7709655e-01   1.1105357e-01
   1.7718859e-01   1.1163411e-01
   1.7728064e-01   1.1210653e-01
   1.7737269e-01   1.1247301e-01
   1.7746473e-01   1.1273580e-01
   1.7755678e-01   1.1289717e-01
   1.7764882e-01   1.1295945e-01
   1.7774087e-01   1.1292500e-01
   1.7783292e-01   1.1279624e-01
   1.7792496e-01   1.1257560e-01
   1.7801701e-01   1.1226558e-01
   1.7810905e-01   1.1186869e-01
   1.7820110e-01   1.1138749e-01
   1.7829315e-01   1.1082456e-01
   1.7838519e-01   1.1018252e-01
   1.7847724e-01   1.0946402e-01
   1.7856928e-01   1.0867173e-01
   1.7866133e-01   1.0780833e-01
   1.7875338e-01   1.0687656e-01
   1.7884542e-01   1.0587915e-01
   1.7893747e-01   1.0481887e-01
   1.7902951e-01   1.0369849e-01
   1.7912156e-01   1.0252080e-01
   1.7921361e-01   1.0128861e-01
   1.7930565e-01   1.0000475e-01
   1.7939770e-01   9.8672036e-02
   1.7948974e-01   9.7293314e-02
   1.7958179e-01   9.5871426e-02
   1.7967384e-01   9.4409223e-02
   1.7976588e-01   9.2909555e-02
   1.7985793e-01   9.1375278e-02
   1.7994997e-01   8.9809242e-02
   1.8004202e-01   8.8214299e-02
   1.8013407e-01   8.6593294e-02
   1.8022611e-01   8.4949066e-02
   1.8031816e-01   8.3284448e-02
   1.8041021e-01   8.1602262e-02
   1.8050225e-01   7.9905318e-02
   1.8059430e-01   7.8196414e-02
   1.8068634e-01   7.6478333e-02
   1.8077839e-01   7.4753840e-02
   1.8087044e-01   7.3025684e-02
   1.8096248e-01   7.1296592e-02
   1.8105453e-01   6.9569271e-02
   1.8114657e-01   6.7846404e-02
   1.8123862e-01   6.6130650e-02
   1.8133067e-01   6.4424640e-02
   1.8142271e-01   6.2730978e-02
   1.8151476e-01   6.1052240e-02
   1.8160680e-01   5.9390967e-02
   1.8169885e-01   5.7749672e-02
   1.8179090e-01   5.6130831e-02
   1.8188294e-01   5.4536886e-02
   1.8197499e-01   5.2970241e-02
   1.8206703e-01   5.1433263e-02
   1.8215908e-01   4.9928278e-02
   1.8225113e-01   4.8457572e-02
   1.8234317e-01   4.7023390e-02
   1.8243522e-01   4.5627929e-02
   1.8252726e-01   4.4273347e-02
   1.8261931e-01   4.2961753e-02
   1.8271136e-01   4.1695207e-02
   1.8280340e-01   4.0475725e-02
   1.8289545e-01   3.9305271e-02
   1.8298749e-01   3.8185759e-02
   1.8307954e-01   3.7119051e-02
   1.8317159e-01   3.6106957e-02
   1.8326363e-01   3.5151234e-02
   1.8335568e-01   3.4253583e-02
   1.8344772e-01   3.3415651e-02
   1.8353977e-01   3.2639028e-02
   1.8363182e-01   3.1925248e-02
   1.8372386e-01   3.1275787e-02
   1.8381591e-01   3.0692060e-02
   1.8390795e-01   3.0175427e-02
   1.8400000e-01   2.9727184e-02


==> data_spikes.dat <==
   1.8000000e+01  -7.1004145e+00
   3.6000000e+01  -7.7380803e-01
   2.1000000e+01   6.9978336e+00
   3.8000000e+01  -7.1752232e+00
   1.2000000e+01   3.5981819e+00


==> data_spikes_est.dat <==
   1.8000000e+01  -7.1004145e+00
   3.6000000e+01  -7.7380800e-01
   2.1000000e+01   6.9978336e+00
   3.8000000e+01  -7.1752231e+00
   1.2000000e+01   3.5981819e+00


==> data_spikes_spectrum.dat <==
   0.0000000e+00  -8.8186736e-02
   9.2046023e-05  -8.8153421e-02
   1.8409205e-04  -8.8053494e-02
   2.7613807e-04  -8.7887006e-02
   3.6818409e-04  -8.7654044e-02
   4.6023012e-04  -8.7354728e-02
   5.5227614e-04  -8.6989212e-02
   6.4432216e-04  -8.6557688e-02
   7.3636818e-04  -8.6060376e-02
   8.2841421e-04  -8.5497537e-02
   9.2046023e-04  -8.4869459e-02
   1.0125063e-03  -8.4176470e-02
   1.1045523e-03  -8.3418928e-02
   1.1965983e-03  -8.2597225e-02
   1.2886443e-03  -8.1711787e-02
   1.3806903e-03  -8.0763072e-02
   1.4727364e-03  -7.9751573e-02
   1.5647824e-03  -7.8677813e-02
   1.6568284e-03  -7.7542349e-02
   1.7488744e-03  -7.6345770e-02
   1.8409205e-03  -7.5088695e-02
   1.9329665e-03  -7.3771777e-02
   2.0250125e-03  -7.2395699e-02
   2.1170585e-03  -7.0961174e-02
   2.2091046e-03  -6.9468947e-02
   2.3011506e-03  -6.7919791e-02
   2.3931966e-03  -6.6314512e-02
   2.4852426e-03  -6.4653942e-02
   2.5772886e-03  -6.2938944e-02
   2.6693347e-03  -6.1170408e-02
   2.7613807e-03  -5.9349254e-02
   2.8534267e-03  -5.7476427e-02
   2.9454727e-03  -5.5552902e-02
   3.0375188e-03  -5.3579678e-02
   3.1295648e-03  -5.1557782e-02
   3.2216108e-03  -4.9488265e-02
   3.3136568e-03  -4.7372205e-02
   3.4057029e-03  -4.5210704e-02
   3.4977489e-03  -4.3004887e-02
   3.5897949e-03  -4.0755904e-02
   3.6818409e-03  -3.8464926e-02
   3.7738869e-03  -3.6133148e-02
   3.8659330e-03  -3.3761787e-02
   3.9579790e-03  -3.1352079e-02
   4.0500250e-03  -2.8905284e-02
   4.1420710e-03  -2.6422678e-02
   4.2341171e-03  -2.3905560e-02
   4.3261631e-03  -2.1355244e-02
   4.4182091e-03  -1.8773065e-02
   4.5102551e-03  -1.6160374e-02
   4.6023012e-03  -1.3518540e-02
   4.6943472e-03  -1.0848945e-02
   4.7863932e-03  -8.1529893e-03
   4.8784392e-03  -5.4320868e-03
   4.9704852e-03  -2.6876653e-03
   5.0625313e-03   7.8834288e-05
   5.1545773e-03   2.8659583e-03
   5.2466233e-03   5.6722414e-03
   5.3386693e-03   8.4962072e-03
   5.4307154e-03   1.1336369e-02
   5.5227614e-03   1.4191230e-02
   5.6148074e-03   1.7059285e-02
   5.7068534e-03   1.9939022e-02
   5.7988994e-03   2.2828918e-02
   5.8909455e-03   2.5727448e-02
   5.9829915e-03   2.8633076e-02
   6.0750375e-03   3.1544267e-02
   6.1670835e-03   3.4459476e-02
   6.2591296e-03   3.7377157e-02
   6.3511756e-03   4.0295762e-02
   6.4432216e-03   4.3213739e-02
   6.5352676e-03   4.6129537e-02
   6.6273137e-03   4.9041602e-02
   6.7193597e-03   5.1948381e-02
   6.8114057e-03   5.4848324e-02
   6.9034517e-03   5.7739880e-02
   6.9954977e-03   6.0621503e-02
   7.0875438e-03   6.3491648e-02
   7.1795898e-03   6.6348777e-02
   7.2716358e-03   6.9191354e-02
   7.3636818e-03   7.2017850e-02
   7.4557279e-03   7.4826744e-02
   7.5477739e-03   7.7616518e-02
   7.6398199e-03   8.0385666e-02
   7.7318659e-03   8.3132689e-02
   7.8239120e-03   8.5856098e-02
   7.9159580e-03   8.8554413e-02
   8.0080040e-03   9.1226165e-02
   8.1000500e-03   9.3869899e-02
   8.1920960e-03   9.6484170e-02
   8.2841421e-03   9.9067547e-02
   8.3761881e-03   1.0161861e-01
   8.4682341e-03   1.0413596e-01
   8.5602801e-03   1.0661821e-01
   8.6523262e-03   1.0906398e-01
   8.7443722e-03   1.1147193e-01
   8.8364182e-03   1.1384071e-01
   8.9284642e-03   1.1616900e-01
   9.0205103e-03   1.1845550e-01
   9.1125563e-03   1.2069894e-01
   9.2046023e-03   1.2289804e-01
   9.2966483e-03   1.2505157e-01
   9.3886943e-03   1.2715830e-01
   9.4807404e-03   1.2921705e-01
   9.5727864e-03   1.3122662e-01
   9.6648324e-03   1.3318588e-01
   9.7568784e-03   1.3509368e-01
   9.8489245e-03   1.3694893e-01
   9.9409705e-03   1.3875054e-01
   1.0033017e-02   1.4049747e-01
   1.0125063e-02   1.4218867e-01
   1.0217109e-02   1.4382315e-01
   1.0309155e-02   1.4539993e-01
   1.0401201e-02   1.4691806e-01
   1.0493247e-02   1.4837662e-01
   1.0585293e-02   1.4977471e-01
   1.0677339e-02   1.5111149e-01
   1.0769385e-02   1.5238610e-01
   1.0861431e-02   1.5359775e-01
   1.0953477e-02   1.5474565e-01
   1.1045523e-02   1.5582907e-01
   1.1137569e-02   1.5684730e-01
   1.1229615e-02   1.5779964e-01
   1.1321661e-02   1.5868545e-01
   1.1413707e-02   1.5950412e-01
   1.1505753e-02   1.6025504e-01
   1.1597799e-02   1.6093768e-01
   1.1689845e-02   1.6155150e-01
   1.1781891e-02   1.6209603e-01
   1.1873937e-02   1.6257081e-01
   1.1965983e-02   1.6297541e-01
   1.2058029e-02   1.6330945e-01
   1.2150075e-02   1.6357258e-01
   1.2242121e-02   1.6376447e-01
   1.2334167e-02   1.6388486e-01
   1.2426213e-02   1.6393348e-01
   1.2518259e-02   1.6391012e-01
   1.2610305e-02   1.6381460e-01
   1.2702351e-02   1.6364679e-01
   1.2794397e-02   1.6340656e-01
   1.2886443e-02   1.6309385e-01
   1.2978489e-02   1.6270862e-01
   1.3070535e-02   1.6225087e-01
   1.3162581e-02   1.6172062e-01
   1.3254627e-02   1.6111795e-01
   1.3346673e-02   1.6044296e-01
   1.3438719e-02   1.5969579e-01
   1.3530765e-02   1.5887662e-01
   1.3622811e-02   1.5798564e-01
   1.3714857e-02   1.5702311e-01
   1.3806903e-02   1.5598931e-01
   1.3898949e-02   1.5488455e-01
   1.3990995e-02   1.5370919e-01
   1.4083042e-02   1.5246360e-01
   1.4175088e-02   1.5114821e-01
   1.4267134e-02   1.4976347e-01
   1.4359180e-02   1.4830987e-01
   1.4451226e-02   1.4678794e-01
   1.4543272e-02   1.4519821e-01
   1.4635318e-02   1.4354130e-01
   1.4727364e-02   1.4181782e-01
   1.4819410e-02   1.4002843e-01
   1.4911456e-02   1.3817381e-01
   1.5003502e-02   1.3625469e-01
   1.5095548e-02   1.3427182e-01
   1.5187594e-02   1.3222599e-01
   1.5279640e-02   1.3011801e-01
   1.5371686e-02   1.2794873e-01
   1.5463732e-02   1.2571904e-01
   1.5555778e-02   1.2342983e-01
   1.5647824e-02   1.2108206e-01
   1.5739870e-02   1.1867669e-01
   1.5831916e-02   1.1621471e-01
   1.5923962e-02   1.1369715e-01
   1.6016008e-02   1.1112507e-01
   1.6108054e-02   1.0849956e-01
   1.6200100e-02   1.0582171e-01
   1.6292146e-02   1.0309266e-01
   1.6384192e-02   1.0031359e-01
   1.6476238e-02   9.7485668e-02
   1.6568284e-02   9.4610116e-02
   1.6660330e-02   9.1688169e-02
   1.6752376e-02   8.8721089e-02
   1.6844422e-02   8.5710161e-02
   1.6936468e-02   8.2656691e-02
   1.7028514e-02   7.9562010e-02
   1.7120560e-02   7.6427468e-02
   1.7212606e-02   7.3254437e-02
   1.7304652e-02   7.0044310e-02
   1.7396698e-02   6.6798497e-02
   1.7488744e-02   6.3518431e-02
   1.7580790e-02   6.0205559e-02
   1.7672836e-02   5.6861348e-02
   1.7764882e-02   5.3487282e-02
   1.7856928e-02   5.0084861e-02
   1.7948974e-02   4.6655599e-02
   1.8041021e-02   4.3201026e-02
   1.8133067e-02   3.9722687e-02
   1.8225113e-02   3.6222139e-02
   1.8317159e-02   3.2700952e-02
   1.8409205e-02   2.9160707e-02
   1.8501251e-02   2.5602999e-02
   1.8593297e-02   2.2029430e-02
   1.8685343e-02   1.8441613e-02
   1.8777389e-02   1.4841171e-02
   1.8869435e-02   1.1229732e-02
   1.8961481e-02   7.6089361e-03
   1.9053527e-02   3.9804254e-03
   1.9145573e-02   3.4585003e-04
   1.9237619e-02  -3.2931352e-03
   1.9329665e-02  -6.9348714e-03
   1.9421711e-02  -1.0577696e-02
   1.9513757e-02  -1.4219944e-02
   1.9605803e-02  -1.7859949e-02
   1.9697849e-02  -2.1496043e-02
   1.9789895e-02  -2.5126557e-02
   1.9881941e-02  -2.8749824e-02
   1.9973987e-02  -3.2364178e-02
   2.0066033e-02  -3.5967953e-02
   2.0158079e-02  -3.9559490e-02
   2.0250125e-02  -4.3137129e-02
   2.0342171e-02  -4.6699219e-02
   2.0434217e-02  -5.0244110e-02
   2.0526263e-02  -5.3770161e-02
   2.0618309e-02  -5.7275737e-02
   2.0710355e-02  -6.0759211e-02
   2.0802401e-02  -6.4218963e-02
   2.0894447e-02  -6.7653383e-02
   2.0986493e-02  -7.1060873e-02
   2.1078539e-02  -7.4439841e-02
   2.1170585e-02  -7.7788711e-02
   2.1262631e-02  -8.1105918e-02
   2.1354677e-02  -8.4389907e-02
   2.1446723e-02  -8.7639141e-02
   2.1538769e-02  -9.0852096e-02
   2.1630815e-02  -9.4027261e-02
   2.1722861e-02  -9.7163144e-02
   2.1814907e-02  -1.0025827e-01
   2.1906953e-02  -1.0331117e-01
   2.1998999e-02  -1.0632042e-01
   2.2091046e-02  -1.0928458e-01
   2.2183092e-02  -1.1220226e-01
   2.2275138e-02  -1.1507207e-01
   2.2367184e-02  -1.1789265e-01
   2.2459230e-02  -1.2066265e-01
   2.2551276e-02  -1.2338077e-01
   2.2643322e-02  -1.2604570e-01
   2.2735368e-02  -1.2865617e-01
   2.2827414e-02  -1.3121094e-01
   2.2919460e-02  -1.3370877e-01
   2.3011506e-02  -1.3614847e-01
   2.3103552e-02  -1.3852887e-01
   2.3195598e-02  -1.4084881e-01
   2.3287644e-02  -1.4310719e-01
   2.3379690e-02  -1.4530290e-01
   2.3471736e-02  -1.4743488e-01
   2.3563782e-02  -1.4950210e-01
   2.3655828e-02  -1.5150355e-01
   2.3747874e-02  -1.5343825e-01
   2.3839920e-02  -1.5530525e-01
   2.3931966e-02  -1.5710364e-01
   2.4024012e-02  -1.5883252e-01
   2.4116058e-02  -1.6049105e-01
   2.4208104e-02  -1.6207841e-01
   2.4300150e-02  -1.6359379e-01
   2.4392196e-02  -1.6503644e-01
   2.4484242e-02  -1.6640564e-01
   2.4576288e-02  -1.6770070e-01
   2.4668334e-02  -1.6892094e-01
   2.4760380e-02  -1.7006576e-01
   2.4852426e-02  -1.7113456e-01
   2.4944472e-02  -1.7212678e-01
   2.5036518e-02  -1.7304191e-01
   2.5128564e-02  -1.7387945e-01
   2.5220610e-02  -1.7463896e-01
   2.5312656e-02  -1.7532002e-01
   2.5404702e-02  -1.7592226e-01
   2.5496748e-02  -1.7644533e-01
   2.5588794e-02  -1.7688892e-01
   2.5680840e-02  -1.7725276e-01
   2.5772886e-02  -1.7753663e-01
   2.5864932e-02  -1.7774031e-01
   2.5956978e-02  -1.7786367e-01
   2.6049025e-02  -1.7790656e-01
   2.6141071e-02  -1.7786891e-01
   2.6233117e-02  -1.7775066e-01
   2.6325163e-02  -1.7755181e-01
   2.6417209e-02  -1.7727237e-01
   2.6509255e-02  -1.7691242e-01
   2.6601301e-02  -1.7647204e-01
   2.6693347e-02  -1.7595138e-01
   2.6785393e-02  -1.7535062e-01
   2.6877439e-02  -1.7466995e-01
   2.6969485e-02  -1.7390964e-01
   2.7061531e-02  -1.7306996e-01
   2.7153577e-02  -1.7215123e-01
   2.7245623e-02  -1.7115382e-01
   2.7337669e-02  -1.7007811e-01
   2.7429715e-02  -1.6892455e-01
   2.7521761e-02  -1.6769359e-01
   2.7613807e-02  -1.6638573e-01
   2.7705853e-02  -1.6500153e-01
   2.7797899e-02  -1.6354154e-01
   2.7889945e-02  -1.6200639e-01
   2.7981991e-02  -1.6039671e-01
   2.8074037e-02  -1.5871318e-01
   2.8166083e-02  -1.5695653e-01
   2.8258129e-02  -1.5512748e-01
   2.8350175e-02  -1.5322684e-01
   2.8442221e-02  -1.5125540e-01
   2.8534267e-02  -1.4921403e-01
   2.8626313e-02  -1.4710360e-01
   2.8718359e-02  -1.4492502e-01
   2.8810405e-02  -1.4267924e-01
   2.8902451e-02  -1.4036723e-01
   2.8994497e-02  -1.3799001e-01
   2.9086543e-02  -1.3554860e-01
   2.9178589e-02  -1.3304409e-01
   2.9270635e-02  -1.3047757e-01
   2.9362681e-02  -1.2785016e-01
   2.9454727e-02  -1.2516302e-01
   2.9546773e-02  -1.2241733e-01
   2.9638819e-02  -1.1961431e-01
   2.9730865e-02  -1.1675520e-01
   2.9822911e-02  -1.1384126e-01
   2.9914957e-02  -1.1087378e-01
   3.0007004e-02  -1.0785407e-01
   3.0099050e-02  -1.0478349e-01
   3.0191096e-02  -1.0166340e-01
   3.0283142e-02  -9.8495175e-02
   3.0375188e-02  -9.5280241e-02
   3.0467234e-02  -9.2020028e-02
   3.0559280e-02  -8.8715992e-02
   3.0651326e-02  -8.5369611e-02
   3.0743372e-02  -8.1982382e-02
   3.0835418e-02  -7.8555821e-02
   3.0927464e-02  -7.5091465e-02
   3.1019510e-02  -7.1590867e-02
   3.1111556e-02  -6.8055600e-02
   3.1203602e-02  -6.4487251e-02
   3.1295648e-02  -6.0887425e-02
   3.1387694e-02  -5.7257743e-02
   3.1479740e-02  -5.3599837e-02
   3.1571786e-02  -4.9915358e-02
   3.1663832e-02  -4.6205966e-02
   3.1755878e-02  -4.2473335e-02
   3.1847924e-02  -3.8719150e-02
   3.1939970e-02  -3.4945109e-02
   3.2032016e-02  -3.1152916e-02
   3.2124062e-02  -2.7344289e-02
   3.2216108e-02  -2.3520950e-02
   3.2308154e-02  -1.9684632e-02
   3.2400200e-02  -1.5837073e-02
   3.2492246e-02  -1.1980019e-02
   3.2584292e-02  -8.1152186e-03
   3.2676338e-02  -4.2444276e-03
   3.2768384e-02  -3.6940398e-04
   3.2860430e-02   3.5080909e-03
   3.2952476e-02   7.3862936e-03
   3.3044522e-02   1.1263440e-02
   3.3136568e-02   1.5137763e-02
   3.3228614e-02   1.9007500e-02
   3.3320660e-02   2.2870886e-02
   3.3412706e-02   2.6726160e-02
   3.3504752e-02   3.0571562e-02
   3.3596798e-02   3.4405337e-02
   3.3688844e-02   3.8225733e-02
   3.3780890e-02   4.2031004e-02
   3.3872936e-02   4.5819411e-02
   3.3964982e-02   4.9589220e-02
   3.4057029e-02   5.3338705e-02
   3.4149075e-02   5.7066149e-02
   3.4241121e-02   6.0769842e-02
   3.4333167e-02   6.4448087e-02
   3.4425213e-02   6.8099196e-02
   3.4517259e-02   7.1721491e-02
   3.4609305e-02   7.5313310e-02
   3.4701351e-02   7.8873000e-02
   3.4793397e-02   8.2398924e-02
   3.4885443e-02   8.5889460e-02
   3.4977489e-02   8.9342998e-02
   3.5069535e-02   9.2757948e-02
   3.5161581e-02   9.6132733e-02
   3.5253627e-02   9.9465797e-02
   3.5345673e-02   1.0275560e-01
   3.5437719e-02   1.0600062e-01
   3.5529765e-02   1.0919935e-01
   3.5621811e-02   1.1235032e-01
   3.5713857e-02   1.1545207e-01
   3.5805903e-02   1.1850315e-01
   3.5897949e-02   1.2150214e-01
   3.5989995e-02   1.2444767e-01
   3.6082041e-02   1.2733834e-01
   3.6174087e-02   1.3017283e-01
   3.6266133e-02   1.3294980e-01
   3.6358179e-02   1.3566796e-01
   3.6450225e-02   1.3832604e-01
   3.6542271e-02   1.4092279e-01
   3.6634317e-02   1.4345701e-01
   3.6726363e-02   1.4592749e-01
   3.6818409e-02   1.4833309e-01
   3.6910455e-02   1.5067265e-01
   3.7002501e-02   1.5294509e-01
   3.7094547e-02   1.5514933e-01
   3.7186593e-02   1.5728432e-01
   3.7278639e-02   1.5934905e-01
   3.7370685e-02   1.6134255e-01
   3.7462731e-02   1.6326385e-01
   3.7554777e-02   1.6511204e-01
   3.7646823e-02   1.6688624e-01
   3.7738869e-02   1.6858559e-01
   3.7830915e-02   1.7020927e-01
   3.7922961e-02   1.7175649e-01
   3.8015008e-02   1.7322651e-01
   3.8107054e-02   1.7461860e-01
   3.8199100e-02   1.7593207e-01
   3.8291146e-02   1.7716629e-01
   3.8383192e-02   1.7832063e-01
   3.8475238e-02   1.7939452e-01
   3.8567284e-02   1.8038740e-01
   3.8659330e-02   1.8129879e-01
   3.8751376e-02   1.8212820e-01
   3.8843422e-02   1.8287519e-01
   3.8935468e-02   1.8353938e-01
   3.9027514e-02   1.8412040e-01
   3.9119560e-02   1.8461792e-01
   3.9211606e-02   1.8503165e-01
   3.9303652e-02   1.8536135e-01
   3.9395698e-02   1.8560680e-01
   3.9487744e-02   1.8576782e-01
   3.9579790e-02   1.8584427e-01
   3.9671836e-02   1.8583606e-01
   3.9763882e-02   1.8574312e-01
   3.9855928e-02   1.8556541e-01
   3.9947974e-02   1.8530296e-01
   4.0040020e-02   1.8495580e-01
   4.0132066e-02   1.8452402e-01
   4.0224112e-02   1.8400775e-01
   4.0316158e-02   1.8340714e-01
   4.0408204e-02   1.8272240e-01
   4.0500250e-02   1.8195374e-01
   4.0592296e-02   1.8110145e-01
   4.0684342e-02   1.8016584e-01
   4.0776388e-02   1.7914724e-01
   4.0868434e-02   1.7804603e-01
   4.0960480e-02   1.7686264e-01
   4.1052526e-02   1.7559751e-01
   4.1144572e-02   1.7425113e-01
   4.1236618e-02   1.7282403e-01
   4.1328664e-02   1.7131677e-01
   4.1420710e-02   1.6972994e-01
   4.1512756e-02   1.6806417e-01
   4.1604802e-02   1.6632012e-01
   4.1696848e-02   1.6449849e-01
   4.1788894e-02   1.6260001e-01
   4.1880940e-02   1.6062545e-01
   4.1972986e-02   1.5857560e-01
   4.2065033e-02   1.5645130e-01
   4.2157079e-02   1.5425341e-01
   4.2249125e-02   1.5198282e-01
   4.2341171e-02   1.4964045e-01
   4.2433217e-02   1.4722728e-01
   4.2525263e-02   1.4474427e-01
   4.2617309e-02   1.4219246e-01
   4.2709355e-02   1.3957288e-01
   4.2801401e-02   1.3688662e-01
   4.2893447e-02   1.3413478e-01
   4.2985493e-02   1.3131849e-01
   4.3077539e-02   1.2843892e-01
   4.3169585e-02   1.2549724e-01
   4.3261631e-02   1.2249469e-01
   4.3353677e-02   1.1943248e-01
   4.3445723e-02   1.1631189e-01
   4.3537769e-02   1.1313422e-01
   4.3629815e-02   1.0990076e-01
   4.3721861e-02   1.0661287e-01
   4.3813907e-02   1.0327189e-01
   4.3905953e-02   9.9879221e-02
   4.3997999e-02   9.6436254e-02
   4.4090045e-02   9.2944416e-02
   4.4182091e-02   8.9405154e-02
   4.4274137e-02   8.5819930e-02
   4.4366183e-02   8.2190228e-02
   4.4458229e-02   7.8517549e-02
   4.4550275e-02   7.4803411e-02
   4.4642321e-02   7.1049350e-02
   4.4734367e-02   6.7256917e-02
   4.4826413e-02   6.3427678e-02
   4.4918459e-02   5.9563215e-02
   4.5010505e-02   5.5665123e-02
   4.5102551e-02   5.1735009e-02
   4.5194597e-02   4.7774494e-02
   4.5286643e-02   4.3785210e-02
   4.5378689e-02   3.9768799e-02
   4.5470735e-02   3.5726914e-02
   4.5562781e-02   3.1661217e-02
   4.5654827e-02   2.7573379e-02
   4.5746873e-02   2.3465078e-02
   4.5838919e-02   1.9338000e-02
   4.5930965e-02   1.5193835e-02
   4.6023012e-02   1.1034280e-02
   4.6115058e-02   6.8610379e-03
   4.6207104e-02   2.6758128e-03
   4.6299150e-02  -1.5196868e-03
   4.6391196e-02  -5.7237501e-03
   4.6483242e-02  -9.9346650e-03
   4.6575288e-02  -1.4150719e-02
   4.6667334e-02  -1.8370199e-02
   4.6759380e-02  -2.2591393e-02
   4.6851426e-02  -2.6812592e-02
   4.6943472e-02  -3.1032087e-02
   4.7035518e-02  -3.5248175e-02
   4.7127564e-02  -3.9459154e-02
   4.7219610e-02  -4.3663330e-02
   4.7311656e-02  -4.7859011e-02
   4.7403702e-02  -5.2044515e-02
   4.7495748e-02  -5.6218164e-02
   4.7587794e-02  -6.0378291e-02
   4.7679840e-02  -6.4523234e-02
   4.7771886e-02  -6.8651343e-02
   4.7863932e-02  -7.2760977e-02
   4.7955978e-02  -7.6850507e-02
   4.8048024e-02  -8.0918314e-02
   4.8140070e-02  -8.4962793e-02
   4.8232116e-02  -8.8982350e-02
   4.8324162e-02  -9.2975408e-02
   4.8416208e-02  -9.6940400e-02
   4.8508254e-02  -1.0087578e-01
   4.8600300e-02  -1.0478001e-01
   4.8692346e-02  -1.0865158e-01
   4.8784392e-02  -1.1248898e-01
   4.8876438e-02  -1.1629074e-01
   4.8968484e-02  -1.2005538e-01
   4.9060530e-02  -1.2378148e-01
   4.9152576e-02  -1.2746760e-01
   4.9244622e-02  -1.3111234e-01
   4.9336668e-02  -1.3471431e-01
   4.9428714e-02  -1.3827217e-01
   4.9520760e-02  -1.4178456e-01
   4.9612806e-02  -1.4525017e-01
   4.9704852e-02  -1.4866772e-01
   4.9796898e-02  -1.5203593e-01
   4.9888944e-02  -1.5535356e-01
   4.9980990e-02  -1.5861939e-01
   5.0073037e-02  -1.6183223e-01
   5.0165083e-02  -1.6499092e-01
   5.0257129e-02  -1.6809431e-01
   5.0349175e-02  -1.7114129e-01
   5.0441221e-02  -1.7413078e-01
   5.0533267e-02  -1.7706173e-01
   5.0625313e-02  -1.7993309e-01
   5.0717359e-02  -1.8274388e-01
   5.0809405e-02  -1.8549312e-01
   5.0901451e-02  -1.8817988e-01
   5.0993497e-02  -1.9080325e-01
   5.1085543e-02  -1.9336234e-01
   5.1177589e-02  -1.9585631e-01
   5.1269635e-02  -1.9828434e-01
   5.1361681e-02  -2.0064565e-01
   5.1453727e-02  -2.0293949e-01
   5.1545773e-02  -2.0516513e-01
   5.1637819e-02  -2.0732189e-01
   5.1729865e-02  -2.0940910e-01
   5.1821911e-02  -2.1142616e-01
   5.1913957e-02  -2.1337246e-01
   5.2006003e-02  -2.1524746e-01
   5.2098049e-02  -2.1705063e-01
   5.2190095e-02  -2.1878148e-01
   5.2282141e-02  -2.2043957e-01
   5.2374187e-02  -2.2202446e-01
   5.2466233e-02  -2.2353578e-01
   5.2558279e-02  -2.2497317e-01
   5.2650325e-02  -2.2633632e-01
   5.2742371e-02  -2.2762495e-01
   5.2834417e-02  -2.2883880e-01
   5.2926463e-02  -2.2997767e-01
   5.3018509e-02  -2.3104138e-01
   5.3110555e-02  -2.3202979e-01
   5.3202601e-02  -2.3294279e-01
   5.3294647e-02  -2.3378030e-01
   5.3386693e-02  -2.3454229e-01
   5.3478739e-02  -2.3522876e-01
   5.3570785e-02  -2.3583973e-01
   5.3662831e-02  -2.3637528e-01
   5.3754877e-02  -2.3683549e-01
   5.3846923e-02  -2.3722052e-01
   5.3938969e-02  -2.3753051e-01
   5.4031016e-02  -2.3776569e-01
   5.4123062e-02  -2.3792629e-01
   5.4215108e-02  -2.3801257e-01
   5.4307154e-02  -2.3802484e-01
   5.4399200e-02  -2.3796344e-01
   5.4491246e-02  -2.3782874e-01
   5.4583292e-02  -2.3762114e-01
   5.4675338e-02  -2.3734109e-01
   5.4767384e-02  -2.3698903e-01
   5.4859430e-02  -2.3656549e-01
   5.4951476e-02  -2.3607099e-01
   5.5043522e-02  -2.3550609e-01
   5.5135568e-02  -2.3487139e-01
   5.5227614e-02  -2.3416752e-01
   5.5319660e-02  -2.3339512e-01
   5.5411706e-02  -2.3255490e-01
   5.5503752e-02  -2.3164755e-01
   5.5595798e-02  -2.3067383e-01
   5.5687844e-02  -2.2963450e-01
   5.5779890e-02  -2.2853038e-01
   5.5871936e-02  -2.2736229e-01
   5.5963982e-02  -2.2613108e-01
   5.6056028e-02  -2.2483764e-01
   5.6148074e-02  -2.2348289e-01
   5.6240120e-02  -2.2206775e-01
   5.6332166e-02  -2.2059319e-01
   5.6424212e-02  -2.1906019e-01
   5.6516258e-02  -2.1746977e-01
   5.6608304e-02  -2.1582295e-01
   5.6700350e-02  -2.1412080e-01
   5.6792396e-02  -2.1236440e-01
   5.6884442e-02  -2.1055485e-01
   5.6976488e-02  -2.0869328e-01
   5.7068534e-02  -2.0678082e-01
   5.7160580e-02  -2.0481865e-01
   5.7252626e-02  -2.0280794e-01
   5.7344672e-02  -2.0074991e-01
   5.7436718e-02  -1.9864577e-01
   5.7528764e-02  -1.9649676e-01
   5.7620810e-02  -1.9430415e-01
   5.7712856e-02  -1.9206920e-01
   5.7804902e-02  -1.8979321e-01
   5.7896948e-02  -1.8747748e-01
   5.7988994e-02  -1.8512332e-01
   5.8081041e-02  -1.8273207e-01
   5.8173087e-02  -1.8030508e-01
   5.8265133e-02  -1.7784371e-01
   5.8357179e-02  -1.7534931e-01
   5.8449225e-02  -1.7282328e-01
   5.8541271e-02  -1.7026700e-01
   5.8633317e-02  -1.6768188e-01
   5.8725363e-02  -1.6506932e-01
   5.8817409e-02  -1.6243074e-01
   5.8909455e-02  -1.5976756e-01
   5.9001501e-02  -1.5708122e-01
   5.9093547e-02  -1.5437315e-01
   5.9185593e-02  -1.5164479e-01
   5.9277639e-02  -1.4889758e-01
   5.9369685e-02  -1.4613299e-01
   5.9461731e-02  -1.4335245e-01
   5.9553777e-02  -1.4055743e-01
   5.9645823e-02  -1.3774937e-01
   5.9737869e-02  -1.3492974e-01
   5.9829915e-02  -1.3209999e-01
   5.9921961e-02  -1.2926158e-01
   6.0014007e-02  -1.2641596e-01
   6.0106053e-02  -1.2356458e-01
   6.0198099e-02  -1.2070889e-01
   6.0290145e-02  -1.1785033e-01
   6.0382191e-02  -1.1499035e-01
   6.0474237e-02  -1.1213037e-01
   6.0566283e-02  -1.0927183e-01
   6.0658329e-02  -1.0641615e-01
   6.0750375e-02  -1.0356474e-01
   6.0842421e-02  -1.0071900e-01
   6.0934467e-02  -9.7880343e-02
   6.1026513e-02  -9.5050143e-02
   6.1118559e-02  -9.2229782e-02
   6.1210605e-02  -8.9420624e-02
   6.1302651e-02  -8.6624025e-02
   6.1394697e-02  -8.3841326e-02
   6.1486743e-02  -8.1073855e-02
   6.1578789e-02  -7.8322928e-02
   6.1670835e-02  -7.5589846e-02
   6.1762881e-02  -7.2875893e-02
   6.1854927e-02  -7.0182340e-02
   6.1946973e-02  -6.7510439e-02
   6.2039020e-02  -6.4861428e-02
   6.2131066e-02  -6.2236526e-02
   6.2223112e-02  -5.9636932e-02
   6.2315158e-02  -5.7063830e-02
   6.2407204e-02  -5.4518380e-02
   6.2499250e-02  -5.2001727e-02
   6.2591296e-02  -4.9514991e-02
   6.2683342e-02  -4.7059274e-02
   6.2775388e-02  -4.4635655e-02
   6.2867434e-02  -4.2245191e-02
   6.2959480e-02  -3.9888916e-02
   6.3051526e-02  -3.7567841e-02
   6.3143572e-02  -3.5282953e-02
   6.3235618e-02  -3.3035216e-02
   6.3327664e-02  -3.0825567e-02
   6.3419710e-02  -2.8654921e-02
   6.3511756e-02  -2.6524164e-02
   6.3603802e-02  -2.4434158e-02
   6.3695848e-02  -2.2385738e-02
   6.3787894e-02  -2.0379712e-02
   6.3879940e-02  -1.8416861e-02
   6.3971986e-02  -1.6497939e-02
   6.4064032e-02  -1.4623669e-02
   6.4156078e-02  -1.2794750e-02
   6.4248124e-02  -1.1011848e-02
   6.4340170e-02  -9.2756030e-03
   6.4432216e-02  -7.5866244e-03
   6.4524262e-02  -5.9454917e-03
   6.4616308e-02  -4.3527551e-03
   6.4708354e-02  -2.8089340e-03
   6.4800400e-02  -1.3145177e-03
   6.4892446e-02   1.3003530e-04
   6.4984492e-02   1.5242975e-03
   6.5076538e-02   2.8678724e-03
   6.5168584e-02   4.1603948e-03
   6.5260630e-02   5.4015313e-03
   6.5352676e-02   6.5909796e-03
   6.5444722e-02   7.7284696e-03
   6.5536768e-02   8.8137630e-03
   6.5628814e-02   9.8466534e-03
   6.5720860e-02   1.0826966e-02
   6.5812906e-02   1.1754560e-02
   6.5904952e-02   1.2629325e-02
   6.5996998e-02   1.3451182e-02
   6.6089045e-02   1.4220088e-02
   6.6181091e-02   1.4936028e-02
   6.6273137e-02   1.5599022e-02
   6.6365183e-02   1.6209122e-02
   6.6457229e-02   1.6766411e-02
   6.6549275e-02   1.7271005e-02
   6.6641321e-02   1.7723053e-02
   6.6733367e-02   1.8122733e-02
   6.6825413e-02   1.8470258e-02
   6.6917459e-02   1.8765871e-02
   6.7009505e-02   1.9009848e-02
   6.7101551e-02   1.9202496e-02
   6.7193597e-02   1.9344151e-02
   6.7285643e-02   1.9435184e-02
   6.7377689e-02   1.9475994e-02
   6.7469735e-02   1.9467012e-02
   6.7561781e-02   1.9408698e-02
   6.7653827e-02   1.9301545e-02
   6.7745873e-02   1.9146073e-02
   6.7837919e-02   1.8942833e-02
   6.7929965e-02   1.8692406e-02
   6.8022011e-02   1.8395399e-02
   6.8114057e-02   1.8052452e-02
   6.8206103e-02   1.7664231e-02
   6.8298149e-02   1.7231430e-02
   6.8390195e-02   1.6754770e-02
   6.8482241e-02   1.6235001e-02
   6.8574287e-02   1.5672899e-02
   6.8666333e-02   1.5069267e-02
   6.8758379e-02   1.4424932e-02
   6.8850425e-02   1.3740749e-02
   6.8942471e-02   1.3017597e-02
   6.9034517e-02   1.2256380e-02
   6.9126563e-02   1.1458025e-02
   6.9218609e-02   1.0623485e-02
   6.9310655e-02   9.7537340e-03
   6.9402701e-02   8.8497698e-03
   6.9494747e-02   7.9126120e-03
   6.9586793e-02   6.9433018e-03
   6.9678839e-02   5.9429015e-03
   6.9770885e-02   4.9124939e-03
   6.9862931e-02   3.8531818e-03
   6.9954977e-02   2.7660871e-03
   7.0047024e-02   1.6523508e-03
   7.0139070e-02   5.1313160e-04
   7.0231116e-02  -6.5039389e-04
   7.0323162e-02  -1.8370323e-03
   7.0415208e-02  -3.0455740e-03
   7.0507254e-02  -4.2747937e-03
   7.0599300e-02  -5.5234511e-03
   7.0691346e-02  -6.7902914e-03
   7.0783392e-02  -8.0740465e-03
   7.0875438e-02  -9.3734349e-03
   7.0967484e-02  -1.0687163e-02
   7.1059530e-02  -1.2013926e-02
   7.1151576e-02  -1.3352406e-02
   7.1243622e-02  -1.4701278e-02
   7.1335668e-02  -1.6059206e-02
   7.1427714e-02  -1.7424843e-02
   7.1519760e-02  -1.8796839e-02
   7.1611806e-02  -2.0173830e-02
   7.1703852e-02  -2.1554452e-02
   7.1795898e-02  -2.2937329e-02
   7.1887944e-02  -2.4321084e-02
   7.1979990e-02  -2.5704334e-02
   7.2072036e-02  -2.7085692e-02
   7.2164082e-02  -2.8463767e-02
   7.2256128e-02  -2.9837169e-02
   7.2348174e-02  -3.1204502e-02
   7.2440220e-02  -3.2564373e-02
   7.2532266e-02  -3.3915386e-02
   7.2624312e-02  -3.5256147e-02
   7.2716358e-02  -3.6585265e-02
   7.2808404e-02  -3.7901348e-02
   7.2900450e-02  -3.9203009e-02
   7.2992496e-02  -4.0488863e-02
   7.3084542e-02  -4.1757532e-02
   7.3176588e-02  -4.3007640e-02
   7.3268634e-02  -4.4237818e-02
   7.3360680e-02  -4.5446706e-02
   7.3452726e-02  -4.6632947e-02
   7.3544772e-02  -4.7795196e-02
   7.3636818e-02  -4.8932114e-02
   7.3728864e-02  -5.0042373e-02
   7.3820910e-02  -5.1124654e-02
   7.3912956e-02  -5.2177650e-02
   7.4005003e-02  -5.3200066e-02
   7.4097049e-02  -5.4190617e-02
   7.4189095e-02  -5.5148035e-02
   7.4281141e-02  -5.6071062e-02
   7.4373187e-02  -5.6958456e-02
   7.4465233e-02  -5.7808990e-02
   7.4557279e-02  -5.8621453e-02
   7.4649325e-02  -5.9394651e-02
   7.4741371e-02  -6.0127405e-02
   7.4833417e-02  -6.0818555e-02
   7.4925463e-02  -6.1466960e-02
   7.5017509e-02  -6.2071498e-02
   7.5109555e-02  -6.2631066e-02
   7.5201601e-02  -6.3144582e-02
   7.5293647e-02  -6.3610983e-02
   7.5385693e-02  -6.4029230e-02
   7.5477739e-02  -6.4398304e-02
   7.5569785e-02  -6.4717211e-02
   7.5661831e-02  -6.4984978e-02
   7.5753877e-02  -6.5200657e-02
   7.5845923e-02  -6.5363325e-02
   7.5937969e-02  -6.5472081e-02
   7.6030015e-02  -6.5526052e-02
   7.6122061e-02  -6.5524391e-02
   7.6214107e-02  -6.5466275e-02
   7.6306153e-02  -6.5350911e-02
   7.6398199e-02  -6.5177532e-02
   7.6490245e-02  -6.4945397e-02
   7.6582291e-02  -6.4653796e-02
   7.6674337e-02  -6.4302047e-02
   7.6766383e-02  -6.3889497e-02
   7.6858429e-02  -6.3415521e-02
   7.6950475e-02  -6.2879526e-02
   7.7042521e-02  -6.2280948e-02
   7.7134567e-02  -6.1619256e-02
   7.7226613e-02  -6.0893947e-02
   7.7318659e-02  -6.0104550e-02
   7.7410705e-02  -5.9250628e-02
   7.7502751e-02  -5.8331772e-02
   7.7594797e-02  -5.7347610e-02
   7.7686843e-02  -5.6297799e-02
   7.7778889e-02  -5.5182030e-02
   7.7870935e-02  -5.4000027e-02
   7.7962981e-02  -5.2751547e-02
   7.8055028e-02  -5.1436381e-02
   7.8147074e-02  -5.0054353e-02
   7.8239120e-02  -4.8605323e-02
   7.8331166e-02  -4.7089181e-02
   7.8423212e-02  -4.5505856e-02
   7.8515258e-02  -4.3855306e-02
   7.8607304e-02  -4.2137529e-02
   7.8699350e-02  -4.0352553e-02
   7.8791396e-02  -3.8500443e-02
   7.8883442e-02  -3.6581298e-02
   7.8975488e-02  -3.4595252e-02
   7.9067534e-02  -3.2542474e-02
   7.9159580e-02  -3.0423166e-02
   7.9251626e-02  -2.8237566e-02
   7.9343672e-02  -2.5985948e-02
   7.9435718e-02  -2.3668619e-02
   7.9527764e-02  -2.1285921e-02
   7.9619810e-02  -1.8838231e-02
   7.9711856e-02  -1.6325960e-02
   7.9803902e-02  -1.3749553e-02
   7.9895948e-02  -1.1109490e-02
   7.9987994e-02  -8.4062862e-03
   8.0080040e-02  -5.6404885e-03
   8.0172086e-02  -2.8126789e-03
   8.0264132e-02   7.6527154e-05
   8.0356178e-02   3.0264808e-03
   8.0448224e-02   6.0365001e-03
   8.0540270e-02   9.1058699e-03
   8.0632316e-02   1.2233842e-02
   8.0724362e-02   1.5419638e-02
   8.0816408e-02   1.8662443e-02
   8.0908454e-02   2.1961415e-02
   8.1000500e-02   2.5315677e-02
   8.1092546e-02   2.8724322e-02
   8.1184592e-02   3.2186413e-02
   8.1276638e-02   3.5700981e-02
   8.1368684e-02   3.9267027e-02
   8.1460730e-02   4.2883523e-02
   8.1552776e-02   4.6549411e-02
   8.1644822e-02   5.0263606e-02
   8.1736868e-02   5.4024991e-02
   8.1828914e-02   5.7832423e-02
   8.1920960e-02   6.1684733e-02
   8.2013007e-02   6.5580721e-02
   8.2105053e-02   6.9519163e-02
   8.2197099e-02   7.3498810e-02
   8.2289145e-02   7.7518383e-02
   8.2381191e-02   8.1576583e-02
   8.2473237e-02   8.5672083e-02
   8.2565283e-02   8.9803533e-02
   8.2657329e-02   9.3969560e-02
   8.2749375e-02   9.8168768e-02
   8.2841421e-02   1.0239974e-01
   8.2933467e-02   1.0666103e-01
   8.3025513e-02   1.1095118e-01
   8.3117559e-02   1.1526872e-01
   8.3209605e-02   1.1961213e-01
   8.3301651e-02   1.2397989e-01
   8.3393697e-02   1.2837048e-01
   8.3485743e-02   1.3278233e-01
   8.3577789e-02   1.3721386e-01
   8.3669835e-02   1.4166349e-01
   8.3761881e-02   1.4612961e-01
   8.3853927e-02   1.5061059e-01
   8.3945973e-02   1.5510481e-01
   8.4038019e-02   1.5961061e-01
   8.4130065e-02   1.6412633e-01
   8.4222111e-02   1.6865030e-01
   8.4314157e-02   1.7318082e-01
   8.4406203e-02   1.7771620e-01
   8.4498249e-02   1.8225473e-01
   8.4590295e-02   1.8679470e-01
   8.4682341e-02   1.9133438e-01
   8.4774387e-02   1.9587203e-01
   8.4866433e-02   2.0040592e-01
   8.4958479e-02   2.0493430e-01
   8.5050525e-02   2.0945542e-01
   8.5142571e-02   2.1396752e-01
   8.5234617e-02   2.1846883e-01
   8.5326663e-02   2.2295761e-01
   8.5418709e-02   2.2743207e-01
   8.5510755e-02   2.3189045e-01
   8.5602801e-02   2.3633099e-01
   8.5694847e-02   2.4075191e-01
   8.5786893e-02   2.4515144e-01
   8.5878939e-02   2.4952783e-01
   8.5970985e-02   2.5387930e-01
   8.6063032e-02   2.5820409e-01
   8.6155078e-02   2.6250045e-01
   8.6247124e-02   2.6676662e-01
   8.6339170e-02   2.7100086e-01
   8.6431216e-02   2.7520142e-01
   8.6523262e-02   2.7936658e-01
   8.6615308e-02   2.8349460e-01
   8.6707354e-02   2.8758377e-01
   8.6799400e-02   2.9163238e-01
   8.6891446e-02   2.9563873e-01
   8.6983492e-02   2.9960114e-01
   8.7075538e-02   3.0351792e-01
   8.7167584e-02   3.0738743e-01
   8.7259630e-02   3.1120800e-01
   8.7351676e-02   3.1497800e-01
   8.7443722e-02   3.1869582e-01
   8.7535768e-02   3.2235984e-01
   8.7627814e-02   3.2596847e-01
   8.7719860e-02   3.2952014e-01
   8.7811906e-02   3.3301330e-01
   8.7903952e-02   3.3644641e-01
   8.7995998e-02   3.3981795e-01
   8.8088044e-02   3.4312643e-01
   8.8180090e-02   3.4637035e-01
   8.8272136e-02   3.4954828e-01
   8.8364182e-02   3.5265877e-01
   8.8456228e-02   3.5570041e-01
   8.8548274e-02   3.5867180e-01
   8.8640320e-02   3.6157159e-01
   8.8732366e-02   3.6439843e-01
   8.8824412e-02   3.6715100e-01
   8.8916458e-02   3.6982801e-01
   8.9008504e-02   3.7242819e-01
   8.9100550e-02   3.7495031e-01
   8.9192596e-02   3.7739316e-01
   8.9284642e-02   3.7975554e-01
   8.9376688e-02   3.8203630e-01
   8.9468734e-02   3.8423432e-01
   8.9560780e-02   3.8634850e-01
   8.9652826e-02   3.8837777e-01
   8.9744872e-02   3.9032109e-01
   8.9836918e-02   3.9217745e-01
   8.9928964e-02   3.9394588e-01
   9.0021011e-02   3.9562544e-01
   9.0113057e-02   3.9721521e-01
   9.0205103e-02   3.9871432e-01
   9.0297149e-02   4.0012192e-01
   9.0389195e-02   4.0143719e-01
   9.0481241e-02   4.0265936e-01
   9.0573287e-02   4.0378769e-01
   9.0665333e-02   4.0482146e-01
   9.0757379e-02   4.0576000e-01
   9.0849425e-02   4.0660267e-01
   9.0941471e-02   4.0734886e-01
   9.1033517e-02   4.0799801e-01
   9.1125563e-02   4.0854958e-01
   9.1217609e-02   4.0900308e-01
   9.1309655e-02   4.0935805e-01
   9.1401701e-02   4.0961406e-01
   9.1493747e-02   4.0977074e-01
   9.1585793e-02   4.0982772e-01
   9.1677839e-02   4.0978470e-01
   9.1769885e-02   4.0964141e-01
   9.1861931e-02   4.0939761e-01
   9.1953977e-02   4.0905310e-01
   9.2046023e-02   4.0860772e-01
   9.2138069e-02   4.0806135e-01
   9.2230115e-02   4.0741390e-01
   9.2322161e-02   4.0666533e-01
   9.2414207e-02   4.0581563e-01
   9.2506253e-02   4.0486483e-01
   9.2598299e-02   4.0381300e-01
   9.2690345e-02   4.0266024e-01
   9.2782391e-02   4.0140670e-01
   9.2874437e-02   4.0005256e-01
   9.2966483e-02   3.9859805e-01
   9.3058529e-02   3.9704341e-01
   9.3150575e-02   3.9538895e-01
   9.3242621e-02   3.9363500e-01
   9.3334667e-02   3.9178194e-01
   9.3426713e-02   3.8983017e-01
   9.3518759e-02   3.8778013e-01
   9.3610805e-02   3.8563232e-01
   9.3702851e-02   3.8338725e-01
   9.3794897e-02   3.8104548e-01
   9.3886943e-02   3.7860761e-01
   9.3978989e-02   3.7607426e-01
   9.4071036e-02   3.7344611e-01
   9.4163082e-02   3.7072384e-01
   9.4255128e-02   3.6790820e-01
   9.4347174e-02   3.6499997e-01
   9.4439220e-02   3.6199994e-01
   9.4531266e-02   3.5890897e-01
   9.4623312e-02   3.5572792e-01
   9.4715358e-02   3.5245771e-01
   9.4807404e-02   3.4909927e-01
   9.4899450e-02   3.4565359e-01
   9.4991496e-02   3.4212166e-01
   9.5083542e-02   3.3850454e-01
   9.5175588e-02   3.3480329e-01
   9.5267634e-02   3.3101902e-01
   9.5359680e-02   3.2715286e-01
   9.5451726e-02   3.2320597e-01
   9.5543772e-02   3.1917954e-01
   9.5635818e-02   3.1507481e-01
   9.5727864e-02   3.1089302e-01
   9.5819910e-02   3.0663544e-01
   9.5911956e-02   3.0230340e-01
   9.6004002e-02   2.9789821e-01
   9.6096048e-02   2.9342125e-01
   9.6188094e-02   2.8887390e-01
   9.6280140e-02   2.8425757e-01
   9.6372186e-02   2.7957369e-01
   9.6464232e-02   2.7482373e-01
   9.6556278e-02   2.7000918e-01
   9.6648324e-02   2.6513153e-01
   9.6740370e-02   2.6019232e-01
   9.6832416e-02   2.5519310e-01
   9.6924462e-02   2.5013543e-01
   9.7016508e-02   2.4502092e-01
   9.7108554e-02   2.3985117e-01
   9.7200600e-02   2.3462781e-01
   9.7292646e-02   2.2935249e-01
   9.7384692e-02   2.2402687e-01
   9.7476738e-02   2.1865264e-01
   9.7568784e-02   2.1323150e-01
   9.7660830e-02   2.0776515e-01
   9.7752876e-02   2.0225532e-01
   9.7844922e-02   1.9670376e-01
   9.7936968e-02   1.9111222e-01
   9.8029015e-02   1.8548247e-01
   9.8121061e-02   1.7981628e-01
   9.8213107e-02   1.7411544e-01
   9.8305153e-02   1.6838176e-01
   9.8397199e-02   1.6261703e-01
   9.8489245e-02   1.5682308e-01
   9.8581291e-02   1.5100173e-01
   9.8673337e-02   1.4515480e-01
   9.8765383e-02   1.3928415e-01
   9.8857429e-02   1.3339160e-01
   9.8949475e-02   1.2747901e-01
   9.9041521e-02   1.2154823e-01
   9.9133567e-02   1.1560111e-01
   9.9225613e-02   1.0963950e-01
   9.9317659e-02   1.0366526e-01
   9.9409705e-02   9.7680260e-02
   9.9501751e-02   9.1686343e-02
   9.9593797e-02   8.5685370e-02
   9.9685843e-02   7.9679197e-02
   9.9777889e-02   7.3669675e-02
   9.9869935e-02   6.7658653e-02
   9.9961981e-02   6.1647977e-02
   1.0005403e-01   5.5639486e-02
   1.0014607e-01   4.9635015e-02
   1.0023812e-01   4.3636391e-02
   1.0033017e-01   3.7645437e-02
   1.0042221e-01   3.1663965e-02
   1.0051426e-01   2.5693778e-02
   1.0060630e-01   1.9736673e-02
   1.0069835e-01   1.3794434e-02
   1.0079040e-01   7.8688345e-03
   1.0088244e-01   1.9616374e-03
   1.0097449e-01  -3.9254075e-03
   1.0106653e-01  -9.7905634e-03
   1.0115858e-01  -1.5632107e-02
   1.0125063e-01  -2.1448330e-02
   1.0134267e-01  -2.7237539e-02
   1.0143472e-01  -3.2998056e-02
   1.0152676e-01  -3.8728220e-02
   1.0161881e-01  -4.4426388e-02
   1.0171086e-01  -5.0090933e-02
   1.0180290e-01  -5.5720249e-02
   1.0189495e-01  -6.1312746e-02
   1.0198699e-01  -6.6866858e-02
   1.0207904e-01  -7.2381035e-02
   1.0217109e-01  -7.7853751e-02
   1.0226313e-01  -8.3283501e-02
   1.0235518e-01  -8.8668802e-02
   1.0244722e-01  -9.4008194e-02
   1.0253927e-01  -9.9300241e-02
   1.0263132e-01  -1.0454353e-01
   1.0272336e-01  -1.0973667e-01
   1.0281541e-01  -1.1487831e-01
   1.0290745e-01  -1.1996709e-01
   1.0299950e-01  -1.2500172e-01
   1.0309155e-01  -1.2998091e-01
   1.0318359e-01  -1.3490339e-01
   1.0327564e-01  -1.3976795e-01
   1.0336768e-01  -1.4457337e-01
   1.0345973e-01  -1.4931849e-01
   1.0355178e-01  -1.5400216e-01
   1.0364382e-01  -1.5862326e-01
   1.0373587e-01  -1.6318071e-01
   1.0382791e-01  -1.6767346e-01
   1.0391996e-01  -1.7210047e-01
   1.0401201e-01  -1.7646076e-01
   1.0410405e-01  -1.8075336e-01
   1.0419610e-01  -1.8497733e-01
   1.0428814e-01  -1.8913179e-01
   1.0438019e-01  -1.9321586e-01
   1.0447224e-01  -1.9722870e-01
   1.0456428e-01  -2.0116952e-01
   1.0465633e-01  -2.0503755e-01
   1.0474837e-01  -2.0883204e-01
   1.0484042e-01  -2.1255230e-01
   1.0493247e-01  -2.1619765e-01
   1.0502451e-01  -2.1976747e-01
   1.0511656e-01  -2.2326114e-01
   1.0520860e-01  -2.2667811e-01
   1.0530065e-01  -2.3001783e-01
   1.0539270e-01  -2.3327981e-01
   1.0548474e-01  -2.3646358e-01
   1.0557679e-01  -2.3956872e-01
   1.0566883e-01  -2.4259482e-01
   1.0576088e-01  -2.4554154e-01
   1.0585293e-01  -2.4840853e-01
   1.0594497e-01  -2.5119552e-01
   1.0603702e-01  -2.5390224e-01
   1.0612906e-01  -2.5652847e-01
   1.0622111e-01  -2.5907403e-01
   1.0631316e-01  -2.6153876e-01
   1.0640520e-01  -2.6392254e-01
   1.0649725e-01  -2.6622530e-01
   1.0658929e-01  -2.6844698e-01
   1.0668134e-01  -2.7058757e-01
   1.0677339e-01  -2.7264709e-01
   1.0686543e-01  -2.7462559e-01
   1.0695748e-01  -2.7652317e-01
   1.0704952e-01  -2.7833994e-01
   1.0714157e-01  -2.8007606e-01
   1.0723362e-01  -2.8173171e-01
   1.0732566e-01  -2.8330713e-01
   1.0741771e-01  -2.8480256e-01
   1.0750975e-01  -2.8621829e-01
   1.0760180e-01  -2.8755464e-01
   1.0769385e-01  -2.8881197e-01
   1.0778589e-01  -2.8999066e-01
   1.0787794e-01  -2.9109113e-01
   1.0796998e-01  -2.9211381e-01
   1.0806203e-01  -2.9305920e-01
   1.0815408e-01  -2.9392779e-01
   1.0824612e-01  -2.9472013e-01
   1.0833817e-01  -2.9543679e-01
   1.0843022e-01  -2.9607835e-01
   1.0852226e-01  -2.9664546e-01
   1.0861431e-01  -2.9713877e-01
   1.0870635e-01  -2.9755895e-01
   1.0879840e-01  -2.9790672e-01
   1.0889045e-01  -2.9818283e-01
   1.0898249e-01  -2.9838803e-01
   1.0907454e-01  -2.9852312e-01
   1.0916658e-01  -2.9858891e-01
   1.0925863e-01  -2.9858625e-01
   1.0935068e-01  -2.9851600e-01
   1.0944272e-01  -2.9837907e-01
   1.0953477e-01  -2.9817636e-01
   1.0962681e-01  -2.9790881e-01
   1.0971886e-01  -2.9757739e-01
   1.0981091e-01  -2.9718308e-01
   1.0990295e-01  -2.9672688e-01
   1.0999500e-01  -2.9620983e-01
   1.1008704e-01  -2.9563296e-01
   1.1017909e-01  -2.9499735e-01
   1.1027114e-01  -2.9430408e-01
   1.1036318e-01  -2.9355426e-01
   1.1045523e-01  -2.9274900e-01
   1.1054727e-01  -2.9188945e-01
   1.1063932e-01  -2.9097677e-01
   1.1073137e-01  -2.9001212e-01
   1.1082341e-01  -2.8899669e-01
   1.1091546e-01  -2.8793169e-01
   1.1100750e-01  -2.8681833e-01
   1.1109955e-01  -2.8565784e-01
   1.1119160e-01  -2.8445146e-01
   1.1128364e-01  -2.8320044e-01
   1.1137569e-01  -2.8190606e-01
   1.1146773e-01  -2.8056959e-01
   1.1155978e-01  -2.7919231e-01
   1.1165183e-01  -2.7777551e-01
   1.1174387e-01  -2.7632051e-01
   1.1183592e-01  -2.7482861e-01
   1.1192796e-01  -2.7330113e-01
   1.1202001e-01  -2.7173939e-01
   1.1211206e-01  -2.7014473e-01
   1.1220410e-01  -2.6851848e-01
   1.1229615e-01  -2.6686198e-01
   1.1238819e-01  -2.6517658e-01
   1.1248024e-01  -2.6346361e-01
   1.1257229e-01  -2.6172443e-01
   1.1266433e-01  -2.5996039e-01
   1.1275638e-01  -2.5817283e-01
   1.1284842e-01  -2.5636311e-01
   1.1294047e-01  -2.5453258e-01
   1.1303252e-01  -2.5268258e-01
   1.1312456e-01  -2.5081446e-01
   1.1321661e-01  -2.4892956e-01
   1.1330865e-01  -2.4702922e-01
   1.1340070e-01  -2.4511478e-01
   1.1349275e-01  -2.4318756e-01
   1.1358479e-01  -2.4124890e-01
   1.1367684e-01  -2.3930010e-01
   1.1376888e-01  -2.3734249e-01
   1.1386093e-01  -2.3537735e-01
   1.1395298e-01  -2.3340600e-01
   1.1404502e-01  -2.3142971e-01
   1.1413707e-01  -2.2944976e-01
   1.1422911e-01  -2.2746742e-01
   1.1432116e-01  -2.2548394e-01
   1.1441321e-01  -2.2350057e-01
   1.1450525e-01  -2.2151854e-01
   1.1459730e-01  -2.1953906e-01
   1.1468934e-01  -2.1756334e-01
   1.1478139e-01  -2.1559257e-01
   1.1487344e-01  -2.1362793e-01
   1.1496548e-01  -2.1167058e-01
   1.1505753e-01  -2.0972167e-01
   1.1514957e-01  -2.0778231e-01
   1.1524162e-01  -2.0585364e-01
   1.1533367e-01  -2.0393673e-01
   1.1542571e-01  -2.0203266e-01
   1.1551776e-01  -2.0014250e-01
   1.1560980e-01  -1.9826727e-01
   1.1570185e-01  -1.9640801e-01
   1.1579390e-01  -1.9456570e-01
   1.1588594e-01  -1.9274133e-01
   1.1597799e-01  -1.9093585e-01
   1.1607004e-01  -1.8915019e-01
   1.1616208e-01  -1.8738528e-01
   1.1625413e-01  -1.8564200e-01
   1.1634617e-01  -1.8392121e-01
   1.1643822e-01  -1.8222377e-01
   1.1653027e-01  -1.8055049e-01
   1.1662231e-01  -1.7890217e-01
   1.1671436e-01  -1.7727958e-01
   1.1680640e-01  -1.7568346e-01
   1.1689845e-01  -1.7411455e-01
   1.1699050e-01  -1.7257353e-01
   1.1708254e-01  -1.7106108e-01
   1.1717459e-01  -1.6957784e-01
   1.1726663e-01  -1.6812443e-01
   1.1735868e-01  -1.6670143e-01
   1.1745073e-01  -1.6530942e-01
   1.1754277e-01  -1.6394893e-01
   1.1763482e-01  -1.6262046e-01
   1.1772686e-01  -1.6132451e-01
   1.1781891e-01  -1.6006151e-01
   1.1791096e-01  -1.5883190e-01
   1.1800300e-01  -1.5763608e-01
   1.1809505e-01  -1.5647441e-01
   1.1818709e-01  -1.5534723e-01
   1.1827914e-01  -1.5425486e-01
   1.1837119e-01  -1.5319756e-01
   1.1846323e-01  -1.5217561e-01
   1.1855528e-01  -1.5118922e-01
   1.1864732e-01  -1.5023858e-01
   1.1873937e-01  -1.4932387e-01
   1.1883142e-01  -1.4844521e-01
   1.1892346e-01  -1.4760272e-01
   1.1901551e-01  -1.4679648e-01
   1.1910755e-01  -1.4602652e-01
   1.1919960e-01  -1.4529288e-01
   1.1929165e-01  -1.4459553e-01
   1.1938369e-01  -1.4393445e-01
   1.1947574e-01  -1.4330956e-01
   1.1956778e-01  -1.4272077e-01
   1.1965983e-01  -1.4216795e-01
   1.1975188e-01  -1.4165095e-01
   1.1984392e-01  -1.4116958e-01
   1.1993597e-01  -1.4072363e-01
   1.2002801e-01  -1.4031286e-01
   1.2012006e-01  -1.3993701e-01
   1.2021211e-01  -1.3959577e-01
   1.2030415e-01  -1.3928882e-01
   1.2039620e-01  -1.3901582e-01
   1.2048824e-01  -1.3877637e-01
   1.2058029e-01  -1.3857009e-01
   1.2067234e-01  -1.3839652e-01
   1.2076438e-01  -1.3825523e-01
   1.2085643e-01  -1.3814571e-01
   1.2094847e-01  -1.3806746e-01
   1.2104052e-01  -1.3801994e-01
   1.2113257e-01  -1.3800259e-01
   1.2122461e-01  -1.3801483e-01
   1.2131666e-01  -1.3805603e-01
   1.2140870e-01  -1.3812557e-01
   1.2150075e-01  -1.3822279e-01
   1.2159280e-01  -1.3834700e-01
   1.2168484e-01  -1.3849750e-01
   1.2177689e-01  -1.3867356e-01
   1.2186893e-01  -1.3887444e-01
   1.2196098e-01  -1.3909934e-01
   1.2205303e-01  -1.3934750e-01
   1.2214507e-01  -1.3961809e-01
   1.2223712e-01  -1.3991027e-01
   1.2232916e-01  -1.4022320e-01
   1.2242121e-01  -1.4055600e-01
   1.2251326e-01  -1.4090778e-01
   1.2260530e-01  -1.4127762e-01
   1.2269735e-01  -1.4166462e-01
   1.2278939e-01  -1.4206780e-01
   1.2288144e-01  -1.4248623e-01
   1.2297349e-01  -1.4291891e-01
   1.2306553e-01  -1.4336487e-01
   1.2315758e-01  -1.4382308e-01
   1.2324962e-01  -1.4429253e-01
   1.2334167e-01  -1.4477218e-01
   1.2343372e-01  -1.4526099e-01
   1.2352576e-01  -1.4575789e-01
   1.2361781e-01  -1.4626181e-01
   1.2370985e-01  -1.4677167e-01
   1.2380190e-01  -1.4728637e-01
   1.2389395e-01  -1.4780481e-01
   1.2398599e-01  -1.4832588e-01
   1.2407804e-01  -1.4884844e-01
   1.2417009e-01  -1.4937139e-01
   1.2426213e-01  -1.4989356e-01
   1.2435418e-01  -1.5041383e-01
   1.2444622e-01  -1.5093104e-01
   1.2453827e-01  -1.5144403e-01
   1.2463032e-01  -1.5195164e-01
   1.2472236e-01  -1.5245272e-01
   1.2481441e-01  -1.5294609e-01
   1.2490645e-01  -1.5343058e-01
   1.2499850e-01  -1.5390502e-01
   1.2509055e-01  -1.5436823e-01
   1.2518259e-01  -1.5481905e-01
   1.2527464e-01  -1.5525630e-01
   1.2536668e-01  -1.5567880e-01
   1.2545873e-01  -1.5608538e-01
   1.2555078e-01  -1.5647488e-01
   1.2564282e-01  -1.5684613e-01
   1.2573487e-01  -1.5719796e-01
   1.2582691e-01  -1.5752921e-01
   1.2591896e-01  -1.5783873e-01
   1.2601101e-01  -1.5812538e-01
   1.2610305e-01  -1.5838800e-01
   1.2619510e-01  -1.5862547e-01
   1.2628714e-01  -1.5883665e-01
   1.2637919e-01  -1.5902043e-01
   1.2647124e-01  -1.5917569e-01
   1.2656328e-01  -1.5930134e-01
   1.2665533e-01  -1.5939629e-01
   1.2674737e-01  -1.5945944e-01
   1.2683942e-01  -1.5948975e-01
   1.2693147e-01  -1.5948614e-01
   1.2702351e-01  -1.5944758e-01
   1.2711556e-01  -1.5937304e-01
   1.2720760e-01  -1.5926149e-01
   1.2729965e-01  -1.5911195e-01
   1.2739170e-01  -1.5892342e-01
   1.2748374e-01  -1.5869493e-01
   1.2757579e-01  -1.5842554e-01
   1.2766783e-01  -1.5811430e-01
   1.2775988e-01  -1.5776030e-01
   1.2785193e-01  -1.5736263e-01
   1.2794397e-01  -1.5692042e-01
   1.2803602e-01  -1.5643280e-01
   1.2812806e-01  -1.5589894e-01
   1.2822011e-01  -1.5531800e-01
   1.2831216e-01  -1.5468919e-01
   1.2840420e-01  -1.5401174e-01
   1.2849625e-01  -1.5328488e-01
   1.2858829e-01  -1.5250788e-01
   1.2868034e-01  -1.5168002e-01
   1.2877239e-01  -1.5080063e-01
   1.2886443e-01  -1.4986904e-01
   1.2895648e-01  -1.4888460e-01
   1.2904852e-01  -1.4784670e-01
   1.2914057e-01  -1.4675476e-01
   1.2923262e-01  -1.4560821e-01
   1.2932466e-01  -1.4440651e-01
   1.2941671e-01  -1.4314915e-01
   1.2950875e-01  -1.4183565e-01
   1.2960080e-01  -1.4046555e-01
   1.2969285e-01  -1.3903842e-01
   1.2978489e-01  -1.3755386e-01
   1.2987694e-01  -1.3601150e-01
   1.2996898e-01  -1.3441099e-01
   1.3006103e-01  -1.3275202e-01
   1.3015308e-01  -1.3103429e-01
   1.3024512e-01  -1.2925756e-01
   1.3033717e-01  -1.2742160e-01
   1.3042921e-01  -1.2552620e-01
   1.3052126e-01  -1.2357121e-01
   1.3061331e-01  -1.2155647e-01
   1.3070535e-01  -1.1948190e-01
   1.3079740e-01  -1.1734740e-01
   1.3088944e-01  -1.1515294e-01
   1.3098149e-01  -1.1289851e-01
   1.3107354e-01  -1.1058411e-01
   1.3116558e-01  -1.0820980e-01
   1.3125763e-01  -1.0577566e-01
   1.3134967e-01  -1.0328180e-01
   1.3144172e-01  -1.0072836e-01
   1.3153377e-01  -9.8115519e-02
   1.3162581e-01  -9.5443480e-02
   1.3171786e-01  -9.2712482e-02
   1.3180990e-01  -8.9922795e-02
   1.3190195e-01  -8.7074720e-02
   1.3199400e-01  -8.4168590e-02
   1.3208604e-01  -8.1204769e-02
   1.3217809e-01  -7.8183654e-02
   1.3227014e-01  -7.5105672e-02
   1.3236218e-01  -7.1971282e-02
   1.3245423e-01  -6.8780975e-02
   1.3254627e-01  -6.5535272e-02
   1.3263832e-01  -6.2234725e-02
   1.3273037e-01  -5.8879919e-02
   1.3282241e-01  -5.5471467e-02
   1.3291446e-01  -5.2010015e-02
   1.3300650e-01  -4.8496237e-02
   1.3309855e-01  -4.4930840e-02
   1.3319060e-01  -4.1314558e-02
   1.3328264e-01  -3.7648156e-02
   1.3337469e-01  -3.3932430e-02
   1.3346673e-01  -3.0168202e-02
   1.3355878e-01  -2.6356325e-02
   1.3365083e-01  -2.2497682e-02
   1.3374287e-01  -1.8593180e-02
   1.3383492e-01  -1.4643758e-02
   1.3392696e-01  -1.0650381e-02
   1.3401901e-01  -6.6140406e-03
   1.3411106e-01  -2.5357569e-03
   1.3420310e-01   1.5834246e-03
   1.3429515e-01   5.7424320e-03
   1.3438719e-01   9.9401678e-03
   1.3447924e-01   1.4175509e-02
   1.3457129e-01   1.8447308e-02
   1.3466333e-01   2.2754392e-02
   1.3475538e-01   2.7095567e-02
   1.3484742e-01   3.1469611e-02
   1.3493947e-01   3.5875282e-02
   1.3503152e-01   4.0311317e-02
   1.3512356e-01   4.4776427e-02
   1.3521561e-01   4.9269305e-02
   1.3530765e-01   5.3788621e-02
   1.3539970e-01   5.8333025e-02
   1.3549175e-01   6.2901149e-02
   1.3558379e-01   6.7491603e-02
   1.3567584e-01   7.2102981e-02
   1.3576788e-01   7.6733857e-02
   1.3585993e-01   8.1382788e-02
   1.3595198e-01   8.6048315e-02
   1.3604402e-01   9.0728961e-02
   1.3613607e-01   9.5423236e-02
   1.3622811e-01   1.0012963e-01
   1.3632016e-01   1.0484663e-01
   1.3641221e-01   1.0957269e-01
   1.3650425e-01   1.1430627e-01
   1.3659630e-01   1.1904581e-01
   1.3668834e-01   1.2378973e-01
   1.3678039e-01   1.2853646e-01
   1.3687244e-01   1.3328440e-01
   1.3696448e-01   1.3803195e-01
   1.3705653e-01   1.4277749e-01
   1.3714857e-01   1.4751941e-01
   1.3724062e-01   1.5225608e-01
   1.3733267e-01   1.5698586e-01
   1.3742471e-01   1.6170711e-01
   1.3751676e-01   1.6641819e-01
   1.3760880e-01   1.7111744e-01
   1.3770085e-01   1.7580322e-01
   1.3779290e-01   1.8047386e-01
   1.3788494e-01   1.8512770e-01
   1.3797699e-01   1.8976309e-01
   1.3806903e-01   1.9437835e-01
   1.3816108e-01   1.9897182e-01
   1.3825313e-01   2.0354185e-01
   1.3834517e-01   2.0808676e-01
   1.3843722e-01   2.1260491e-01
   1.3852926e-01   2.1709463e-01
   1.3862131e-01   2.2155426e-01
   1.3871336e-01   2.2598216e-01
   1.3880540e-01   2.3037669e-01
   1.3889745e-01   2.3473620e-01
   1.3898949e-01   2.3905907e-01
   1.3908154e-01   2.4334365e-01
   1.3917359e-01   2.4758835e-01
   1.3926563e-01   2.5179155e-01
   1.3935768e-01   2.5595165e-01
   1.3944972e-01   2.6006705e-01
   1.3954177e-01   2.6413619e-01
   1.3963382e-01   2.6815749e-01
   1.3972586e-01   2.7212940e-01
   1.3981791e-01   2.7605037e-01
   1.3990995e-01   2.7991888e-01
   1.4000200e-01   2.8373342e-01
   1.4009405e-01   2.8749247e-01
   1.4018609e-01   2.9119457e-01
   1.4027814e-01   2.9483824e-01
   1.4037019e-01   2.9842202e-01
   1.4046223e-01   3.0194450e-01
   1.4055428e-01   3.0540426e-01
   1.4064632e-01   3.0879989e-01
   1.4073837e-01   3.1213003e-01
   1.4083042e-01   3.1539331e-01
   1.4092246e-01   3.1858841e-01
   1.4101451e-01   3.2171402e-01
   1.4110655e-01   3.2476884e-01
   1.4119860e-01   3.2775160e-01
   1.4129065e-01   3.3066107e-01
   1.4138269e-01   3.3349601e-01
   1.4147474e-01   3.3625525e-01
   1.4156678e-01   3.3893760e-01
   1.4165883e-01   3.4154191e-01
   1.4175088e-01   3.4406709e-01
   1.4184292e-01   3.4651202e-01
   1.4193497e-01   3.4887565e-01
   1.4202701e-01   3.5115693e-01
   1.4211906e-01   3.5335487e-01
   1.4221111e-01   3.5546848e-01
   1.4230315e-01   3.5749682e-01
   1.4239520e-01   3.5943895e-01
   1.4248724e-01   3.6129399e-01
   1.4257929e-01   3.6306109e-01
   1.4267134e-01   3.6473940e-01
   1.4276338e-01   3.6632814e-01
   1.4285543e-01   3.6782654e-01
   1.4294747e-01   3.6923386e-01
   1.4303952e-01   3.7054940e-01
   1.4313157e-01   3.7177250e-01
   1.4322361e-01   3.7290251e-01
   1.4331566e-01   3.7393885e-01
   1.4340770e-01   3.7488093e-01
   1.4349975e-01   3.7572823e-01
   1.4359180e-01   3.7648025e-01
   1.4368384e-01   3.7713653e-01
   1.4377589e-01   3.7769662e-01
   1.4386793e-01   3.7816015e-01
   1.4395998e-01   3.7852674e-01
   1.4405203e-01   3.7879608e-01
   1.4414407e-01   3.7896788e-01
   1.4423612e-01   3.7904189e-01
   1.4432816e-01   3.7901789e-01
   1.4442021e-01   3.7889570e-01
   1.4451226e-01   3.7867518e-01
   1.4460430e-01   3.7835621e-01
   1.4469635e-01   3.7793874e-01
   1.4478839e-01   3.7742273e-01
   1.4488044e-01   3.7680817e-01
   1.4497249e-01   3.7609511e-01
   1.4506453e-01   3.7528363e-01
   1.4515658e-01   3.7437384e-01
   1.4524862e-01   3.7336588e-01
   1.4534067e-01   3.7225995e-01
   1.4543272e-01   3.7105626e-01
   1.4552476e-01   3.6975508e-01
   1.4561681e-01   3.6835670e-01
   1.4570885e-01   3.6686146e-01
   1.4580090e-01   3.6526971e-01
   1.4589295e-01   3.6358188e-01
   1.4598499e-01   3.6179839e-01
   1.4607704e-01   3.5991972e-01
   1.4616908e-01   3.5794639e-01
   1.4626113e-01   3.5587895e-01
   1.4635318e-01   3.5371797e-01
   1.4644522e-01   3.5146408e-01
   1.4653727e-01   3.4911793e-01
   1.4662931e-01   3.4668020e-01
   1.4672136e-01   3.4415162e-01
   1.4681341e-01   3.4153294e-01
   1.4690545e-01   3.3882496e-01
   1.4699750e-01   3.3602849e-01
   1.4708954e-01   3.3314440e-01
   1.4718159e-01   3.3017357e-01
   1.4727364e-01   3.2711692e-01
   1.4736568e-01   3.2397541e-01
   1.4745773e-01   3.2075001e-01
   1.4754977e-01   3.1744176e-01
   1.4764182e-01   3.1405170e-01
   1.4773387e-01   3.1058089e-01
   1.4782591e-01   3.0703046e-01
   1.4791796e-01   3.0340154e-01
   1.4801001e-01   2.9969529e-01
   1.4810205e-01   2.9591291e-01
   1.4819410e-01   2.9205562e-01
   1.4828614e-01   2.8812468e-01
   1.4837819e-01   2.8412135e-01
   1.4847024e-01   2.8004695e-01
   1.4856228e-01   2.7590281e-01
   1.4865433e-01   2.7169028e-01
   1.4874637e-01   2.6741074e-01
   1.4883842e-01   2.6306560e-01
   1.4893047e-01   2.5865628e-01
   1.4902251e-01   2.5418424e-01
   1.4911456e-01   2.4965096e-01
   1.4920660e-01   2.4505792e-01
   1.4929865e-01   2.4040665e-01
   1.4939070e-01   2.3569868e-01
   1.4948274e-01   2.3093558e-01
   1.4957479e-01   2.2611892e-01
   1.4966683e-01   2.2125029e-01
   1.4975888e-01   2.1633132e-01
   1.4985093e-01   2.1136364e-01
   1.4994297e-01   2.0634889e-01
   1.5003502e-01   2.0128873e-01
   1.5012706e-01   1.9618486e-01
   1.5021911e-01   1.9103896e-01
   1.5031116e-01   1.8585274e-01
   1.5040320e-01   1.8062792e-01
   1.5049525e-01   1.7536625e-01
   1.5058729e-01   1.7006946e-01
   1.5067934e-01   1.6473931e-01
   1.5077139e-01   1.5937758e-01
   1.5086343e-01   1.5398603e-01
   1.5095548e-01   1.4856645e-01
   1.5104752e-01   1.4312065e-01
   1.5113957e-01   1.3765041e-01
   1.5123162e-01   1.3215755e-01
   1.5132366e-01   1.2664388e-01
   1.5141571e-01   1.2111122e-01
   1.5150775e-01   1.1556139e-01
   1.5159980e-01   1.0999623e-01
   1.5169185e-01   1.0441755e-01
   1.5178389e-01   9.8827194e-02
   1.5187594e-01   9.3226994e-02
   1.5196798e-01   8.7618781e-02
   1.5206003e-01   8.2004390e-02
   1.5215208e-01   7.6385652e-02
   1.5224412e-01   7.0764398e-02
   1.5233617e-01   6.5142456e-02
   1.5242821e-01   5.9521651e-02
   1.5252026e-01   5.3903803e-02
   1.5261231e-01   4.8290728e-02
   1.5270435e-01   4.2684237e-02
   1.5279640e-01   3.7086133e-02
   1.5288844e-01   3.1498215e-02
   1.5298049e-01   2.5922271e-02
   1.5307254e-01   2.0360082e-02
   1.5316458e-01   1.4813420e-02
   1.5325663e-01   9.2840473e-03
   1.5334867e-01   3.7737141e-03
   1.5344072e-01  -1.7158394e-03
   1.5353277e-01  -7.1828855e-03
   1.5362481e-01  -1.2625709e-02
   1.5371686e-01  -1.8042609e-02
   1.5380890e-01  -2.3431898e-02
   1.5390095e-01  -2.8791903e-02
   1.5399300e-01  -3.4120968e-02
   1.5408504e-01  -3.9417451e-02
   1.5417709e-01  -4.4679728e-02
   1.5426913e-01  -4.9906193e-02
   1.5436118e-01  -5.5095258e-02
   1.5445323e-01  -6.0245353e-02
   1.5454527e-01  -6.5354927e-02
   1.5463732e-01  -7.0422451e-02
   1.5472936e-01  -7.5446414e-02
   1.5482141e-01  -8.0425328e-02
   1.5491346e-01  -8.5357726e-02
   1.5500550e-01  -9.0242163e-02
   1.5509755e-01  -9.5077219e-02
   1.5518959e-01  -9.9861495e-02
   1.5528164e-01  -1.0459362e-01
   1.5537369e-01  -1.0927223e-01
   1.5546573e-01  -1.1389602e-01
   1.5555778e-01  -1.1846369e-01
   1.5564982e-01  -1.2297395e-01
   1.5574187e-01  -1.2742556e-01
   1.5583392e-01  -1.3181731e-01
   1.5592596e-01  -1.3614800e-01
   1.5601801e-01  -1.4041647e-01
   1.5611006e-01  -1.4462157e-01
   1.5620210e-01  -1.4876222e-01
   1.5629415e-01  -1.5283731e-01
   1.5638619e-01  -1.5684582e-01
   1.5647824e-01  -1.6078671e-01
   1.5657029e-01  -1.6465900e-01
   1.5666233e-01  -1.6846173e-01
   1.5675438e-01  -1.7219398e-01
   1.5684642e-01  -1.7585485e-01
   1.5693847e-01  -1.7944347e-01
   1.5703052e-01  -1.8295901e-01
   1.5712256e-01  -1.8640067e-01
   1.5721461e-01  -1.8976769e-01
   1.5730665e-01  -1.9305932e-01
   1.5739870e-01  -1.9627486e-01
   1.5749075e-01  -1.9941365e-01
   1.5758279e-01  -2.0247505e-01
   1.5767484e-01  -2.0545845e-01
   1.5776688e-01  -2.0836329e-01
   1.5785893e-01  -2.1118902e-01
   1.5795098e-01  -2.1393515e-01
   1.5804302e-01  -2.1660121e-01
   1.5813507e-01  -2.1918676e-01
   1.5822711e-01  -2.2169141e-01
   1.5831916e-01  -2.2411478e-01
   1.5841121e-01  -2.2645654e-01
   1.5850325e-01  -2.2871641e-01
   1.5859530e-01  -2.3089411e-01
   1.5868734e-01  -2.3298941e-01
   1.5877939e-01  -2.3500213e-01
   1.5887144e-01  -2.3693209e-01
   1.5896348e-01  -2.3877918e-01
   1.5905553e-01  -2.4054330e-01
   1.5914757e-01  -2.4222440e-01
   1.5923962e-01  -2.4382245e-01
   1.5933167e-01  -2.4533745e-01
   1.5942371e-01  -2.4676947e-01
   1.5951576e-01  -2.4811856e-01
   1.5960780e-01  -2.4938485e-01
   1.5969985e-01  -2.5056847e-01
   1.5979190e-01  -2.5166960e-01
   1.5988394e-01  -2.5268847e-01
   1.5997599e-01  -2.5362529e-01
   1.6006803e-01  -2.5448036e-01
   1.6016008e-01  -2.5525399e-01
   1.6025213e-01  -2.5594650e-01
   1.6034417e-01  -2.5655827e-01
   1.6043622e-01  -2.5708971e-01
   1.6052826e-01  -2.5754125e-01
   1.6062031e-01  -2.5791336e-01
   1.6071236e-01  -2.5820652e-01
   1.6080440e-01  -2.5842127e-01
   1.6089645e-01  -2.5855816e-01
   1.6098849e-01  -2.5861778e-01
   1.6108054e-01  -2.5860074e-01
   1.6117259e-01  -2.5850768e-01
   1.6126463e-01  -2.5833927e-01
   1.6135668e-01  -2.5809622e-01
   1.6144872e-01  -2.5777925e-01
   1.6154077e-01  -2.5738912e-01
   1.6163282e-01  -2.5692660e-01
   1.6172486e-01  -2.5639249e-01
   1.6181691e-01  -2.5578764e-01
   1.6190895e-01  -2.5511290e-01
   1.6200100e-01  -2.5436914e-01
   1.6209305e-01  -2.5355729e-01
   1.6218509e-01  -2.5267825e-01
   1.6227714e-01  -2.5173300e-01
   1.6236918e-01  -2.5072249e-01
   1.6246123e-01  -2.4964774e-01
   1.6255328e-01  -2.4850975e-01
   1.6264532e-01  -2.4730956e-01
   1.6273737e-01  -2.4604824e-01
   1.6282941e-01  -2.4472687e-01
   1.6292146e-01  -2.4334654e-01
   1.6301351e-01  -2.4190836e-01
   1.6310555e-01  -2.4041349e-01
   1.6319760e-01  -2.3886305e-01
   1.6328964e-01  -2.3725823e-01
   1.6338169e-01  -2.3560021e-01
   1.6347374e-01  -2.3389019e-01
   1.6356578e-01  -2.3212939e-01
   1.6365783e-01  -2.3031902e-01
   1.6374987e-01  -2.2846035e-01
   1.6384192e-01  -2.2655461e-01
   1.6393397e-01  -2.2460308e-01
   1.6402601e-01  -2.2260704e-01
   1.6411806e-01  -2.2056777e-01
   1.6421011e-01  -2.1848659e-01
   1.6430215e-01  -2.1636479e-01
   1.6439420e-01  -2.1420369e-01
   1.6448624e-01  -2.1200462e-01
   1.6457829e-01  -2.0976892e-01
   1.6467034e-01  -2.0749793e-01
   1.6476238e-01  -2.0519299e-01
   1.6485443e-01  -2.0285545e-01
   1.6494647e-01  -2.0048667e-01
   1.6503852e-01  -1.9808802e-01
   1.6513057e-01  -1.9566085e-01
   1.6522261e-01  -1.9320653e-01
   1.6531466e-01  -1.9072644e-01
   1.6540670e-01  -1.8822194e-01
   1.6549875e-01  -1.8569440e-01
   1.6559080e-01  -1.8314519e-01
   1.6568284e-01  -1.8057569e-01
   1.6577489e-01  -1.7798726e-01
   1.6586693e-01  -1.7538126e-01
   1.6595898e-01  -1.7275906e-01
   1.6605103e-01  -1.7012202e-01
   1.6614307e-01  -1.6747150e-01
   1.6623512e-01  -1.6480884e-01
   1.6632716e-01  -1.6213540e-01
   1.6641921e-01  -1.5945250e-01
   1.6651126e-01  -1.5676148e-01
   1.6660330e-01  -1.5406367e-01
   1.6669535e-01  -1.5136038e-01
   1.6678739e-01  -1.4865293e-01
   1.6687944e-01  -1.4594260e-01
   1.6697149e-01  -1.4323069e-01
   1.6706353e-01  -1.4051847e-01
   1.6715558e-01  -1.3780722e-01
   1.6724762e-01  -1.3509818e-01
   1.6733967e-01  -1.3239260e-01
   1.6743172e-01  -1.2969170e-01
   1.6752376e-01  -1.2699671e-01
   1.6761581e-01  -1.2430883e-01
   1.6770785e-01  -1.2162923e-01
   1.6779990e-01  -1.1895910e-01
   1.6789195e-01  -1.1629958e-01
   1.6798399e-01  -1.1365182e-01
   1.6807604e-01  -1.1101694e-01
   1.6816808e-01  -1.0839604e-01
   1.6826013e-01  -1.0579021e-01
   1.6835218e-01  -1.0320052e-01
   1.6844422e-01  -1.0062802e-01
   1.6853627e-01  -9.8073729e-02
   1.6862831e-01  -9.5538669e-02
   1.6872036e-01  -9.3023825e-02
   1.6881241e-01  -9.0530167e-02
   1.6890445e-01  -8.8058642e-02
   1.6899650e-01  -8.5610176e-02
   1.6908854e-01  -8.3185673e-02
   1.6918059e-01  -8.0786015e-02
   1.6927264e-01  -7.8412060e-02
   1.6936468e-01  -7.6064643e-02
   1.6945673e-01  -7.3744577e-02
   1.6954877e-01  -7.1452650e-02
   1.6964082e-01  -6.9189626e-02
   1.6973287e-01  -6.6956243e-02
   1.6982491e-01  -6.4753217e-02
   1.6991696e-01  -6.2581237e-02
   1.7000900e-01  -6.0440967e-02
   1.7010105e-01  -5.8333045e-02
   1.7019310e-01  -5.6258083e-02
   1.7028514e-01  -5.4216668e-02
   1.7037719e-01  -5.2209359e-02
   1.7046923e-01  -5.0236689e-02
   1.7056128e-01  -4.8299166e-02
   1.7065333e-01  -4.6397268e-02
   1.7074537e-01  -4.4531449e-02
   1.7083742e-01  -4.2702132e-02
   1.7092946e-01  -4.0909716e-02
   1.7102151e-01  -3.9154570e-02
   1.7111356e-01  -3.7437038e-02
   1.7120560e-01  -3.5757434e-02
   1.7129765e-01  -3.4116046e-02
   1.7138969e-01  -3.2513132e-02
   1.7148174e-01  -3.0948923e-02
   1.7157379e-01  -2.9423623e-02
   1.7166583e-01  -2.7937408e-02
   1.7175788e-01  -2.6490425e-02
   1.7184992e-01  -2.5082792e-02
   1.7194197e-01  -2.3714603e-02
   1.7203402e-01  -2.2385920e-02
   1.7212606e-01  -2.1096779e-02
   1.7221811e-01  -1.9847189e-02
   1.7231016e-01  -1.8637130e-02
   1.7240220e-01  -1.7466555e-02
   1.7249425e-01  -1.6335389e-02
   1.7258629e-01  -1.5243532e-02
   1.7267834e-01  -1.4190853e-02
   1.7277039e-01  -1.3177197e-02
   1.7286243e-01  -1.2202381e-02
   1.7295448e-01  -1.1266196e-02
   1.7304652e-01  -1.0368406e-02
   1.7313857e-01  -9.5087494e-03
   1.7323062e-01  -8.6869373e-03
   1.7332266e-01  -7.9026564e-03
   1.7341471e-01  -7.1555674e-03
   1.7350675e-01  -6.4453057e-03
   1.7359880e-01  -5.7714821e-03
   1.7369085e-01  -5.1336824e-03
   1.7378289e-01  -4.5314682e-03
   1.7387494e-01  -3.9643772e-03
   1.7396698e-01  -3.4319233e-03
   1.7405903e-01  -2.9335970e-03
   1.7415108e-01  -2.4688661e-03
   1.7424312e-01  -2.0371755e-03
   1.7433517e-01  -1.6379481e-03
   1.7442721e-01  -1.2705848e-03
   1.7451926e-01  -9.3446528e-04
   1.7461131e-01  -6.2894809e-04
   1.7470335e-01  -3.5337123e-04
   1.7479540e-01  -1.0705261e-04
   1.7488744e-01   1.1070959e-04
   1.7497949e-01   3.0063636e-04
   1.7507154e-01   4.6346750e-04
   1.7516358e-01   5.9996104e-04
   1.7525563e-01   7.1089281e-04
   1.7534767e-01   7.9705591e-04
   1.7543972e-01   8.5926026e-04
   1.7553177e-01   8.9833198e-04
   1.7562381e-01   9.1511299e-04
   1.7571586e-01   9.1046036e-04
   1.7580790e-01   8.8524587e-04
   1.7589995e-01   8.4035539e-04
   1.7599200e-01   7.7668834e-04
   1.7608404e-01   6.9515716e-04
   1.7617609e-01   5.9668672e-04
   1.7626813e-01   4.8221370e-04
   1.7636018e-01   3.5268610e-04
   1.7645223e-01   2.0906256e-04
   1.7654427e-01   5.2311831e-05
   1.7663632e-01  -1.1658787e-04
   1.7672836e-01  -2.9664943e-04
   1.7682041e-01  -4.8687746e-04
   1.7691246e-01  -6.8626893e-04
   1.7700450e-01  -8.9381376e-04
   1.7709655e-01  -1.1084954e-03
   1.7718859e-01  -1.3292917e-03
   1.7728064e-01  -1.5551750e-03
   1.7737269e-01  -1.7851134e-03
   1.7746473e-01  -2.0180710e-03
   1.7755678e-01  -2.2530085e-03
   1.7764882e-01  -2.4888843e-03
   1.7774087e-01  -2.7246544e-03
   1.7783292e-01  -2.9592737e-03
   1.7792496e-01  -3.1916964e-03
   1.7801701e-01  -3.4208764e-03
   1.7810905e-01  -3.6457685e-03
   1.7820110e-01  -3.8653284e-03
   1.7829315e-01  -4.0785137e-03
   1.7838519e-01  -4.2842848e-03
   1.7847724e-01  -4.4816047e-03
   1.7856928e-01  -4.6694407e-03
   1.7866133e-01  -4.8467641e-03
   1.7875338e-01  -5.0125514e-03
   1.7884542e-01  -5.1657848e-03
   1.7893747e-01  -5.3054527e-03
   1.7902951e-01  -5.4305503e-03
   1.7912156e-01  -5.5400807e-03
   1.7921361e-01  -5.6330548e-03
   1.7930565e-01  -5.7084924e-03
   1.7939770e-01  -5.7654226e-03
   1.7948974e-01  -5.8028847e-03
   1.7958179e-01  -5.8199283e-03
   1.7967384e-01  -5.8156143e-03
   1.7976588e-01  -5.7890154e-03
   1.7985793e-01  -5.7392166e-03
   1.7994997e-01  -5.6653157e-03
   1.8004202e-01  -5.5664241e-03
   1.8013407e-01  -5.4416673e-03
   1.8022611e-01  -5.2901854e-03
   1.8031816e-01  -5.1111335e-03
   1.8041021e-01  -4.9036825e-03
   1.8050225e-01  -4.6670196e-03
   1.8059430e-01  -4.4003486e-03
   1.8068634e-01  -4.1028906e-03
   1.8077839e-01  -3.7738846e-03
   1.8087044e-01  -3.4125878e-03
   1.8096248e-01  -3.0182761e-03
   1.8105453e-01  -2.5902446e-03
   1.8114657e-01  -2.1278083e-03
   1.8123862e-01  -1.6303022e-03
   1.8133067e-01  -1.0970821e-03
   1.8142271e-01  -5.2752455e-04
   1.8151476e-01   7.8972101e-05
   1.8160680e-01   7.2298777e-04
   1.8169885e-01   1.4050800e-03
   1.8179090e-01   2.1257838e-03
   1.8188294e-01   2.8856107e-03
   1.8197499e-01   3.6850493e-03
   1.8206703e-01   4.5245639e-03
   1.8215908e-01   5.4045950e-03
   1.8225113e-01   6.3255585e-03
   1.8234317e-01   7.2878453e-03
   1.8243522e-01   8.2918214e-03
   1.8252726e-01   9.3378273e-03
   1.8261931e-01   1.0426178e-02
   1.8271136e-01   1.1557162e-02
   1.8280340e-01   1.2731042e-02
   1.8289545e-01   1.3948053e-02
   1.8298749e-01   1.5208407e-02
   1.8307954e-01   1.6512284e-02
   1.8317159e-01   1.7859841e-02
   1.8326363e-01   1.9251206e-02
   1.8335568e-01   2.0686478e-02
   1.8344772e-01   2.2165731e-02
   1.8353977e-01   2.3689010e-02
   1.8363182e-01   2.5256333e-02
   1.8372386e-01   2.6867688e-02
   1.8381591e-01   2.8523036e-02
   1.8390795e-01   3.0222311e-02
   1.8400000e-01   3.1965416e-02


==> denoising_atomic_gamma01.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   1.0000000e+00
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   1.0000000e+00
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   1.0000000e+00
   1.0000000e+00   2.7000000e+01   1.0000000e+00
   1.0000000e+00   2.8000000e+01   1.0000000e+00
   1.0000000e+00   2.9000000e+01   1.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   1.0000000e+00
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   1.0000000e+00
   2.0000000e+00   2.1000000e+01   1.0000000e+00
   2.0000000e+00   2.2000000e+01   1.0000000e+00
   2.0000000e+00   2.3000000e+01   1.0000000e+00
   2.0000000e+00   2.4000000e+01   1.0000000e+00
   2.0000000e+00   2.5000000e+01   1.0000000e+00
   2.0000000e+00   2.6000000e+01   1.0000000e+00
   2.0000000e+00   2.7000000e+01   1.0000000e+00
   2.0000000e+00   2.8000000e+01   1.0000000e+00
   2.0000000e+00   2.9000000e+01   1.0000000e+00
   2.0000000e+00   3.0000000e+01   7.0000000e-01
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   1.0000000e+00
   3.0000000e+00   1.8000000e+01   1.0000000e+00
   3.0000000e+00   1.9000000e+01   1.0000000e+00
   3.0000000e+00   2.0000000e+01   1.0000000e+00
   3.0000000e+00   2.1000000e+01   1.0000000e+00
   3.0000000e+00   2.2000000e+01   1.0000000e+00
   3.0000000e+00   2.3000000e+01   1.0000000e+00
   3.0000000e+00   2.4000000e+01   9.0000000e-01
   3.0000000e+00   2.5000000e+01   9.0000000e-01
   3.0000000e+00   2.6000000e+01   9.0000000e-01
   3.0000000e+00   2.7000000e+01   7.0000000e-01
   3.0000000e+00   2.8000000e+01   6.0000000e-01
   3.0000000e+00   2.9000000e+01   7.0000000e-01
   3.0000000e+00   3.0000000e+01   5.0000000e-01
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   1.0000000e+00
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   1.0000000e+00
   4.0000000e+00   1.6000000e+01   1.0000000e+00
   4.0000000e+00   1.7000000e+01   1.0000000e+00
   4.0000000e+00   1.8000000e+01   1.0000000e+00
   4.0000000e+00   1.9000000e+01   1.0000000e+00
   4.0000000e+00   2.0000000e+01   8.0000000e-01
   4.0000000e+00   2.1000000e+01   9.0000000e-01
   4.0000000e+00   2.2000000e+01   8.0000000e-01
   4.0000000e+00   2.3000000e+01   6.0000000e-01
   4.0000000e+00   2.4000000e+01   8.0000000e-01
   4.0000000e+00   2.5000000e+01   5.0000000e-01
   4.0000000e+00   2.6000000e+01   5.0000000e-01
   4.0000000e+00   2.7000000e+01   4.0000000e-01
   4.0000000e+00   2.8000000e+01   3.0000000e-01
   4.0000000e+00   2.9000000e+01   1.0000000e-01
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   1.0000000e+00
   5.0000000e+00   1.3000000e+01   1.0000000e+00
   5.0000000e+00   1.4000000e+01   8.0000000e-01
   5.0000000e+00   1.5000000e+01   1.0000000e+00
   5.0000000e+00   1.6000000e+01   9.0000000e-01
   5.0000000e+00   1.7000000e+01   1.0000000e+00
   5.0000000e+00   1.8000000e+01   7.0000000e-01
   5.0000000e+00   1.9000000e+01   8.0000000e-01
   5.0000000e+00   2.0000000e+01   4.0000000e-01
   5.0000000e+00   2.1000000e+01   9.0000000e-01
   5.0000000e+00   2.2000000e+01   8.0000000e-01
   5.0000000e+00   2.3000000e+01   4.0000000e-01
   5.0000000e+00   2.4000000e+01   5.0000000e-01
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   1.0000000e-01
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   1.0000000e+00
   6.0000000e+00   1.1000000e+01   9.0000000e-01
   6.0000000e+00   1.2000000e+01   1.0000000e+00
   6.0000000e+00   1.3000000e+01   1.0000000e+00
   6.0000000e+00   1.4000000e+01   1.0000000e+00
   6.0000000e+00   1.5000000e+01   9.0000000e-01
   6.0000000e+00   1.6000000e+01   6.0000000e-01
   6.0000000e+00   1.7000000e+01   8.0000000e-01
   6.0000000e+00   1.8000000e+01   9.0000000e-01
   6.0000000e+00   1.9000000e+01   7.0000000e-01
   6.0000000e+00   2.0000000e+01   6.0000000e-01
   6.0000000e+00   2.1000000e+01   2.0000000e-01
   6.0000000e+00   2.2000000e+01   5.0000000e-01
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   4.0000000e-01
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   1.0000000e-01
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+01   9.0000000e-01
   7.0000000e+00   1.1000000e+01   1.0000000e+00
   7.0000000e+00   1.2000000e+01   6.0000000e-01
   7.0000000e+00   1.3000000e+01   9.0000000e-01
   7.0000000e+00   1.4000000e+01   8.0000000e-01
   7.0000000e+00   1.5000000e+01   9.0000000e-01
   7.0000000e+00   1.6000000e+01   6.0000000e-01
   7.0000000e+00   1.7000000e+01   3.0000000e-01
   7.0000000e+00   1.8000000e+01   2.0000000e-01
   7.0000000e+00   1.9000000e+01   3.0000000e-01
   7.0000000e+00   2.0000000e+01   4.0000000e-01
   7.0000000e+00   2.1000000e+01   3.0000000e-01
   7.0000000e+00   2.2000000e+01   1.0000000e-01
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   1.0000000e-01
   7.0000000e+00   2.6000000e+01   1.0000000e-01
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   9.0000000e-01
   8.0000000e+00   7.0000000e+00   9.0000000e-01
   8.0000000e+00   8.0000000e+00   9.0000000e-01
   8.0000000e+00   9.0000000e+00   9.0000000e-01
   8.0000000e+00   1.0000000e+01   9.0000000e-01
   8.0000000e+00   1.1000000e+01   1.0000000e+00
   8.0000000e+00   1.2000000e+01   9.0000000e-01
   8.0000000e+00   1.3000000e+01   8.0000000e-01
   8.0000000e+00   1.4000000e+01   6.0000000e-01
   8.0000000e+00   1.5000000e+01   4.0000000e-01
   8.0000000e+00   1.6000000e+01   5.0000000e-01
   8.0000000e+00   1.7000000e+01   5.0000000e-01
   8.0000000e+00   1.8000000e+01   2.0000000e-01
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   1.0000000e-01
   8.0000000e+00   2.2000000e+01   2.0000000e-01
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   9.0000000e-01
   9.0000000e+00   9.0000000e+00   8.0000000e-01
   9.0000000e+00   1.0000000e+01   7.0000000e-01
   9.0000000e+00   1.1000000e+01   6.0000000e-01
   9.0000000e+00   1.2000000e+01   8.0000000e-01
   9.0000000e+00   1.3000000e+01   1.0000000e-01
   9.0000000e+00   1.4000000e+01   2.0000000e-01
   9.0000000e+00   1.5000000e+01   3.0000000e-01
   9.0000000e+00   1.6000000e+01   2.0000000e-01
   9.0000000e+00   1.7000000e+01   1.0000000e-01
   9.0000000e+00   1.8000000e+01   2.0000000e-01
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   9.0000000e-01
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   1.0000000e+00
   1.0000000e+01   7.0000000e+00   6.0000000e-01
   1.0000000e+01   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.0000000e+00   8.0000000e-01
   1.0000000e+01   1.0000000e+01   2.0000000e-01
   1.0000000e+01   1.1000000e+01   5.0000000e-01
   1.0000000e+01   1.2000000e+01   5.0000000e-01
   1.0000000e+01   1.3000000e+01   2.0000000e-01
   1.0000000e+01   1.4000000e+01   3.0000000e-01
   1.0000000e+01   1.5000000e+01   2.0000000e-01
   1.0000000e+01   1.6000000e+01   1.0000000e-01
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   1.0000000e-01
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   1.0000000e-01
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   9.0000000e-01
   1.1000000e+01   5.0000000e+00   7.0000000e-01
   1.1000000e+01   6.0000000e+00   6.0000000e-01
   1.1000000e+01   7.0000000e+00   4.0000000e-01
   1.1000000e+01   8.0000000e+00   6.0000000e-01
   1.1000000e+01   9.0000000e+00   8.0000000e-01
   1.1000000e+01   1.0000000e+01   5.0000000e-01
   1.1000000e+01   1.1000000e+01   2.0000000e-01
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   1.0000000e-01
   1.1000000e+01   1.4000000e+01   1.0000000e-01
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   1.0000000e-01
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   9.0000000e-01
   1.2000000e+01   2.0000000e+00   9.0000000e-01
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   9.0000000e-01
   1.2000000e+01   5.0000000e+00   3.0000000e-01
   1.2000000e+01   6.0000000e+00   1.0000000e+00
   1.2000000e+01   7.0000000e+00   5.0000000e-01
   1.2000000e+01   8.0000000e+00   6.0000000e-01
   1.2000000e+01   9.0000000e+00   2.0000000e-01
   1.2000000e+01   1.0000000e+01   1.0000000e-01
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   1.0000000e-01
   1.2000000e+01   1.4000000e+01   1.0000000e-01
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   9.0000000e-01
   1.3000000e+01   4.0000000e+00   8.0000000e-01
   1.3000000e+01   5.0000000e+00   3.0000000e-01
   1.3000000e+01   6.0000000e+00   5.0000000e-01
   1.3000000e+01   7.0000000e+00   3.0000000e-01
   1.3000000e+01   8.0000000e+00   6.0000000e-01
   1.3000000e+01   9.0000000e+00   1.0000000e-01
   1.3000000e+01   1.0000000e+01   2.0000000e-01
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   9.0000000e-01
   1.4000000e+01   3.0000000e+00   8.0000000e-01
   1.4000000e+01   4.0000000e+00   6.0000000e-01
   1.4000000e+01   5.0000000e+00   7.0000000e-01
   1.4000000e+01   6.0000000e+00   1.0000000e-01
   1.4000000e+01   7.0000000e+00   1.0000000e-01
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   1.0000000e-01
   1.4000000e+01   1.1000000e+01   1.0000000e-01
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   8.0000000e-01
   1.5000000e+01   1.0000000e+00   7.0000000e-01
   1.5000000e+01   2.0000000e+00   6.0000000e-01
   1.5000000e+01   3.0000000e+00   7.0000000e-01
   1.5000000e+01   4.0000000e+00   1.0000000e-01
   1.5000000e+01   5.0000000e+00   3.0000000e-01
   1.5000000e+01   6.0000000e+00   0.0000000e+00
   1.5000000e+01   7.0000000e+00   1.0000000e-01
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   1.0000000e-01
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   9.0000000e-01
   1.6000000e+01   1.0000000e+00   8.0000000e-01
   1.6000000e+01   2.0000000e+00   6.0000000e-01
   1.6000000e+01   3.0000000e+00   6.0000000e-01
   1.6000000e+01   4.0000000e+00   1.0000000e-01
   1.6000000e+01   5.0000000e+00   2.0000000e-01
   1.6000000e+01   6.0000000e+00   1.0000000e-01
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   5.0000000e-01
   1.7000000e+01   1.0000000e+00   6.0000000e-01
   1.7000000e+01   2.0000000e+00   3.0000000e-01
   1.7000000e+01   3.0000000e+00   3.0000000e-01
   1.7000000e+01   4.0000000e+00   1.0000000e-01
   1.7000000e+01   5.0000000e+00   0.0000000e+00
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   1.0000000e-01
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   2.0000000e-01
   1.8000000e+01   1.0000000e+00   3.0000000e-01
   1.8000000e+01   2.0000000e+00   1.0000000e-01
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   2.0000000e-01
   1.9000000e+01   1.0000000e+00   2.0000000e-01
   1.9000000e+01   2.0000000e+00   2.0000000e-01
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e-01
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e-01
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+00   0.0000000e+00
   2.2000000e+01   2.0000000e+00   0.0000000e+00
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> denoising_atomic_gamma015.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   9.0000000e-01
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   9.0000000e-01
   1.0000000e+00   2.1000000e+01   5.0000000e-01
   1.0000000e+00   2.2000000e+01   4.0000000e-01
   1.0000000e+00   2.3000000e+01   1.0000000e-01
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   1.0000000e+00
   2.0000000e+00   1.8000000e+01   9.0000000e-01
   2.0000000e+00   1.9000000e+01   6.0000000e-01
   2.0000000e+00   2.0000000e+01   5.0000000e-01
   2.0000000e+00   2.1000000e+01   1.0000000e-01
   2.0000000e+00   2.2000000e+01   2.0000000e-01
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   1.0000000e+00
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   8.0000000e-01
   3.0000000e+00   1.7000000e+01   7.0000000e-01
   3.0000000e+00   1.8000000e+01   5.0000000e-01
   3.0000000e+00   1.9000000e+01   4.0000000e-01
   3.0000000e+00   2.0000000e+01   2.0000000e-01
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+01   1.0000000e+00
   4.0000000e+00   1.1000000e+01   1.0000000e+00
   4.0000000e+00   1.2000000e+01   1.0000000e+00
   4.0000000e+00   1.3000000e+01   1.0000000e+00
   4.0000000e+00   1.4000000e+01   1.0000000e+00
   4.0000000e+00   1.5000000e+01   9.0000000e-01
   4.0000000e+00   1.6000000e+01   8.0000000e-01
   4.0000000e+00   1.7000000e+01   6.0000000e-01
   4.0000000e+00   1.8000000e+01   1.0000000e-01
   4.0000000e+00   1.9000000e+01   3.0000000e-01
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   1.0000000e+00
   5.0000000e+00   1.2000000e+01   1.0000000e+00
   5.0000000e+00   1.3000000e+01   9.0000000e-01
   5.0000000e+00   1.4000000e+01   1.0000000e+00
   5.0000000e+00   1.5000000e+01   9.0000000e-01
   5.0000000e+00   1.6000000e+01   4.0000000e-01
   5.0000000e+00   1.7000000e+01   3.0000000e-01
   5.0000000e+00   1.8000000e+01   2.0000000e-01
   5.0000000e+00   1.9000000e+01   2.0000000e-01
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   1.0000000e+00
   6.0000000e+00   9.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+01   1.0000000e+00
   6.0000000e+00   1.1000000e+01   1.0000000e+00
   6.0000000e+00   1.2000000e+01   9.0000000e-01
   6.0000000e+00   1.3000000e+01   9.0000000e-01
   6.0000000e+00   1.4000000e+01   5.0000000e-01
   6.0000000e+00   1.5000000e+01   5.0000000e-01
   6.0000000e+00   1.6000000e+01   4.0000000e-01
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   1.0000000e+00
   7.0000000e+00   9.0000000e+00   9.0000000e-01
   7.0000000e+00   1.0000000e+01   9.0000000e-01
   7.0000000e+00   1.1000000e+01   1.0000000e+00
   7.0000000e+00   1.2000000e+01   7.0000000e-01
   7.0000000e+00   1.3000000e+01   1.0000000e+00
   7.0000000e+00   1.4000000e+01   4.0000000e-01
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   1.0000000e-01
   7.0000000e+00   1.7000000e+01   2.0000000e-01
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   1.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+01   9.0000000e-01
   8.0000000e+00   1.1000000e+01   1.0000000e+00
   8.0000000e+00   1.2000000e+01   5.0000000e-01
   8.0000000e+00   1.3000000e+01   3.0000000e-01
   8.0000000e+00   1.4000000e+01   2.0000000e-01
   8.0000000e+00   1.5000000e+01   1.0000000e-01
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   1.0000000e+00
   9.0000000e+00   7.0000000e+00   1.0000000e+00
   9.0000000e+00   8.0000000e+00   1.0000000e+00
   9.0000000e+00   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+01   5.0000000e-01
   9.0000000e+00   1.1000000e+01   8.0000000e-01
   9.0000000e+00   1.2000000e+01   7.0000000e-01
   9.0000000e+00   1.3000000e+01   2.0000000e-01
   9.0000000e+00   1.4000000e+01   1.0000000e-01
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   1.0000000e+00
   1.0000000e+01   7.0000000e+00   1.0000000e+00
   1.0000000e+01   8.0000000e+00   1.0000000e+00
   1.0000000e+01   9.0000000e+00   9.0000000e-01
   1.0000000e+01   1.0000000e+01   4.0000000e-01
   1.0000000e+01   1.1000000e+01   5.0000000e-01
   1.0000000e+01   1.2000000e+01   3.0000000e-01
   1.0000000e+01   1.3000000e+01   2.0000000e-01
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   8.0000000e-01
   1.1000000e+01   7.0000000e+00   7.0000000e-01
   1.1000000e+01   8.0000000e+00   8.0000000e-01
   1.1000000e+01   9.0000000e+00   9.0000000e-01
   1.1000000e+01   1.0000000e+01   4.0000000e-01
   1.1000000e+01   1.1000000e+01   4.0000000e-01
   1.1000000e+01   1.2000000e+01   1.0000000e-01
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   9.0000000e-01
   1.2000000e+01   6.0000000e+00   8.0000000e-01
   1.2000000e+01   7.0000000e+00   1.0000000e+00
   1.2000000e+01   8.0000000e+00   8.0000000e-01
   1.2000000e+01   9.0000000e+00   6.0000000e-01
   1.2000000e+01   1.0000000e+01   2.0000000e-01
   1.2000000e+01   1.1000000e+01   1.0000000e-01
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   1.0000000e+00
   1.3000000e+01   6.0000000e+00   1.0000000e+00
   1.3000000e+01   7.0000000e+00   8.0000000e-01
   1.3000000e+01   8.0000000e+00   5.0000000e-01
   1.3000000e+01   9.0000000e+00   3.0000000e-01
   1.3000000e+01   1.0000000e+01   1.0000000e-01
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   9.0000000e-01
   1.4000000e+01   5.0000000e+00   9.0000000e-01
   1.4000000e+01   6.0000000e+00   8.0000000e-01
   1.4000000e+01   7.0000000e+00   9.0000000e-01
   1.4000000e+01   8.0000000e+00   6.0000000e-01
   1.4000000e+01   9.0000000e+00   2.0000000e-01
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   9.0000000e-01
   1.5000000e+01   5.0000000e+00   7.0000000e-01
   1.5000000e+01   6.0000000e+00   9.0000000e-01
   1.5000000e+01   7.0000000e+00   9.0000000e-01
   1.5000000e+01   8.0000000e+00   1.0000000e-01
   1.5000000e+01   9.0000000e+00   1.0000000e-01
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   1.0000000e+00
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   1.0000000e+00
   1.6000000e+01   5.0000000e+00   7.0000000e-01
   1.6000000e+01   6.0000000e+00   4.0000000e-01
   1.6000000e+01   7.0000000e+00   3.0000000e-01
   1.6000000e+01   8.0000000e+00   2.0000000e-01
   1.6000000e+01   9.0000000e+00   1.0000000e-01
   1.6000000e+01   1.0000000e+01   1.0000000e-01
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   8.0000000e-01
   1.7000000e+01   4.0000000e+00   8.0000000e-01
   1.7000000e+01   5.0000000e+00   6.0000000e-01
   1.7000000e+01   6.0000000e+00   6.0000000e-01
   1.7000000e+01   7.0000000e+00   1.0000000e-01
   1.7000000e+01   8.0000000e+00   1.0000000e-01
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   6.0000000e-01
   1.8000000e+01   4.0000000e+00   6.0000000e-01
   1.8000000e+01   5.0000000e+00   5.0000000e-01
   1.8000000e+01   6.0000000e+00   3.0000000e-01
   1.8000000e+01   7.0000000e+00   1.0000000e-01
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   9.0000000e-01
   1.9000000e+01   3.0000000e+00   9.0000000e-01
   1.9000000e+01   4.0000000e+00   7.0000000e-01
   1.9000000e+01   5.0000000e+00   3.0000000e-01
   1.9000000e+01   6.0000000e+00   2.0000000e-01
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   1.0000000e-01
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   8.0000000e-01
   2.0000000e+01   3.0000000e+00   7.0000000e-01
   2.0000000e+01   4.0000000e+00   5.0000000e-01
   2.0000000e+01   5.0000000e+00   4.0000000e-01
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   1.0000000e+00
   2.1000000e+01   2.0000000e+00   9.0000000e-01
   2.1000000e+01   3.0000000e+00   4.0000000e-01
   2.1000000e+01   4.0000000e+00   3.0000000e-01
   2.1000000e+01   5.0000000e+00   1.0000000e-01
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   2.0000000e+00   7.0000000e-01
   2.2000000e+01   3.0000000e+00   5.0000000e-01
   2.2000000e+01   4.0000000e+00   2.0000000e-01
   2.2000000e+01   5.0000000e+00   1.0000000e-01
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   8.0000000e-01
   2.3000000e+01   2.0000000e+00   7.0000000e-01
   2.3000000e+01   3.0000000e+00   4.0000000e-01
   2.3000000e+01   4.0000000e+00   1.0000000e-01
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   9.0000000e-01
   2.4000000e+01   1.0000000e+00   6.0000000e-01
   2.4000000e+01   2.0000000e+00   5.0000000e-01
   2.4000000e+01   3.0000000e+00   2.0000000e-01
   2.4000000e+01   4.0000000e+00   1.0000000e-01
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   8.0000000e-01
   2.5000000e+01   1.0000000e+00   7.0000000e-01
   2.5000000e+01   2.0000000e+00   3.0000000e-01
   2.5000000e+01   3.0000000e+00   1.0000000e-01
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> denoising_atomic_gamma02.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   8.0000000e-01
   1.0000000e+00   1.3000000e+01   5.0000000e-01
   1.0000000e+00   1.4000000e+01   2.0000000e-01
   1.0000000e+00   1.5000000e+01   1.0000000e-01
   1.0000000e+00   1.6000000e+01   0.0000000e+00
   1.0000000e+00   1.7000000e+01   0.0000000e+00
   1.0000000e+00   1.8000000e+01   0.0000000e+00
   1.0000000e+00   1.9000000e+01   0.0000000e+00
   1.0000000e+00   2.0000000e+01   0.0000000e+00
   1.0000000e+00   2.1000000e+01   0.0000000e+00
   1.0000000e+00   2.2000000e+01   0.0000000e+00
   1.0000000e+00   2.3000000e+01   0.0000000e+00
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   9.0000000e-01
   2.0000000e+00   1.2000000e+01   5.0000000e-01
   2.0000000e+00   1.3000000e+01   1.0000000e-01
   2.0000000e+00   1.4000000e+01   0.0000000e+00
   2.0000000e+00   1.5000000e+01   0.0000000e+00
   2.0000000e+00   1.6000000e+01   0.0000000e+00
   2.0000000e+00   1.7000000e+01   0.0000000e+00
   2.0000000e+00   1.8000000e+01   0.0000000e+00
   2.0000000e+00   1.9000000e+01   0.0000000e+00
   2.0000000e+00   2.0000000e+01   0.0000000e+00
   2.0000000e+00   2.1000000e+01   0.0000000e+00
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   8.0000000e-01
   3.0000000e+00   1.1000000e+01   7.0000000e-01
   3.0000000e+00   1.2000000e+01   3.0000000e-01
   3.0000000e+00   1.3000000e+01   0.0000000e+00
   3.0000000e+00   1.4000000e+01   0.0000000e+00
   3.0000000e+00   1.5000000e+01   0.0000000e+00
   3.0000000e+00   1.6000000e+01   0.0000000e+00
   3.0000000e+00   1.7000000e+01   0.0000000e+00
   3.0000000e+00   1.8000000e+01   0.0000000e+00
   3.0000000e+00   1.9000000e+01   0.0000000e+00
   3.0000000e+00   2.0000000e+01   0.0000000e+00
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   9.0000000e-01
   4.0000000e+00   9.0000000e+00   9.0000000e-01
   4.0000000e+00   1.0000000e+01   8.0000000e-01
   4.0000000e+00   1.1000000e+01   4.0000000e-01
   4.0000000e+00   1.2000000e+01   2.0000000e-01
   4.0000000e+00   1.3000000e+01   0.0000000e+00
   4.0000000e+00   1.4000000e+01   0.0000000e+00
   4.0000000e+00   1.5000000e+01   0.0000000e+00
   4.0000000e+00   1.6000000e+01   0.0000000e+00
   4.0000000e+00   1.7000000e+01   0.0000000e+00
   4.0000000e+00   1.8000000e+01   0.0000000e+00
   4.0000000e+00   1.9000000e+01   0.0000000e+00
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   1.0000000e+00
   5.0000000e+00   9.0000000e+00   9.0000000e-01
   5.0000000e+00   1.0000000e+01   5.0000000e-01
   5.0000000e+00   1.1000000e+01   2.0000000e-01
   5.0000000e+00   1.2000000e+01   0.0000000e+00
   5.0000000e+00   1.3000000e+01   0.0000000e+00
   5.0000000e+00   1.4000000e+01   0.0000000e+00
   5.0000000e+00   1.5000000e+01   0.0000000e+00
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   0.0000000e+00
   5.0000000e+00   1.8000000e+01   0.0000000e+00
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   1.0000000e+00
   6.0000000e+00   8.0000000e+00   8.0000000e-01
   6.0000000e+00   9.0000000e+00   6.0000000e-01
   6.0000000e+00   1.0000000e+01   3.0000000e-01
   6.0000000e+00   1.1000000e+01   1.0000000e-01
   6.0000000e+00   1.2000000e+01   1.0000000e-01
   6.0000000e+00   1.3000000e+01   0.0000000e+00
   6.0000000e+00   1.4000000e+01   0.0000000e+00
   6.0000000e+00   1.5000000e+01   0.0000000e+00
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   1.0000000e+00
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   1.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   8.0000000e-01
   7.0000000e+00   9.0000000e+00   6.0000000e-01
   7.0000000e+00   1.0000000e+01   3.0000000e-01
   7.0000000e+00   1.1000000e+01   2.0000000e-01
   7.0000000e+00   1.2000000e+01   0.0000000e+00
   7.0000000e+00   1.3000000e+01   0.0000000e+00
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   1.0000000e+00
   8.0000000e+00   5.0000000e+00   1.0000000e+00
   8.0000000e+00   6.0000000e+00   1.0000000e+00
   8.0000000e+00   7.0000000e+00   8.0000000e-01
   8.0000000e+00   8.0000000e+00   9.0000000e-01
   8.0000000e+00   9.0000000e+00   3.0000000e-01
   8.0000000e+00   1.0000000e+01   1.0000000e-01
   8.0000000e+00   1.1000000e+01   0.0000000e+00
   8.0000000e+00   1.2000000e+01   0.0000000e+00
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   1.0000000e+00
   9.0000000e+00   5.0000000e+00   1.0000000e+00
   9.0000000e+00   6.0000000e+00   9.0000000e-01
   9.0000000e+00   7.0000000e+00   8.0000000e-01
   9.0000000e+00   8.0000000e+00   6.0000000e-01
   9.0000000e+00   9.0000000e+00   1.0000000e-01
   9.0000000e+00   1.0000000e+01   0.0000000e+00
   9.0000000e+00   1.1000000e+01   0.0000000e+00
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e+00
   1.0000000e+01   3.0000000e+00   1.0000000e+00
   1.0000000e+01   4.0000000e+00   1.0000000e+00
   1.0000000e+01   5.0000000e+00   1.0000000e+00
   1.0000000e+01   6.0000000e+00   8.0000000e-01
   1.0000000e+01   7.0000000e+00   8.0000000e-01
   1.0000000e+01   8.0000000e+00   3.0000000e-01
   1.0000000e+01   9.0000000e+00   1.0000000e-01
   1.0000000e+01   1.0000000e+01   0.0000000e+00
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   1.0000000e+00
   1.1000000e+01   2.0000000e+00   1.0000000e+00
   1.1000000e+01   3.0000000e+00   1.0000000e+00
   1.1000000e+01   4.0000000e+00   1.0000000e+00
   1.1000000e+01   5.0000000e+00   1.0000000e+00
   1.1000000e+01   6.0000000e+00   7.0000000e-01
   1.1000000e+01   7.0000000e+00   7.0000000e-01
   1.1000000e+01   8.0000000e+00   1.0000000e-01
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   1.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e+00
   1.2000000e+01   3.0000000e+00   1.0000000e+00
   1.2000000e+01   4.0000000e+00   1.0000000e+00
   1.2000000e+01   5.0000000e+00   8.0000000e-01
   1.2000000e+01   6.0000000e+00   9.0000000e-01
   1.2000000e+01   7.0000000e+00   2.0000000e-01
   1.2000000e+01   8.0000000e+00   1.0000000e-01
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   1.0000000e+00
   1.3000000e+01   2.0000000e+00   1.0000000e+00
   1.3000000e+01   3.0000000e+00   1.0000000e+00
   1.3000000e+01   4.0000000e+00   1.0000000e+00
   1.3000000e+01   5.0000000e+00   6.0000000e-01
   1.3000000e+01   6.0000000e+00   5.0000000e-01
   1.3000000e+01   7.0000000e+00   3.0000000e-01
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   1.0000000e+00
   1.4000000e+01   1.0000000e+00   1.0000000e+00
   1.4000000e+01   2.0000000e+00   1.0000000e+00
   1.4000000e+01   3.0000000e+00   1.0000000e+00
   1.4000000e+01   4.0000000e+00   1.0000000e+00
   1.4000000e+01   5.0000000e+00   5.0000000e-01
   1.4000000e+01   6.0000000e+00   2.0000000e-01
   1.4000000e+01   7.0000000e+00   1.0000000e-01
   1.4000000e+01   8.0000000e+00   1.0000000e-01
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   1.0000000e+00
   1.5000000e+01   1.0000000e+00   1.0000000e+00
   1.5000000e+01   2.0000000e+00   1.0000000e+00
   1.5000000e+01   3.0000000e+00   1.0000000e+00
   1.5000000e+01   4.0000000e+00   7.0000000e-01
   1.5000000e+01   5.0000000e+00   6.0000000e-01
   1.5000000e+01   6.0000000e+00   3.0000000e-01
   1.5000000e+01   7.0000000e+00   1.0000000e-01
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   1.0000000e+00
   1.6000000e+01   2.0000000e+00   9.0000000e-01
   1.6000000e+01   3.0000000e+00   1.0000000e+00
   1.6000000e+01   4.0000000e+00   9.0000000e-01
   1.6000000e+01   5.0000000e+00   2.0000000e-01
   1.6000000e+01   6.0000000e+00   2.0000000e-01
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   1.0000000e+00
   1.7000000e+01   2.0000000e+00   1.0000000e+00
   1.7000000e+01   3.0000000e+00   9.0000000e-01
   1.7000000e+01   4.0000000e+00   4.0000000e-01
   1.7000000e+01   5.0000000e+00   4.0000000e-01
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   1.0000000e+00
   1.8000000e+01   1.0000000e+00   1.0000000e+00
   1.8000000e+01   2.0000000e+00   1.0000000e+00
   1.8000000e+01   3.0000000e+00   9.0000000e-01
   1.8000000e+01   4.0000000e+00   2.0000000e-01
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   1.0000000e-01
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   1.0000000e+00
   1.9000000e+01   1.0000000e+00   1.0000000e+00
   1.9000000e+01   2.0000000e+00   8.0000000e-01
   1.9000000e+01   3.0000000e+00   6.0000000e-01
   1.9000000e+01   4.0000000e+00   5.0000000e-01
   1.9000000e+01   5.0000000e+00   1.0000000e-01
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   1.0000000e+00
   2.0000000e+01   1.0000000e+00   1.0000000e+00
   2.0000000e+01   2.0000000e+00   8.0000000e-01
   2.0000000e+01   3.0000000e+00   7.0000000e-01
   2.0000000e+01   4.0000000e+00   2.0000000e-01
   2.0000000e+01   5.0000000e+00   3.0000000e-01
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   1.0000000e+00
   2.1000000e+01   1.0000000e+00   9.0000000e-01
   2.1000000e+01   2.0000000e+00   6.0000000e-01
   2.1000000e+01   3.0000000e+00   2.0000000e-01
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   1.0000000e+00
   2.2000000e+01   1.0000000e+00   1.0000000e+00
   2.2000000e+01   2.0000000e+00   9.0000000e-01
   2.2000000e+01   3.0000000e+00   3.0000000e-01
   2.2000000e+01   4.0000000e+00   1.0000000e-01
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e+00
   2.3000000e+01   1.0000000e+00   9.0000000e-01
   2.3000000e+01   2.0000000e+00   6.0000000e-01
   2.3000000e+01   3.0000000e+00   1.0000000e-01
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e+00
   2.4000000e+01   1.0000000e+00   9.0000000e-01
   2.4000000e+01   2.0000000e+00   7.0000000e-01
   2.4000000e+01   3.0000000e+00   2.0000000e-01
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   1.0000000e+00
   2.5000000e+01   1.0000000e+00   7.0000000e-01
   2.5000000e+01   2.0000000e+00   5.0000000e-01
   2.5000000e+01   3.0000000e+00   1.0000000e-01
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> denoising_mc_gamma015.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   1.0000000e+00
   1.0000000e+00   2.1000000e+01   1.0000000e+00
   1.0000000e+00   2.2000000e+01   9.0000000e-01
   1.0000000e+00   2.3000000e+01   1.0000000e+00
   1.0000000e+00   2.4000000e+01   7.0000000e-01
   1.0000000e+00   2.5000000e+01   1.0000000e+00
   1.0000000e+00   2.6000000e+01   9.0000000e-01
   1.0000000e+00   2.7000000e+01   9.0000000e-01
   1.0000000e+00   2.8000000e+01   9.0000000e-01
   1.0000000e+00   2.9000000e+01   7.0000000e-01
   1.0000000e+00   3.0000000e+01   7.0000000e-01
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   9.0000000e-01
   2.0000000e+00   1.5000000e+01   9.0000000e-01
   2.0000000e+00   1.6000000e+01   1.0000000e+00
   2.0000000e+00   1.7000000e+01   9.0000000e-01
   2.0000000e+00   1.8000000e+01   1.0000000e+00
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   9.0000000e-01
   2.0000000e+00   2.1000000e+01   9.0000000e-01
   2.0000000e+00   2.2000000e+01   5.0000000e-01
   2.0000000e+00   2.3000000e+01   6.0000000e-01
   2.0000000e+00   2.4000000e+01   8.0000000e-01
   2.0000000e+00   2.5000000e+01   5.0000000e-01
   2.0000000e+00   2.6000000e+01   4.0000000e-01
   2.0000000e+00   2.7000000e+01   7.0000000e-01
   2.0000000e+00   2.8000000e+01   5.0000000e-01
   2.0000000e+00   2.9000000e+01   4.0000000e-01
   2.0000000e+00   3.0000000e+01   2.0000000e-01
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   9.0000000e-01
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   9.0000000e-01
   3.0000000e+00   1.3000000e+01   9.0000000e-01
   3.0000000e+00   1.4000000e+01   9.0000000e-01
   3.0000000e+00   1.5000000e+01   9.0000000e-01
   3.0000000e+00   1.6000000e+01   7.0000000e-01
   3.0000000e+00   1.7000000e+01   8.0000000e-01
   3.0000000e+00   1.8000000e+01   8.0000000e-01
   3.0000000e+00   1.9000000e+01   8.0000000e-01
   3.0000000e+00   2.0000000e+01   5.0000000e-01
   3.0000000e+00   2.1000000e+01   3.0000000e-01
   3.0000000e+00   2.2000000e+01   1.0000000e-01
   3.0000000e+00   2.3000000e+01   2.0000000e-01
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   3.0000000e-01
   3.0000000e+00   2.6000000e+01   1.0000000e-01
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   2.0000000e-01
   3.0000000e+00   2.9000000e+01   2.0000000e-01
   3.0000000e+00   3.0000000e+01   1.0000000e-01
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   9.0000000e-01
   4.0000000e+00   9.0000000e+00   8.0000000e-01
   4.0000000e+00   1.0000000e+01   5.0000000e-01
   4.0000000e+00   1.1000000e+01   7.0000000e-01
   4.0000000e+00   1.2000000e+01   8.0000000e-01
   4.0000000e+00   1.3000000e+01   5.0000000e-01
   4.0000000e+00   1.4000000e+01   3.0000000e-01
   4.0000000e+00   1.5000000e+01   5.0000000e-01
   4.0000000e+00   1.6000000e+01   2.0000000e-01
   4.0000000e+00   1.7000000e+01   1.0000000e-01
   4.0000000e+00   1.8000000e+01   1.0000000e-01
   4.0000000e+00   1.9000000e+01   2.0000000e-01
   4.0000000e+00   2.0000000e+01   1.0000000e-01
   4.0000000e+00   2.1000000e+01   1.0000000e-01
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   9.0000000e-01
   5.0000000e+00   3.0000000e+00   9.0000000e-01
   5.0000000e+00   4.0000000e+00   8.0000000e-01
   5.0000000e+00   5.0000000e+00   8.0000000e-01
   5.0000000e+00   6.0000000e+00   7.0000000e-01
   5.0000000e+00   7.0000000e+00   5.0000000e-01
   5.0000000e+00   8.0000000e+00   4.0000000e-01
   5.0000000e+00   9.0000000e+00   6.0000000e-01
   5.0000000e+00   1.0000000e+01   6.0000000e-01
   5.0000000e+00   1.1000000e+01   5.0000000e-01
   5.0000000e+00   1.2000000e+01   2.0000000e-01
   5.0000000e+00   1.3000000e+01   3.0000000e-01
   5.0000000e+00   1.4000000e+01   2.0000000e-01
   5.0000000e+00   1.5000000e+01   0.0000000e+00
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   2.0000000e-01
   5.0000000e+00   1.8000000e+01   1.0000000e-01
   5.0000000e+00   1.9000000e+01   1.0000000e-01
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   1.0000000e-01
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   8.0000000e-01
   6.0000000e+00   1.0000000e+00   9.0000000e-01
   6.0000000e+00   2.0000000e+00   8.0000000e-01
   6.0000000e+00   3.0000000e+00   9.0000000e-01
   6.0000000e+00   4.0000000e+00   8.0000000e-01
   6.0000000e+00   5.0000000e+00   7.0000000e-01
   6.0000000e+00   6.0000000e+00   5.0000000e-01
   6.0000000e+00   7.0000000e+00   5.0000000e-01
   6.0000000e+00   8.0000000e+00   4.0000000e-01
   6.0000000e+00   9.0000000e+00   2.0000000e-01
   6.0000000e+00   1.0000000e+01   2.0000000e-01
   6.0000000e+00   1.1000000e+01   1.0000000e-01
   6.0000000e+00   1.2000000e+01   0.0000000e+00
   6.0000000e+00   1.3000000e+01   1.0000000e-01
   6.0000000e+00   1.4000000e+01   1.0000000e-01
   6.0000000e+00   1.5000000e+01   0.0000000e+00
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   7.0000000e-01
   7.0000000e+00   1.0000000e+00   7.0000000e-01
   7.0000000e+00   2.0000000e+00   6.0000000e-01
   7.0000000e+00   3.0000000e+00   4.0000000e-01
   7.0000000e+00   4.0000000e+00   4.0000000e-01
   7.0000000e+00   5.0000000e+00   2.0000000e-01
   7.0000000e+00   6.0000000e+00   4.0000000e-01
   7.0000000e+00   7.0000000e+00   2.0000000e-01
   7.0000000e+00   8.0000000e+00   3.0000000e-01
   7.0000000e+00   9.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0000000e+01   0.0000000e+00
   7.0000000e+00   1.1000000e+01   0.0000000e+00
   7.0000000e+00   1.2000000e+01   0.0000000e+00
   7.0000000e+00   1.3000000e+01   0.0000000e+00
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   2.0000000e-01
   8.0000000e+00   1.0000000e+00   1.0000000e-01
   8.0000000e+00   2.0000000e+00   2.0000000e-01
   8.0000000e+00   3.0000000e+00   4.0000000e-01
   8.0000000e+00   4.0000000e+00   3.0000000e-01
   8.0000000e+00   5.0000000e+00   1.0000000e-01
   8.0000000e+00   6.0000000e+00   1.0000000e-01
   8.0000000e+00   7.0000000e+00   0.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e-01
   8.0000000e+00   9.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0000000e+01   1.0000000e-01
   8.0000000e+00   1.1000000e+01   0.0000000e+00
   8.0000000e+00   1.2000000e+01   0.0000000e+00
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   3.0000000e-01
   9.0000000e+00   1.0000000e+00   2.0000000e-01
   9.0000000e+00   2.0000000e+00   1.0000000e-01
   9.0000000e+00   3.0000000e+00   1.0000000e-01
   9.0000000e+00   4.0000000e+00   0.0000000e+00
   9.0000000e+00   5.0000000e+00   0.0000000e+00
   9.0000000e+00   6.0000000e+00   0.0000000e+00
   9.0000000e+00   7.0000000e+00   0.0000000e+00
   9.0000000e+00   8.0000000e+00   1.0000000e-01
   9.0000000e+00   9.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0000000e+01   0.0000000e+00
   9.0000000e+00   1.1000000e+01   0.0000000e+00
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   2.0000000e+00   1.0000000e-01
   1.0000000e+01   3.0000000e+00   1.0000000e-01
   1.0000000e+01   4.0000000e+00   1.0000000e-01
   1.0000000e+01   5.0000000e+00   0.0000000e+00
   1.0000000e+01   6.0000000e+00   0.0000000e+00
   1.0000000e+01   7.0000000e+00   0.0000000e+00
   1.0000000e+01   8.0000000e+00   0.0000000e+00
   1.0000000e+01   9.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0000000e+01   0.0000000e+00
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   2.0000000e+00   0.0000000e+00
   1.1000000e+01   3.0000000e+00   0.0000000e+00
   1.1000000e+01   4.0000000e+00   0.0000000e+00
   1.1000000e+01   5.0000000e+00   0.0000000e+00
   1.1000000e+01   6.0000000e+00   0.0000000e+00
   1.1000000e+01   7.0000000e+00   0.0000000e+00
   1.1000000e+01   8.0000000e+00   0.0000000e+00
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   2.0000000e+00   1.0000000e-01
   1.2000000e+01   3.0000000e+00   0.0000000e+00
   1.2000000e+01   4.0000000e+00   0.0000000e+00
   1.2000000e+01   5.0000000e+00   0.0000000e+00
   1.2000000e+01   6.0000000e+00   0.0000000e+00
   1.2000000e+01   7.0000000e+00   0.0000000e+00
   1.2000000e+01   8.0000000e+00   0.0000000e+00
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   2.0000000e+00   0.0000000e+00
   1.3000000e+01   3.0000000e+00   0.0000000e+00
   1.3000000e+01   4.0000000e+00   0.0000000e+00
   1.3000000e+01   5.0000000e+00   0.0000000e+00
   1.3000000e+01   6.0000000e+00   0.0000000e+00
   1.3000000e+01   7.0000000e+00   0.0000000e+00
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e+00   0.0000000e+00
   1.4000000e+01   3.0000000e+00   0.0000000e+00
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.4000000e+01   5.0000000e+00   0.0000000e+00
   1.4000000e+01   6.0000000e+00   0.0000000e+00
   1.4000000e+01   7.0000000e+00   0.0000000e+00
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   5.0000000e+00   0.0000000e+00
   1.5000000e+01   6.0000000e+00   0.0000000e+00
   1.5000000e+01   7.0000000e+00   0.0000000e+00
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+00   0.0000000e+00
   1.6000000e+01   2.0000000e+00   0.0000000e+00
   1.6000000e+01   3.0000000e+00   0.0000000e+00
   1.6000000e+01   4.0000000e+00   0.0000000e+00
   1.6000000e+01   5.0000000e+00   0.0000000e+00
   1.6000000e+01   6.0000000e+00   0.0000000e+00
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   2.0000000e+00   0.0000000e+00
   1.7000000e+01   3.0000000e+00   0.0000000e+00
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   5.0000000e+00   0.0000000e+00
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   2.0000000e+00   0.0000000e+00
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   2.0000000e+00   0.0000000e+00
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+00   0.0000000e+00
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+00   0.0000000e+00
   2.2000000e+01   2.0000000e+00   0.0000000e+00
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> denoising_mc_gamma02.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   1.0000000e+00
   1.0000000e+00   1.6000000e+01   1.0000000e+00
   1.0000000e+00   1.7000000e+01   1.0000000e+00
   1.0000000e+00   1.8000000e+01   1.0000000e+00
   1.0000000e+00   1.9000000e+01   1.0000000e+00
   1.0000000e+00   2.0000000e+01   9.0000000e-01
   1.0000000e+00   2.1000000e+01   6.0000000e-01
   1.0000000e+00   2.2000000e+01   8.0000000e-01
   1.0000000e+00   2.3000000e+01   5.0000000e-01
   1.0000000e+00   2.4000000e+01   8.0000000e-01
   1.0000000e+00   2.5000000e+01   6.0000000e-01
   1.0000000e+00   2.6000000e+01   3.0000000e-01
   1.0000000e+00   2.7000000e+01   5.0000000e-01
   1.0000000e+00   2.8000000e+01   3.0000000e-01
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   1.0000000e-01
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   1.0000000e+00
   2.0000000e+00   1.2000000e+01   1.0000000e+00
   2.0000000e+00   1.3000000e+01   1.0000000e+00
   2.0000000e+00   1.4000000e+01   1.0000000e+00
   2.0000000e+00   1.5000000e+01   1.0000000e+00
   2.0000000e+00   1.6000000e+01   9.0000000e-01
   2.0000000e+00   1.7000000e+01   9.0000000e-01
   2.0000000e+00   1.8000000e+01   6.0000000e-01
   2.0000000e+00   1.9000000e+01   1.0000000e+00
   2.0000000e+00   2.0000000e+01   8.0000000e-01
   2.0000000e+00   2.1000000e+01   5.0000000e-01
   2.0000000e+00   2.2000000e+01   4.0000000e-01
   2.0000000e+00   2.3000000e+01   5.0000000e-01
   2.0000000e+00   2.4000000e+01   2.0000000e-01
   2.0000000e+00   2.5000000e+01   3.0000000e-01
   2.0000000e+00   2.6000000e+01   2.0000000e-01
   2.0000000e+00   2.7000000e+01   2.0000000e-01
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   1.0000000e-01
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   1.0000000e+00
   3.0000000e+00   1.1000000e+01   1.0000000e+00
   3.0000000e+00   1.2000000e+01   1.0000000e+00
   3.0000000e+00   1.3000000e+01   1.0000000e+00
   3.0000000e+00   1.4000000e+01   8.0000000e-01
   3.0000000e+00   1.5000000e+01   1.0000000e+00
   3.0000000e+00   1.6000000e+01   1.0000000e+00
   3.0000000e+00   1.7000000e+01   8.0000000e-01
   3.0000000e+00   1.8000000e+01   7.0000000e-01
   3.0000000e+00   1.9000000e+01   5.0000000e-01
   3.0000000e+00   2.0000000e+01   6.0000000e-01
   3.0000000e+00   2.1000000e+01   3.0000000e-01
   3.0000000e+00   2.2000000e+01   1.0000000e-01
   3.0000000e+00   2.3000000e+01   3.0000000e-01
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   1.0000000e-01
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   9.0000000e-01
   4.0000000e+00   1.0000000e+01   8.0000000e-01
   4.0000000e+00   1.1000000e+01   8.0000000e-01
   4.0000000e+00   1.2000000e+01   7.0000000e-01
   4.0000000e+00   1.3000000e+01   7.0000000e-01
   4.0000000e+00   1.4000000e+01   7.0000000e-01
   4.0000000e+00   1.5000000e+01   7.0000000e-01
   4.0000000e+00   1.6000000e+01   6.0000000e-01
   4.0000000e+00   1.7000000e+01   5.0000000e-01
   4.0000000e+00   1.8000000e+01   1.0000000e-01
   4.0000000e+00   1.9000000e+01   2.0000000e-01
   4.0000000e+00   2.0000000e+01   2.0000000e-01
   4.0000000e+00   2.1000000e+01   3.0000000e-01
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   9.0000000e-01
   5.0000000e+00   8.0000000e+00   9.0000000e-01
   5.0000000e+00   9.0000000e+00   8.0000000e-01
   5.0000000e+00   1.0000000e+01   1.0000000e+00
   5.0000000e+00   1.1000000e+01   8.0000000e-01
   5.0000000e+00   1.2000000e+01   5.0000000e-01
   5.0000000e+00   1.3000000e+01   7.0000000e-01
   5.0000000e+00   1.4000000e+01   4.0000000e-01
   5.0000000e+00   1.5000000e+01   3.0000000e-01
   5.0000000e+00   1.6000000e+01   1.0000000e-01
   5.0000000e+00   1.7000000e+01   1.0000000e-01
   5.0000000e+00   1.8000000e+01   2.0000000e-01
   5.0000000e+00   1.9000000e+01   2.0000000e-01
   5.0000000e+00   2.0000000e+01   1.0000000e-01
   5.0000000e+00   2.1000000e+01   1.0000000e-01
   5.0000000e+00   2.2000000e+01   1.0000000e-01
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   1.0000000e+00
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   5.0000000e-01
   6.0000000e+00   8.0000000e+00   7.0000000e-01
   6.0000000e+00   9.0000000e+00   7.0000000e-01
   6.0000000e+00   1.0000000e+01   9.0000000e-01
   6.0000000e+00   1.1000000e+01   6.0000000e-01
   6.0000000e+00   1.2000000e+01   3.0000000e-01
   6.0000000e+00   1.3000000e+01   4.0000000e-01
   6.0000000e+00   1.4000000e+01   2.0000000e-01
   6.0000000e+00   1.5000000e+01   1.0000000e-01
   6.0000000e+00   1.6000000e+01   2.0000000e-01
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   1.0000000e-01
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   8.0000000e-01
   7.0000000e+00   4.0000000e+00   9.0000000e-01
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   8.0000000e-01
   7.0000000e+00   7.0000000e+00   7.0000000e-01
   7.0000000e+00   8.0000000e+00   7.0000000e-01
   7.0000000e+00   9.0000000e+00   4.0000000e-01
   7.0000000e+00   1.0000000e+01   1.0000000e-01
   7.0000000e+00   1.1000000e+01   4.0000000e-01
   7.0000000e+00   1.2000000e+01   4.0000000e-01
   7.0000000e+00   1.3000000e+01   2.0000000e-01
   7.0000000e+00   1.4000000e+01   1.0000000e-01
   7.0000000e+00   1.5000000e+01   1.0000000e-01
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   9.0000000e-01
   8.0000000e+00   4.0000000e+00   8.0000000e-01
   8.0000000e+00   5.0000000e+00   7.0000000e-01
   8.0000000e+00   6.0000000e+00   6.0000000e-01
   8.0000000e+00   7.0000000e+00   3.0000000e-01
   8.0000000e+00   8.0000000e+00   5.0000000e-01
   8.0000000e+00   9.0000000e+00   3.0000000e-01
   8.0000000e+00   1.0000000e+01   3.0000000e-01
   8.0000000e+00   1.1000000e+01   2.0000000e-01
   8.0000000e+00   1.2000000e+01   4.0000000e-01
   8.0000000e+00   1.3000000e+01   1.0000000e-01
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   7.0000000e-01
   9.0000000e+00   4.0000000e+00   6.0000000e-01
   9.0000000e+00   5.0000000e+00   7.0000000e-01
   9.0000000e+00   6.0000000e+00   3.0000000e-01
   9.0000000e+00   7.0000000e+00   4.0000000e-01
   9.0000000e+00   8.0000000e+00   0.0000000e+00
   9.0000000e+00   9.0000000e+00   0.0000000e+00
   9.0000000e+00   1.0000000e+01   1.0000000e-01
   9.0000000e+00   1.1000000e+01   2.0000000e-01
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   9.0000000e-01
   1.0000000e+01   2.0000000e+00   7.0000000e-01
   1.0000000e+01   3.0000000e+00   5.0000000e-01
   1.0000000e+01   4.0000000e+00   3.0000000e-01
   1.0000000e+01   5.0000000e+00   3.0000000e-01
   1.0000000e+01   6.0000000e+00   6.0000000e-01
   1.0000000e+01   7.0000000e+00   1.0000000e-01
   1.0000000e+01   8.0000000e+00   0.0000000e+00
   1.0000000e+01   9.0000000e+00   1.0000000e-01
   1.0000000e+01   1.0000000e+01   0.0000000e+00
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   9.0000000e-01
   1.1000000e+01   1.0000000e+00   6.0000000e-01
   1.1000000e+01   2.0000000e+00   5.0000000e-01
   1.1000000e+01   3.0000000e+00   2.0000000e-01
   1.1000000e+01   4.0000000e+00   3.0000000e-01
   1.1000000e+01   5.0000000e+00   3.0000000e-01
   1.1000000e+01   6.0000000e+00   1.0000000e-01
   1.1000000e+01   7.0000000e+00   1.0000000e-01
   1.1000000e+01   8.0000000e+00   1.0000000e-01
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   4.0000000e-01
   1.2000000e+01   2.0000000e+00   5.0000000e-01
   1.2000000e+01   3.0000000e+00   2.0000000e-01
   1.2000000e+01   4.0000000e+00   3.0000000e-01
   1.2000000e+01   5.0000000e+00   0.0000000e+00
   1.2000000e+01   6.0000000e+00   0.0000000e+00
   1.2000000e+01   7.0000000e+00   0.0000000e+00
   1.2000000e+01   8.0000000e+00   0.0000000e+00
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   7.0000000e-01
   1.3000000e+01   1.0000000e+00   4.0000000e-01
   1.3000000e+01   2.0000000e+00   1.0000000e-01
   1.3000000e+01   3.0000000e+00   1.0000000e-01
   1.3000000e+01   4.0000000e+00   4.0000000e-01
   1.3000000e+01   5.0000000e+00   0.0000000e+00
   1.3000000e+01   6.0000000e+00   0.0000000e+00
   1.3000000e+01   7.0000000e+00   0.0000000e+00
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   5.0000000e-01
   1.4000000e+01   1.0000000e+00   3.0000000e-01
   1.4000000e+01   2.0000000e+00   1.0000000e-01
   1.4000000e+01   3.0000000e+00   1.0000000e-01
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.4000000e+01   5.0000000e+00   0.0000000e+00
   1.4000000e+01   6.0000000e+00   0.0000000e+00
   1.4000000e+01   7.0000000e+00   0.0000000e+00
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   3.0000000e-01
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   2.0000000e-01
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   1.0000000e-01
   1.5000000e+01   5.0000000e+00   0.0000000e+00
   1.5000000e+01   6.0000000e+00   0.0000000e+00
   1.5000000e+01   7.0000000e+00   0.0000000e+00
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   2.0000000e-01
   1.6000000e+01   1.0000000e+00   1.0000000e-01
   1.6000000e+01   2.0000000e+00   2.0000000e-01
   1.6000000e+01   3.0000000e+00   0.0000000e+00
   1.6000000e+01   4.0000000e+00   0.0000000e+00
   1.6000000e+01   5.0000000e+00   0.0000000e+00
   1.6000000e+01   6.0000000e+00   0.0000000e+00
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   2.0000000e+00   0.0000000e+00
   1.7000000e+01   3.0000000e+00   0.0000000e+00
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   5.0000000e+00   0.0000000e+00
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   2.0000000e+00   0.0000000e+00
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   2.0000000e+00   0.0000000e+00
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+00   0.0000000e+00
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+00   0.0000000e+00
   2.2000000e+01   2.0000000e+00   0.0000000e+00
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> denoising_mc_gamma025.dat <==
   1.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0000000e+00   1.0000000e+00
   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.0000000e+00   5.0000000e+00   1.0000000e+00
   1.0000000e+00   6.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0000000e+00   1.0000000e+00
   1.0000000e+00   8.0000000e+00   1.0000000e+00
   1.0000000e+00   9.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+01   1.0000000e+00
   1.0000000e+00   1.1000000e+01   1.0000000e+00
   1.0000000e+00   1.2000000e+01   1.0000000e+00
   1.0000000e+00   1.3000000e+01   1.0000000e+00
   1.0000000e+00   1.4000000e+01   1.0000000e+00
   1.0000000e+00   1.5000000e+01   8.0000000e-01
   1.0000000e+00   1.6000000e+01   9.0000000e-01
   1.0000000e+00   1.7000000e+01   4.0000000e-01
   1.0000000e+00   1.8000000e+01   5.0000000e-01
   1.0000000e+00   1.9000000e+01   2.0000000e-01
   1.0000000e+00   2.0000000e+01   1.0000000e-01
   1.0000000e+00   2.1000000e+01   0.0000000e+00
   1.0000000e+00   2.2000000e+01   0.0000000e+00
   1.0000000e+00   2.3000000e+01   0.0000000e+00
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   0.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   1.0000000e+00
   2.0000000e+00   5.0000000e+00   1.0000000e+00
   2.0000000e+00   6.0000000e+00   1.0000000e+00
   2.0000000e+00   7.0000000e+00   1.0000000e+00
   2.0000000e+00   8.0000000e+00   1.0000000e+00
   2.0000000e+00   9.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+01   1.0000000e+00
   2.0000000e+00   1.1000000e+01   9.0000000e-01
   2.0000000e+00   1.2000000e+01   8.0000000e-01
   2.0000000e+00   1.3000000e+01   9.0000000e-01
   2.0000000e+00   1.4000000e+01   7.0000000e-01
   2.0000000e+00   1.5000000e+01   6.0000000e-01
   2.0000000e+00   1.6000000e+01   7.0000000e-01
   2.0000000e+00   1.7000000e+01   4.0000000e-01
   2.0000000e+00   1.8000000e+01   3.0000000e-01
   2.0000000e+00   1.9000000e+01   0.0000000e+00
   2.0000000e+00   2.0000000e+01   0.0000000e+00
   2.0000000e+00   2.1000000e+01   0.0000000e+00
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   0.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   2.0000000e+00   1.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   1.0000000e+00
   3.0000000e+00   5.0000000e+00   1.0000000e+00
   3.0000000e+00   6.0000000e+00   1.0000000e+00
   3.0000000e+00   7.0000000e+00   1.0000000e+00
   3.0000000e+00   8.0000000e+00   1.0000000e+00
   3.0000000e+00   9.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+01   9.0000000e-01
   3.0000000e+00   1.1000000e+01   9.0000000e-01
   3.0000000e+00   1.2000000e+01   8.0000000e-01
   3.0000000e+00   1.3000000e+01   9.0000000e-01
   3.0000000e+00   1.4000000e+01   7.0000000e-01
   3.0000000e+00   1.5000000e+01   2.0000000e-01
   3.0000000e+00   1.6000000e+01   1.0000000e-01
   3.0000000e+00   1.7000000e+01   3.0000000e-01
   3.0000000e+00   1.8000000e+01   1.0000000e-01
   3.0000000e+00   1.9000000e+01   0.0000000e+00
   3.0000000e+00   2.0000000e+01   0.0000000e+00
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   0.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00   1.0000000e+00
   4.0000000e+00   3.0000000e+00   1.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   1.0000000e+00
   4.0000000e+00   6.0000000e+00   1.0000000e+00
   4.0000000e+00   7.0000000e+00   1.0000000e+00
   4.0000000e+00   8.0000000e+00   1.0000000e+00
   4.0000000e+00   9.0000000e+00   8.0000000e-01
   4.0000000e+00   1.0000000e+01   9.0000000e-01
   4.0000000e+00   1.1000000e+01   6.0000000e-01
   4.0000000e+00   1.2000000e+01   6.0000000e-01
   4.0000000e+00   1.3000000e+01   5.0000000e-01
   4.0000000e+00   1.4000000e+01   3.0000000e-01
   4.0000000e+00   1.5000000e+01   4.0000000e-01
   4.0000000e+00   1.6000000e+01   2.0000000e-01
   4.0000000e+00   1.7000000e+01   1.0000000e-01
   4.0000000e+00   1.8000000e+01   1.0000000e-01
   4.0000000e+00   1.9000000e+01   1.0000000e-01
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   0.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   2.0000000e+00   1.0000000e+00
   5.0000000e+00   3.0000000e+00   1.0000000e+00
   5.0000000e+00   4.0000000e+00   1.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   1.0000000e+00
   5.0000000e+00   7.0000000e+00   1.0000000e+00
   5.0000000e+00   8.0000000e+00   9.0000000e-01
   5.0000000e+00   9.0000000e+00   7.0000000e-01
   5.0000000e+00   1.0000000e+01   8.0000000e-01
   5.0000000e+00   1.1000000e+01   8.0000000e-01
   5.0000000e+00   1.2000000e+01   5.0000000e-01
   5.0000000e+00   1.3000000e+01   3.0000000e-01
   5.0000000e+00   1.4000000e+01   4.0000000e-01
   5.0000000e+00   1.5000000e+01   1.0000000e-01
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   2.0000000e-01
   5.0000000e+00   1.8000000e+01   0.0000000e+00
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   0.0000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e+00   2.0000000e+00   1.0000000e+00
   6.0000000e+00   3.0000000e+00   1.0000000e+00
   6.0000000e+00   4.0000000e+00   9.0000000e-01
   6.0000000e+00   5.0000000e+00   1.0000000e+00
   6.0000000e+00   6.0000000e+00   9.0000000e-01
   6.0000000e+00   7.0000000e+00   8.0000000e-01
   6.0000000e+00   8.0000000e+00   7.0000000e-01
   6.0000000e+00   9.0000000e+00   5.0000000e-01
   6.0000000e+00   1.0000000e+01   6.0000000e-01
   6.0000000e+00   1.1000000e+01   6.0000000e-01
   6.0000000e+00   1.2000000e+01   2.0000000e-01
   6.0000000e+00   1.3000000e+01   1.0000000e-01
   6.0000000e+00   1.4000000e+01   0.0000000e+00
   6.0000000e+00   1.5000000e+01   2.0000000e-01
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   0.0000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e+00   2.0000000e+00   1.0000000e+00
   7.0000000e+00   3.0000000e+00   1.0000000e+00
   7.0000000e+00   4.0000000e+00   8.0000000e-01
   7.0000000e+00   5.0000000e+00   1.0000000e+00
   7.0000000e+00   6.0000000e+00   9.0000000e-01
   7.0000000e+00   7.0000000e+00   5.0000000e-01
   7.0000000e+00   8.0000000e+00   6.0000000e-01
   7.0000000e+00   9.0000000e+00   5.0000000e-01
   7.0000000e+00   1.0000000e+01   4.0000000e-01
   7.0000000e+00   1.1000000e+01   3.0000000e-01
   7.0000000e+00   1.2000000e+01   1.0000000e-01
   7.0000000e+00   1.3000000e+01   1.0000000e-01
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   0.0000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e+00   2.0000000e+00   1.0000000e+00
   8.0000000e+00   3.0000000e+00   1.0000000e+00
   8.0000000e+00   4.0000000e+00   9.0000000e-01
   8.0000000e+00   5.0000000e+00   6.0000000e-01
   8.0000000e+00   6.0000000e+00   9.0000000e-01
   8.0000000e+00   7.0000000e+00   8.0000000e-01
   8.0000000e+00   8.0000000e+00   8.0000000e-01
   8.0000000e+00   9.0000000e+00   1.0000000e-01
   8.0000000e+00   1.0000000e+01   2.0000000e-01
   8.0000000e+00   1.1000000e+01   3.0000000e-01
   8.0000000e+00   1.2000000e+01   1.0000000e-01
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   0.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   2.0000000e+00   1.0000000e+00
   9.0000000e+00   3.0000000e+00   1.0000000e+00
   9.0000000e+00   4.0000000e+00   7.0000000e-01
   9.0000000e+00   5.0000000e+00   7.0000000e-01
   9.0000000e+00   6.0000000e+00   8.0000000e-01
   9.0000000e+00   7.0000000e+00   3.0000000e-01
   9.0000000e+00   8.0000000e+00   4.0000000e-01
   9.0000000e+00   9.0000000e+00   3.0000000e-01
   9.0000000e+00   1.0000000e+01   0.0000000e+00
   9.0000000e+00   1.1000000e+01   2.0000000e-01
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+01   0.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00
   1.0000000e+01   2.0000000e+00   9.0000000e-01
   1.0000000e+01   3.0000000e+00   8.0000000e-01
   1.0000000e+01   4.0000000e+00   8.0000000e-01
   1.0000000e+01   5.0000000e+00   7.0000000e-01
   1.0000000e+01   6.0000000e+00   3.0000000e-01
   1.0000000e+01   7.0000000e+00   4.0000000e-01
   1.0000000e+01   8.0000000e+00   1.0000000e-01
   1.0000000e+01   9.0000000e+00   2.0000000e-01
   1.0000000e+01   1.0000000e+01   1.0000000e-01
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00   1.0000000e+00
   1.1000000e+01   1.0000000e+00   8.0000000e-01
   1.1000000e+01   2.0000000e+00   8.0000000e-01
   1.1000000e+01   3.0000000e+00   8.0000000e-01
   1.1000000e+01   4.0000000e+00   6.0000000e-01
   1.1000000e+01   5.0000000e+00   5.0000000e-01
   1.1000000e+01   6.0000000e+00   2.0000000e-01
   1.1000000e+01   7.0000000e+00   1.0000000e-01
   1.1000000e+01   8.0000000e+00   0.0000000e+00
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   0.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00   1.0000000e+00
   1.2000000e+01   1.0000000e+00   7.0000000e-01
   1.2000000e+01   2.0000000e+00   6.0000000e-01
   1.2000000e+01   3.0000000e+00   7.0000000e-01
   1.2000000e+01   4.0000000e+00   6.0000000e-01
   1.2000000e+01   5.0000000e+00   3.0000000e-01
   1.2000000e+01   6.0000000e+00   0.0000000e+00
   1.2000000e+01   7.0000000e+00   1.0000000e-01
   1.2000000e+01   8.0000000e+00   0.0000000e+00
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   0.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00   1.0000000e+00
   1.3000000e+01   1.0000000e+00   7.0000000e-01
   1.3000000e+01   2.0000000e+00   9.0000000e-01
   1.3000000e+01   3.0000000e+00   6.0000000e-01
   1.3000000e+01   4.0000000e+00   4.0000000e-01
   1.3000000e+01   5.0000000e+00   2.0000000e-01
   1.3000000e+01   6.0000000e+00   1.0000000e-01
   1.3000000e+01   7.0000000e+00   1.0000000e-01
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   0.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00   9.0000000e-01
   1.4000000e+01   1.0000000e+00   7.0000000e-01
   1.4000000e+01   2.0000000e+00   6.0000000e-01
   1.4000000e+01   3.0000000e+00   3.0000000e-01
   1.4000000e+01   4.0000000e+00   4.0000000e-01
   1.4000000e+01   5.0000000e+00   0.0000000e+00
   1.4000000e+01   6.0000000e+00   0.0000000e+00
   1.4000000e+01   7.0000000e+00   0.0000000e+00
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   0.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00   9.0000000e-01
   1.5000000e+01   1.0000000e+00   5.0000000e-01
   1.5000000e+01   2.0000000e+00   4.0000000e-01
   1.5000000e+01   3.0000000e+00   2.0000000e-01
   1.5000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   5.0000000e+00   1.0000000e-01
   1.5000000e+01   6.0000000e+00   0.0000000e+00
   1.5000000e+01   7.0000000e+00   0.0000000e+00
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   0.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00   1.0000000e+00
   1.6000000e+01   1.0000000e+00   5.0000000e-01
   1.6000000e+01   2.0000000e+00   4.0000000e-01
   1.6000000e+01   3.0000000e+00   3.0000000e-01
   1.6000000e+01   4.0000000e+00   0.0000000e+00
   1.6000000e+01   5.0000000e+00   0.0000000e+00
   1.6000000e+01   6.0000000e+00   0.0000000e+00
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   0.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00   1.0000000e+00
   1.7000000e+01   1.0000000e+00   4.0000000e-01
   1.7000000e+01   2.0000000e+00   1.0000000e-01
   1.7000000e+01   3.0000000e+00   0.0000000e+00
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   5.0000000e+00   1.0000000e-01
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   0.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00   8.0000000e-01
   1.8000000e+01   1.0000000e+00   5.0000000e-01
   1.8000000e+01   2.0000000e+00   0.0000000e+00
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   1.0000000e-01
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   0.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00   7.0000000e-01
   1.9000000e+01   1.0000000e+00   3.0000000e-01
   1.9000000e+01   2.0000000e+00   1.0000000e-01
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   0.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00   6.0000000e-01
   2.0000000e+01   1.0000000e+00   1.0000000e-01
   2.0000000e+01   2.0000000e+00   2.0000000e-01
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   0.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00   5.0000000e-01
   2.1000000e+01   1.0000000e+00   1.0000000e-01
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   0.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00   3.0000000e-01
   2.2000000e+01   1.0000000e+00   1.0000000e-01
   2.2000000e+01   2.0000000e+00   1.0000000e-01
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   0.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00   1.0000000e-01
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   0.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00   1.0000000e-01
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   0.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   0.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00


==> greedy.dat <==
   4.4637069e-02  -9.0944540e-01
   1.6074010e-01  -7.1474060e-01
   1.0072414e-01   3.1006074e-01
   7.2700788e-02   5.2661438e-01
   1.2986115e-01   3.6268510e-02


==> greedy_no_ld.dat <==
   4.3166703e-02  -8.1466744e-01
   1.6061844e-01  -7.1324661e-01
   1.0018528e-01   3.3091494e-01
   7.1058114e-02   4.2657442e-01
   4.9883203e-02  -1.7576186e-01
   7.8807681e-02   1.5584599e-01
   3.4078481e-02   8.6206311e-02
   8.9015323e-02  -5.9512504e-02
   1.3157338e-01   3.5277822e-02


==> greedy_no_ld_spikes.dat <==
   2.0000000e+00   4.9594938e+00
   1.7000000e+01   2.3325750e+00
   1.9000000e+01   2.0799509e+00
   2.6000000e+01   3.7341780e+00


==> greedy_spikes.dat <==
   2.0000000e+00   4.9594938e+00
   1.7000000e+01   2.3325750e+00
   1.9000000e+01   2.0799509e+00
   2.6000000e+01   3.7341780e+00


==> lambda_sign_abs.dat <==
   1.7000000e+01   9.9503719e-02
   2.0000000e+00   9.9503719e-02
   1.9000000e+01   9.9503719e-02
   2.6000000e+01   9.9503719e-02
   3.9000000e+01   9.9503719e-02


==> music.dat <==
   4.4143232e-02  -9.5147513e-01
   1.0195922e-01   4.0193701e-01
   1.6063792e-01  -5.9261941e-01
   2.1022551e-01   2.6827125e-01
   2.6007810e-01   2.2573441e-01
   7.3992190e-01   2.2573441e-01
   7.8977449e-01   2.6827125e-01
   8.3936208e-01  -5.9261941e-01
   8.9804078e-01   4.0193701e-01
   9.5585677e-01  -9.5147513e-01


==> music_clean.dat <==
   4.4667790e-02  -9.1023522e-01
   7.2667790e-02   5.2529254e-01
   1.0066779e-01   3.0683037e-01
   1.3034263e-01   3.4469524e-02
   1.6069671e-01  -7.1533513e-01
   8.3930329e-01  -7.1533513e-01
   8.6965737e-01   3.4469524e-02
   8.9933221e-01   3.0683037e-01
   9.2733221e-01   5.2529254e-01
   9.5533221e-01  -9.1023522e-01


==> noise_dense_noise_abs_1.dat <==
   1.0000000e+00   1.3187855e-01
   2.0000000e+00   3.9297797e-02
   3.0000000e+00   8.7814969e-02
   4.0000000e+00   5.1661919e-02
   5.0000000e+00   3.4977193e-03
   6.0000000e+00   3.9247877e-02
   7.0000000e+00   4.0896293e-02
   8.0000000e+00   1.9165104e-04
   9.0000000e+00   2.1528814e-02
   1.0000000e+01   7.1949638e-02
   1.1000000e+01   4.1840027e-02
   1.2000000e+01   1.0228416e-01
   1.3000000e+01   1.5573835e-02
   1.4000000e+01   3.9500458e-02
   1.5000000e+01   1.1115067e-02
   1.6000000e+01   5.1959818e-02
   1.7000000e+01   1.8699552e-02
   1.8000000e+01   2.6872262e-02
   1.9000000e+01   3.7299784e-02
   2.0000000e+01   2.9597622e-02
   2.1000000e+01   7.3018177e-02
   2.2000000e+01   8.5082049e-02
   2.3000000e+01   1.0087421e-02
   2.4000000e+01   3.1107984e-02
   2.5000000e+01   8.4040716e-02
   2.6000000e+01   7.9209571e-02
   2.7000000e+01   7.9371396e-03
   2.8000000e+01   4.5155164e-02
   2.9000000e+01   8.1253064e-02
   3.0000000e+01   1.6962312e-02
   3.1000000e+01   2.0007567e-02
   3.2000000e+01   7.6416190e-04
   3.3000000e+01   5.5093901e-02
   3.4000000e+01   6.7860263e-02
   3.5000000e+01   5.1191859e-02
   3.6000000e+01   2.1675979e-03
   3.7000000e+01   7.6038265e-02
   3.8000000e+01   5.3954807e-02
   3.9000000e+01   1.5483836e-01
   4.0000000e+01   8.0324497e-02
   4.1000000e+01   8.7974997e-02
   4.2000000e+01   8.9482083e-02
   4.3000000e+01   6.7530160e-02
   4.4000000e+01   2.8117104e-02
   4.5000000e+01   1.2380509e-03
   4.6000000e+01   2.8058890e-03
   4.7000000e+01   3.3213681e-02
   4.8000000e+01   5.5939108e-02
   4.9000000e+01   1.1845168e-03
   5.0000000e+01   4.7252440e-02


==> noise_dense_noise_abs_2.dat <==
   1.0000000e+00   2.9131075e-02
   2.0000000e+00   2.3662623e-01
   3.0000000e+00   3.0090511e-01
   4.0000000e+00   9.2674449e-03
   5.0000000e+00   2.9718734e-01
   6.0000000e+00   2.3841229e-01
   7.0000000e+00   7.9619138e-01
   8.0000000e+00   2.2141596e-01
   9.0000000e+00   3.0134727e-01
   1.0000000e+01   1.2319911e-01
   1.1000000e+01   8.9243836e-02
   1.2000000e+01   3.1454198e-01
   1.3000000e+01   5.1864041e-01
   1.4000000e+01   9.7658405e-01
   1.5000000e+01   1.5505127e-02
   1.6000000e+01   1.0182474e-01
   1.7000000e+01   2.0336451e-01
   1.8000000e+01   3.2919539e-01
   1.9000000e+01   5.2524170e-01
   2.0000000e+01   6.2384220e-03
   2.1000000e+01   6.5512594e-01
   2.2000000e+01   3.6137744e-01
   2.3000000e+01   7.5378750e-01
   2.4000000e+01   1.7959960e-01
   2.5000000e+01   2.8151201e-02
   2.6000000e+01   3.4360871e-01
   2.7000000e+01   9.9810907e-02
   2.8000000e+01   4.7320761e-01
   2.9000000e+01   1.4073191e-02
   3.0000000e+01   2.5595789e-01
   3.1000000e+01   2.7685053e-01
   3.2000000e+01   3.8082235e-02
   3.3000000e+01   6.8745449e-02
   3.4000000e+01   2.3407315e-03
   3.5000000e+01   3.3263113e-01
   3.6000000e+01   2.6650745e-01
   3.7000000e+01   2.3894247e-01
   3.8000000e+01   1.1176817e-01
   3.9000000e+01   1.5488422e-01
   4.0000000e+01   3.2251488e-01
   4.1000000e+01   3.2111015e-01
   4.2000000e+01   8.5634845e-01
   4.3000000e+01   5.3831657e-03
   4.4000000e+01   4.6183854e-01
   4.5000000e+01   3.4080616e-02
   4.6000000e+01   1.6751086e-01
   4.7000000e+01   3.0994597e-01
   4.8000000e+01   2.1624369e-01
   4.9000000e+01   3.4768371e-01
   5.0000000e+01   2.5373355e-01


==> noise_greedy_1.dat <==
   4.4675495e-02  -9.0678219e-01
   1.6070302e-01  -7.1917620e-01
   1.0060315e-01   3.0817846e-01
   7.2776267e-02   5.2760736e-01
   1.3006430e-01   3.7427862e-02


==> noise_greedy_2.dat <==
   4.4803692e-02  -9.2917052e-01
   1.6107278e-01  -7.0319246e-01
   7.2646478e-02   5.1061558e-01
   1.0116568e-01   2.9272837e-01


==> noise_greedy_no_ld_1.dat <==
   4.3132365e-02  -8.1784944e-01
   1.6061844e-01  -7.1327483e-01
   1.0018528e-01   3.2950769e-01
   7.1642947e-02   4.4513641e-01
   5.0037270e-02  -1.8080389e-01
   7.9085557e-02   1.1405814e-01
   3.4380869e-02   8.9258587e-02
   8.9824040e-02  -4.9294798e-02
   1.3098796e-01   3.1414870e-02
   2.5011028e-02  -3.9342527e-02


==> noise_greedy_no_ld_2.dat <==
   4.3338387e-02  -8.0918248e-01
   1.6099747e-01  -7.0186634e-01
   7.3190276e-02   4.6905228e-01
   1.0062503e-01   3.0680161e-01
   5.0632810e-02  -2.3431782e-01


==> noise_greedy_no_ld_spikes_1.dat <==
   2.0000000e+00   4.9987916e+00
   1.7000000e+01   2.3512746e+00
   1.9000000e+01   2.0426511e+00
   2.6000000e+01   3.6549684e+00
   3.9000000e+01   1.7383799e+00


==> noise_greedy_no_ld_spikes_2.dat <==
   2.0000000e+00   4.7228676e+00
   1.7000000e+01   2.5359395e+00
   1.9000000e+01   2.6051926e+00
   2.6000000e+01   3.3905692e+00


==> noise_greedy_spikes_1.dat <==
   2.0000000e+00   4.9987916e+00
   1.7000000e+01   2.3512746e+00
   1.9000000e+01   2.0426511e+00
   2.6000000e+01   3.6549684e+00
   3.9000000e+01   1.7383799e+00


==> noise_greedy_spikes_2.dat <==
   2.0000000e+00   4.7228676e+00
   1.7000000e+01   2.5359395e+00
   1.9000000e+01   2.6051926e+00
   2.6000000e+01   3.3905692e+00


==> noise_sdp1.dat <==
  -1.0275555e-01  -2.6446795e-01
  -9.7481079e-02   2.8734591e-04
  -7.1811033e-02  -6.2686890e-01
  -4.1894461e-02  -5.2020468e-02
  -7.2133739e-03  -6.6963898e-03
   7.2133739e-03  -6.6963991e-03
   4.1894461e-02  -5.2020479e-02
   7.1811033e-02  -6.2686889e-01
   9.7481079e-02   2.8736498e-04
   1.0275555e-01  -2.6446798e-01
   1.3068951e-01   3.1300113e-01
   1.6092109e-01   5.1711563e-01
   1.7149489e-01  -7.1877857e-04
   1.9017526e-01  -4.1315441e-01
   2.2057984e-01  -8.9730272e-01
   3.0735423e-01   1.3254028e-02
   4.7290183e-01  -4.5738064e-03


==> noise_sdp2.dat <==
  -1.0076702e-01  -2.6078842e-01
  -7.2290707e-02  -6.6583673e-01
  -3.9431024e-12  -1.1291843e-01
   7.2290707e-02  -6.6583673e-01
   1.0076702e-01  -2.6078842e-01
   1.2932707e-01   2.4870076e-01
   1.5981073e-01   5.9011684e-01
   1.8987076e-01  -4.4965863e-01
   2.2052149e-01  -9.5781032e-01
   2.9550267e-01   6.2590203e-03
   4.3500061e-01  -7.9783171e-02
   4.6725419e-01   8.6486722e-02


==> noise_sdp_1.dat <==
   4.4638949e-02  -9.0577998e-01
   7.2795720e-02   5.2653614e-01
   1.0064666e-01   3.0692910e-01
   1.2915959e-01   3.4584784e-02
   1.6073219e-01  -7.1700150e-01


==> noise_sdp_2.dat <==
   4.4594843e-02  -9.1094598e-01
   7.2854230e-02   4.9398667e-01
   1.0095581e-01   2.9865365e-01
   1.6103966e-01  -6.9452892e-01


==> noise_sdp_dualpoly_1.dat <==
   0.0000000e+00  -6.3206466e-01
   1.4007004e-04  -6.3179430e-01
   2.8014007e-04  -6.3098364e-01
   4.2021011e-04  -6.2963398e-01
   5.6028014e-04  -6.2774750e-01
   7.0035018e-04  -6.2532723e-01
   8.4042021e-04  -6.2237705e-01
   9.8049025e-04  -6.1890170e-01
   1.1205603e-03  -6.1490677e-01
   1.2606303e-03  -6.1039867e-01
   1.4007004e-03  -6.0538464e-01
   1.5407704e-03  -5.9987274e-01
   1.6808404e-03  -5.9387181e-01
   1.8209105e-03  -5.8739149e-01
   1.9609805e-03  -5.8044218e-01
   2.1010505e-03  -5.7303503e-01
   2.2411206e-03  -5.6518194e-01
   2.3811906e-03  -5.5689549e-01
   2.5212606e-03  -5.4818898e-01
   2.6613307e-03  -5.3907637e-01
   2.8014007e-03  -5.2957228e-01
   2.9414707e-03  -5.1969194e-01
   3.0815408e-03  -5.0945118e-01
   3.2216108e-03  -4.9886641e-01
   3.3616808e-03  -4.8795458e-01
   3.5017509e-03  -4.7673317e-01
   3.6418209e-03  -4.6522013e-01
   3.7818909e-03  -4.5343389e-01
   3.9219610e-03  -4.4139329e-01
   4.0620310e-03  -4.2911761e-01
   4.2021011e-03  -4.1662644e-01
   4.3421711e-03  -4.0393976e-01
   4.4822411e-03  -3.9107782e-01
   4.6223112e-03  -3.7806115e-01
   4.7623812e-03  -3.6491053e-01
   4.9024512e-03  -3.5164692e-01
   5.0425213e-03  -3.3829148e-01
   5.1825913e-03  -3.2486546e-01
   5.3226613e-03  -3.1139026e-01
   5.4627314e-03  -2.9788731e-01
   5.6028014e-03  -2.8437809e-01
   5.7428714e-03  -2.7088408e-01
   5.8829415e-03  -2.5742669e-01
   6.0230115e-03  -2.4402730e-01
   6.1630815e-03  -2.3070714e-01
   6.3031516e-03  -2.1748734e-01
   6.4432216e-03  -2.0438882e-01
   6.5832916e-03  -1.9143231e-01
   6.7233617e-03  -1.7863829e-01
   6.8634317e-03  -1.6602696e-01
   7.0035018e-03  -1.5361821e-01
   7.1435718e-03  -1.4143161e-01
   7.2836418e-03  -1.2948634e-01
   7.4237119e-03  -1.1780117e-01
   7.5637819e-03  -1.0639447e-01
   7.7038519e-03  -9.5284114e-02
   7.8439220e-03  -8.4487509e-02
   7.9839920e-03  -7.4021537e-02
   8.1240620e-03  -6.3902536e-02
   8.2641321e-03  -5.4146277e-02
   8.4042021e-03  -4.4767935e-02
   8.5442721e-03  -3.5782069e-02
   8.6843422e-03  -2.7202596e-02
   8.8244122e-03  -1.9042773e-02
   8.9644822e-03  -1.1315173e-02
   9.1045523e-03  -4.0316671e-03
   9.2446223e-03   2.7965922e-03
   9.3846923e-03   9.1591899e-03
   9.5247624e-03   1.5046463e-02
   9.6648324e-03   2.0449516e-02
   9.8049025e-03   2.5360231e-02
   9.9449725e-03   2.9771285e-02
   1.0085043e-02   3.3676154e-02
   1.0225113e-02   3.7069128e-02
   1.0365183e-02   3.9945313e-02
   1.0505253e-02   4.2300641e-02
   1.0645323e-02   4.4131877e-02
   1.0785393e-02   4.5436616e-02
   1.0925463e-02   4.6213292e-02
   1.1065533e-02   4.6461174e-02
   1.1205603e-02   4.6180369e-02
   1.1345673e-02   4.5371818e-02
   1.1485743e-02   4.4037292e-02
   1.1625813e-02   4.2179391e-02
   1.1765883e-02   3.9801533e-02
   1.1905953e-02   3.6907950e-02
   1.2046023e-02   3.3503679e-02
   1.2186093e-02   2.9594550e-02
   1.2326163e-02   2.5187177e-02
   1.2466233e-02   2.0288945e-02
   1.2606303e-02   1.4907992e-02
   1.2746373e-02   9.0532013e-03
   1.2886443e-02   2.7341790e-03
   1.3026513e-02  -4.0387609e-03
   1.3166583e-02  -1.1254615e-02
   1.3306653e-02  -1.8901712e-02
   1.3446723e-02  -2.6967732e-02
   1.3586793e-02  -3.5439727e-02
   1.3726863e-02  -4.4304147e-02
   1.3866933e-02  -5.3546862e-02
   1.4007004e-02  -6.3153188e-02
   1.4147074e-02  -7.3107909e-02
   1.4287144e-02  -8.3395308e-02
   1.4427214e-02  -9.3999192e-02
   1.4567284e-02  -1.0490292e-01
   1.4707354e-02  -1.1608943e-01
   1.4847424e-02  -1.2754127e-01
   1.4987494e-02  -1.3924064e-01
   1.5127564e-02  -1.5116938e-01
   1.5267634e-02  -1.6330907e-01
   1.5407704e-02  -1.7564100e-01
   1.5547774e-02  -1.8814621e-01
   1.5687844e-02  -2.0080558e-01
   1.5827914e-02  -2.1359977e-01
   1.5967984e-02  -2.2650934e-01
   1.6108054e-02  -2.3951472e-01
   1.6248124e-02  -2.5259626e-01
   1.6388194e-02  -2.6573430e-01
   1.6528264e-02  -2.7890915e-01
   1.6668334e-02  -2.9210114e-01
   1.6808404e-02  -3.0529067e-01
   1.6948474e-02  -3.1845823e-01
   1.7088544e-02  -3.3158441e-01
   1.7228614e-02  -3.4464999e-01
   1.7368684e-02  -3.5763591e-01
   1.7508754e-02  -3.7052333e-01
   1.7648824e-02  -3.8329365e-01
   1.7788894e-02  -3.9592857e-01
   1.7928964e-02  -4.0841007e-01
   1.8069035e-02  -4.2072049e-01
   1.8209105e-02  -4.3284253e-01
   1.8349175e-02  -4.4475926e-01
   1.8489245e-02  -4.5645420e-01
   1.8629315e-02  -4.6791130e-01
   1.8769385e-02  -4.7911498e-01
   1.8909455e-02  -4.9005016e-01
   1.9049525e-02  -5.0070228e-01
   1.9189595e-02  -5.1105732e-01
   1.9329665e-02  -5.2110184e-01
   1.9469735e-02  -5.3082295e-01
   1.9609805e-02  -5.4020840e-01
   1.9749875e-02  -5.4924655e-01
   1.9889945e-02  -5.5792640e-01
   2.0030015e-02  -5.6623760e-01
   2.0170085e-02  -5.7417049e-01
   2.0310155e-02  -5.8171609e-01
   2.0450225e-02  -5.8886611e-01
   2.0590295e-02  -5.9561299e-01
   2.0730365e-02  -6.0194987e-01
   2.0870435e-02  -6.0787065e-01
   2.1010505e-02  -6.1336994e-01
   2.1150575e-02  -6.1844311e-01
   2.1290645e-02  -6.2308629e-01
   2.1430715e-02  -6.2729635e-01
   2.1570785e-02  -6.3107093e-01
   2.1710855e-02  -6.3440843e-01
   2.1850925e-02  -6.3730799e-01
   2.1990995e-02  -6.3976954e-01
   2.2131066e-02  -6.4179375e-01
   2.2271136e-02  -6.4338205e-01
   2.2411206e-02  -6.4453660e-01
   2.2551276e-02  -6.4526034e-01
   2.2691346e-02  -6.4555691e-01
   2.2831416e-02  -6.4543069e-01
   2.2971486e-02  -6.4488678e-01
   2.3111556e-02  -6.4393099e-01
   2.3251626e-02  -6.4256982e-01
   2.3391696e-02  -6.4081044e-01
   2.3531766e-02  -6.3866070e-01
   2.3671836e-02  -6.3612910e-01
   2.3811906e-02  -6.3322476e-01
   2.3951976e-02  -6.2995745e-01
   2.4092046e-02  -6.2633750e-01
   2.4232116e-02  -6.2237585e-01
   2.4372186e-02  -6.1808398e-01
   2.4512256e-02  -6.1347392e-01
   2.4652326e-02  -6.0855820e-01
   2.4792396e-02  -6.0334986e-01
   2.4932466e-02  -5.9786239e-01
   2.5072536e-02  -5.9210975e-01
   2.5212606e-02  -5.8610630e-01
   2.5352676e-02  -5.7986680e-01
   2.5492746e-02  -5.7340637e-01
   2.5632816e-02  -5.6674049e-01
   2.5772886e-02  -5.5988492e-01
   2.5912956e-02  -5.5285575e-01
   2.6053027e-02  -5.4566928e-01
   2.6193097e-02  -5.3834207e-01
   2.6333167e-02  -5.3089088e-01
   2.6473237e-02  -5.2333262e-01
   2.6613307e-02  -5.1568436e-01
   2.6753377e-02  -5.0796327e-01
   2.6893447e-02  -5.0018662e-01
   2.7033517e-02  -4.9237171e-01
   2.7173587e-02  -4.8453588e-01
   2.7313657e-02  -4.7669646e-01
   2.7453727e-02  -4.6887074e-01
   2.7593797e-02  -4.6107595e-01
   2.7733867e-02  -4.5332923e-01
   2.7873937e-02  -4.4564758e-01
   2.8014007e-02  -4.3804787e-01
   2.8154077e-02  -4.3054679e-01
   2.8294147e-02  -4.2316080e-01
   2.8434217e-02  -4.1590615e-01
   2.8574287e-02  -4.0879881e-01
   2.8714357e-02  -4.0185449e-01
   2.8854427e-02  -3.9508856e-01
   2.8994497e-02  -3.8851607e-01
   2.9134567e-02  -3.8215168e-01
   2.9274637e-02  -3.7600971e-01
   2.9414707e-02  -3.7010402e-01
   2.9554777e-02  -3.6444808e-01
   2.9694847e-02  -3.5905488e-01
   2.9834917e-02  -3.5393695e-01
   2.9974987e-02  -3.4910633e-01
   3.0115058e-02  -3.4457453e-01
   3.0255128e-02  -3.4035255e-01
   3.0395198e-02  -3.3645084e-01
   3.0535268e-02  -3.3287927e-01
   3.0675338e-02  -3.2964716e-01
   3.0815408e-02  -3.2676322e-01
   3.0955478e-02  -3.2423556e-01
   3.1095548e-02  -3.2207168e-01
   3.1235618e-02  -3.2027844e-01
   3.1375688e-02  -3.1886208e-01
   3.1515758e-02  -3.1782818e-01
   3.1655828e-02  -3.1718169e-01
   3.1795898e-02  -3.1692687e-01
   3.1935968e-02  -3.1706736e-01
   3.2076038e-02  -3.1760609e-01
   3.2216108e-02  -3.1854535e-01
   3.2356178e-02  -3.1988674e-01
   3.2496248e-02  -3.2163121e-01
   3.2636318e-02  -3.2377901e-01
   3.2776388e-02  -3.2632975e-01
   3.2916458e-02  -3.2928235e-01
   3.3056528e-02  -3.3263508e-01
   3.3196598e-02  -3.3638556e-01
   3.3336668e-02  -3.4053073e-01
   3.3476738e-02  -3.4506692e-01
   3.3616808e-02  -3.4998981e-01
   3.3756878e-02  -3.5529445e-01
   3.3896948e-02  -3.6097529e-01
   3.4037019e-02  -3.6702615e-01
   3.4177089e-02  -3.7344028e-01
   3.4317159e-02  -3.8021034e-01
   3.4457229e-02  -3.8732844e-01
   3.4597299e-02  -3.9478613e-01
   3.4737369e-02  -4.0257442e-01
   3.4877439e-02  -4.1068381e-01
   3.5017509e-02  -4.1910432e-01
   3.5157579e-02  -4.2782547e-01
   3.5297649e-02  -4.3683630e-01
   3.5437719e-02  -4.4612546e-01
   3.5577789e-02  -4.5568113e-01
   3.5717859e-02  -4.6549112e-01
   3.5857929e-02  -4.7554284e-01
   3.5997999e-02  -4.8582337e-01
   3.6138069e-02  -4.9631944e-01
   3.6278139e-02  -5.0701745e-01
   3.6418209e-02  -5.1790356e-01
   3.6558279e-02  -5.2896363e-01
   3.6698349e-02  -5.4018330e-01
   3.6838419e-02  -5.5154798e-01
   3.6978489e-02  -5.6304290e-01
   3.7118559e-02  -5.7465312e-01
   3.7258629e-02  -5.8636357e-01
   3.7398699e-02  -5.9815906e-01
   3.7538769e-02  -6.1002430e-01
   3.7678839e-02  -6.2194396e-01
   3.7818909e-02  -6.3390265e-01
   3.7958979e-02  -6.4588497e-01
   3.8099050e-02  -6.5787553e-01
   3.8239120e-02  -6.6985898e-01
   3.8379190e-02  -6.8182003e-01
   3.8519260e-02  -6.9374348e-01
   3.8659330e-02  -7.0561423e-01
   3.8799400e-02  -7.1741731e-01
   3.8939470e-02  -7.2913790e-01
   3.9079540e-02  -7.4076139e-01
   3.9219610e-02  -7.5227334e-01
   3.9359680e-02  -7.6365953e-01
   3.9499750e-02  -7.7490602e-01
   3.9639820e-02  -7.8599910e-01
   3.9779890e-02  -7.9692535e-01
   3.9919960e-02  -8.0767168e-01
   4.0060030e-02  -8.1822529e-01
   4.0200100e-02  -8.2857375e-01
   4.0340170e-02  -8.3870499e-01
   4.0480240e-02  -8.4860728e-01
   4.0620310e-02  -8.5826933e-01
   4.0760380e-02  -8.6768023e-01
   4.0900450e-02  -8.7682950e-01
   4.1040520e-02  -8.8570711e-01
   4.1180590e-02  -8.9430344e-01
   4.1320660e-02  -9.0260938e-01
   4.1460730e-02  -9.1061626e-01
   4.1600800e-02  -9.1831590e-01
   4.1740870e-02  -9.2570061e-01
   4.1880940e-02  -9.3276320e-01
   4.2021011e-02  -9.3949699e-01
   4.2161081e-02  -9.4589580e-01
   4.2301151e-02  -9.5195399e-01
   4.2441221e-02  -9.5766642e-01
   4.2581291e-02  -9.6302848e-01
   4.2721361e-02  -9.6803611e-01
   4.2861431e-02  -9.7268574e-01
   4.3001501e-02  -9.7697437e-01
   4.3141571e-02  -9.8089950e-01
   4.3281641e-02  -9.8445917e-01
   4.3421711e-02  -9.8765195e-01
   4.3561781e-02  -9.9047692e-01
   4.3701851e-02  -9.9293369e-01
   4.3841921e-02  -9.9502236e-01
   4.3981991e-02  -9.9674358e-01
   4.4122061e-02  -9.9809845e-01
   4.4262131e-02  -9.9908859e-01
   4.4402201e-02  -9.9971611e-01
   4.4542271e-02  -9.9998356e-01
   4.4682341e-02  -9.9989399e-01
   4.4822411e-02  -9.9945088e-01
   4.4962481e-02  -9.9865816e-01
   4.5102551e-02  -9.9752018e-01
   4.5242621e-02  -9.9604171e-01
   4.5382691e-02  -9.9422791e-01
   4.5522761e-02  -9.9208435e-01
   4.5662831e-02  -9.8961695e-01
   4.5802901e-02  -9.8683198e-01
   4.5942971e-02  -9.8373607e-01
   4.6083042e-02  -9.8033616e-01
   4.6223112e-02  -9.7663949e-01
   4.6363182e-02  -9.7265358e-01
   4.6503252e-02  -9.6838625e-01
   4.6643322e-02  -9.6384553e-01
   4.6783392e-02  -9.5903972e-01
   4.6923462e-02  -9.5397728e-01
   4.7063532e-02  -9.4866692e-01
   4.7203602e-02  -9.4311749e-01
   4.7343672e-02  -9.3733799e-01
   4.7483742e-02  -9.3133756e-01
   4.7623812e-02  -9.2512546e-01
   4.7763882e-02  -9.1871103e-01
   4.7903952e-02  -9.1210369e-01
   4.8044022e-02  -9.0531291e-01
   4.8184092e-02  -8.9834819e-01
   4.8324162e-02  -8.9121903e-01
   4.8464232e-02  -8.8393495e-01
   4.8604302e-02  -8.7650542e-01
   4.8744372e-02  -8.6893987e-01
   4.8884442e-02  -8.6124765e-01
   4.9024512e-02  -8.5343804e-01
   4.9164582e-02  -8.4552022e-01
   4.9304652e-02  -8.3750322e-01
   4.9444722e-02  -8.2939596e-01
   4.9584792e-02  -8.2120718e-01
   4.9724862e-02  -8.1294545e-01
   4.9864932e-02  -8.0461914e-01
   5.0005003e-02  -7.9623643e-01
   5.0145073e-02  -7.8780526e-01
   5.0285143e-02  -7.7933333e-01
   5.0425213e-02  -7.7082810e-01
   5.0565283e-02  -7.6229674e-01
   5.0705353e-02  -7.5374616e-01
   5.0845423e-02  -7.4518297e-01
   5.0985493e-02  -7.3661345e-01
   5.1125563e-02  -7.2804361e-01
   5.1265633e-02  -7.1947910e-01
   5.1405703e-02  -7.1092524e-01
   5.1545773e-02  -7.0238700e-01
   5.1685843e-02  -6.9386900e-01
   5.1825913e-02  -6.8537551e-01
   5.1965983e-02  -6.7691042e-01
   5.2106053e-02  -6.6847724e-01
   5.2246123e-02  -6.6007912e-01
   5.2386193e-02  -6.5171881e-01
   5.2526263e-02  -6.4339869e-01
   5.2666333e-02  -6.3512074e-01
   5.2806403e-02  -6.2688657e-01
   5.2946473e-02  -6.1869736e-01
   5.3086543e-02  -6.1055395e-01
   5.3226613e-02  -6.0245675e-01
   5.3366683e-02  -5.9440582e-01
   5.3506753e-02  -5.8640079e-01
   5.3646823e-02  -5.7844096e-01
   5.3786893e-02  -5.7052522e-01
   5.3926963e-02  -5.6265210e-01
   5.4067034e-02  -5.5481975e-01
   5.4207104e-02  -5.4702600e-01
   5.4347174e-02  -5.3926829e-01
   5.4487244e-02  -5.3154374e-01
   5.4627314e-02  -5.2384912e-01
   5.4767384e-02  -5.1618090e-01
   5.4907454e-02  -5.0853521e-01
   5.5047524e-02  -5.0090789e-01
   5.5187594e-02  -4.9329451e-01
   5.5327664e-02  -4.8569033e-01
   5.5467734e-02  -4.7809037e-01
   5.5607804e-02  -4.7048938e-01
   5.5747874e-02  -4.6288189e-01
   5.5887944e-02  -4.5526219e-01
   5.6028014e-02  -4.4762440e-01
   5.6168084e-02  -4.3996240e-01
   5.6308154e-02  -4.3226994e-01
   5.6448224e-02  -4.2454058e-01
   5.6588294e-02  -4.1676776e-01
   5.6728364e-02  -4.0894480e-01
   5.6868434e-02  -4.0106489e-01
   5.7008504e-02  -3.9312114e-01
   5.7148574e-02  -3.8510662e-01
   5.7288644e-02  -3.7701432e-01
   5.7428714e-02  -3.6883720e-01
   5.7568784e-02  -3.6056820e-01
   5.7708854e-02  -3.5220030e-01
   5.7848924e-02  -3.4372647e-01
   5.7988994e-02  -3.3513973e-01
   5.8129065e-02  -3.2643318e-01
   5.8269135e-02  -3.1759997e-01
   5.8409205e-02  -3.0863339e-01
   5.8549275e-02  -2.9952680e-01
   5.8689345e-02  -2.9027375e-01
   5.8829415e-02  -2.8086790e-01
   5.8969485e-02  -2.7130312e-01
   5.9109555e-02  -2.6157345e-01
   5.9249625e-02  -2.5167315e-01
   5.9389695e-02  -2.4159670e-01
   5.9529765e-02  -2.3133883e-01
   5.9669835e-02  -2.2089453e-01
   5.9809905e-02  -2.1025907e-01
   5.9949975e-02  -1.9942800e-01
   6.0090045e-02  -1.8839720e-01
   6.0230115e-02  -1.7716285e-01
   6.0370185e-02  -1.6572149e-01
   6.0510255e-02  -1.5407000e-01
   6.0650325e-02  -1.4220562e-01
   6.0790395e-02  -1.3012598e-01
   6.0930465e-02  -1.1782908e-01
   6.1070535e-02  -1.0531334e-01
   6.1210605e-02  -9.2577583e-02
   6.1350675e-02  -7.9621050e-02
   6.1490745e-02  -6.6443416e-02
   6.1630815e-02  -5.3044793e-02
   6.1770885e-02  -3.9425740e-02
   6.1910955e-02  -2.5587269e-02
   6.2051026e-02  -1.1530851e-02
   6.2191096e-02   2.7415785e-03
   6.2331166e-02   1.7227615e-02
   6.2471236e-02   3.1924380e-02
   6.2611306e-02   4.6828521e-02
   6.2751376e-02   6.1936206e-02
   6.2891446e-02   7.7243125e-02
   6.3031516e-02   9.2744488e-02
   6.3171586e-02   1.0843503e-01
   6.3311656e-02   1.2430900e-01
   6.3451726e-02   1.4036017e-01
   6.3591796e-02   1.5658186e-01
   6.3731866e-02   1.7296691e-01
   6.3871936e-02   1.8950768e-01
   6.4012006e-02   2.0619609e-01
   6.4152076e-02   2.2302361e-01
   6.4292146e-02   2.3998125e-01
   6.4432216e-02   2.5705960e-01
   6.4572286e-02   2.7424882e-01
   6.4712356e-02   2.9153864e-01
   6.4852426e-02   3.0891840e-01
   6.4992496e-02   3.2637702e-01
   6.5132566e-02   3.4390305e-01
   6.5272636e-02   3.6148467e-01
   6.5412706e-02   3.7910971e-01
   6.5552776e-02   3.9676563e-01
   6.5692846e-02   4.1443958e-01
   6.5832916e-02   4.3211839e-01
   6.5972986e-02   4.4978858e-01
   6.6113057e-02   4.6743642e-01
   6.6253127e-02   4.8504788e-01
   6.6393197e-02   5.0260870e-01
   6.6533267e-02   5.2010439e-01
   6.6673337e-02   5.3752024e-01
   6.6813407e-02   5.5484137e-01
   6.6953477e-02   5.7205271e-01
   6.7093547e-02   5.8913905e-01
   6.7233617e-02   6.0608503e-01
   6.7373687e-02   6.2287520e-01
   6.7513757e-02   6.3949401e-01
   6.7653827e-02   6.5592585e-01
   6.7793897e-02   6.7215505e-01
   6.7933967e-02   6.8816593e-01
   6.8074037e-02   7.0394281e-01
   6.8214107e-02   7.1947000e-01
   6.8354177e-02   7.3473188e-01
   6.8494247e-02   7.4971288e-01
   6.8634317e-02   7.6439753e-01
   6.8774387e-02   7.7877045e-01
   6.8914457e-02   7.9281641e-01
   6.9054527e-02   8.0652031e-01
   6.9194597e-02   8.1986724e-01
   6.9334667e-02   8.3284248e-01
   6.9474737e-02   8.4543154e-01
   6.9614807e-02   8.5762015e-01
   6.9754877e-02   8.6939433e-01
   6.9894947e-02   8.8074035e-01
   7.0035018e-02   8.9164481e-01
   7.0175088e-02   9.0209462e-01
   7.0315158e-02   9.1207705e-01
   7.0455228e-02   9.2157971e-01
   7.0595298e-02   9.3059060e-01
   7.0735368e-02   9.3909815e-01
   7.0875438e-02   9.4709118e-01
   7.1015508e-02   9.5455896e-01
   7.1155578e-02   9.6149121e-01
   7.1295648e-02   9.6787814e-01
   7.1435718e-02   9.7371042e-01
   7.1575788e-02   9.7897926e-01
   7.1715858e-02   9.8367637e-01
   7.1855928e-02   9.8779399e-01
   7.1995998e-02   9.9132493e-01
   7.2136068e-02   9.9426254e-01
   7.2276138e-02   9.9660076e-01
   7.2416208e-02   9.9833409e-01
   7.2556278e-02   9.9945767e-01
   7.2696348e-02   9.9996720e-01
   7.2836418e-02   9.9985903e-01
   7.2976488e-02   9.9913011e-01
   7.3116558e-02   9.9777805e-01
   7.3256628e-02   9.9580106e-01
   7.3396698e-02   9.9319804e-01
   7.3536768e-02   9.8996851e-01
   7.3676838e-02   9.8611266e-01
   7.3816908e-02   9.8163132e-01
   7.3956978e-02   9.7652601e-01
   7.4097049e-02   9.7079888e-01
   7.4237119e-02   9.6445277e-01
   7.4377189e-02   9.5749119e-01
   7.4517259e-02   9.4991828e-01
   7.4657329e-02   9.4173888e-01
   7.4797399e-02   9.3295847e-01
   7.4937469e-02   9.2358318e-01
   7.5077539e-02   9.1361981e-01
   7.5217609e-02   9.0307581e-01
   7.5357679e-02   8.9195926e-01
   7.5497749e-02   8.8027887e-01
   7.5637819e-02   8.6804401e-01
   7.5777889e-02   8.5526462e-01
   7.5917959e-02   8.4195130e-01
   7.6058029e-02   8.2811523e-01
   7.6198099e-02   8.1376818e-01
   7.6338169e-02   7.9892250e-01
   7.6478239e-02   7.8359112e-01
   7.6618309e-02   7.6778751e-01
   7.6758379e-02   7.5152569e-01
   7.6898449e-02   7.3482020e-01
   7.7038519e-02   7.1768610e-01
   7.7178589e-02   7.0013896e-01
   7.7318659e-02   6.8219480e-01
   7.7458729e-02   6.6387013e-01
   7.7598799e-02   6.4518191e-01
   7.7738869e-02   6.2614752e-01
   7.7878939e-02   6.0678474e-01
   7.8019010e-02   5.8711177e-01
   7.8159080e-02   5.6714716e-01
   7.8299150e-02   5.4690984e-01
   7.8439220e-02   5.2641904e-01
   7.8579290e-02   5.0569433e-01
   7.8719360e-02   4.8475558e-01
   7.8859430e-02   4.6362289e-01
   7.8999500e-02   4.4231666e-01
   7.9139570e-02   4.2085748e-01
   7.9279640e-02   3.9926616e-01
   7.9419710e-02   3.7756369e-01
   7.9559780e-02   3.5577124e-01
   7.9699850e-02   3.3391008e-01
   7.9839920e-02   3.1200164e-01
   7.9979990e-02   2.9006739e-01
   8.0120060e-02   2.6812892e-01
   8.0260130e-02   2.4620782e-01
   8.0400200e-02   2.2432575e-01
   8.0540270e-02   2.0250432e-01
   8.0680340e-02   1.8076515e-01
   8.0820410e-02   1.5912980e-01
   8.0960480e-02   1.3761975e-01
   8.1100550e-02   1.1625641e-01
   8.1240620e-02   9.5061042e-02
   8.1380690e-02   7.4054792e-02
   8.1520760e-02   5.3258635e-02
   8.1660830e-02   3.2693359e-02
   8.1800900e-02   1.2379549e-02
   8.1940970e-02  -7.6624424e-03
   8.2081041e-02  -2.7412513e-02
   8.2221111e-02  -4.6850832e-02
   8.2361181e-02  -6.5957863e-02
   8.2501251e-02  -8.4714384e-02
   8.2641321e-02  -1.0310151e-01
   8.2781391e-02  -1.2110070e-01
   8.2921461e-02  -1.3869380e-01
   8.3061531e-02  -1.5586305e-01
   8.3201601e-02  -1.7259108e-01
   8.3341671e-02  -1.8886099e-01
   8.3481741e-02  -2.0465628e-01
   8.3621811e-02  -2.1996096e-01
   8.3761881e-02  -2.3475949e-01
   8.3901951e-02  -2.4903685e-01
   8.4042021e-02  -2.6277851e-01
   8.4182091e-02  -2.7597050e-01
   8.4322161e-02  -2.8859936e-01
   8.4462231e-02  -3.0065222e-01
   8.4602301e-02  -3.1211674e-01
   8.4742371e-02  -3.2298121e-01
   8.4882441e-02  -3.3323449e-01
   8.5022511e-02  -3.4286603e-01
   8.5162581e-02  -3.5186594e-01
   8.5302651e-02  -3.6022492e-01
   8.5442721e-02  -3.6793432e-01
   8.5582791e-02  -3.7498615e-01
   8.5722861e-02  -3.8137304e-01
   8.5862931e-02  -3.8708832e-01
   8.6003002e-02  -3.9212596e-01
   8.6143072e-02  -3.9648062e-01
   8.6283142e-02  -4.0014762e-01
   8.6423212e-02  -4.0312299e-01
   8.6563282e-02  -4.0540343e-01
   8.6703352e-02  -4.0698634e-01
   8.6843422e-02  -4.0786980e-01
   8.6983492e-02  -4.0805261e-01
   8.7123562e-02  -4.0753424e-01
   8.7263632e-02  -4.0631487e-01
   8.7403702e-02  -4.0439539e-01
   8.7543772e-02  -4.0177736e-01
   8.7683842e-02  -3.9846306e-01
   8.7823912e-02  -3.9445544e-01
   8.7963982e-02  -3.8975815e-01
   8.8104052e-02  -3.8437554e-01
   8.8244122e-02  -3.7831261e-01
   8.8384192e-02  -3.7157507e-01
   8.8524262e-02  -3.6416928e-01
   8.8664332e-02  -3.5610228e-01
   8.8804402e-02  -3.4738175e-01
   8.8944472e-02  -3.3801604e-01
   8.9084542e-02  -3.2801413e-01
   8.9224612e-02  -3.1738564e-01
   8.9364682e-02  -3.0614082e-01
   8.9504752e-02  -2.9429053e-01
   8.9644822e-02  -2.8184623e-01
   8.9784892e-02  -2.6881998e-01
   8.9924962e-02  -2.5522444e-01
   9.0065033e-02  -2.4107281e-01
   9.0205103e-02  -2.2637887e-01
   9.0345173e-02  -2.1115694e-01
   9.0485243e-02  -1.9542187e-01
   9.0625313e-02  -1.7918903e-01
   9.0765383e-02  -1.6247430e-01
   9.0905453e-02  -1.4529404e-01
   9.1045523e-02  -1.2766508e-01
   9.1185593e-02  -1.0960473e-01
   9.1325663e-02  -9.1130727e-02
   9.1465733e-02  -7.2261229e-02
   9.1605803e-02  -5.3014812e-02
   9.1745873e-02  -3.3410444e-02
   9.1885943e-02  -1.3467464e-02
   9.2026013e-02   6.7944322e-03
   9.2166083e-02   2.7355208e-02
   9.2306153e-02   4.8194509e-02
   9.2446223e-02   6.9291679e-02
   9.2586293e-02   9.0625778e-02
   9.2726363e-02   1.1217561e-01
   9.2866433e-02   1.3391972e-01
   9.3006503e-02   1.5583644e-01
   9.3146573e-02   1.7790390e-01
   9.3286643e-02   2.0010005e-01
   9.3426713e-02   2.2240265e-01
   9.3566783e-02   2.4478935e-01
   9.3706853e-02   2.6723766e-01
   9.3846923e-02   2.8972498e-01
   9.3986993e-02   3.1222865e-01
   9.4127064e-02   3.3472593e-01
   9.4267134e-02   3.5719405e-01
   9.4407204e-02   3.7961020e-01
   9.4547274e-02   4.0195161e-01
   9.4687344e-02   4.2419551e-01
   9.4827414e-02   4.4631915e-01
   9.4967484e-02   4.6829990e-01
   9.5107554e-02   4.9011516e-01
   9.5247624e-02   5.1174247e-01
   9.5387694e-02   5.3315949e-01
   9.5527764e-02   5.5434402e-01
   9.5667834e-02   5.7527403e-01
   9.5807904e-02   5.9592767e-01
   9.5947974e-02   6.1628333e-01
   9.6088044e-02   6.3631960e-01
   9.6228114e-02   6.5601532e-01
   9.6368184e-02   6.7534962e-01
   9.6508254e-02   6.9430189e-01
   9.6648324e-02   7.1285185e-01
   9.6788394e-02   7.3097953e-01
   9.6928464e-02   7.4866533e-01
   9.7068534e-02   7.6589000e-01
   9.7208604e-02   7.8263467e-01
   9.7348674e-02   7.9888087e-01
   9.7488744e-02   8.1461056e-01
   9.7628814e-02   8.2980614e-01
   9.7768884e-02   8.4445045e-01
   9.7908954e-02   8.5852680e-01
   9.8049025e-02   8.7201902e-01
   9.8189095e-02   8.8491139e-01
   9.8329165e-02   8.9718877e-01
   9.8469235e-02   9.0883650e-01
   9.8609305e-02   9.1984052e-01
   9.8749375e-02   9.3018729e-01
   9.8889445e-02   9.3986388e-01
   9.9029515e-02   9.4885794e-01
   9.9169585e-02   9.5715774e-01
   9.9309655e-02   9.6475214e-01
   9.9449725e-02   9.7163065e-01
   9.9589795e-02   9.7778344e-01
   9.9729865e-02   9.8320129e-01
   9.9869935e-02   9.8787569e-01
   1.0001001e-01   9.9179878e-01
   1.0015008e-01   9.9496339e-01
   1.0029015e-01   9.9736304e-01
   1.0043022e-01   9.9899196e-01
   1.0057029e-01   9.9984509e-01
   1.0071036e-01   9.9991808e-01
   1.0085043e-01   9.9920731e-01
   1.0099050e-01   9.9770988e-01
   1.0113057e-01   9.9542365e-01
   1.0127064e-01   9.9234720e-01
   1.0141071e-01   9.8847986e-01
   1.0155078e-01   9.8382172e-01
   1.0169085e-01   9.7837360e-01
   1.0183092e-01   9.7213709e-01
   1.0197099e-01   9.6511453e-01
   1.0211106e-01   9.5730903e-01
   1.0225113e-01   9.4872444e-01
   1.0239120e-01   9.3936537e-01
   1.0253127e-01   9.2923719e-01
   1.0267134e-01   9.1834603e-01
   1.0281141e-01   9.0669875e-01
   1.0295148e-01   8.9430299e-01
   1.0309155e-01   8.8116710e-01
   1.0323162e-01   8.6730019e-01
   1.0337169e-01   8.5271211e-01
   1.0351176e-01   8.3741342e-01
   1.0365183e-01   8.2141542e-01
   1.0379190e-01   8.0473010e-01
   1.0393197e-01   7.8737018e-01
   1.0407204e-01   7.6934907e-01
   1.0421211e-01   7.5068086e-01
   1.0435218e-01   7.3138034e-01
   1.0449225e-01   7.1146292e-01
   1.0463232e-01   6.9094472e-01
   1.0477239e-01   6.6984247e-01
   1.0491246e-01   6.4817353e-01
   1.0505253e-01   6.2595589e-01
   1.0519260e-01   6.0320813e-01
   1.0533267e-01   5.7994942e-01
   1.0547274e-01   5.5619949e-01
   1.0561281e-01   5.3197865e-01
   1.0575288e-01   5.0730771e-01
   1.0589295e-01   4.8220804e-01
   1.0603302e-01   4.5670147e-01
   1.0617309e-01   4.3081035e-01
   1.0631316e-01   4.0455747e-01
   1.0645323e-01   3.7796605e-01
   1.0659330e-01   3.5105977e-01
   1.0673337e-01   3.2386268e-01
   1.0687344e-01   2.9639921e-01
   1.0701351e-01   2.6869417e-01
   1.0715358e-01   2.4077267e-01
   1.0729365e-01   2.1266017e-01
   1.0743372e-01   1.8438237e-01
   1.0757379e-01   1.5596528e-01
   1.0771386e-01   1.2743511e-01
   1.0785393e-01   9.8818302e-02
   1.0799400e-01   7.0141486e-02
   1.0813407e-01   4.1431448e-02
   1.0827414e-01   1.2715111e-02
   1.0841421e-01  -1.5980491e-02
   1.0855428e-01  -4.4628243e-02
   1.0869435e-01  -7.3200972e-02
   1.0883442e-01  -1.0167148e-01
   1.0897449e-01  -1.3001256e-01
   1.0911456e-01  -1.5819704e-01
   1.0925463e-01  -1.8619780e-01
   1.0939470e-01  -2.1398780e-01
   1.0953477e-01  -2.4154010e-01
   1.0967484e-01  -2.6882792e-01
   1.0981491e-01  -2.9582462e-01
   1.0995498e-01  -3.2250378e-01
   1.1009505e-01  -3.4883918e-01
   1.1023512e-01  -3.7480487e-01
   1.1037519e-01  -4.0037514e-01
   1.1051526e-01  -4.2552463e-01
   1.1065533e-01  -4.5022829e-01
   1.1079540e-01  -4.7446143e-01
   1.1093547e-01  -4.9819976e-01
   1.1107554e-01  -5.2141938e-01
   1.1121561e-01  -5.4409686e-01
   1.1135568e-01  -5.6620921e-01
   1.1149575e-01  -5.8773396e-01
   1.1163582e-01  -6.0864915e-01
   1.1177589e-01  -6.2893334e-01
   1.1191596e-01  -6.4856569e-01
   1.1205603e-01  -6.6752595e-01
   1.1219610e-01  -6.8579447e-01
   1.1233617e-01  -7.0335225e-01
   1.1247624e-01  -7.2018096e-01
   1.1261631e-01  -7.3626294e-01
   1.1275638e-01  -7.5158126e-01
   1.1289645e-01  -7.6611969e-01
   1.1303652e-01  -7.7986276e-01
   1.1317659e-01  -7.9279577e-01
   1.1331666e-01  -8.0490481e-01
   1.1345673e-01  -8.1617676e-01
   1.1359680e-01  -8.2659933e-01
   1.1373687e-01  -8.3616106e-01
   1.1387694e-01  -8.4485136e-01
   1.1401701e-01  -8.5266047e-01
   1.1415708e-01  -8.5957956e-01
   1.1429715e-01  -8.6560064e-01
   1.1443722e-01  -8.7071668e-01
   1.1457729e-01  -8.7492151e-01
   1.1471736e-01  -8.7820994e-01
   1.1485743e-01  -8.8057766e-01
   1.1499750e-01  -8.8202135e-01
   1.1513757e-01  -8.8253861e-01
   1.1527764e-01  -8.8212800e-01
   1.1541771e-01  -8.8078905e-01
   1.1555778e-01  -8.7852222e-01
   1.1569785e-01  -8.7532898e-01
   1.1583792e-01  -8.7121173e-01
   1.1597799e-01  -8.6617385e-01
   1.1611806e-01  -8.6021969e-01
   1.1625813e-01  -8.5335455e-01
   1.1639820e-01  -8.4558470e-01
   1.1653827e-01  -8.3691735e-01
   1.1667834e-01  -8.2736069e-01
   1.1681841e-01  -8.1692381e-01
   1.1695848e-01  -8.0561677e-01
   1.1709855e-01  -7.9345055e-01
   1.1723862e-01  -7.8043702e-01
   1.1737869e-01  -7.6658899e-01
   1.1751876e-01  -7.5192013e-01
   1.1765883e-01  -7.3644502e-01
   1.1779890e-01  -7.2017908e-01
   1.1793897e-01  -7.0313858e-01
   1.1807904e-01  -6.8534064e-01
   1.1821911e-01  -6.6680316e-01
   1.1835918e-01  -6.4754486e-01
   1.1849925e-01  -6.2758524e-01
   1.1863932e-01  -6.0694453e-01
   1.1877939e-01  -5.8564370e-01
   1.1891946e-01  -5.6370444e-01
   1.1905953e-01  -5.4114910e-01
   1.1919960e-01  -5.1800072e-01
   1.1933967e-01  -4.9428294e-01
   1.1947974e-01  -4.7002004e-01
   1.1961981e-01  -4.4523685e-01
   1.1975988e-01  -4.1995877e-01
   1.1989995e-01  -3.9421171e-01
   1.2004002e-01  -3.6802209e-01
   1.2018009e-01  -3.4141677e-01
   1.2032016e-01  -3.1442306e-01
   1.2046023e-01  -2.8706865e-01
   1.2060030e-01  -2.5938161e-01
   1.2074037e-01  -2.3139033e-01
   1.2088044e-01  -2.0312353e-01
   1.2102051e-01  -1.7461015e-01
   1.2116058e-01  -1.4587940e-01
   1.2130065e-01  -1.1696066e-01
   1.2144072e-01  -8.7883497e-02
   1.2158079e-01  -5.8677583e-02
   1.2172086e-01  -2.9372687e-02
   1.2186093e-01   1.3640718e-06
   1.2200100e-01   2.9414730e-02
   1.2214107e-01   5.8837585e-02
   1.2228114e-01   8.8240160e-02
   1.2242121e-01   1.1759277e-01
   1.2256128e-01   1.4686588e-01
   1.2270135e-01   1.7603007e-01
   1.2284142e-01   2.0505617e-01
   1.2298149e-01   2.3391521e-01
   1.2312156e-01   2.6257852e-01
   1.2326163e-01   2.9101770e-01
   1.2340170e-01   3.1920471e-01
   1.2354177e-01   3.4711189e-01
   1.2368184e-01   3.7471199e-01
   1.2382191e-01   4.0197818e-01
   1.2396198e-01   4.2888413e-01
   1.2410205e-01   4.5540401e-01
   1.2424212e-01   4.8151253e-01
   1.2438219e-01   5.0718497e-01
   1.2452226e-01   5.3239723e-01
   1.2466233e-01   5.5712581e-01
   1.2480240e-01   5.8134791e-01
   1.2494247e-01   6.0504138e-01
   1.2508254e-01   6.2818483e-01
   1.2522261e-01   6.5075757e-01
   1.2536268e-01   6.7273972e-01
   1.2550275e-01   6.9411216e-01
   1.2564282e-01   7.1485661e-01
   1.2578289e-01   7.3495562e-01
   1.2592296e-01   7.5439260e-01
   1.2606303e-01   7.7315184e-01
   1.2620310e-01   7.9121854e-01
   1.2634317e-01   8.0857880e-01
   1.2648324e-01   8.2521967e-01
   1.2662331e-01   8.4112915e-01
   1.2676338e-01   8.5629619e-01
   1.2690345e-01   8.7071071e-01
   1.2704352e-01   8.8436365e-01
   1.2718359e-01   8.9724691e-01
   1.2732366e-01   9.0935342e-01
   1.2746373e-01   9.2067712e-01
   1.2760380e-01   9.3121294e-01
   1.2774387e-01   9.4095687e-01
   1.2788394e-01   9.4990592e-01
   1.2802401e-01   9.5805810e-01
   1.2816408e-01   9.6541247e-01
   1.2830415e-01   9.7196912e-01
   1.2844422e-01   9.7772915e-01
   1.2858429e-01   9.8269469e-01
   1.2872436e-01   9.8686886e-01
   1.2886443e-01   9.9025582e-01
   1.2900450e-01   9.9286069e-01
   1.2914457e-01   9.9468963e-01
   1.2928464e-01   9.9574971e-01
   1.2942471e-01   9.9604902e-01
   1.2956478e-01   9.9559656e-01
   1.2970485e-01   9.9440230e-01
   1.2984492e-01   9.9247709e-01
   1.2998499e-01   9.8983270e-01
   1.3012506e-01   9.8648178e-01
   1.3026513e-01   9.8243782e-01
   1.3040520e-01   9.7771518e-01
   1.3054527e-01   9.7232900e-01
   1.3068534e-01   9.6629522e-01
   1.3082541e-01   9.5963055e-01
   1.3096548e-01   9.5235242e-01
   1.3110555e-01   9.4447900e-01
   1.3124562e-01   9.3602911e-01
   1.3138569e-01   9.2702223e-01
   1.3152576e-01   9.1747846e-01
   1.3166583e-01   9.0741849e-01
   1.3180590e-01   8.9686357e-01
   1.3194597e-01   8.8583546e-01
   1.3208604e-01   8.7435642e-01
   1.3222611e-01   8.6244915e-01
   1.3236618e-01   8.5013679e-01
   1.3250625e-01   8.3744284e-01
   1.3264632e-01   8.2439116e-01
   1.3278639e-01   8.1100590e-01
   1.3292646e-01   7.9731151e-01
   1.3306653e-01   7.8333265e-01
   1.3320660e-01   7.6909418e-01
   1.3334667e-01   7.5462112e-01
   1.3348674e-01   7.3993859e-01
   1.3362681e-01   7.2507182e-01
   1.3376688e-01   7.1004605e-01
   1.3390695e-01   6.9488654e-01
   1.3404702e-01   6.7961849e-01
   1.3418709e-01   6.6426704e-01
   1.3432716e-01   6.4885721e-01
   1.3446723e-01   6.3341386e-01
   1.3460730e-01   6.1796164e-01
   1.3474737e-01   6.0252501e-01
   1.3488744e-01   5.8712811e-01
   1.3502751e-01   5.7179482e-01
   1.3516758e-01   5.5654863e-01
   1.3530765e-01   5.4141268e-01
   1.3544772e-01   5.2640969e-01
   1.3558779e-01   5.1156192e-01
   1.3572786e-01   4.9689114e-01
   1.3586793e-01   4.8241862e-01
   1.3600800e-01   4.6816507e-01
   1.3614807e-01   4.5415060e-01
   1.3628814e-01   4.4039472e-01
   1.3642821e-01   4.2691631e-01
   1.3656828e-01   4.1373354e-01
   1.3670835e-01   4.0086391e-01
   1.3684842e-01   3.8832417e-01
   1.3698849e-01   3.7613034e-01
   1.3712856e-01   3.6429765e-01
   1.3726863e-01   3.5284051e-01
   1.3740870e-01   3.4177254e-01
   1.3754877e-01   3.3110649e-01
   1.3768884e-01   3.2085426e-01
   1.3782891e-01   3.1102688e-01
   1.3796898e-01   3.0163445e-01
   1.3810905e-01   2.9268620e-01
   1.3824912e-01   2.8419039e-01
   1.3838919e-01   2.7615438e-01
   1.3852926e-01   2.6858456e-01
   1.3866933e-01   2.6148637e-01
   1.3880940e-01   2.5486430e-01
   1.3894947e-01   2.4872184e-01
   1.3908954e-01   2.4306153e-01
   1.3922961e-01   2.3788492e-01
   1.3936968e-01   2.3319258e-01
   1.3950975e-01   2.2898413e-01
   1.3964982e-01   2.2525817e-01
   1.3978989e-01   2.2201236e-01
   1.3992996e-01   2.1924339e-01
   1.4007004e-01   2.1694697e-01
   1.4021011e-01   2.1511789e-01
   1.4035018e-01   2.1374997e-01
   1.4049025e-01   2.1283611e-01
   1.4063032e-01   2.1236830e-01
   1.4077039e-01   2.1233763e-01
   1.4091046e-01   2.1273428e-01
   1.4105053e-01   2.1354759e-01
   1.4119060e-01   2.1476603e-01
   1.4133067e-01   2.1637726e-01
   1.4147074e-01   2.1836812e-01
   1.4161081e-01   2.2072465e-01
   1.4175088e-01   2.2343218e-01
   1.4189095e-01   2.2647524e-01
   1.4203102e-01   2.2983771e-01
   1.4217109e-01   2.3350276e-01
   1.4231116e-01   2.3745293e-01
   1.4245123e-01   2.4167012e-01
   1.4259130e-01   2.4613565e-01
   1.4273137e-01   2.5083030e-01
   1.4287144e-01   2.5573431e-01
   1.4301151e-01   2.6082744e-01
   1.4315158e-01   2.6608901e-01
   1.4329165e-01   2.7149790e-01
   1.4343172e-01   2.7703264e-01
   1.4357179e-01   2.8267139e-01
   1.4371186e-01   2.8839204e-01
   1.4385193e-01   2.9417219e-01
   1.4399200e-01   2.9998921e-01
   1.4413207e-01   3.0582032e-01
   1.4427214e-01   3.1164257e-01
   1.4441221e-01   3.1743290e-01
   1.4455228e-01   3.2316820e-01
   1.4469235e-01   3.2882533e-01
   1.4483242e-01   3.3438117e-01
   1.4497249e-01   3.3981266e-01
   1.4511256e-01   3.4509684e-01
   1.4525263e-01   3.5021089e-01
   1.4539270e-01   3.5513217e-01
   1.4553277e-01   3.5983826e-01
   1.4567284e-01   3.6430701e-01
   1.4581291e-01   3.6851656e-01
   1.4595298e-01   3.7244540e-01
   1.4609305e-01   3.7607240e-01
   1.4623312e-01   3.7937685e-01
   1.4637319e-01   3.8233849e-01
   1.4651326e-01   3.8493757e-01
   1.4665333e-01   3.8715485e-01
   1.4679340e-01   3.8897167e-01
   1.4693347e-01   3.9036997e-01
   1.4707354e-01   3.9133232e-01
   1.4721361e-01   3.9184196e-01
   1.4735368e-01   3.9188283e-01
   1.4749375e-01   3.9143960e-01
   1.4763382e-01   3.9049771e-01
   1.4777389e-01   3.8904337e-01
   1.4791396e-01   3.8706362e-01
   1.4805403e-01   3.8454635e-01
   1.4819410e-01   3.8148030e-01
   1.4833417e-01   3.7785510e-01
   1.4847424e-01   3.7366131e-01
   1.4861431e-01   3.6889041e-01
   1.4875438e-01   3.6353483e-01
   1.4889445e-01   3.5758799e-01
   1.4903452e-01   3.5104426e-01
   1.4917459e-01   3.4389905e-01
   1.4931466e-01   3.3614874e-01
   1.4945473e-01   3.2779078e-01
   1.4959480e-01   3.1882361e-01
   1.4973487e-01   3.0924674e-01
   1.4987494e-01   2.9906072e-01
   1.5001501e-01   2.8826715e-01
   1.5015508e-01   2.7686868e-01
   1.5029515e-01   2.6486903e-01
   1.5043522e-01   2.5227295e-01
   1.5057529e-01   2.3908627e-01
   1.5071536e-01   2.2531586e-01
   1.5085543e-01   2.1096962e-01
   1.5099550e-01   1.9605649e-01
   1.5113557e-01   1.8058645e-01
   1.5127564e-01   1.6457048e-01
   1.5141571e-01   1.4802057e-01
   1.5155578e-01   1.3094969e-01
   1.5169585e-01   1.1337179e-01
   1.5183592e-01   9.5301757e-02
   1.5197599e-01   7.6755439e-02
   1.5211606e-01   5.7749580e-02
   1.5225613e-01   3.8301821e-02
   1.5239620e-01   1.8430669e-02
   1.5253627e-01  -1.8445238e-03
   1.5267634e-01  -2.2503592e-02
   1.5281641e-01  -4.3525580e-02
   1.5295648e-01  -6.4888776e-02
   1.5309655e-01  -8.6570742e-02
   1.5323662e-01  -1.0854834e-01
   1.5337669e-01  -1.3079778e-01
   1.5351676e-01  -1.5329463e-01
   1.5365683e-01  -1.7601388e-01
   1.5379690e-01  -1.9892995e-01
   1.5393697e-01  -2.2201676e-01
   1.5407704e-01  -2.4524775e-01
   1.5421711e-01  -2.6859590e-01
   1.5435718e-01  -2.9203381e-01
   1.5449725e-01  -3.1553371e-01
   1.5463732e-01  -3.3906753e-01
   1.5477739e-01  -3.6260692e-01
   1.5491746e-01  -3.8612328e-01
   1.5505753e-01  -4.0958785e-01
   1.5519760e-01  -4.3297172e-01
   1.5533767e-01  -4.5624586e-01
   1.5547774e-01  -4.7938122e-01
   1.5561781e-01  -5.0234870e-01
   1.5575788e-01  -5.2511928e-01
   1.5589795e-01  -5.4766398e-01
   1.5603802e-01  -5.6995397e-01
   1.5617809e-01  -5.9196057e-01
   1.5631816e-01  -6.1365535e-01
   1.5645823e-01  -6.3501009e-01
   1.5659830e-01  -6.5599692e-01
   1.5673837e-01  -6.7658829e-01
   1.5687844e-01  -6.9675704e-01
   1.5701851e-01  -7.1647647e-01
   1.5715858e-01  -7.3572034e-01
   1.5729865e-01  -7.5446291e-01
   1.5743872e-01  -7.7267903e-01
   1.5757879e-01  -7.9034415e-01
   1.5771886e-01  -8.0743433e-01
   1.5785893e-01  -8.2392634e-01
   1.5799900e-01  -8.3979765e-01
   1.5813907e-01  -8.5502649e-01
   1.5827914e-01  -8.6959187e-01
   1.5841921e-01  -8.8347363e-01
   1.5855928e-01  -8.9665247e-01
   1.5869935e-01  -9.0910998e-01
   1.5883942e-01  -9.2082864e-01
   1.5897949e-01  -9.3179193e-01
   1.5911956e-01  -9.4198427e-01
   1.5925963e-01  -9.5139108e-01
   1.5939970e-01  -9.5999885e-01
   1.5953977e-01  -9.6779506e-01
   1.5967984e-01  -9.7476833e-01
   1.5981991e-01  -9.8090832e-01
   1.5995998e-01  -9.8620584e-01
   1.6010005e-01  -9.9065282e-01
   1.6024012e-01  -9.9424232e-01
   1.6038019e-01  -9.9696858e-01
   1.6052026e-01  -9.9882701e-01
   1.6066033e-01  -9.9981420e-01
   1.6080040e-01  -9.9992791e-01
   1.6094047e-01  -9.9916713e-01
   1.6108054e-01  -9.9753204e-01
   1.6122061e-01  -9.9502400e-01
   1.6136068e-01  -9.9164562e-01
   1.6150075e-01  -9.8740067e-01
   1.6164082e-01  -9.8229417e-01
   1.6178089e-01  -9.7633229e-01
   1.6192096e-01  -9.6952242e-01
   1.6206103e-01  -9.6187314e-01
   1.6220110e-01  -9.5339418e-01
   1.6234117e-01  -9.4409644e-01
   1.6248124e-01  -9.3399199e-01
   1.6262131e-01  -9.2309401e-01
   1.6276138e-01  -9.1141681e-01
   1.6290145e-01  -8.9897578e-01
   1.6304152e-01  -8.8578741e-01
   1.6318159e-01  -8.7186923e-01
   1.6332166e-01  -8.5723982e-01
   1.6346173e-01  -8.4191874e-01
   1.6360180e-01  -8.2592657e-01
   1.6374187e-01  -8.0928480e-01
   1.6388194e-01  -7.9201586e-01
   1.6402201e-01  -7.7414309e-01
   1.6416208e-01  -7.5569065e-01
   1.6430215e-01  -7.3668357e-01
   1.6444222e-01  -7.1714763e-01
   1.6458229e-01  -6.9710939e-01
   1.6472236e-01  -6.7659610e-01
   1.6486243e-01  -6.5563573e-01
   1.6500250e-01  -6.3425684e-01
   1.6514257e-01  -6.1248862e-01
   1.6528264e-01  -5.9036080e-01
   1.6542271e-01  -5.6790363e-01
   1.6556278e-01  -5.4514783e-01
   1.6570285e-01  -5.2212455e-01
   1.6584292e-01  -4.9886532e-01
   1.6598299e-01  -4.7540199e-01
   1.6612306e-01  -4.5176672e-01
   1.6626313e-01  -4.2799191e-01
   1.6640320e-01  -4.0411017e-01
   1.6654327e-01  -3.8015424e-01
   1.6668334e-01  -3.5615698e-01
   1.6682341e-01  -3.3215129e-01
   1.6696348e-01  -3.0817011e-01
   1.6710355e-01  -2.8424631e-01
   1.6724362e-01  -2.6041271e-01
   1.6738369e-01  -2.3670196e-01
   1.6752376e-01  -2.1314656e-01
   1.6766383e-01  -1.8977879e-01
   1.6780390e-01  -1.6663062e-01
   1.6794397e-01  -1.4373375e-01
   1.6808404e-01  -1.2111949e-01
   1.6822411e-01  -9.8818757e-02
   1.6836418e-01  -7.6861998e-02
   1.6850425e-01  -5.5279183e-02
   1.6864432e-01  -3.4099738e-02
   1.6878439e-01  -1.3352511e-02
   1.6892446e-01   6.9342712e-03
   1.6906453e-01   2.6733041e-02
   1.6920460e-01   4.6016931e-02
   1.6934467e-01   6.4759810e-02
   1.6948474e-01   8.2936322e-02
   1.6962481e-01   1.0052192e-01
   1.6976488e-01   1.1749290e-01
   1.6990495e-01   1.3382643e-01
   1.7004502e-01   1.4950061e-01
   1.7018509e-01   1.6449444e-01
   1.7032516e-01   1.7878793e-01
   1.7046523e-01   1.9236206e-01
   1.7060530e-01   2.0519883e-01
   1.7074537e-01   2.1728129e-01
   1.7088544e-01   2.2859358e-01
   1.7102551e-01   2.3912090e-01
   1.7116558e-01   2.4884958e-01
   1.7130565e-01   2.5776705e-01
   1.7144572e-01   2.6586193e-01
   1.7158579e-01   2.7312394e-01
   1.7172586e-01   2.7954403e-01
   1.7186593e-01   2.8511428e-01
   1.7200600e-01   2.8982799e-01
   1.7214607e-01   2.9367966e-01
   1.7228614e-01   2.9666497e-01
   1.7242621e-01   2.9878083e-01
   1.7256628e-01   3.0002535e-01
   1.7270635e-01   3.0039785e-01
   1.7284642e-01   2.9989886e-01
   1.7298649e-01   2.9853011e-01
   1.7312656e-01   2.9629453e-01
   1.7326663e-01   2.9319625e-01
   1.7340670e-01   2.8924057e-01
   1.7354677e-01   2.8443398e-01
   1.7368684e-01   2.7878412e-01
   1.7382691e-01   2.7229977e-01
   1.7396698e-01   2.6499086e-01
   1.7410705e-01   2.5686842e-01
   1.7424712e-01   2.4794458e-01
   1.7438719e-01   2.3823254e-01
   1.7452726e-01   2.2774657e-01
   1.7466733e-01   2.1650195e-01
   1.7480740e-01   2.0451497e-01
   1.7494747e-01   1.9180291e-01
   1.7508754e-01   1.7838399e-01
   1.7522761e-01   1.6427735e-01
   1.7536768e-01   1.4950304e-01
   1.7550775e-01   1.3408194e-01
   1.7564782e-01   1.1803579e-01
   1.7578789e-01   1.0138709e-01
   1.7592796e-01   8.4159139e-02
   1.7606803e-01   6.6375925e-02
   1.7620810e-01   4.8062140e-02
   1.7634817e-01   2.9243118e-02
   1.7648824e-01   9.9448070e-03
   1.7662831e-01  -9.8062766e-03
   1.7676838e-01  -2.9983084e-02
   1.7690845e-01  -5.0558077e-02
   1.7704852e-01  -7.1503268e-02
   1.7718859e-01  -9.2790261e-02
   1.7732866e-01  -1.1439030e-01
   1.7746873e-01  -1.3627429e-01
   1.7760880e-01  -1.5841287e-01
   1.7774887e-01  -1.8077645e-01
   1.7788894e-01  -2.0333523e-01
   1.7802901e-01  -2.2605926e-01
   1.7816908e-01  -2.4891849e-01
   1.7830915e-01  -2.7188280e-01
   1.7844922e-01  -2.9492206e-01
   1.7858929e-01  -3.1800614e-01
   1.7872936e-01  -3.4110501e-01
   1.7886943e-01  -3.6418870e-01
   1.7900950e-01  -3.8722744e-01
   1.7914957e-01  -4.1019161e-01
   1.7928964e-01  -4.3305184e-01
   1.7942971e-01  -4.5577904e-01
   1.7956978e-01  -4.7834442e-01
   1.7970985e-01  -5.0071953e-01
   1.7984992e-01  -5.2287635e-01
   1.7998999e-01  -5.4478725e-01
   1.8013007e-01  -5.6642508e-01
   1.8027014e-01  -5.8776319e-01
   1.8041021e-01  -6.0877546e-01
   1.8055028e-01  -6.2943635e-01
   1.8069035e-01  -6.4972091e-01
   1.8083042e-01  -6.6960484e-01
   1.8097049e-01  -6.8906449e-01
   1.8111056e-01  -7.0807691e-01
   1.8125063e-01  -7.2661988e-01
   1.8139070e-01  -7.4467192e-01
   1.8153077e-01  -7.6221232e-01
   1.8167084e-01  -7.7922119e-01
   1.8181091e-01  -7.9567943e-01
   1.8195098e-01  -8.1156883e-01
   1.8209105e-01  -8.2687199e-01
   1.8223112e-01  -8.4157244e-01
   1.8237119e-01  -8.5565457e-01
   1.8251126e-01  -8.6910371e-01
   1.8265133e-01  -8.8190611e-01
   1.8279140e-01  -8.9404896e-01
   1.8293147e-01  -9.0552042e-01
   1.8307154e-01  -9.1630958e-01
   1.8321161e-01  -9.2640653e-01
   1.8335168e-01  -9.3580230e-01
   1.8349175e-01  -9.4448895e-01
   1.8363182e-01  -9.5245948e-01
   1.8377189e-01  -9.5970790e-01
   1.8391196e-01  -9.6622919e-01
   1.8405203e-01  -9.7201933e-01
   1.8419210e-01  -9.7707527e-01
   1.8433217e-01  -9.8139494e-01
   1.8447224e-01  -9.8497723e-01
   1.8461231e-01  -9.8782201e-01
   1.8475238e-01  -9.8993010e-01
   1.8489245e-01  -9.9130325e-01
   1.8503252e-01  -9.9194416e-01
   1.8517259e-01  -9.9185643e-01
   1.8531266e-01  -9.9104459e-01
   1.8545273e-01  -9.8951402e-01
   1.8559280e-01  -9.8727100e-01
   1.8573287e-01  -9.8432266e-01
   1.8587294e-01  -9.8067696e-01
   1.8601301e-01  -9.7634266e-01
   1.8615308e-01  -9.7132932e-01
   1.8629315e-01  -9.6564727e-01
   1.8643322e-01  -9.5930758e-01
   1.8657329e-01  -9.5232204e-01
   1.8671336e-01  -9.4470313e-01
   1.8685343e-01  -9.3646399e-01
   1.8699350e-01  -9.2761840e-01
   1.8713357e-01  -9.1818077e-01
   1.8727364e-01  -9.0816605e-01
   1.8741371e-01  -8.9758978e-01
   1.8755378e-01  -8.8646800e-01
   1.8769385e-01  -8.7481723e-01
   1.8783392e-01  -8.6265446e-01
   1.8797399e-01  -8.4999712e-01
   1.8811406e-01  -8.3686299e-01
   1.8825413e-01  -8.2327025e-01
   1.8839420e-01  -8.0923740e-01
   1.8853427e-01  -7.9478321e-01
   1.8867434e-01  -7.7992673e-01
   1.8881441e-01  -7.6468724e-01
   1.8895448e-01  -7.4908421e-01
   1.8909455e-01  -7.3313725e-01
   1.8923462e-01  -7.1686611e-01
   1.8937469e-01  -7.0029066e-01
   1.8951476e-01  -6.8343078e-01
   1.8965483e-01  -6.6630641e-01
   1.8979490e-01  -6.4893748e-01
   1.8993497e-01  -6.3134386e-01
   1.9007504e-01  -6.1354539e-01
   1.9021511e-01  -5.9556178e-01
   1.9035518e-01  -5.7741260e-01
   1.9049525e-01  -5.5911729e-01
   1.9063532e-01  -5.4069507e-01
   1.9077539e-01  -5.2216494e-01
   1.9091546e-01  -5.0354568e-01
   1.9105553e-01  -4.8485576e-01
   1.9119560e-01  -4.6611335e-01
   1.9133567e-01  -4.4733631e-01
   1.9147574e-01  -4.2854212e-01
   1.9161581e-01  -4.0974791e-01
   1.9175588e-01  -3.9097039e-01
   1.9189595e-01  -3.7222584e-01
   1.9203602e-01  -3.5353010e-01
   1.9217609e-01  -3.3489855e-01
   1.9231616e-01  -3.1634608e-01
   1.9245623e-01  -2.9788707e-01
   1.9259630e-01  -2.7953541e-01
   1.9273637e-01  -2.6130441e-01
   1.9287644e-01  -2.4320686e-01
   1.9301651e-01  -2.2525499e-01
   1.9315658e-01  -2.0746042e-01
   1.9329665e-01  -1.8983423e-01
   1.9343672e-01  -1.7238688e-01
   1.9357679e-01  -1.5512821e-01
   1.9371686e-01  -1.3806747e-01
   1.9385693e-01  -1.2121330e-01
   1.9399700e-01  -1.0457370e-01
   1.9413707e-01  -8.8156033e-02
   1.9427714e-01  -7.1967064e-02
   1.9441721e-01  -5.6012909e-02
   1.9455728e-01  -4.0299061e-02
   1.9469735e-01  -2.4830383e-02
   1.9483742e-01  -9.6111148e-03
   1.9497749e-01   5.3551263e-03
   1.9511756e-01   2.0065338e-02
   1.9525763e-01   3.4517129e-02
   1.9539770e-01   4.8708710e-02
   1.9553777e-01   6.2638884e-02
   1.9567784e-01   7.6307042e-02
   1.9581791e-01   8.9713147e-02
   1.9595798e-01   1.0285772e-01
   1.9609805e-01   1.1574185e-01
   1.9623812e-01   1.2836713e-01
   1.9637819e-01   1.4073570e-01
   1.9651826e-01   1.5285020e-01
   1.9665833e-01   1.6471375e-01
   1.9679840e-01   1.7632996e-01
   1.9693847e-01   1.8770288e-01
   1.9707854e-01   1.9883700e-01
   1.9721861e-01   2.0973721e-01
   1.9735868e-01   2.2040883e-01
   1.9749875e-01   2.3085753e-01
   1.9763882e-01   2.4108933e-01
   1.9777889e-01   2.5111059e-01
   1.9791896e-01   2.6092799e-01
   1.9805903e-01   2.7054847e-01
   1.9819910e-01   2.7997926e-01
   1.9833917e-01   2.8922781e-01
   1.9847924e-01   2.9830180e-01
   1.9861931e-01   3.0720907e-01
   1.9875938e-01   3.1595767e-01
   1.9889945e-01   3.2455576e-01
   1.9903952e-01   3.3301163e-01
   1.9917959e-01   3.4133366e-01
   1.9931966e-01   3.4953030e-01
   1.9945973e-01   3.5761004e-01
   1.9959980e-01   3.6558139e-01
   1.9973987e-01   3.7345284e-01
   1.9987994e-01   3.8123287e-01
   2.0002001e-01   3.8892991e-01
   2.0016008e-01   3.9655228e-01
   2.0030015e-01   4.0410824e-01
   2.0044022e-01   4.1160588e-01
   2.0058029e-01   4.1905318e-01
   2.0072036e-01   4.2645793e-01
   2.0086043e-01   4.3382774e-01
   2.0100050e-01   4.4117000e-01
   2.0114057e-01   4.4849187e-01
   2.0128064e-01   4.5580026e-01
   2.0142071e-01   4.6310180e-01
   2.0156078e-01   4.7040284e-01
   2.0170085e-01   4.7770941e-01
   2.0184092e-01   4.8502723e-01
   2.0198099e-01   4.9236167e-01
   2.0212106e-01   4.9971773e-01
   2.0226113e-01   5.0710006e-01
   2.0240120e-01   5.1451292e-01
   2.0254127e-01   5.2196015e-01
   2.0268134e-01   5.2944522e-01
   2.0282141e-01   5.3697115e-01
   2.0296148e-01   5.4454053e-01
   2.0310155e-01   5.5215553e-01
   2.0324162e-01   5.5981786e-01
   2.0338169e-01   5.6752876e-01
   2.0352176e-01   5.7528905e-01
   2.0366183e-01   5.8309905e-01
   2.0380190e-01   5.9095863e-01
   2.0394197e-01   5.9886718e-01
   2.0408204e-01   6.0682363e-01
   2.0422211e-01   6.1482642e-01
   2.0436218e-01   6.2287352e-01
   2.0450225e-01   6.3096245e-01
   2.0464232e-01   6.3909024e-01
   2.0478239e-01   6.4725346e-01
   2.0492246e-01   6.5544822e-01
   2.0506253e-01   6.6367019e-01
   2.0520260e-01   6.7191457e-01
   2.0534267e-01   6.8017614e-01
   2.0548274e-01   6.8844923e-01
   2.0562281e-01   6.9672778e-01
   2.0576288e-01   7.0500527e-01
   2.0590295e-01   7.1327484e-01
   2.0604302e-01   7.2152920e-01
   2.0618309e-01   7.2976069e-01
   2.0632316e-01   7.3796133e-01
   2.0646323e-01   7.4612274e-01
   2.0660330e-01   7.5423626e-01
   2.0674337e-01   7.6229290e-01
   2.0688344e-01   7.7028336e-01
   2.0702351e-01   7.7819809e-01
   2.0716358e-01   7.8602727e-01
   2.0730365e-01   7.9376085e-01
   2.0744372e-01   8.0138854e-01
   2.0758379e-01   8.0889987e-01
   2.0772386e-01   8.1628420e-01
   2.0786393e-01   8.2353072e-01
   2.0800400e-01   8.3062849e-01
   2.0814407e-01   8.3756645e-01
   2.0828414e-01   8.4433346e-01
   2.0842421e-01   8.5091832e-01
   2.0856428e-01   8.5730977e-01
   2.0870435e-01   8.6349654e-01
   2.0884442e-01   8.6946736e-01
   2.0898449e-01   8.7521097e-01
   2.0912456e-01   8.8071620e-01
   2.0926463e-01   8.8597191e-01
   2.0940470e-01   8.9096707e-01
   2.0954477e-01   8.9569079e-01
   2.0968484e-01   9.0013230e-01
   2.0982491e-01   9.0428101e-01
   2.0996498e-01   9.0812650e-01
   2.1010505e-01   9.1165858e-01
   2.1024512e-01   9.1486729e-01
   2.1038519e-01   9.1774293e-01
   2.1052526e-01   9.2027607e-01
   2.1066533e-01   9.2245758e-01
   2.1080540e-01   9.2427865e-01
   2.1094547e-01   9.2573082e-01
   2.1108554e-01   9.2680598e-01
   2.1122561e-01   9.2749640e-01
   2.1136568e-01   9.2779475e-01
   2.1150575e-01   9.2769412e-01
   2.1164582e-01   9.2718800e-01
   2.1178589e-01   9.2627039e-01
   2.1192596e-01   9.2493569e-01
   2.1206603e-01   9.2317883e-01
   2.1220610e-01   9.2099520e-01
   2.1234617e-01   9.1838071e-01
   2.1248624e-01   9.1533179e-01
   2.1262631e-01   9.1184539e-01
   2.1276638e-01   9.0791902e-01
   2.1290645e-01   9.0355072e-01
   2.1304652e-01   8.9873910e-01
   2.1318659e-01   8.9348333e-01
   2.1332666e-01   8.8778316e-01
   2.1346673e-01   8.8163891e-01
   2.1360680e-01   8.7505150e-01
   2.1374687e-01   8.6802242e-01
   2.1388694e-01   8.6055376e-01
   2.1402701e-01   8.5264818e-01
   2.1416708e-01   8.4430897e-01
   2.1430715e-01   8.3553998e-01
   2.1444722e-01   8.2634566e-01
   2.1458729e-01   8.1673103e-01
   2.1472736e-01   8.0670173e-01
   2.1486743e-01   7.9626395e-01
   2.1500750e-01   7.8542444e-01
   2.1514757e-01   7.7419056e-01
   2.1528764e-01   7.6257018e-01
   2.1542771e-01   7.5057174e-01
   2.1556778e-01   7.3820423e-01
   2.1570785e-01   7.2547714e-01
   2.1584792e-01   7.1240050e-01
   2.1598799e-01   6.9898484e-01
   2.1612806e-01   6.8524116e-01
   2.1626813e-01   6.7118097e-01
   2.1640820e-01   6.5681619e-01
   2.1654827e-01   6.4215924e-01
   2.1668834e-01   6.2722292e-01
   2.1682841e-01   6.1202047e-01
   2.1696848e-01   5.9656551e-01
   2.1710855e-01   5.8087201e-01
   2.1724862e-01   5.6495433e-01
   2.1738869e-01   5.4882713e-01
   2.1752876e-01   5.3250539e-01
   2.1766883e-01   5.1600437e-01
   2.1780890e-01   4.9933961e-01
   2.1794897e-01   4.8252688e-01
   2.1808904e-01   4.6558216e-01
   2.1822911e-01   4.4852165e-01
   2.1836918e-01   4.3136170e-01
   2.1850925e-01   4.1411881e-01
   2.1864932e-01   3.9680961e-01
   2.1878939e-01   3.7945082e-01
   2.1892946e-01   3.6205922e-01
   2.1906953e-01   3.4465166e-01
   2.1920960e-01   3.2724500e-01
   2.1934967e-01   3.0985608e-01
   2.1948974e-01   2.9250173e-01
   2.1962981e-01   2.7519872e-01
   2.1976988e-01   2.5796372e-01
   2.1990995e-01   2.4081332e-01
   2.2005003e-01   2.2376396e-01
   2.2019010e-01   2.0683192e-01
   2.2033017e-01   1.9003331e-01
   2.2047024e-01   1.7338403e-01
   2.2061031e-01   1.5689974e-01
   2.2075038e-01   1.4059585e-01
   2.2089045e-01   1.2448749e-01
   2.2103052e-01   1.0858950e-01
   2.2117059e-01   9.2916382e-02
   2.2131066e-01   7.7482295e-02
   2.2145073e-01   6.2301033e-02
   2.2159080e-01   4.7386001e-02
   2.2173087e-01   3.2750195e-02
   2.2187094e-01   1.8406183e-02
   2.2201101e-01   4.3660866e-03
   2.2215108e-01  -9.3584366e-03
   2.2229115e-01  -2.2756212e-02
   2.2243122e-01  -3.5816564e-02
   2.2257129e-01  -4.8529330e-02
   2.2271136e-01  -6.0884877e-02
   2.2285143e-01  -7.2874115e-02
   2.2299150e-01  -8.4488510e-02
   2.2313157e-01  -9.5720095e-02
   2.2327164e-01  -1.0656148e-01
   2.2341171e-01  -1.1700587e-01
   2.2355178e-01  -1.2704707e-01
   2.2369185e-01  -1.3667948e-01
   2.2383192e-01  -1.4589812e-01
   2.2397199e-01  -1.5469863e-01
   2.2411206e-01  -1.6307728e-01
   2.2425213e-01  -1.7103096e-01
   2.2439220e-01  -1.7855720e-01
   2.2453227e-01  -1.8565415e-01
   2.2467234e-01  -1.9232062e-01
   2.2481241e-01  -1.9855602e-01
   2.2495248e-01  -2.0436042e-01
   2.2509255e-01  -2.0973451e-01
   2.2523262e-01  -2.1467961e-01
   2.2537269e-01  -2.1919767e-01
   2.2551276e-01  -2.2329124e-01
   2.2565283e-01  -2.2696350e-01
   2.2579290e-01  -2.3021823e-01
   2.2593297e-01  -2.3305978e-01
   2.2607304e-01  -2.3549312e-01
   2.2621311e-01  -2.3752378e-01
   2.2635318e-01  -2.3915785e-01
   2.2649325e-01  -2.4040198e-01
   2.2663332e-01  -2.4126335e-01
   2.2677339e-01  -2.4174967e-01
   2.2691346e-01  -2.4186916e-01
   2.2705353e-01  -2.4163053e-01
   2.2719360e-01  -2.4104297e-01
   2.2733367e-01  -2.4011612e-01
   2.2747374e-01  -2.3886006e-01
   2.2761381e-01  -2.3728532e-01
   2.2775388e-01  -2.3540279e-01
   2.2789395e-01  -2.3322378e-01
   2.2803402e-01  -2.3075994e-01
   2.2817409e-01  -2.2802327e-01
   2.2831416e-01  -2.2502609e-01
   2.2845423e-01  -2.2178099e-01
   2.2859430e-01  -2.1830088e-01
   2.2873437e-01  -2.1459888e-01
   2.2887444e-01  -2.1068835e-01
   2.2901451e-01  -2.0658287e-01
   2.2915458e-01  -2.0229616e-01
   2.2929465e-01  -1.9784213e-01
   2.2943472e-01  -1.9323479e-01
   2.2957479e-01  -1.8848828e-01
   2.2971486e-01  -1.8361681e-01
   2.2985493e-01  -1.7863463e-01
   2.2999500e-01  -1.7355604e-01
   2.3013507e-01  -1.6839533e-01
   2.3027514e-01  -1.6316677e-01
   2.3041521e-01  -1.5788458e-01
   2.3055528e-01  -1.5256293e-01
   2.3069535e-01  -1.4721587e-01
   2.3083542e-01  -1.4185735e-01
   2.3097549e-01  -1.3650115e-01
   2.3111556e-01  -1.3116090e-01
   2.3125563e-01  -1.2585004e-01
   2.3139570e-01  -1.2058180e-01
   2.3153577e-01  -1.1536914e-01
   2.3167584e-01  -1.1022480e-01
   2.3181591e-01  -1.0516123e-01
   2.3195598e-01  -1.0019055e-01
   2.3209605e-01  -9.5324582e-02
   2.3223612e-01  -9.0574807e-02
   2.3237619e-01  -8.5952332e-02
   2.3251626e-01  -8.1467887e-02
   2.3265633e-01  -7.7131805e-02
   2.3279640e-01  -7.2953999e-02
   2.3293647e-01  -6.8943952e-02
   2.3307654e-01  -6.5110697e-02
   2.3321661e-01  -6.1462806e-02
   2.3335668e-01  -5.8008372e-02
   2.3349675e-01  -5.4754997e-02
   2.3363682e-01  -5.1709783e-02
   2.3377689e-01  -4.8879317e-02
   2.3391696e-01  -4.6269660e-02
   2.3405703e-01  -4.3886342e-02
   2.3419710e-01  -4.1734349e-02
   2.3433717e-01  -3.9818117e-02
   2.3447724e-01  -3.8141528e-02
   2.3461731e-01  -3.6707898e-02
   2.3475738e-01  -3.5519981e-02
   2.3489745e-01  -3.4579959e-02
   2.3503752e-01  -3.3889439e-02
   2.3517759e-01  -3.3449459e-02
   2.3531766e-01  -3.3260478e-02
   2.3545773e-01  -3.3322382e-02
   2.3559780e-01  -3.3634486e-02
   2.3573787e-01  -3.4195534e-02
   2.3587794e-01  -3.5003701e-02
   2.3601801e-01  -3.6056604e-02
   2.3615808e-01  -3.7351300e-02
   2.3629815e-01  -3.8884297e-02
   2.3643822e-01  -4.0651560e-02
   2.3657829e-01  -4.2648521e-02
   2.3671836e-01  -4.4870084e-02
   2.3685843e-01  -4.7310641e-02
   2.3699850e-01  -4.9964077e-02
   2.3713857e-01  -5.2823787e-02
   2.3727864e-01  -5.5882688e-02
   2.3741871e-01  -5.9133228e-02
   2.3755878e-01  -6.2567406e-02
   2.3769885e-01  -6.6176786e-02
   2.3783892e-01  -6.9952509e-02
   2.3797899e-01  -7.3885316e-02
   2.3811906e-01  -7.7965559e-02
   2.3825913e-01  -8.2183224e-02
   2.3839920e-01  -8.6527945e-02
   2.3853927e-01  -9.0989030e-02
   2.3867934e-01  -9.5555472e-02
   2.3881941e-01  -1.0021598e-01
   2.3895948e-01  -1.0495898e-01
   2.3909955e-01  -1.0977266e-01
   2.3923962e-01  -1.1464499e-01
   2.3937969e-01  -1.1956372e-01
   2.3951976e-01  -1.2451642e-01
   2.3965983e-01  -1.2949051e-01
   2.3979990e-01  -1.3447325e-01
   2.3993997e-01  -1.3945182e-01
   2.4008004e-01  -1.4441328e-01
   2.4022011e-01  -1.4934464e-01
   2.4036018e-01  -1.5423286e-01
   2.4050025e-01  -1.5906488e-01
   2.4064032e-01  -1.6382763e-01
   2.4078039e-01  -1.6850809e-01
   2.4092046e-01  -1.7309329e-01
   2.4106053e-01  -1.7757030e-01
   2.4120060e-01  -1.8192632e-01
   2.4134067e-01  -1.8614866e-01
   2.4148074e-01  -1.9022477e-01
   2.4162081e-01  -1.9414226e-01
   2.4176088e-01  -1.9788894e-01
   2.4190095e-01  -2.0145281e-01
   2.4204102e-01  -2.0482212e-01
   2.4218109e-01  -2.0798536e-01
   2.4232116e-01  -2.1093129e-01
   2.4246123e-01  -2.1364896e-01
   2.4260130e-01  -2.1612775e-01
   2.4274137e-01  -2.1835733e-01
   2.4288144e-01  -2.2032777e-01
   2.4302151e-01  -2.2202947e-01
   2.4316158e-01  -2.2345322e-01
   2.4330165e-01  -2.2459022e-01
   2.4344172e-01  -2.2543208e-01
   2.4358179e-01  -2.2597083e-01
   2.4372186e-01  -2.2619897e-01
   2.4386193e-01  -2.2610943e-01
   2.4400200e-01  -2.2569563e-01
   2.4414207e-01  -2.2495146e-01
   2.4428214e-01  -2.2387132e-01
   2.4442221e-01  -2.2245011e-01
   2.4456228e-01  -2.2068323e-01
   2.4470235e-01  -2.1856662e-01
   2.4484242e-01  -2.1609674e-01
   2.4498249e-01  -2.1327057e-01
   2.4512256e-01  -2.1008568e-01
   2.4526263e-01  -2.0654013e-01
   2.4540270e-01  -2.0263257e-01
   2.4554277e-01  -1.9836220e-01
   2.4568284e-01  -1.9372874e-01
   2.4582291e-01  -1.8873252e-01
   2.4596298e-01  -1.8337439e-01
   2.4610305e-01  -1.7765576e-01
   2.4624312e-01  -1.7157862e-01
   2.4638319e-01  -1.6514547e-01
   2.4652326e-01  -1.5835940e-01
   2.4666333e-01  -1.5122402e-01
   2.4680340e-01  -1.4374347e-01
   2.4694347e-01  -1.3592245e-01
   2.4708354e-01  -1.2776617e-01
   2.4722361e-01  -1.1928034e-01
   2.4736368e-01  -1.1047121e-01
   2.4750375e-01  -1.0134551e-01
   2.4764382e-01  -9.1910457e-02
   2.4778389e-01  -8.2173747e-02
   2.4792396e-01  -7.2143540e-02
   2.4806403e-01  -6.1828449e-02
   2.4820410e-01  -5.1237522e-02
   2.4834417e-01  -4.0380232e-02
   2.4848424e-01  -2.9266459e-02
   2.4862431e-01  -1.7906477e-02
   2.4876438e-01  -6.3109364e-03
   2.4890445e-01   5.5091542e-03
   2.4904452e-01   1.7542443e-02
   2.4918459e-01   2.9777253e-02
   2.4932466e-01   4.2201603e-02
   2.4946473e-01   5.4803224e-02
   2.4960480e-01   6.7569580e-02
   2.4974487e-01   8.0487887e-02
   2.4988494e-01   9.3545132e-02
   2.5002501e-01   1.0672810e-01
   2.5016508e-01   1.2002337e-01
   2.5030515e-01   1.3341740e-01
   2.5044522e-01   1.4689644e-01
   2.5058529e-01   1.6044668e-01
   2.5072536e-01   1.7405417e-01
   2.5086543e-01   1.8770488e-01
   2.5100550e-01   2.0138475e-01
   2.5114557e-01   2.1507966e-01
   2.5128564e-01   2.2877549e-01
   2.5142571e-01   2.4245810e-01
   2.5156578e-01   2.5611342e-01
   2.5170585e-01   2.6972741e-01
   2.5184592e-01   2.8328609e-01
   2.5198599e-01   2.9677559e-01
   2.5212606e-01   3.1018217e-01
   2.5226613e-01   3.2349218e-01
   2.5240620e-01   3.3669217e-01
   2.5254627e-01   3.4976884e-01
   2.5268634e-01   3.6270911e-01
   2.5282641e-01   3.7550009e-01
   2.5296648e-01   3.8812915e-01
   2.5310655e-01   4.0058388e-01
   2.5324662e-01   4.1285218e-01
   2.5338669e-01   4.2492221e-01
   2.5352676e-01   4.3678245e-01
   2.5366683e-01   4.4842171e-01
   2.5380690e-01   4.5982913e-01
   2.5394697e-01   4.7099420e-01
   2.5408704e-01   4.8190678e-01
   2.5422711e-01   4.9255713e-01
   2.5436718e-01   5.0293589e-01
   2.5450725e-01   5.1303412e-01
   2.5464732e-01   5.2284329e-01
   2.5478739e-01   5.3235532e-01
   2.5492746e-01   5.4156256e-01
   2.5506753e-01   5.5045781e-01
   2.5520760e-01   5.5903435e-01
   2.5534767e-01   5.6728593e-01
   2.5548774e-01   5.7520675e-01
   2.5562781e-01   5.8279153e-01
   2.5576788e-01   5.9003547e-01
   2.5590795e-01   5.9693425e-01
   2.5604802e-01   6.0348406e-01
   2.5618809e-01   6.0968160e-01
   2.5632816e-01   6.1552408e-01
   2.5646823e-01   6.2100920e-01
   2.5660830e-01   6.2613518e-01
   2.5674837e-01   6.3090074e-01
   2.5688844e-01   6.3530511e-01
   2.5702851e-01   6.3934804e-01
   2.5716858e-01   6.4302977e-01
   2.5730865e-01   6.4635104e-01
   2.5744872e-01   6.4931308e-01
   2.5758879e-01   6.5191763e-01
   2.5772886e-01   6.5416691e-01
   2.5786893e-01   6.5606359e-01
   2.5800900e-01   6.5761086e-01
   2.5814907e-01   6.5881234e-01
   2.5828914e-01   6.5967211e-01
   2.5842921e-01   6.6019471e-01
   2.5856928e-01   6.6038509e-01
   2.5870935e-01   6.6024866e-01
   2.5884942e-01   6.5979122e-01
   2.5898949e-01   6.5901897e-01
   2.5912956e-01   6.5793850e-01
   2.5926963e-01   6.5655680e-01
   2.5940970e-01   6.5488119e-01
   2.5954977e-01   6.5291936e-01
   2.5968984e-01   6.5067932e-01
   2.5982991e-01   6.4816939e-01
   2.5996998e-01   6.4539823e-01
   2.6011006e-01   6.4237474e-01
   2.6025013e-01   6.3910813e-01
   2.6039020e-01   6.3560782e-01
   2.6053027e-01   6.3188350e-01
   2.6067034e-01   6.2794507e-01
   2.6081041e-01   6.2380262e-01
   2.6095048e-01   6.1946643e-01
   2.6109055e-01   6.1494695e-01
   2.6123062e-01   6.1025475e-01
   2.6137069e-01   6.0540057e-01
   2.6151076e-01   6.0039522e-01
   2.6165083e-01   5.9524961e-01
   2.6179090e-01   5.8997473e-01
   2.6193097e-01   5.8458162e-01
   2.6207104e-01   5.7908134e-01
   2.6221111e-01   5.7348497e-01
   2.6235118e-01   5.6780361e-01
   2.6249125e-01   5.6204829e-01
   2.6263132e-01   5.5623005e-01
   2.6277139e-01   5.5035983e-01
   2.6291146e-01   5.4444851e-01
   2.6305153e-01   5.3850687e-01
   2.6319160e-01   5.3254558e-01
   2.6333167e-01   5.2657519e-01
   2.6347174e-01   5.2060607e-01
   2.6361181e-01   5.1464846e-01
   2.6375188e-01   5.0871241e-01
   2.6389195e-01   5.0280775e-01
   2.6403202e-01   4.9694414e-01
   2.6417209e-01   4.9113097e-01
   2.6431216e-01   4.8537742e-01
   2.6445223e-01   4.7969240e-01
   2.6459230e-01   4.7408455e-01
   2.6473237e-01   4.6856223e-01
   2.6487244e-01   4.6313351e-01
   2.6501251e-01   4.5780614e-01
   2.6515258e-01   4.5258757e-01
   2.6529265e-01   4.4748489e-01
   2.6543272e-01   4.4250488e-01
   2.6557279e-01   4.3765396e-01
   2.6571286e-01   4.3293819e-01
   2.6585293e-01   4.2836325e-01
   2.6599300e-01   4.2393448e-01
   2.6613307e-01   4.1965680e-01
   2.6627314e-01   4.1553477e-01
   2.6641321e-01   4.1157254e-01
   2.6655328e-01   4.0777387e-01
   2.6669335e-01   4.0414211e-01
   2.6683342e-01   4.0068020e-01
   2.6697349e-01   3.9739069e-01
   2.6711356e-01   3.9427569e-01
   2.6725363e-01   3.9133693e-01
   2.6739370e-01   3.8857569e-01
   2.6753377e-01   3.8599287e-01
   2.6767384e-01   3.8358893e-01
   2.6781391e-01   3.8136392e-01
   2.6795398e-01   3.7931750e-01
   2.6809405e-01   3.7744890e-01
   2.6823412e-01   3.7575695e-01
   2.6837419e-01   3.7424009e-01
   2.6851426e-01   3.7289635e-01
   2.6865433e-01   3.7172338e-01
   2.6879440e-01   3.7071844e-01
   2.6893447e-01   3.6987840e-01
   2.6907454e-01   3.6919978e-01
   2.6921461e-01   3.6867871e-01
   2.6935468e-01   3.6831100e-01
   2.6949475e-01   3.6809206e-01
   2.6963482e-01   3.6801702e-01
   2.6977489e-01   3.6808064e-01
   2.6991496e-01   3.6827736e-01
   2.7005503e-01   3.6860135e-01
   2.7019510e-01   3.6904645e-01
   2.7033517e-01   3.6960623e-01
   2.7047524e-01   3.7027397e-01
   2.7061531e-01   3.7104271e-01
   2.7075538e-01   3.7190523e-01
   2.7089545e-01   3.7285407e-01
   2.7103552e-01   3.7388157e-01
   2.7117559e-01   3.7497984e-01
   2.7131566e-01   3.7614081e-01
   2.7145573e-01   3.7735622e-01
   2.7159580e-01   3.7861765e-01
   2.7173587e-01   3.7991653e-01
   2.7187594e-01   3.8124416e-01
   2.7201601e-01   3.8259169e-01
   2.7215608e-01   3.8395020e-01
   2.7229615e-01   3.8531067e-01
   2.7243622e-01   3.8666399e-01
   2.7257629e-01   3.8800101e-01
   2.7271636e-01   3.8931250e-01
   2.7285643e-01   3.9058925e-01
   2.7299650e-01   3.9182200e-01
   2.7313657e-01   3.9300150e-01
   2.7327664e-01   3.9411851e-01
   2.7341671e-01   3.9516383e-01
   2.7355678e-01   3.9612831e-01
   2.7369685e-01   3.9700285e-01
   2.7383692e-01   3.9777843e-01
   2.7397699e-01   3.9844611e-01
   2.7411706e-01   3.9899706e-01
   2.7425713e-01   3.9942259e-01
   2.7439720e-01   3.9971409e-01
   2.7453727e-01   3.9986315e-01
   2.7467734e-01   3.9986148e-01
   2.7481741e-01   3.9970098e-01
   2.7495748e-01   3.9937373e-01
   2.7509755e-01   3.9887199e-01
   2.7523762e-01   3.9818826e-01
   2.7537769e-01   3.9731522e-01
   2.7551776e-01   3.9624580e-01
   2.7565783e-01   3.9497318e-01
   2.7579790e-01   3.9349077e-01
   2.7593797e-01   3.9179226e-01
   2.7607804e-01   3.8987158e-01
   2.7621811e-01   3.8772298e-01
   2.7635818e-01   3.8534095e-01
   2.7649825e-01   3.8272032e-01
   2.7663832e-01   3.7985620e-01
   2.7677839e-01   3.7674399e-01
   2.7691846e-01   3.7337945e-01
   2.7705853e-01   3.6975862e-01
   2.7719860e-01   3.6587790e-01
   2.7733867e-01   3.6173400e-01
   2.7747874e-01   3.5732397e-01
   2.7761881e-01   3.5264521e-01
   2.7775888e-01   3.4769545e-01
   2.7789895e-01   3.4247279e-01
   2.7803902e-01   3.3697565e-01
   2.7817909e-01   3.3120281e-01
   2.7831916e-01   3.2515343e-01
   2.7845923e-01   3.1882698e-01
   2.7859930e-01   3.1222331e-01
   2.7873937e-01   3.0534262e-01
   2.7887944e-01   2.9818546e-01
   2.7901951e-01   2.9075273e-01
   2.7915958e-01   2.8304568e-01
   2.7929965e-01   2.7506591e-01
   2.7943972e-01   2.6681537e-01
   2.7957979e-01   2.5829634e-01
   2.7971986e-01   2.4951145e-01
   2.7985993e-01   2.4046367e-01
   2.8000000e-01   2.3115628e-01


==> noise_sdp_dualpoly_2.dat <==
   0.0000000e+00  -1.0000000e+00
   1.4007004e-04  -9.9963556e-01
   2.8014007e-04  -9.9854270e-01
   4.2021011e-04  -9.9672287e-01
   5.6028014e-04  -9.9417845e-01
   7.0035018e-04  -9.9091280e-01
   8.4042021e-04  -9.8693018e-01
   9.8049025e-04  -9.8223583e-01
   1.1205603e-03  -9.7683591e-01
   1.2606303e-03  -9.7073749e-01
   1.4007004e-03  -9.6394855e-01
   1.5407704e-03  -9.5647798e-01
   1.6808404e-03  -9.4833555e-01
   1.8209105e-03  -9.3953189e-01
   1.9609805e-03  -9.3007847e-01
   2.1010505e-03  -9.1998763e-01
   2.2411206e-03  -9.0927248e-01
   2.3811906e-03  -8.9794696e-01
   2.5212606e-03  -8.8602574e-01
   2.6613307e-03  -8.7352428e-01
   2.8014007e-03  -8.6045872e-01
   2.9414707e-03  -8.4684595e-01
   3.0815408e-03  -8.3270347e-01
   3.2216108e-03  -8.1804948e-01
   3.3616808e-03  -8.0290275e-01
   3.5017509e-03  -7.8728266e-01
   3.6418209e-03  -7.7120915e-01
   3.7818909e-03  -7.5470267e-01
   3.9219610e-03  -7.3778416e-01
   4.0620310e-03  -7.2047502e-01
   4.2021011e-03  -7.0279710e-01
   4.3421711e-03  -6.8477261e-01
   4.4822411e-03  -6.6642414e-01
   4.6223112e-03  -6.4777458e-01
   4.7623812e-03  -6.2884712e-01
   4.9024512e-03  -6.0966522e-01
   5.0425213e-03  -5.9025251e-01
   5.1825913e-03  -5.7063285e-01
   5.3226613e-03  -5.5083019e-01
   5.4627314e-03  -5.3086862e-01
   5.6028014e-03  -5.1077229e-01
   5.7428714e-03  -4.9056537e-01
   5.8829415e-03  -4.7027204e-01
   6.0230115e-03  -4.4991642e-01
   6.1630815e-03  -4.2952257e-01
   6.3031516e-03  -4.0911442e-01
   6.4432216e-03  -3.8871574e-01
   6.5832916e-03  -3.6835013e-01
   6.7233617e-03  -3.4804096e-01
   6.8634317e-03  -3.2781135e-01
   7.0035018e-03  -3.0768410e-01
   7.1435718e-03  -2.8768171e-01
   7.2836418e-03  -2.6782632e-01
   7.4237119e-03  -2.4813966e-01
   7.5637819e-03  -2.2864305e-01
   7.7038519e-03  -2.0935735e-01
   7.8439220e-03  -1.9030293e-01
   7.9839920e-03  -1.7149967e-01
   8.1240620e-03  -1.5296687e-01
   8.2641321e-03  -1.3472328e-01
   8.4042021e-03  -1.1678706e-01
   8.5442721e-03  -9.9175744e-02
   8.6843422e-03  -8.1906207e-02
   8.8244122e-03  -6.4994671e-02
   8.9644822e-03  -4.8456660e-02
   9.1045523e-03  -3.2306990e-02
   9.2446223e-03  -1.6559746e-02
   9.3846923e-03  -1.2282649e-03
   9.5247624e-03   1.3674882e-02
   9.6648324e-03   2.8137905e-02
   9.8049025e-03   4.2149805e-02
   9.9449725e-03   5.5700395e-02
   1.0085043e-02   6.8780303e-02
   1.0225113e-02   8.1380986e-02
   1.0365183e-02   9.3494737e-02
   1.0505253e-02   1.0511470e-01
   1.0645323e-02   1.1623485e-01
   1.0785393e-02   1.2685003e-01
   1.0925463e-02   1.3695594e-01
   1.1065533e-02   1.4654914e-01
   1.1205603e-02   1.5562702e-01
   1.1345673e-02   1.6418786e-01
   1.1485743e-02   1.7223077e-01
   1.1625813e-02   1.7975572e-01
   1.1765883e-02   1.8676350e-01
   1.1905953e-02   1.9325577e-01
   1.2046023e-02   1.9923498e-01
   1.2186093e-02   2.0470440e-01
   1.2326163e-02   2.0966813e-01
   1.2466233e-02   2.1413103e-01
   1.2606303e-02   2.1809876e-01
   1.2746373e-02   2.2157771e-01
   1.2886443e-02   2.2457504e-01
   1.3026513e-02   2.2709863e-01
   1.3166583e-02   2.2915707e-01
   1.3306653e-02   2.3075962e-01
   1.3446723e-02   2.3191623e-01
   1.3586793e-02   2.3263746e-01
   1.3726863e-02   2.3293452e-01
   1.3866933e-02   2.3281921e-01
   1.4007004e-02   2.3230388e-01
   1.4147074e-02   2.3140144e-01
   1.4287144e-02   2.3012531e-01
   1.4427214e-02   2.2848941e-01
   1.4567284e-02   2.2650810e-01
   1.4707354e-02   2.2419618e-01
   1.4847424e-02   2.2156885e-01
   1.4987494e-02   2.1864167e-01
   1.5127564e-02   2.1543057e-01
   1.5267634e-02   2.1195175e-01
   1.5407704e-02   2.0822169e-01
   1.5547774e-02   2.0425714e-01
   1.5687844e-02   2.0007504e-01
   1.5827914e-02   1.9569250e-01
   1.5967984e-02   1.9112678e-01
   1.6108054e-02   1.8639526e-01
   1.6248124e-02   1.8151540e-01
   1.6388194e-02   1.7650467e-01
   1.6528264e-02   1.7138060e-01
   1.6668334e-02   1.6616066e-01
   1.6808404e-02   1.6086228e-01
   1.6948474e-02   1.5550281e-01
   1.7088544e-02   1.5009945e-01
   1.7228614e-02   1.4466929e-01
   1.7368684e-02   1.3922919e-01
   1.7508754e-02   1.3379584e-01
   1.7648824e-02   1.2838564e-01
   1.7788894e-02   1.2301475e-01
   1.7928964e-02   1.1769899e-01
   1.8069035e-02   1.1245388e-01
   1.8209105e-02   1.0729454e-01
   1.8349175e-02   1.0223573e-01
   1.8489245e-02   9.7291775e-02
   1.8629315e-02   9.2476559e-02
   1.8769385e-02   8.7803499e-02
   1.8909455e-02   8.3285518e-02
   1.9049525e-02   7.8935023e-02
   1.9189595e-02   7.4763883e-02
   1.9329665e-02   7.0783407e-02
   1.9469735e-02   6.7004326e-02
   1.9609805e-02   6.3436774e-02
   1.9749875e-02   6.0090266e-02
   1.9889945e-02   5.6973688e-02
   2.0030015e-02   5.4095278e-02
   2.0170085e-02   5.1462611e-02
   2.0310155e-02   4.9082588e-02
   2.0450225e-02   4.6961426e-02
   2.0590295e-02   4.5104644e-02
   2.0730365e-02   4.3517055e-02
   2.0870435e-02   4.2202761e-02
   2.1010505e-02   4.1165145e-02
   2.1150575e-02   4.0406863e-02
   2.1290645e-02   3.9929847e-02
   2.1430715e-02   3.9735296e-02
   2.1570785e-02   3.9823679e-02
   2.1710855e-02   4.0194735e-02
   2.1850925e-02   4.0847472e-02
   2.1990995e-02   4.1780174e-02
   2.2131066e-02   4.2990403e-02
   2.2271136e-02   4.4475004e-02
   2.2411206e-02   4.6230116e-02
   2.2551276e-02   4.8251176e-02
   2.2691346e-02   5.0532929e-02
   2.2831416e-02   5.3069441e-02
   2.2971486e-02   5.5854111e-02
   2.3111556e-02   5.8879682e-02
   2.3251626e-02   6.2138258e-02
   2.3391696e-02   6.5621318e-02
   2.3531766e-02   6.9319733e-02
   2.3671836e-02   7.3223784e-02
   2.3811906e-02   7.7323181e-02
   2.3951976e-02   8.1607083e-02
   2.4092046e-02   8.6064121e-02
   2.4232116e-02   9.0682413e-02
   2.4372186e-02   9.5449597e-02
   2.4512256e-02   1.0035284e-01
   2.4652326e-02   1.0537889e-01
   2.4792396e-02   1.1051406e-01
   2.4932466e-02   1.1574429e-01
   2.5072536e-02   1.2105517e-01
   2.5212606e-02   1.2643193e-01
   2.5352676e-02   1.3185951e-01
   2.5492746e-02   1.3732259e-01
   2.5632816e-02   1.4280559e-01
   2.5772886e-02   1.4829269e-01
   2.5912956e-02   1.5376793e-01
   2.6053027e-02   1.5921515e-01
   2.6193097e-02   1.6461807e-01
   2.6333167e-02   1.6996034e-01
   2.6473237e-02   1.7522552e-01
   2.6613307e-02   1.8039714e-01
   2.6753377e-02   1.8545871e-01
   2.6893447e-02   1.9039380e-01
   2.7033517e-02   1.9518600e-01
   2.7173587e-02   1.9981903e-01
   2.7313657e-02   2.0427668e-01
   2.7453727e-02   2.0854293e-01
   2.7593797e-02   2.1260191e-01
   2.7733867e-02   2.1643797e-01
   2.7873937e-02   2.2003571e-01
   2.8014007e-02   2.2337998e-01
   2.8154077e-02   2.2645592e-01
   2.8294147e-02   2.2924902e-01
   2.8434217e-02   2.3174509e-01
   2.8574287e-02   2.3393033e-01
   2.8714357e-02   2.3579135e-01
   2.8854427e-02   2.3731519e-01
   2.8994497e-02   2.3848932e-01
   2.9134567e-02   2.3930172e-01
   2.9274637e-02   2.3974084e-01
   2.9414707e-02   2.3979567e-01
   2.9554777e-02   2.3945574e-01
   2.9694847e-02   2.3871113e-01
   2.9834917e-02   2.3755254e-01
   2.9974987e-02   2.3597122e-01
   3.0115058e-02   2.3395907e-01
   3.0255128e-02   2.3150863e-01
   3.0395198e-02   2.2861306e-01
   3.0535268e-02   2.2526621e-01
   3.0675338e-02   2.2146260e-01
   3.0815408e-02   2.1719741e-01
   3.0955478e-02   2.1246656e-01
   3.1095548e-02   2.0726666e-01
   3.1235618e-02   2.0159501e-01
   3.1375688e-02   1.9544966e-01
   3.1515758e-02   1.8882939e-01
   3.1655828e-02   1.8173368e-01
   3.1795898e-02   1.7416278e-01
   3.1935968e-02   1.6611764e-01
   3.2076038e-02   1.5759998e-01
   3.2216108e-02   1.4861223e-01
   3.2356178e-02   1.3915755e-01
   3.2496248e-02   1.2923987e-01
   3.2636318e-02   1.1886378e-01
   3.2776388e-02   1.0803465e-01
   3.2916458e-02   9.6758515e-02
   3.3056528e-02   8.5042146e-02
   3.3196598e-02   7.2892992e-02
   3.3336668e-02   6.0319189e-02
   3.3476738e-02   4.7329544e-02
   3.3616808e-02   3.3933522e-02
   3.3756878e-02   2.0141235e-02
   3.3896948e-02   5.9634230e-03
   3.4037019e-02  -8.5885611e-03
   3.4177089e-02  -2.3502767e-02
   3.4317159e-02  -3.8766668e-02
   3.4457229e-02  -5.4367175e-02
   3.4597299e-02  -7.0290664e-02
   3.4737369e-02  -8.6522991e-02
   3.4877439e-02  -1.0304951e-01
   3.5017509e-02  -1.1985512e-01
   3.5157579e-02  -1.3692425e-01
   3.5297649e-02  -1.5424090e-01
   3.5437719e-02  -1.7178869e-01
   3.5577789e-02  -1.8955085e-01
   3.5717859e-02  -2.0751026e-01
   3.5857929e-02  -2.2564947e-01
   3.5997999e-02  -2.4395074e-01
   3.6138069e-02  -2.6239607e-01
   3.6278139e-02  -2.8096721e-01
   3.6418209e-02  -2.9964568e-01
   3.6558279e-02  -3.1841285e-01
   3.6698349e-02  -3.3724990e-01
   3.6838419e-02  -3.5613791e-01
   3.6978489e-02  -3.7505783e-01
   3.7118559e-02  -3.9399058e-01
   3.7258629e-02  -4.1291702e-01
   3.7398699e-02  -4.3181798e-01
   3.7538769e-02  -4.5067435e-01
   3.7678839e-02  -4.6946705e-01
   3.7818909e-02  -4.8817705e-01
   3.7958979e-02  -5.0678547e-01
   3.8099050e-02  -5.2527354e-01
   3.8239120e-02  -5.4362266e-01
   3.8379190e-02  -5.6181440e-01
   3.8519260e-02  -5.7983059e-01
   3.8659330e-02  -5.9765326e-01
   3.8799400e-02  -6.1526473e-01
   3.8939470e-02  -6.3264763e-01
   3.9079540e-02  -6.4978490e-01
   3.9219610e-02  -6.6665982e-01
   3.9359680e-02  -6.8325605e-01
   3.9499750e-02  -6.9955765e-01
   3.9639820e-02  -7.1554910e-01
   3.9779890e-02  -7.3121530e-01
   3.9919960e-02  -7.4654163e-01
   4.0060030e-02  -7.6151395e-01
   4.0200100e-02  -7.7611861e-01
   4.0340170e-02  -7.9034248e-01
   4.0480240e-02  -8.0417300e-01
   4.0620310e-02  -8.1759811e-01
   4.0760380e-02  -8.3060635e-01
   4.0900450e-02  -8.4318686e-01
   4.1040520e-02  -8.5532933e-01
   4.1180590e-02  -8.6702411e-01
   4.1320660e-02  -8.7826214e-01
   4.1460730e-02  -8.8903500e-01
   4.1600800e-02  -8.9933492e-01
   4.1740870e-02  -9.0915476e-01
   4.1880940e-02  -9.1848805e-01
   4.2021011e-02  -9.2732899e-01
   4.2161081e-02  -9.3567243e-01
   4.2301151e-02  -9.4351389e-01
   4.2441221e-02  -9.5084959e-01
   4.2581291e-02  -9.5767639e-01
   4.2721361e-02  -9.6399185e-01
   4.2861431e-02  -9.6979418e-01
   4.3001501e-02  -9.7508228e-01
   4.3141571e-02  -9.7985572e-01
   4.3281641e-02  -9.8411472e-01
   4.3421711e-02  -9.8786016e-01
   4.3561781e-02  -9.9109358e-01
   4.3701851e-02  -9.9381716e-01
   4.3841921e-02  -9.9603371e-01
   4.3981991e-02  -9.9774668e-01
   4.4122061e-02  -9.9896011e-01
   4.4262131e-02  -9.9967867e-01
   4.4402201e-02  -9.9990761e-01
   4.4542271e-02  -9.9965273e-01
   4.4682341e-02  -9.9892044e-01
   4.4822411e-02  -9.9771766e-01
   4.4962481e-02  -9.9605186e-01
   4.5102551e-02  -9.9393100e-01
   4.5242621e-02  -9.9136355e-01
   4.5382691e-02  -9.8835846e-01
   4.5522761e-02  -9.8492512e-01
   4.5662831e-02  -9.8107338e-01
   4.5802901e-02  -9.7681347e-01
   4.5942971e-02  -9.7215605e-01
   4.6083042e-02  -9.6711212e-01
   4.6223112e-02  -9.6169306e-01
   4.6363182e-02  -9.5591054e-01
   4.6503252e-02  -9.4977658e-01
   4.6643322e-02  -9.4330343e-01
   4.6783392e-02  -9.3650361e-01
   4.6923462e-02  -9.2938990e-01
   4.7063532e-02  -9.2197524e-01
   4.7203602e-02  -9.1427277e-01
   4.7343672e-02  -9.0629580e-01
   4.7483742e-02  -8.9805774e-01
   4.7623812e-02  -8.8957213e-01
   4.7763882e-02  -8.8085257e-01
   4.7903952e-02  -8.7191272e-01
   4.8044022e-02  -8.6276628e-01
   4.8184092e-02  -8.5342693e-01
   4.8324162e-02  -8.4390834e-01
   4.8464232e-02  -8.3422414e-01
   4.8604302e-02  -8.2438788e-01
   4.8744372e-02  -8.1441301e-01
   4.8884442e-02  -8.0431287e-01
   4.9024512e-02  -7.9410064e-01
   4.9164582e-02  -7.8378935e-01
   4.9304652e-02  -7.7339184e-01
   4.9444722e-02  -7.6292072e-01
   4.9584792e-02  -7.5238838e-01
   4.9724862e-02  -7.4180695e-01
   4.9864932e-02  -7.3118829e-01
   5.0005003e-02  -7.2054395e-01
   5.0145073e-02  -7.0988519e-01
   5.0285143e-02  -6.9922292e-01
   5.0425213e-02  -6.8856769e-01
   5.0565283e-02  -6.7792970e-01
   5.0705353e-02  -6.6731875e-01
   5.0845423e-02  -6.5674425e-01
   5.0985493e-02  -6.4621519e-01
   5.1125563e-02  -6.3574014e-01
   5.1265633e-02  -6.2532721e-01
   5.1405703e-02  -6.1498408e-01
   5.1545773e-02  -6.0471795e-01
   5.1685843e-02  -5.9453556e-01
   5.1825913e-02  -5.8444315e-01
   5.1965983e-02  -5.7444648e-01
   5.2106053e-02  -5.6455080e-01
   5.2246123e-02  -5.5476089e-01
   5.2386193e-02  -5.4508097e-01
   5.2526263e-02  -5.3551480e-01
   5.2666333e-02  -5.2606558e-01
   5.2806403e-02  -5.1673601e-01
   5.2946473e-02  -5.0752829e-01
   5.3086543e-02  -4.9844408e-01
   5.3226613e-02  -4.8948452e-01
   5.3366683e-02  -4.8065025e-01
   5.3506753e-02  -4.7194139e-01
   5.3646823e-02  -4.6335756e-01
   5.3786893e-02  -4.5489787e-01
   5.3926963e-02  -4.4656094e-01
   5.4067034e-02  -4.3834491e-01
   5.4207104e-02  -4.3024742e-01
   5.4347174e-02  -4.2226565e-01
   5.4487244e-02  -4.1439632e-01
   5.4627314e-02  -4.0663572e-01
   5.4767384e-02  -3.9897966e-01
   5.4907454e-02  -3.9142356e-01
   5.5047524e-02  -3.8396241e-01
   5.5187594e-02  -3.7659082e-01
   5.5327664e-02  -3.6930301e-01
   5.5467734e-02  -3.6209283e-01
   5.5607804e-02  -3.5495378e-01
   5.5747874e-02  -3.4787904e-01
   5.5887944e-02  -3.4086148e-01
   5.6028014e-02  -3.3389365e-01
   5.6168084e-02  -3.2696784e-01
   5.6308154e-02  -3.2007610e-01
   5.6448224e-02  -3.1321021e-01
   5.6588294e-02  -3.0636177e-01
   5.6728364e-02  -2.9952217e-01
   5.6868434e-02  -2.9268262e-01
   5.7008504e-02  -2.8583419e-01
   5.7148574e-02  -2.7896783e-01
   5.7288644e-02  -2.7207437e-01
   5.7428714e-02  -2.6514457e-01
   5.7568784e-02  -2.5816913e-01
   5.7708854e-02  -2.5113870e-01
   5.7848924e-02  -2.4404393e-01
   5.7988994e-02  -2.3687549e-01
   5.8129065e-02  -2.2962406e-01
   5.8269135e-02  -2.2228038e-01
   5.8409205e-02  -2.1483531e-01
   5.8549275e-02  -2.0727976e-01
   5.8689345e-02  -1.9960480e-01
   5.8829415e-02  -1.9180164e-01
   5.8969485e-02  -1.8386166e-01
   5.9109555e-02  -1.7577644e-01
   5.9249625e-02  -1.6753778e-01
   5.9389695e-02  -1.5913771e-01
   5.9529765e-02  -1.5056851e-01
   5.9669835e-02  -1.4182278e-01
   5.9809905e-02  -1.3289337e-01
   5.9949975e-02  -1.2377348e-01
   6.0090045e-02  -1.1445666e-01
   6.0230115e-02  -1.0493678e-01
   6.0370185e-02  -9.5208130e-02
   6.0510255e-02  -8.5265363e-02
   6.0650325e-02  -7.5103560e-02
   6.0790395e-02  -6.4718224e-02
   6.0930465e-02  -5.4105299e-02
   6.1070535e-02  -4.3261191e-02
   6.1210605e-02  -3.2182773e-02
   6.1350675e-02  -2.0867404e-02
   6.1490745e-02  -9.3129381e-03
   6.1630815e-02   2.4822620e-03
   6.1770885e-02   1.4519316e-02
   6.1910955e-02   2.6798818e-02
   6.2051026e-02   3.9320822e-02
   6.2191096e-02   5.2084844e-02
   6.2331166e-02   6.5089846e-02
   6.2471236e-02   7.8334234e-02
   6.2611306e-02   9.1815857e-02
   6.2751376e-02   1.0553200e-01
   6.2891446e-02   1.1947936e-01
   6.3031516e-02   1.3365411e-01
   6.3171586e-02   1.4805182e-01
   6.3311656e-02   1.6266748e-01
   6.3451726e-02   1.7749555e-01
   6.3591796e-02   1.9252990e-01
   6.3731866e-02   2.0776384e-01
   6.3871936e-02   2.2319013e-01
   6.4012006e-02   2.3880096e-01
   6.4152076e-02   2.5458800e-01
   6.4292146e-02   2.7054237e-01
   6.4432216e-02   2.8665465e-01
   6.4572286e-02   3.0291491e-01
   6.4712356e-02   3.1931270e-01
   6.4852426e-02   3.3583709e-01
   6.4992496e-02   3.5247664e-01
   6.5132566e-02   3.6921944e-01
   6.5272636e-02   3.8605314e-01
   6.5412706e-02   4.0296491e-01
   6.5552776e-02   4.1994152e-01
   6.5692846e-02   4.3696932e-01
   6.5832916e-02   4.5403424e-01
   6.5972986e-02   4.7112187e-01
   6.6113057e-02   4.8821740e-01
   6.6253127e-02   5.0530571e-01
   6.6393197e-02   5.2237135e-01
   6.6533267e-02   5.3939856e-01
   6.6673337e-02   5.5637132e-01
   6.6813407e-02   5.7327333e-01
   6.6953477e-02   5.9008809e-01
   6.7093547e-02   6.0679885e-01
   6.7233617e-02   6.2338870e-01
   6.7373687e-02   6.3984055e-01
   6.7513757e-02   6.5613719e-01
   6.7653827e-02   6.7226127e-01
   6.7793897e-02   6.8819537e-01
   6.7933967e-02   7.0392199e-01
   6.8074037e-02   7.1942361e-01
   6.8214107e-02   7.3468268e-01
   6.8354177e-02   7.4968167e-01
   6.8494247e-02   7.6440309e-01
   6.8634317e-02   7.7882950e-01
   6.8774387e-02   7.9294356e-01
   6.8914457e-02   8.0672807e-01
   6.9054527e-02   8.2016593e-01
   6.9194597e-02   8.3324023e-01
   6.9334667e-02   8.4593427e-01
   6.9474737e-02   8.5823154e-01
   6.9614807e-02   8.7011580e-01
   6.9754877e-02   8.8157107e-01
   6.9894947e-02   8.9258167e-01
   7.0035018e-02   9.0313224e-01
   7.0175088e-02   9.1320775e-01
   7.0315158e-02   9.2279358e-01
   7.0455228e-02   9.3187546e-01
   7.0595298e-02   9.4043957e-01
   7.0735368e-02   9.4847249e-01
   7.0875438e-02   9.5596130e-01
   7.1015508e-02   9.6289355e-01
   7.1155578e-02   9.6925727e-01
   7.1295648e-02   9.7504105e-01
   7.1435718e-02   9.8023399e-01
   7.1575788e-02   9.8482578e-01
   7.1715858e-02   9.8880668e-01
   7.1855928e-02   9.9216753e-01
   7.1995998e-02   9.9489981e-01
   7.2136068e-02   9.9699562e-01
   7.2276138e-02   9.9844770e-01
   7.2416208e-02   9.9924946e-01
   7.2556278e-02   9.9939498e-01
   7.2696348e-02   9.9887902e-01
   7.2836418e-02   9.9769703e-01
   7.2976488e-02   9.9584520e-01
   7.3116558e-02   9.9332039e-01
   7.3256628e-02   9.9012023e-01
   7.3396698e-02   9.8624306e-01
   7.3536768e-02   9.8168796e-01
   7.3676838e-02   9.7645476e-01
   7.3816908e-02   9.7054406e-01
   7.3956978e-02   9.6395718e-01
   7.4097049e-02   9.5669623e-01
   7.4237119e-02   9.4876406e-01
   7.4377189e-02   9.4016429e-01
   7.4517259e-02   9.3090130e-01
   7.4657329e-02   9.2098022e-01
   7.4797399e-02   9.1040694e-01
   7.4937469e-02   8.9918812e-01
   7.5077539e-02   8.8733115e-01
   7.5217609e-02   8.7484418e-01
   7.5357679e-02   8.6173607e-01
   7.5497749e-02   8.4801645e-01
   7.5637819e-02   8.3369564e-01
   7.5777889e-02   8.1878468e-01
   7.5917959e-02   8.0329534e-01
   7.6058029e-02   7.8724004e-01
   7.6198099e-02   7.7063191e-01
   7.6338169e-02   7.5348473e-01
   7.6478239e-02   7.3581295e-01
   7.6618309e-02   7.1763165e-01
   7.6758379e-02   6.9895653e-01
   7.6898449e-02   6.7980391e-01
   7.7038519e-02   6.6019067e-01
   7.7178589e-02   6.4013431e-01
   7.7318659e-02   6.1965283e-01
   7.7458729e-02   5.9876481e-01
   7.7598799e-02   5.7748932e-01
   7.7738869e-02   5.5584592e-01
   7.7878939e-02   5.3385466e-01
   7.8019010e-02   5.1153602e-01
   7.8159080e-02   4.8891093e-01
   7.8299150e-02   4.6600071e-01
   7.8439220e-02   4.4282705e-01
   7.8579290e-02   4.1941203e-01
   7.8719360e-02   3.9577802e-01
   7.8859430e-02   3.7194773e-01
   7.8999500e-02   3.4794414e-01
   7.9139570e-02   3.2379048e-01
   7.9279640e-02   2.9951023e-01
   7.9419710e-02   2.7512704e-01
   7.9559780e-02   2.5066476e-01
   7.9699850e-02   2.2614739e-01
   7.9839920e-02   2.0159905e-01
   7.9979990e-02   1.7704395e-01
   8.0120060e-02   1.5250637e-01
   8.0260130e-02   1.2801064e-01
   8.0400200e-02   1.0358108e-01
   8.0540270e-02   7.9242024e-02
   8.0680340e-02   5.5017748e-02
   8.0820410e-02   3.0932462e-02
   8.0960480e-02   7.0102800e-03
   8.1100550e-02  -1.6724807e-02
   8.1240620e-02  -4.0248959e-02
   8.1380690e-02  -6.3538513e-02
   8.1520760e-02  -8.6570013e-02
   8.1660830e-02  -1.0932023e-01
   8.1800900e-02  -1.3176619e-01
   8.1940970e-02  -1.5388521e-01
   8.2081041e-02  -1.7565490e-01
   8.2221111e-02  -1.9705322e-01
   8.2361181e-02  -2.1805847e-01
   8.2501251e-02  -2.3864936e-01
   8.2641321e-02  -2.5880496e-01
   8.2781391e-02  -2.7850481e-01
   8.2921461e-02  -2.9772888e-01
   8.3061531e-02  -3.1645762e-01
   8.3201601e-02  -3.3467197e-01
   8.3341671e-02  -3.5235340e-01
   8.3481741e-02  -3.6948390e-01
   8.3621811e-02  -3.8604602e-01
   8.3761881e-02  -4.0202289e-01
   8.3901951e-02  -4.1739823e-01
   8.4042021e-02  -4.3215637e-01
   8.4182091e-02  -4.4628228e-01
   8.4322161e-02  -4.5976155e-01
   8.4462231e-02  -4.7258046e-01
   8.4602301e-02  -4.8472594e-01
   8.4742371e-02  -4.9618563e-01
   8.4882441e-02  -5.0694784e-01
   8.5022511e-02  -5.1700163e-01
   8.5162581e-02  -5.2633677e-01
   8.5302651e-02  -5.3494375e-01
   8.5442721e-02  -5.4281385e-01
   8.5582791e-02  -5.4993905e-01
   8.5722861e-02  -5.5631213e-01
   8.5862931e-02  -5.6192664e-01
   8.6003002e-02  -5.6677689e-01
   8.6143072e-02  -5.7085798e-01
   8.6283142e-02  -5.7416581e-01
   8.6423212e-02  -5.7669704e-01
   8.6563282e-02  -5.7844916e-01
   8.6703352e-02  -5.7942042e-01
   8.6843422e-02  -5.7960991e-01
   8.6983492e-02  -5.7901747e-01
   8.7123562e-02  -5.7764378e-01
   8.7263632e-02  -5.7549029e-01
   8.7403702e-02  -5.7255924e-01
   8.7543772e-02  -5.6885368e-01
   8.7683842e-02  -5.6437743e-01
   8.7823912e-02  -5.5913511e-01
   8.7963982e-02  -5.5313208e-01
   8.8104052e-02  -5.4637451e-01
   8.8244122e-02  -5.3886931e-01
   8.8384192e-02  -5.3062415e-01
   8.8524262e-02  -5.2164743e-01
   8.8664332e-02  -5.1194832e-01
   8.8804402e-02  -5.0153667e-01
   8.8944472e-02  -4.9042309e-01
   8.9084542e-02  -4.7861886e-01
   8.9224612e-02  -4.6613596e-01
   8.9364682e-02  -4.5298704e-01
   8.9504752e-02  -4.3918544e-01
   8.9644822e-02  -4.2474510e-01
   8.9784892e-02  -4.0968064e-01
   8.9924962e-02  -3.9400727e-01
   9.0065033e-02  -3.7774081e-01
   9.0205103e-02  -3.6089766e-01
   9.0345173e-02  -3.4349478e-01
   9.0485243e-02  -3.2554969e-01
   9.0625313e-02  -3.0708043e-01
   9.0765383e-02  -2.8810557e-01
   9.0905453e-02  -2.6864413e-01
   9.1045523e-02  -2.4871565e-01
   9.1185593e-02  -2.2834007e-01
   9.1325663e-02  -2.0753780e-01
   9.1465733e-02  -1.8632963e-01
   9.1605803e-02  -1.6473676e-01
   9.1745873e-02  -1.4278073e-01
   9.1885943e-02  -1.2048344e-01
   9.2026013e-02  -9.7867090e-02
   9.2166083e-02  -7.4954199e-02
   9.2306153e-02  -5.1767542e-02
   9.2446223e-02  -2.8330152e-02
   9.2586293e-02  -4.6652836e-03
   9.2726363e-02   1.9203604e-02
   9.2866433e-02   4.3252873e-02
   9.3006503e-02   6.7458733e-02
   9.3146573e-02   9.1797260e-02
   9.3286643e-02   1.1624443e-01
   9.3426713e-02   1.4077612e-01
   9.3566783e-02   1.6536818e-01
   9.3706853e-02   1.8999639e-01
   9.3846923e-02   2.1463655e-01
   9.3986993e-02   2.3926446e-01
   9.4127064e-02   2.6385596e-01
   9.4267134e-02   2.8838696e-01
   9.4407204e-02   3.1283345e-01
   9.4547274e-02   3.3717153e-01
   9.4687344e-02   3.6137744e-01
   9.4827414e-02   3.8542757e-01
   9.4967484e-02   4.0929850e-01
   9.5107554e-02   4.3296700e-01
   9.5247624e-02   4.5641009e-01
   9.5387694e-02   4.7960502e-01
   9.5527764e-02   5.0252931e-01
   9.5667834e-02   5.2516078e-01
   9.5807904e-02   5.4747757e-01
   9.5947974e-02   5.6945815e-01
   9.6088044e-02   5.9108135e-01
   9.6228114e-02   6.1232637e-01
   9.6368184e-02   6.3317281e-01
   9.6508254e-02   6.5360069e-01
   9.6648324e-02   6.7359047e-01
   9.6788394e-02   6.9312307e-01
   9.6928464e-02   7.1217986e-01
   9.7068534e-02   7.3074272e-01
   9.7208604e-02   7.4879404e-01
   9.7348674e-02   7.6631672e-01
   9.7488744e-02   7.8329422e-01
   9.7628814e-02   7.9971056e-01
   9.7768884e-02   8.1555030e-01
   9.7908954e-02   8.3079863e-01
   9.8049025e-02   8.4544130e-01
   9.8189095e-02   8.5946472e-01
   9.8329165e-02   8.7285588e-01
   9.8469235e-02   8.8560245e-01
   9.8609305e-02   8.9769273e-01
   9.8749375e-02   9.0911568e-01
   9.8889445e-02   9.1986094e-01
   9.9029515e-02   9.2991883e-01
   9.9169585e-02   9.3928037e-01
   9.9309655e-02   9.4793726e-01
   9.9449725e-02   9.5588193e-01
   9.9589795e-02   9.6310749e-01
   9.9729865e-02   9.6960782e-01
   9.9869935e-02   9.7537747e-01
   1.0001001e-01   9.8041176e-01
   1.0015008e-01   9.8470674e-01
   1.0029015e-01   9.8825917e-01
   1.0043022e-01   9.9106657e-01
   1.0057029e-01   9.9312722e-01
   1.0071036e-01   9.9444011e-01
   1.0085043e-01   9.9500498e-01
   1.0099050e-01   9.9482234e-01
   1.0113057e-01   9.9389342e-01
   1.0127064e-01   9.9222019e-01
   1.0141071e-01   9.8980537e-01
   1.0155078e-01   9.8665241e-01
   1.0169085e-01   9.8276548e-01
   1.0183092e-01   9.7814949e-01
   1.0197099e-01   9.7281008e-01
   1.0211106e-01   9.6675359e-01
   1.0225113e-01   9.5998708e-01
   1.0239120e-01   9.5251829e-01
   1.0253127e-01   9.4435567e-01
   1.0267134e-01   9.3550837e-01
   1.0281141e-01   9.2598619e-01
   1.0295148e-01   9.1579959e-01
   1.0309155e-01   9.0495971e-01
   1.0323162e-01   8.9347832e-01
   1.0337169e-01   8.8136781e-01
   1.0351176e-01   8.6864120e-01
   1.0365183e-01   8.5531211e-01
   1.0379190e-01   8.4139476e-01
   1.0393197e-01   8.2690392e-01
   1.0407204e-01   8.1185495e-01
   1.0421211e-01   7.9626373e-01
   1.0435218e-01   7.8014668e-01
   1.0449225e-01   7.6352074e-01
   1.0463232e-01   7.4640331e-01
   1.0477239e-01   7.2881231e-01
   1.0491246e-01   7.1076608e-01
   1.0505253e-01   6.9228342e-01
   1.0519260e-01   6.7338354e-01
   1.0533267e-01   6.5408604e-01
   1.0547274e-01   6.3441091e-01
   1.0561281e-01   6.1437849e-01
   1.0575288e-01   5.9400947e-01
   1.0589295e-01   5.7332484e-01
   1.0603302e-01   5.5234587e-01
   1.0617309e-01   5.3109414e-01
   1.0631316e-01   5.0959143e-01
   1.0645323e-01   4.8785977e-01
   1.0659330e-01   4.6592140e-01
   1.0673337e-01   4.4379872e-01
   1.0687344e-01   4.2151428e-01
   1.0701351e-01   3.9909077e-01
   1.0715358e-01   3.7655100e-01
   1.0729365e-01   3.5391783e-01
   1.0743372e-01   3.3121419e-01
   1.0757379e-01   3.0846305e-01
   1.0771386e-01   2.8568739e-01
   1.0785393e-01   2.6291016e-01
   1.0799400e-01   2.4015427e-01
   1.0813407e-01   2.1744257e-01
   1.0827414e-01   1.9479782e-01
   1.0841421e-01   1.7224265e-01
   1.0855428e-01   1.4979957e-01
   1.0869435e-01   1.2749090e-01
   1.0883442e-01   1.0533880e-01
   1.0897449e-01   8.3365202e-02
   1.0911456e-01   6.1591788e-02
   1.0925463e-01   4.0039991e-02
   1.0939470e-01   1.8730959e-02
   1.0953477e-01  -2.3144742e-03
   1.0967484e-01  -2.3075805e-02
   1.0981491e-01  -4.3532884e-02
   1.0995498e-01  -6.3665943e-02
   1.1009505e-01  -8.3455609e-02
   1.1023512e-01  -1.0288294e-01
   1.1037519e-01  -1.2192942e-01
   1.1051526e-01  -1.4057701e-01
   1.1065533e-01  -1.5880816e-01
   1.1079540e-01  -1.7660582e-01
   1.1093547e-01  -1.9395346e-01
   1.1107554e-01  -2.1083508e-01
   1.1121561e-01  -2.2723528e-01
   1.1135568e-01  -2.4313921e-01
   1.1149575e-01  -2.5853262e-01
   1.1163582e-01  -2.7340187e-01
   1.1177589e-01  -2.8773397e-01
   1.1191596e-01  -3.0151655e-01
   1.1205603e-01  -3.1473792e-01
   1.1219610e-01  -3.2738704e-01
   1.1233617e-01  -3.3945357e-01
   1.1247624e-01  -3.5092787e-01
   1.1261631e-01  -3.6180100e-01
   1.1275638e-01  -3.7206475e-01
   1.1289645e-01  -3.8171164e-01
   1.1303652e-01  -3.9073493e-01
   1.1317659e-01  -3.9912861e-01
   1.1331666e-01  -4.0688746e-01
   1.1345673e-01  -4.1400698e-01
   1.1359680e-01  -4.2048348e-01
   1.1373687e-01  -4.2631400e-01
   1.1387694e-01  -4.3149640e-01
   1.1401701e-01  -4.3602929e-01
   1.1415708e-01  -4.3991207e-01
   1.1429715e-01  -4.4314491e-01
   1.1443722e-01  -4.4572878e-01
   1.1457729e-01  -4.4766544e-01
   1.1471736e-01  -4.4895739e-01
   1.1485743e-01  -4.4960796e-01
   1.1499750e-01  -4.4962120e-01
   1.1513757e-01  -4.4900197e-01
   1.1527764e-01  -4.4775587e-01
   1.1541771e-01  -4.4588927e-01
   1.1555778e-01  -4.4340929e-01
   1.1569785e-01  -4.4032377e-01
   1.1583792e-01  -4.3664131e-01
   1.1597799e-01  -4.3237121e-01
   1.1611806e-01  -4.2752350e-01
   1.1625813e-01  -4.2210888e-01
   1.1639820e-01  -4.1613876e-01
   1.1653827e-01  -4.0962520e-01
   1.1667834e-01  -4.0258094e-01
   1.1681841e-01  -3.9501933e-01
   1.1695848e-01  -3.8695437e-01
   1.1709855e-01  -3.7840066e-01
   1.1723862e-01  -3.6937337e-01
   1.1737869e-01  -3.5988825e-01
   1.1751876e-01  -3.4996162e-01
   1.1765883e-01  -3.3961028e-01
   1.1779890e-01  -3.2885158e-01
   1.1793897e-01  -3.1770334e-01
   1.1807904e-01  -3.0618382e-01
   1.1821911e-01  -2.9431175e-01
   1.1835918e-01  -2.8210627e-01
   1.1849925e-01  -2.6958688e-01
   1.1863932e-01  -2.5677347e-01
   1.1877939e-01  -2.4368626e-01
   1.1891946e-01  -2.3034579e-01
   1.1905953e-01  -2.1677286e-01
   1.1919960e-01  -2.0298856e-01
   1.1933967e-01  -1.8901417e-01
   1.1947974e-01  -1.7487121e-01
   1.1961981e-01  -1.6058134e-01
   1.1975988e-01  -1.4616639e-01
   1.1989995e-01  -1.3164828e-01
   1.2004002e-01  -1.1704903e-01
   1.2018009e-01  -1.0239071e-01
   1.2032016e-01  -8.7695408e-02
   1.2046023e-01  -7.2985223e-02
   1.2060030e-01  -5.8282204e-02
   1.2074037e-01  -4.3608341e-02
   1.2088044e-01  -2.8985526e-02
   1.2102051e-01  -1.4435528e-02
   1.2116058e-01   2.0042524e-05
   1.2130065e-01   1.4359759e-02
   1.2144072e-01   2.8562410e-02
   1.2158079e-01   4.2607032e-02
   1.2172086e-01   5.6472932e-02
   1.2186093e-01   7.0139725e-02
   1.2200100e-01   8.3587355e-02
   1.2214107e-01   9.6796128e-02
   1.2228114e-01   1.0974674e-01
   1.2242121e-01   1.2242030e-01
   1.2256128e-01   1.3479837e-01
   1.2270135e-01   1.4686296e-01
   1.2284142e-01   1.5859661e-01
   1.2298149e-01   1.6998236e-01
   1.2312156e-01   1.8100379e-01
   1.2326163e-01   1.9164506e-01
   1.2340170e-01   2.0189094e-01
   1.2354177e-01   2.1172679e-01
   1.2368184e-01   2.2113862e-01
   1.2382191e-01   2.3011311e-01
   1.2396198e-01   2.3863760e-01
   1.2410205e-01   2.4670014e-01
   1.2424212e-01   2.5428950e-01
   1.2438219e-01   2.6139518e-01
   1.2452226e-01   2.6800744e-01
   1.2466233e-01   2.7411729e-01
   1.2480240e-01   2.7971655e-01
   1.2494247e-01   2.8479779e-01
   1.2508254e-01   2.8935445e-01
   1.2522261e-01   2.9338072e-01
   1.2536268e-01   2.9687167e-01
   1.2550275e-01   2.9982319e-01
   1.2564282e-01   3.0223200e-01
   1.2578289e-01   3.0409571e-01
   1.2592296e-01   3.0541274e-01
   1.2606303e-01   3.0618241e-01
   1.2620310e-01   3.0640488e-01
   1.2634317e-01   3.0608119e-01
   1.2648324e-01   3.0521324e-01
   1.2662331e-01   3.0380380e-01
   1.2676338e-01   3.0185649e-01
   1.2690345e-01   2.9937581e-01
   1.2704352e-01   2.9636710e-01
   1.2718359e-01   2.9283656e-01
   1.2732366e-01   2.8879122e-01
   1.2746373e-01   2.8423896e-01
   1.2760380e-01   2.7918847e-01
   1.2774387e-01   2.7364927e-01
   1.2788394e-01   2.6763166e-01
   1.2802401e-01   2.6114674e-01
   1.2816408e-01   2.5420638e-01
   1.2830415e-01   2.4682323e-01
   1.2844422e-01   2.3901064e-01
   1.2858429e-01   2.3078272e-01
   1.2872436e-01   2.2215425e-01
   1.2886443e-01   2.1314073e-01
   1.2900450e-01   2.0375830e-01
   1.2914457e-01   1.9402373e-01
   1.2928464e-01   1.8395443e-01
   1.2942471e-01   1.7356839e-01
   1.2956478e-01   1.6288416e-01
   1.2970485e-01   1.5192083e-01
   1.2984492e-01   1.4069802e-01
   1.2998499e-01   1.2923581e-01
   1.3012506e-01   1.1755475e-01
   1.3026513e-01   1.0567581e-01
   1.3040520e-01   9.3620353e-02
   1.3054527e-01   8.1410100e-02
   1.3068534e-01   6.9067111e-02
   1.3082541e-01   5.6613742e-02
   1.3096548e-01   4.4072612e-02
   1.3110555e-01   3.1466571e-02
   1.3124562e-01   1.8818666e-02
   1.3138569e-01   6.1521069e-03
   1.3152576e-01  -6.5097713e-03
   1.3166583e-01  -1.9143541e-02
   1.3180590e-01  -3.1725720e-02
   1.3194597e-01  -4.4232806e-02
   1.3208604e-01  -5.6641313e-02
   1.3222611e-01  -6.8927808e-02
   1.3236618e-01  -8.1068948e-02
   1.3250625e-01  -9.3041515e-02
   1.3264632e-01  -1.0482245e-01
   1.3278639e-01  -1.1638891e-01
   1.3292646e-01  -1.2771826e-01
   1.3306653e-01  -1.3878814e-01
   1.3320660e-01  -1.4957653e-01
   1.3334667e-01  -1.6006170e-01
   1.3348674e-01  -1.7022234e-01
   1.3362681e-01  -1.8003753e-01
   1.3376688e-01  -1.8948681e-01
   1.3390695e-01  -1.9855017e-01
   1.3404702e-01  -2.0720816e-01
   1.3418709e-01  -2.1544182e-01
   1.3432716e-01  -2.2323282e-01
   1.3446723e-01  -2.3056340e-01
   1.3460730e-01  -2.3741646e-01
   1.3474737e-01  -2.4377555e-01
   1.3488744e-01  -2.4962494e-01
   1.3502751e-01  -2.5494961e-01
   1.3516758e-01  -2.5973529e-01
   1.3530765e-01  -2.6396849e-01
   1.3544772e-01  -2.6763652e-01
   1.3558779e-01  -2.7072752e-01
   1.3572786e-01  -2.7323048e-01
   1.3586793e-01  -2.7513525e-01
   1.3600800e-01  -2.7643258e-01
   1.3614807e-01  -2.7711412e-01
   1.3628814e-01  -2.7717244e-01
   1.3642821e-01  -2.7660107e-01
   1.3656828e-01  -2.7539449e-01
   1.3670835e-01  -2.7354814e-01
   1.3684842e-01  -2.7105846e-01
   1.3698849e-01  -2.6792286e-01
   1.3712856e-01  -2.6413979e-01
   1.3726863e-01  -2.5970867e-01
   1.3740870e-01  -2.5462996e-01
   1.3754877e-01  -2.4890514e-01
   1.3768884e-01  -2.4253671e-01
   1.3782891e-01  -2.3552820e-01
   1.3796898e-01  -2.2788417e-01
   1.3810905e-01  -2.1961019e-01
   1.3824912e-01  -2.1071288e-01
   1.3838919e-01  -2.0119986e-01
   1.3852926e-01  -1.9107977e-01
   1.3866933e-01  -1.8036225e-01
   1.3880940e-01  -1.6905795e-01
   1.3894947e-01  -1.5717847e-01
   1.3908954e-01  -1.4473644e-01
   1.3922961e-01  -1.3174540e-01
   1.3936968e-01  -1.1821986e-01
   1.3950975e-01  -1.0417525e-01
   1.3964982e-01  -8.9627923e-02
   1.3978989e-01  -7.4595110e-02
   1.3992996e-01  -5.9094915e-02
   1.4007004e-01  -4.3146294e-02
   1.4021011e-01  -2.6769022e-02
   1.4035018e-01  -9.9836777e-03
   1.4049025e-01   7.1883897e-03
   1.4063032e-01   2.4725085e-02
   1.4077039e-01   4.2603597e-02
   1.4091046e-01   6.0800427e-02
   1.4105053e-01   7.9291422e-02
   1.4119060e-01   9.8051805e-02
   1.4133067e-01   1.1705621e-01
   1.4147074e-01   1.3627872e-01
   1.4161081e-01   1.5569289e-01
   1.4175088e-01   1.7527179e-01
   1.4189095e-01   1.9498806e-01
   1.4203102e-01   2.1481392e-01
   1.4217109e-01   2.3472121e-01
   1.4231116e-01   2.5468146e-01
   1.4245123e-01   2.7466590e-01
   1.4259130e-01   2.9464552e-01
   1.4273137e-01   3.1459108e-01
   1.4287144e-01   3.3447319e-01
   1.4301151e-01   3.5426234e-01
   1.4315158e-01   3.7392894e-01
   1.4329165e-01   3.9344334e-01
   1.4343172e-01   4.1277592e-01
   1.4357179e-01   4.3189710e-01
   1.4371186e-01   4.5077737e-01
   1.4385193e-01   4.6938740e-01
   1.4399200e-01   4.8769800e-01
   1.4413207e-01   5.0568021e-01
   1.4427214e-01   5.2330534e-01
   1.4441221e-01   5.4054501e-01
   1.4455228e-01   5.5737119e-01
   1.4469235e-01   5.7375623e-01
   1.4483242e-01   5.8967293e-01
   1.4497249e-01   6.0509456e-01
   1.4511256e-01   6.1999491e-01
   1.4525263e-01   6.3434832e-01
   1.4539270e-01   6.4812974e-01
   1.4553277e-01   6.6131473e-01
   1.4567284e-01   6.7387956e-01
   1.4581291e-01   6.8580118e-01
   1.4595298e-01   6.9705731e-01
   1.4609305e-01   7.0762644e-01
   1.4623312e-01   7.1748789e-01
   1.4637319e-01   7.2662180e-01
   1.4651326e-01   7.3500923e-01
   1.4665333e-01   7.4263214e-01
   1.4679340e-01   7.4947343e-01
   1.4693347e-01   7.5551697e-01
   1.4707354e-01   7.6074764e-01
   1.4721361e-01   7.6515135e-01
   1.4735368e-01   7.6871503e-01
   1.4749375e-01   7.7142672e-01
   1.4763382e-01   7.7327553e-01
   1.4777389e-01   7.7425169e-01
   1.4791396e-01   7.7434657e-01
   1.4805403e-01   7.7355269e-01
   1.4819410e-01   7.7186371e-01
   1.4833417e-01   7.6927450e-01
   1.4847424e-01   7.6578111e-01
   1.4861431e-01   7.6138079e-01
   1.4875438e-01   7.5607198e-01
   1.4889445e-01   7.4985438e-01
   1.4903452e-01   7.4272886e-01
   1.4917459e-01   7.3469755e-01
   1.4931466e-01   7.2576379e-01
   1.4945473e-01   7.1593215e-01
   1.4959480e-01   7.0520842e-01
   1.4973487e-01   6.9359962e-01
   1.4987494e-01   6.8111397e-01
   1.5001501e-01   6.6776090e-01
   1.5015508e-01   6.5355104e-01
   1.5029515e-01   6.3849621e-01
   1.5043522e-01   6.2260940e-01
   1.5057529e-01   6.0590475e-01
   1.5071536e-01   5.8839756e-01
   1.5085543e-01   5.7010426e-01
   1.5099550e-01   5.5104235e-01
   1.5113557e-01   5.3123046e-01
   1.5127564e-01   5.1068826e-01
   1.5141571e-01   4.8943646e-01
   1.5155578e-01   4.6749677e-01
   1.5169585e-01   4.4489192e-01
   1.5183592e-01   4.2164556e-01
   1.5197599e-01   3.9778229e-01
   1.5211606e-01   3.7332759e-01
   1.5225613e-01   3.4830781e-01
   1.5239620e-01   3.2275013e-01
   1.5253627e-01   2.9668250e-01
   1.5267634e-01   2.7013366e-01
   1.5281641e-01   2.4313303e-01
   1.5295648e-01   2.1571073e-01
   1.5309655e-01   1.8789753e-01
   1.5323662e-01   1.5972476e-01
   1.5337669e-01   1.3122433e-01
   1.5351676e-01   1.0242866e-01
   1.5365683e-01   7.3370632e-02
   1.5379690e-01   4.4083557e-02
   1.5393697e-01   1.4601121e-02
   1.5407704e-01  -1.5042655e-02
   1.5421711e-01  -4.4813464e-02
   1.5435718e-01  -7.4676760e-02
   1.5449725e-01  -1.0459780e-01
   1.5463732e-01  -1.3454170e-01
   1.5477739e-01  -1.6447348e-01
   1.5491746e-01  -1.9435811e-01
   1.5505753e-01  -2.2416054e-01
   1.5519760e-01  -2.5384579e-01
   1.5533767e-01  -2.8337898e-01
   1.5547774e-01  -3.1272534e-01
   1.5561781e-01  -3.4185032e-01
   1.5575788e-01  -3.7071960e-01
   1.5589795e-01  -3.9929914e-01
   1.5603802e-01  -4.2755524e-01
   1.5617809e-01  -4.5545458e-01
   1.5631816e-01  -4.8296425e-01
   1.5645823e-01  -5.1005183e-01
   1.5659830e-01  -5.3668541e-01
   1.5673837e-01  -5.6283364e-01
   1.5687844e-01  -5.8846577e-01
   1.5701851e-01  -6.1355170e-01
   1.5715858e-01  -6.3806202e-01
   1.5729865e-01  -6.6196803e-01
   1.5743872e-01  -6.8524184e-01
   1.5757879e-01  -7.0785632e-01
   1.5771886e-01  -7.2978521e-01
   1.5785893e-01  -7.5100312e-01
   1.5799900e-01  -7.7148560e-01
   1.5813907e-01  -7.9120912e-01
   1.5827914e-01  -8.1015114e-01
   1.5841921e-01  -8.2829014e-01
   1.5855928e-01  -8.4560565e-01
   1.5869935e-01  -8.6207824e-01
   1.5883942e-01  -8.7768962e-01
   1.5897949e-01  -8.9242259e-01
   1.5911956e-01  -9.0626112e-01
   1.5925963e-01  -9.1919031e-01
   1.5939970e-01  -9.3119650e-01
   1.5953977e-01  -9.4226720e-01
   1.5967984e-01  -9.5239114e-01
   1.5981991e-01  -9.6155833e-01
   1.5995998e-01  -9.6975998e-01
   1.6010005e-01  -9.7698860e-01
   1.6024012e-01  -9.8323795e-01
   1.6038019e-01  -9.8850309e-01
   1.6052026e-01  -9.9278035e-01
   1.6066033e-01  -9.9606735e-01
   1.6080040e-01  -9.9836303e-01
   1.6094047e-01  -9.9966759e-01
   1.6108054e-01  -9.9998254e-01
   1.6122061e-01  -9.9931067e-01
   1.6136068e-01  -9.9765606e-01
   1.6150075e-01  -9.9502408e-01
   1.6164082e-01  -9.9142134e-01
   1.6178089e-01  -9.8685573e-01
   1.6192096e-01  -9.8133638e-01
   1.6206103e-01  -9.7487366e-01
   1.6220110e-01  -9.6747913e-01
   1.6234117e-01  -9.5916557e-01
   1.6248124e-01  -9.4994695e-01
   1.6262131e-01  -9.3983837e-01
   1.6276138e-01  -9.2885610e-01
   1.6290145e-01  -9.1701749e-01
   1.6304152e-01  -9.0434099e-01
   1.6318159e-01  -8.9084613e-01
   1.6332166e-01  -8.7655343e-01
   1.6346173e-01  -8.6148446e-01
   1.6360180e-01  -8.4566172e-01
   1.6374187e-01  -8.2910867e-01
   1.6388194e-01  -8.1184966e-01
   1.6402201e-01  -7.9390992e-01
   1.6416208e-01  -7.7531552e-01
   1.6430215e-01  -7.5609330e-01
   1.6444222e-01  -7.3627087e-01
   1.6458229e-01  -7.1587657e-01
   1.6472236e-01  -6.9493939e-01
   1.6486243e-01  -6.7348897e-01
   1.6500250e-01  -6.5155554e-01
   1.6514257e-01  -6.2916989e-01
   1.6528264e-01  -6.0636331e-01
   1.6542271e-01  -5.8316754e-01
   1.6556278e-01  -5.5961474e-01
   1.6570285e-01  -5.3573747e-01
   1.6584292e-01  -5.1156859e-01
   1.6598299e-01  -4.8714124e-01
   1.6612306e-01  -4.6248880e-01
   1.6626313e-01  -4.3764484e-01
   1.6640320e-01  -4.1264306e-01
   1.6654327e-01  -3.8751728e-01
   1.6668334e-01  -3.6230133e-01
   1.6682341e-01  -3.3702908e-01
   1.6696348e-01  -3.1173431e-01
   1.6710355e-01  -2.8645074e-01
   1.6724362e-01  -2.6121194e-01
   1.6738369e-01  -2.3605129e-01
   1.6752376e-01  -2.1100195e-01
   1.6766383e-01  -1.8609680e-01
   1.6780390e-01  -1.6136839e-01
   1.6794397e-01  -1.3684893e-01
   1.6808404e-01  -1.1257020e-01
   1.6822411e-01  -8.8563532e-02
   1.6836418e-01  -6.4859783e-02
   1.6850425e-01  -4.1489265e-02
   1.6864432e-01  -1.8481720e-02
   1.6878439e-01   4.1337204e-03
   1.6892446e-01   2.6328575e-02
   1.6906453e-01   4.8075047e-02
   1.6920460e-01   6.9346065e-02
   1.6934467e-01   9.0115312e-02
   1.6948474e-01   1.1035726e-01
   1.6962481e-01   1.3004721e-01
   1.6976488e-01   1.4916131e-01
   1.6990495e-01   1.6767660e-01
   1.7004502e-01   1.8557102e-01
   1.7018509e-01   2.0282345e-01
   1.7032516e-01   2.1941374e-01
   1.7046523e-01   2.3532274e-01
   1.7060530e-01   2.5053228e-01
   1.7074537e-01   2.6502523e-01
   1.7088544e-01   2.7878554e-01
   1.7102551e-01   2.9179819e-01
   1.7116558e-01   3.0404926e-01
   1.7130565e-01   3.1552593e-01
   1.7144572e-01   3.2621649e-01
   1.7158579e-01   3.3611034e-01
   1.7172586e-01   3.4519804e-01
   1.7186593e-01   3.5347126e-01
   1.7200600e-01   3.6092283e-01
   1.7214607e-01   3.6754674e-01
   1.7228614e-01   3.7333811e-01
   1.7242621e-01   3.7829324e-01
   1.7256628e-01   3.8240956e-01
   1.7270635e-01   3.8568566e-01
   1.7284642e-01   3.8812130e-01
   1.7298649e-01   3.8971734e-01
   1.7312656e-01   3.9047581e-01
   1.7326663e-01   3.9039986e-01
   1.7340670e-01   3.8949374e-01
   1.7354677e-01   3.8776283e-01
   1.7368684e-01   3.8521357e-01
   1.7382691e-01   3.8185350e-01
   1.7396698e-01   3.7769122e-01
   1.7410705e-01   3.7273637e-01
   1.7424712e-01   3.6699959e-01
   1.7438719e-01   3.6049255e-01
   1.7452726e-01   3.5322790e-01
   1.7466733e-01   3.4521922e-01
   1.7480740e-01   3.3648106e-01
   1.7494747e-01   3.2702885e-01
   1.7508754e-01   3.1687891e-01
   1.7522761e-01   3.0604841e-01
   1.7536768e-01   2.9455535e-01
   1.7550775e-01   2.8241851e-01
   1.7564782e-01   2.6965745e-01
   1.7578789e-01   2.5629243e-01
   1.7592796e-01   2.4234445e-01
   1.7606803e-01   2.2783513e-01
   1.7620810e-01   2.1278676e-01
   1.7634817e-01   1.9722220e-01
   1.7648824e-01   1.8116486e-01
   1.7662831e-01   1.6463870e-01
   1.7676838e-01   1.4766814e-01
   1.7690845e-01   1.3027806e-01
   1.7704852e-01   1.1249376e-01
   1.7718859e-01   9.4340893e-02
   1.7732866e-01   7.5845454e-02
   1.7746873e-01   5.7033734e-02
   1.7760880e-01   3.7932279e-02
   1.7774887e-01   1.8567856e-02
   1.7788894e-01  -1.0325944e-03
   1.7802901e-01  -2.0841988e-02
   1.7816908e-01  -4.0833140e-02
   1.7830915e-01  -6.0978805e-02
   1.7844922e-01  -8.1251713e-02
   1.7858929e-01  -1.0162461e-01
   1.7872936e-01  -1.2207029e-01
   1.7886943e-01  -1.4256164e-01
   1.7900950e-01  -1.6307167e-01
   1.7914957e-01  -1.8357357e-01
   1.7928964e-01  -2.0404072e-01
   1.7942971e-01  -2.2444672e-01
   1.7956978e-01  -2.4476546e-01
   1.7970985e-01  -2.6497113e-01
   1.7984992e-01  -2.8503827e-01
   1.7998999e-01  -3.0494177e-01
   1.8013007e-01  -3.2465694e-01
   1.8027014e-01  -3.4415952e-01
   1.8041021e-01  -3.6342571e-01
   1.8055028e-01  -3.8243222e-01
   1.8069035e-01  -4.0115626e-01
   1.8083042e-01  -4.1957562e-01
   1.8097049e-01  -4.3766863e-01
   1.8111056e-01  -4.5541426e-01
   1.8125063e-01  -4.7279208e-01
   1.8139070e-01  -4.8978232e-01
   1.8153077e-01  -5.0636587e-01
   1.8167084e-01  -5.2252433e-01
   1.8181091e-01  -5.3823999e-01
   1.8195098e-01  -5.5349588e-01
   1.8209105e-01  -5.6827579e-01
   1.8223112e-01  -5.8256423e-01
   1.8237119e-01  -5.9634654e-01
   1.8251126e-01  -6.0960880e-01
   1.8265133e-01  -6.2233793e-01
   1.8279140e-01  -6.3452163e-01
   1.8293147e-01  -6.4614843e-01
   1.8307154e-01  -6.5720770e-01
   1.8321161e-01  -6.6768964e-01
   1.8335168e-01  -6.7758528e-01
   1.8349175e-01  -6.8688650e-01
   1.8363182e-01  -6.9558602e-01
   1.8377189e-01  -7.0367742e-01
   1.8391196e-01  -7.1115511e-01
   1.8405203e-01  -7.1801436e-01
   1.8419210e-01  -7.2425128e-01
   1.8433217e-01  -7.2986281e-01
   1.8447224e-01  -7.3484674e-01
   1.8461231e-01  -7.3920167e-01
   1.8475238e-01  -7.4292703e-01
   1.8489245e-01  -7.4602307e-01
   1.8503252e-01  -7.4849081e-01
   1.8517259e-01  -7.5033209e-01
   1.8531266e-01  -7.5154952e-01
   1.8545273e-01  -7.5214647e-01
   1.8559280e-01  -7.5212707e-01
   1.8573287e-01  -7.5149618e-01
   1.8587294e-01  -7.5025936e-01
   1.8601301e-01  -7.4842291e-01
   1.8615308e-01  -7.4599379e-01
   1.8629315e-01  -7.4297962e-01
   1.8643322e-01  -7.3938868e-01
   1.8657329e-01  -7.3522987e-01
   1.8671336e-01  -7.3051269e-01
   1.8685343e-01  -7.2524722e-01
   1.8699350e-01  -7.1944411e-01
   1.8713357e-01  -7.1311454e-01
   1.8727364e-01  -7.0627018e-01
   1.8741371e-01  -6.9892323e-01
   1.8755378e-01  -6.9108633e-01
   1.8769385e-01  -6.8277254e-01
   1.8783392e-01  -6.7399536e-01
   1.8797399e-01  -6.6476867e-01
   1.8811406e-01  -6.5510669e-01
   1.8825413e-01  -6.4502401e-01
   1.8839420e-01  -6.3453549e-01
   1.8853427e-01  -6.2365629e-01
   1.8867434e-01  -6.1240183e-01
   1.8881441e-01  -6.0078772e-01
   1.8895448e-01  -5.8882981e-01
   1.8909455e-01  -5.7654410e-01
   1.8923462e-01  -5.6394674e-01
   1.8937469e-01  -5.5105400e-01
   1.8951476e-01  -5.3788224e-01
   1.8965483e-01  -5.2444788e-01
   1.8979490e-01  -5.1076739e-01
   1.8993497e-01  -4.9685724e-01
   1.9007504e-01  -4.8273391e-01
   1.9021511e-01  -4.6841381e-01
   1.9035518e-01  -4.5391331e-01
   1.9049525e-01  -4.3924869e-01
   1.9063532e-01  -4.2443612e-01
   1.9077539e-01  -4.0949164e-01
   1.9091546e-01  -3.9443112e-01
   1.9105553e-01  -3.7927026e-01
   1.9119560e-01  -3.6402457e-01
   1.9133567e-01  -3.4870933e-01
   1.9147574e-01  -3.3333956e-01
   1.9161581e-01  -3.1793006e-01
   1.9175588e-01  -3.0249531e-01
   1.9189595e-01  -2.8704953e-01
   1.9203602e-01  -2.7160660e-01
   1.9217609e-01  -2.5618008e-01
   1.9231616e-01  -2.4078318e-01
   1.9245623e-01  -2.2542874e-01
   1.9259630e-01  -2.1012925e-01
   1.9273637e-01  -1.9489679e-01
   1.9287644e-01  -1.7974306e-01
   1.9301651e-01  -1.6467931e-01
   1.9315658e-01  -1.4971642e-01
   1.9329665e-01  -1.3486480e-01
   1.9343672e-01  -1.2013444e-01
   1.9357679e-01  -1.0553488e-01
   1.9371686e-01  -9.1075194e-02
   1.9385693e-01  -7.6764019e-02
   1.9399700e-01  -6.2609511e-02
   1.9413707e-01  -4.8619363e-02
   1.9427714e-01  -3.4800799e-02
   1.9441721e-01  -2.1160568e-02
   1.9455728e-01  -7.7049464e-03
   1.9469735e-01   5.5602649e-03
   1.9483742e-01   1.8629737e-02
   1.9497749e-01   3.1498613e-02
   1.9511756e-01   4.4162506e-02
   1.9525763e-01   5.6617495e-02
   1.9539770e-01   6.8860121e-02
   1.9553777e-01   8.0887382e-02
   1.9567784e-01   9.2696726e-02
   1.9581791e-01   1.0428605e-01
   1.9595798e-01   1.1565368e-01
   1.9609805e-01   1.2679838e-01
   1.9623812e-01   1.3771934e-01
   1.9637819e-01   1.4841614e-01
   1.9651826e-01   1.5888879e-01
   1.9665833e-01   1.6913766e-01
   1.9679840e-01   1.7916353e-01
   1.9693847e-01   1.8896752e-01
   1.9707854e-01   1.9855113e-01
   1.9721861e-01   2.0791619e-01
   1.9735868e-01   2.1706484e-01
   1.9749875e-01   2.2599958e-01
   1.9763882e-01   2.3472318e-01
   1.9777889e-01   2.4323869e-01
   1.9791896e-01   2.5154945e-01
   1.9805903e-01   2.5965905e-01
   1.9819910e-01   2.6757131e-01
   1.9833917e-01   2.7529030e-01
   1.9847924e-01   2.8282026e-01
   1.9861931e-01   2.9016566e-01
   1.9875938e-01   2.9733111e-01
   1.9889945e-01   3.0432141e-01
   1.9903952e-01   3.1114149e-01
   1.9917959e-01   3.1779640e-01
   1.9931966e-01   3.2429129e-01
   1.9945973e-01   3.3063143e-01
   1.9959980e-01   3.3682215e-01
   1.9973987e-01   3.4286883e-01
   1.9987994e-01   3.4877690e-01
   2.0002001e-01   3.5455182e-01
   2.0016008e-01   3.6019906e-01
   2.0030015e-01   3.6572407e-01
   2.0044022e-01   3.7113229e-01
   2.0058029e-01   3.7642912e-01
   2.0072036e-01   3.8161991e-01
   2.0086043e-01   3.8670993e-01
   2.0100050e-01   3.9170439e-01
   2.0114057e-01   3.9660838e-01
   2.0128064e-01   4.0142690e-01
   2.0142071e-01   4.0616481e-01
   2.0156078e-01   4.1082685e-01
   2.0170085e-01   4.1541760e-01
   2.0184092e-01   4.1994148e-01
   2.0198099e-01   4.2440274e-01
   2.0212106e-01   4.2880545e-01
   2.0226113e-01   4.3315350e-01
   2.0240120e-01   4.3745054e-01
   2.0254127e-01   4.4170005e-01
   2.0268134e-01   4.4590525e-01
   2.0282141e-01   4.5006918e-01
   2.0296148e-01   4.5419459e-01
   2.0310155e-01   4.5828403e-01
   2.0324162e-01   4.6233977e-01
   2.0338169e-01   4.6636386e-01
   2.0352176e-01   4.7035805e-01
   2.0366183e-01   4.7432387e-01
   2.0380190e-01   4.7826254e-01
   2.0394197e-01   4.8217504e-01
   2.0408204e-01   4.8606206e-01
   2.0422211e-01   4.8992404e-01
   2.0436218e-01   4.9376111e-01
   2.0450225e-01   4.9757316e-01
   2.0464232e-01   5.0135979e-01
   2.0478239e-01   5.0512031e-01
   2.0492246e-01   5.0885379e-01
   2.0506253e-01   5.1255900e-01
   2.0520260e-01   5.1623446e-01
   2.0534267e-01   5.1987843e-01
   2.0548274e-01   5.2348890e-01
   2.0562281e-01   5.2706360e-01
   2.0576288e-01   5.3060003e-01
   2.0590295e-01   5.3409541e-01
   2.0604302e-01   5.3754677e-01
   2.0618309e-01   5.4095087e-01
   2.0632316e-01   5.4430426e-01
   2.0646323e-01   5.4760328e-01
   2.0660330e-01   5.5084405e-01
   2.0674337e-01   5.5402250e-01
   2.0688344e-01   5.5713436e-01
   2.0702351e-01   5.6017519e-01
   2.0716358e-01   5.6314037e-01
   2.0730365e-01   5.6602513e-01
   2.0744372e-01   5.6882454e-01
   2.0758379e-01   5.7153353e-01
   2.0772386e-01   5.7414692e-01
   2.0786393e-01   5.7665939e-01
   2.0800400e-01   5.7906553e-01
   2.0814407e-01   5.8135983e-01
   2.0828414e-01   5.8353670e-01
   2.0842421e-01   5.8559049e-01
   2.0856428e-01   5.8751548e-01
   2.0870435e-01   5.8930592e-01
   2.0884442e-01   5.9095602e-01
   2.0898449e-01   5.9245998e-01
   2.0912456e-01   5.9381198e-01
   2.0926463e-01   5.9500623e-01
   2.0940470e-01   5.9603693e-01
   2.0954477e-01   5.9689835e-01
   2.0968484e-01   5.9758477e-01
   2.0982491e-01   5.9809055e-01
   2.0996498e-01   5.9841011e-01
   2.1010505e-01   5.9853795e-01
   2.1024512e-01   5.9846868e-01
   2.1038519e-01   5.9819701e-01
   2.1052526e-01   5.9771775e-01
   2.1066533e-01   5.9702587e-01
   2.1080540e-01   5.9611646e-01
   2.1094547e-01   5.9498478e-01
   2.1108554e-01   5.9362622e-01
   2.1122561e-01   5.9203639e-01
   2.1136568e-01   5.9021104e-01
   2.1150575e-01   5.8814615e-01
   2.1164582e-01   5.8583787e-01
   2.1178589e-01   5.8328258e-01
   2.1192596e-01   5.8047689e-01
   2.1206603e-01   5.7741762e-01
   2.1220610e-01   5.7410182e-01
   2.1234617e-01   5.7052682e-01
   2.1248624e-01   5.6669016e-01
   2.1262631e-01   5.6258966e-01
   2.1276638e-01   5.5822340e-01
   2.1290645e-01   5.5358973e-01
   2.1304652e-01   5.4868727e-01
   2.1318659e-01   5.4351491e-01
   2.1332666e-01   5.3807185e-01
   2.1346673e-01   5.3235754e-01
   2.1360680e-01   5.2637176e-01
   2.1374687e-01   5.2011455e-01
   2.1388694e-01   5.1358625e-01
   2.1402701e-01   5.0678750e-01
   2.1416708e-01   4.9971926e-01
   2.1430715e-01   4.9238274e-01
   2.1444722e-01   4.8477948e-01
   2.1458729e-01   4.7691132e-01
   2.1472736e-01   4.6878037e-01
   2.1486743e-01   4.6038906e-01
   2.1500750e-01   4.5174011e-01
   2.1514757e-01   4.4283651e-01
   2.1528764e-01   4.3368157e-01
   2.1542771e-01   4.2427885e-01
   2.1556778e-01   4.1463222e-01
   2.1570785e-01   4.0474580e-01
   2.1584792e-01   3.9462401e-01
   2.1598799e-01   3.8427152e-01
   2.1612806e-01   3.7369326e-01
   2.1626813e-01   3.6289442e-01
   2.1640820e-01   3.5188045e-01
   2.1654827e-01   3.4065701e-01
   2.1668834e-01   3.2923004e-01
   2.1682841e-01   3.1760567e-01
   2.1696848e-01   3.0579027e-01
   2.1710855e-01   2.9379043e-01
   2.1724862e-01   2.8161292e-01
   2.1738869e-01   2.6926473e-01
   2.1752876e-01   2.5675303e-01
   2.1766883e-01   2.4408515e-01
   2.1780890e-01   2.3126863e-01
   2.1794897e-01   2.1831113e-01
   2.1808904e-01   2.0522048e-01
   2.1822911e-01   1.9200465e-01
   2.1836918e-01   1.7867174e-01
   2.1850925e-01   1.6522996e-01
   2.1864932e-01   1.5168764e-01
   2.1878939e-01   1.3805322e-01
   2.1892946e-01   1.2433521e-01
   2.1906953e-01   1.1054222e-01
   2.1920960e-01   9.6682904e-02
   2.1934967e-01   8.2766005e-02
   2.1948974e-01   6.8800297e-02
   2.1962981e-01   5.4794596e-02
   2.1976988e-01   4.0757747e-02
   2.1990995e-01   2.6698613e-02
   2.2005003e-01   1.2626066e-02
   2.2019010e-01  -1.4510245e-03
   2.2033017e-01  -1.5523802e-02
   2.2047024e-01  -2.9583429e-02
   2.2061031e-01  -4.3621102e-02
   2.2075038e-01  -5.7628057e-02
   2.2089045e-01  -7.1595579e-02
   2.2103052e-01  -8.5515013e-02
   2.2117059e-01  -9.9377773e-02
   2.2131066e-01  -1.1317535e-01
   2.2145073e-01  -1.2689931e-01
   2.2159080e-01  -1.4054133e-01
   2.2173087e-01  -1.5409318e-01
   2.2187094e-01  -1.6754673e-01
   2.2201101e-01  -1.8089397e-01
   2.2215108e-01  -1.9412704e-01
   2.2229115e-01  -2.0723816e-01
   2.2243122e-01  -2.2021973e-01
   2.2257129e-01  -2.3306428e-01
   2.2271136e-01  -2.4576447e-01
   2.2285143e-01  -2.5831315e-01
   2.2299150e-01  -2.7070329e-01
   2.2313157e-01  -2.8292806e-01
   2.2327164e-01  -2.9498077e-01
   2.2341171e-01  -3.0685493e-01
   2.2355178e-01  -3.1854421e-01
   2.2369185e-01  -3.3004246e-01
   2.2383192e-01  -3.4134372e-01
   2.2397199e-01  -3.5244222e-01
   2.2411206e-01  -3.6333237e-01
   2.2425213e-01  -3.7400877e-01
   2.2439220e-01  -3.8446624e-01
   2.2453227e-01  -3.9469976e-01
   2.2467234e-01  -4.0470453e-01
   2.2481241e-01  -4.1447593e-01
   2.2495248e-01  -4.2400955e-01
   2.2509255e-01  -4.3330118e-01
   2.2523262e-01  -4.4234679e-01
   2.2537269e-01  -4.5114258e-01
   2.2551276e-01  -4.5968491e-01
   2.2565283e-01  -4.6797036e-01
   2.2579290e-01  -4.7599570e-01
   2.2593297e-01  -4.8375788e-01
   2.2607304e-01  -4.9125407e-01
   2.2621311e-01  -4.9848160e-01
   2.2635318e-01  -5.0543801e-01
   2.2649325e-01  -5.1212101e-01
   2.2663332e-01  -5.1852849e-01
   2.2677339e-01  -5.2465855e-01
   2.2691346e-01  -5.3050942e-01
   2.2705353e-01  -5.3607954e-01
   2.2719360e-01  -5.4136751e-01
   2.2733367e-01  -5.4637209e-01
   2.2747374e-01  -5.5109221e-01
   2.2761381e-01  -5.5552696e-01
   2.2775388e-01  -5.5967556e-01
   2.2789395e-01  -5.6353743e-01
   2.2803402e-01  -5.6711210e-01
   2.2817409e-01  -5.7039924e-01
   2.2831416e-01  -5.7339869e-01
   2.2845423e-01  -5.7611039e-01
   2.2859430e-01  -5.7853444e-01
   2.2873437e-01  -5.8067104e-01
   2.2887444e-01  -5.8252053e-01
   2.2901451e-01  -5.8408335e-01
   2.2915458e-01  -5.8536008e-01
   2.2929465e-01  -5.8635137e-01
   2.2943472e-01  -5.8705801e-01
   2.2957479e-01  -5.8748087e-01
   2.2971486e-01  -5.8762092e-01
   2.2985493e-01  -5.8747922e-01
   2.2999500e-01  -5.8705693e-01
   2.3013507e-01  -5.8635528e-01
   2.3027514e-01  -5.8537557e-01
   2.3041521e-01  -5.8411921e-01
   2.3055528e-01  -5.8258765e-01
   2.3069535e-01  -5.8078243e-01
   2.3083542e-01  -5.7870515e-01
   2.3097549e-01  -5.7635747e-01
   2.3111556e-01  -5.7374110e-01
   2.3125563e-01  -5.7085783e-01
   2.3139570e-01  -5.6770949e-01
   2.3153577e-01  -5.6429797e-01
   2.3167584e-01  -5.6062520e-01
   2.3181591e-01  -5.5669316e-01
   2.3195598e-01  -5.5250388e-01
   2.3209605e-01  -5.4805943e-01
   2.3223612e-01  -5.4336192e-01
   2.3237619e-01  -5.3841351e-01
   2.3251626e-01  -5.3321639e-01
   2.3265633e-01  -5.2777279e-01
   2.3279640e-01  -5.2208499e-01
   2.3293647e-01  -5.1615529e-01
   2.3307654e-01  -5.0998602e-01
   2.3321661e-01  -5.0357958e-01
   2.3335668e-01  -4.9693838e-01
   2.3349675e-01  -4.9006486e-01
   2.3363682e-01  -4.8296152e-01
   2.3377689e-01  -4.7563089e-01
   2.3391696e-01  -4.6807552e-01
   2.3405703e-01  -4.6029802e-01
   2.3419710e-01  -4.5230102e-01
   2.3433717e-01  -4.4408721e-01
   2.3447724e-01  -4.3565932e-01
   2.3461731e-01  -4.2702010e-01
   2.3475738e-01  -4.1817237e-01
   2.3489745e-01  -4.0911898e-01
   2.3503752e-01  -3.9986284e-01
   2.3517759e-01  -3.9040690e-01
   2.3531766e-01  -3.8075416e-01
   2.3545773e-01  -3.7090768e-01
   2.3559780e-01  -3.6087058e-01
   2.3573787e-01  -3.5064602e-01
   2.3587794e-01  -3.4023723e-01
   2.3601801e-01  -3.2964752e-01
   2.3615808e-01  -3.1888023e-01
   2.3629815e-01  -3.0793879e-01
   2.3643822e-01  -2.9682668e-01
   2.3657829e-01  -2.8554747e-01
   2.3671836e-01  -2.7410480e-01
   2.3685843e-01  -2.6250237e-01
   2.3699850e-01  -2.5074397e-01
   2.3713857e-01  -2.3883347e-01
   2.3727864e-01  -2.2677482e-01
   2.3741871e-01  -2.1457204e-01
   2.3755878e-01  -2.0222926e-01
   2.3769885e-01  -1.8975068e-01
   2.3783892e-01  -1.7714058e-01
   2.3797899e-01  -1.6440335e-01
   2.3811906e-01  -1.5154347e-01
   2.3825913e-01  -1.3856551e-01
   2.3839920e-01  -1.2547411e-01
   2.3853927e-01  -1.1227404e-01
   2.3867934e-01  -9.8970141e-02
   2.3881941e-01  -8.5567369e-02
   2.3895948e-01  -7.2070762e-02
   2.3909955e-01  -5.8485459e-02
   2.3923962e-01  -4.4816696e-02
   2.3937969e-01  -3.1069806e-02
   2.3951976e-01  -1.7250215e-02
   2.3965983e-01  -3.3634474e-03
   2.3979990e-01   1.0584881e-02
   2.3993997e-01   2.4589059e-02
   2.4008004e-01   3.8643288e-02
   2.4022011e-01   5.2741674e-02
   2.4036018e-01   6.6878240e-02
   2.4050025e-01   8.1046921e-02
   2.4064032e-01   9.5241569e-02
   2.4078039e-01   1.0945596e-01
   2.4092046e-01   1.2368378e-01
   2.4106053e-01   1.3791866e-01
   2.4120060e-01   1.5215414e-01
   2.4134067e-01   1.6638371e-01
   2.4148074e-01   1.8060079e-01
   2.4162081e-01   1.9479874e-01
   2.4176088e-01   2.0897086e-01
   2.4190095e-01   2.2311043e-01
   2.4204102e-01   2.3721064e-01
   2.4218109e-01   2.5126469e-01
   2.4232116e-01   2.6526571e-01
   2.4246123e-01   2.7920682e-01
   2.4260130e-01   2.9308112e-01
   2.4274137e-01   3.0688168e-01
   2.4288144e-01   3.2060158e-01
   2.4302151e-01   3.3423390e-01
   2.4316158e-01   3.4777169e-01
   2.4330165e-01   3.6120806e-01
   2.4344172e-01   3.7453611e-01
   2.4358179e-01   3.8774897e-01
   2.4372186e-01   4.0083982e-01
   2.4386193e-01   4.1380186e-01
   2.4400200e-01   4.2662836e-01
   2.4414207e-01   4.3931263e-01
   2.4428214e-01   4.5184807e-01
   2.4442221e-01   4.6422812e-01
   2.4456228e-01   4.7644633e-01
   2.4470235e-01   4.8849634e-01
   2.4484242e-01   5.0037187e-01
   2.4498249e-01   5.1206676e-01
   2.4512256e-01   5.2357496e-01
   2.4526263e-01   5.3489056e-01
   2.4540270e-01   5.4600777e-01
   2.4554277e-01   5.5692092e-01
   2.4568284e-01   5.6762453e-01
   2.4582291e-01   5.7811326e-01
   2.4596298e-01   5.8838191e-01
   2.4610305e-01   5.9842549e-01
   2.4624312e-01   6.0823917e-01
   2.4638319e-01   6.1781831e-01
   2.4652326e-01   6.2715849e-01
   2.4666333e-01   6.3625545e-01
   2.4680340e-01   6.4510518e-01
   2.4694347e-01   6.5370387e-01
   2.4708354e-01   6.6204793e-01
   2.4722361e-01   6.7013402e-01
   2.4736368e-01   6.7795902e-01
   2.4750375e-01   6.8552007e-01
   2.4764382e-01   6.9281454e-01
   2.4778389e-01   6.9984006e-01
   2.4792396e-01   7.0659454e-01
   2.4806403e-01   7.1307612e-01
   2.4820410e-01   7.1928325e-01
   2.4834417e-01   7.2521463e-01
   2.4848424e-01   7.3086923e-01
   2.4862431e-01   7.3624631e-01
   2.4876438e-01   7.4134542e-01
   2.4890445e-01   7.4616640e-01
   2.4904452e-01   7.5070936e-01
   2.4918459e-01   7.5497472e-01
   2.4932466e-01   7.5896317e-01
   2.4946473e-01   7.6267572e-01
   2.4960480e-01   7.6611364e-01
   2.4974487e-01   7.6927854e-01
   2.4988494e-01   7.7217228e-01
   2.5002501e-01   7.7479703e-01
   2.5016508e-01   7.7715525e-01
   2.5030515e-01   7.7924969e-01
   2.5044522e-01   7.8108339e-01
   2.5058529e-01   7.8265967e-01
   2.5072536e-01   7.8398213e-01
   2.5086543e-01   7.8505466e-01
   2.5100550e-01   7.8588139e-01
   2.5114557e-01   7.8646677e-01
   2.5128564e-01   7.8681546e-01
   2.5142571e-01   7.8693243e-01
   2.5156578e-01   7.8682286e-01
   2.5170585e-01   7.8649221e-01
   2.5184592e-01   7.8594615e-01
   2.5198599e-01   7.8519060e-01
   2.5212606e-01   7.8423170e-01
   2.5226613e-01   7.8307581e-01
   2.5240620e-01   7.8172950e-01
   2.5254627e-01   7.8019952e-01
   2.5268634e-01   7.7849283e-01
   2.5282641e-01   7.7661656e-01
   2.5296648e-01   7.7457803e-01
   2.5310655e-01   7.7238468e-01
   2.5324662e-01   7.7004413e-01
   2.5338669e-01   7.6756414e-01
   2.5352676e-01   7.6495258e-01
   2.5366683e-01   7.6221744e-01
   2.5380690e-01   7.5936681e-01
   2.5394697e-01   7.5640889e-01
   2.5408704e-01   7.5335193e-01
   2.5422711e-01   7.5020427e-01
   2.5436718e-01   7.4697429e-01
   2.5450725e-01   7.4367042e-01
   2.5464732e-01   7.4030110e-01
   2.5478739e-01   7.3687481e-01
   2.5492746e-01   7.3340001e-01
   2.5506753e-01   7.2988515e-01
   2.5520760e-01   7.2633866e-01
   2.5534767e-01   7.2276894e-01
   2.5548774e-01   7.1918431e-01
   2.5562781e-01   7.1559305e-01
   2.5576788e-01   7.1200335e-01
   2.5590795e-01   7.0842330e-01
   2.5604802e-01   7.0486089e-01
   2.5618809e-01   7.0132399e-01
   2.5632816e-01   6.9782033e-01
   2.5646823e-01   6.9435751e-01
   2.5660830e-01   6.9094296e-01
   2.5674837e-01   6.8758394e-01
   2.5688844e-01   6.8428751e-01
   2.5702851e-01   6.8106057e-01
   2.5716858e-01   6.7790979e-01
   2.5730865e-01   6.7484160e-01
   2.5744872e-01   6.7186224e-01
   2.5758879e-01   6.6897769e-01
   2.5772886e-01   6.6619366e-01
   2.5786893e-01   6.6351563e-01
   2.5800900e-01   6.6094878e-01
   2.5814907e-01   6.5849802e-01
   2.5828914e-01   6.5616798e-01
   2.5842921e-01   6.5396295e-01
   2.5856928e-01   6.5188696e-01
   2.5870935e-01   6.4994370e-01
   2.5884942e-01   6.4813653e-01
   2.5898949e-01   6.4646850e-01
   2.5912956e-01   6.4494231e-01
   2.5926963e-01   6.4356032e-01
   2.5940970e-01   6.4232456e-01
   2.5954977e-01   6.4123668e-01
   2.5968984e-01   6.4029799e-01
   2.5982991e-01   6.3950946e-01
   2.5996998e-01   6.3887166e-01
   2.6011006e-01   6.3838483e-01
   2.6025013e-01   6.3804883e-01
   2.6039020e-01   6.3786317e-01
   2.6053027e-01   6.3782696e-01
   2.6067034e-01   6.3793898e-01
   2.6081041e-01   6.3819762e-01
   2.6095048e-01   6.3860094e-01
   2.6109055e-01   6.3914659e-01
   2.6123062e-01   6.3983191e-01
   2.6137069e-01   6.4065386e-01
   2.6151076e-01   6.4160904e-01
   2.6165083e-01   6.4269374e-01
   2.6179090e-01   6.4390387e-01
   2.6193097e-01   6.4523503e-01
   2.6207104e-01   6.4668248e-01
   2.6221111e-01   6.4824117e-01
   2.6235118e-01   6.4990573e-01
   2.6249125e-01   6.5167048e-01
   2.6263132e-01   6.5352944e-01
   2.6277139e-01   6.5547637e-01
   2.6291146e-01   6.5750473e-01
   2.6305153e-01   6.5960771e-01
   2.6319160e-01   6.6177825e-01
   2.6333167e-01   6.6400907e-01
   2.6347174e-01   6.6629261e-01
   2.6361181e-01   6.6862114e-01
   2.6375188e-01   6.7098668e-01
   2.6389195e-01   6.7338108e-01
   2.6403202e-01   6.7579602e-01
   2.6417209e-01   6.7822298e-01
   2.6431216e-01   6.8065332e-01
   2.6445223e-01   6.8307825e-01
   2.6459230e-01   6.8548885e-01
   2.6473237e-01   6.8787612e-01
   2.6487244e-01   6.9023092e-01
   2.6501251e-01   6.9254409e-01
   2.6515258e-01   6.9480638e-01
   2.6529265e-01   6.9700850e-01
   2.6543272e-01   6.9914113e-01
   2.6557279e-01   7.0119495e-01
   2.6571286e-01   7.0316063e-01
   2.6585293e-01   7.0502889e-01
   2.6599300e-01   7.0679045e-01
   2.6613307e-01   7.0843612e-01
   2.6627314e-01   7.0995677e-01
   2.6641321e-01   7.1134335e-01
   2.6655328e-01   7.1258693e-01
   2.6669335e-01   7.1367869e-01
   2.6683342e-01   7.1460995e-01
   2.6697349e-01   7.1537220e-01
   2.6711356e-01   7.1595708e-01
   2.6725363e-01   7.1635642e-01
   2.6739370e-01   7.1656226e-01
   2.6753377e-01   7.1656685e-01
   2.6767384e-01   7.1636267e-01
   2.6781391e-01   7.1594245e-01
   2.6795398e-01   7.1529918e-01
   2.6809405e-01   7.1442612e-01
   2.6823412e-01   7.1331683e-01
   2.6837419e-01   7.1196515e-01
   2.6851426e-01   7.1036525e-01
   2.6865433e-01   7.0851162e-01
   2.6879440e-01   7.0639909e-01
   2.6893447e-01   7.0402283e-01
   2.6907454e-01   7.0137837e-01
   2.6921461e-01   6.9846162e-01
   2.6935468e-01   6.9526887e-01
   2.6949475e-01   6.9179676e-01
   2.6963482e-01   6.8804238e-01
   2.6977489e-01   6.8400318e-01
   2.6991496e-01   6.7967705e-01
   2.7005503e-01   6.7506226e-01
   2.7019510e-01   6.7015754e-01
   2.7033517e-01   6.6496202e-01
   2.7047524e-01   6.5947527e-01
   2.7061531e-01   6.5369731e-01
   2.7075538e-01   6.4762856e-01
   2.7089545e-01   6.4126992e-01
   2.7103552e-01   6.3462270e-01
   2.7117559e-01   6.2768867e-01
   2.7131566e-01   6.2047003e-01
   2.7145573e-01   6.1296943e-01
   2.7159580e-01   6.0518996e-01
   2.7173587e-01   5.9713513e-01
   2.7187594e-01   5.8880889e-01
   2.7201601e-01   5.8021564e-01
   2.7215608e-01   5.7136018e-01
   2.7229615e-01   5.6224774e-01
   2.7243622e-01   5.5288396e-01
   2.7257629e-01   5.4327491e-01
   2.7271636e-01   5.3342702e-01
   2.7285643e-01   5.2334715e-01
   2.7299650e-01   5.1304251e-01
   2.7313657e-01   5.0252072e-01
   2.7327664e-01   4.9178974e-01
   2.7341671e-01   4.8085789e-01
   2.7355678e-01   4.6973382e-01
   2.7369685e-01   4.5842653e-01
   2.7383692e-01   4.4694533e-01
   2.7397699e-01   4.3529983e-01
   2.7411706e-01   4.2349994e-01
   2.7425713e-01   4.1155583e-01
   2.7439720e-01   3.9947795e-01
   2.7453727e-01   3.8727699e-01
   2.7467734e-01   3.7496387e-01
   2.7481741e-01   3.6254974e-01
   2.7495748e-01   3.5004591e-01
   2.7509755e-01   3.3746392e-01
   2.7523762e-01   3.2481545e-01
   2.7537769e-01   3.1211232e-01
   2.7551776e-01   2.9936651e-01
   2.7565783e-01   2.8659007e-01
   2.7579790e-01   2.7379519e-01
   2.7593797e-01   2.6099409e-01
   2.7607804e-01   2.4819908e-01
   2.7621811e-01   2.3542250e-01
   2.7635818e-01   2.2267668e-01
   2.7649825e-01   2.0997400e-01
   2.7663832e-01   1.9732678e-01
   2.7677839e-01   1.8474733e-01
   2.7691846e-01   1.7224786e-01
   2.7705853e-01   1.5984056e-01
   2.7719860e-01   1.4753748e-01
   2.7733867e-01   1.3535058e-01
   2.7747874e-01   1.2329167e-01
   2.7761881e-01   1.1137243e-01
   2.7775888e-01   9.9604338e-02
   2.7789895e-01   8.7998718e-02
   2.7803902e-01   7.6566669e-02
   2.7817909e-01   6.5319070e-02
   2.7831916e-01   5.4266562e-02
   2.7845923e-01   4.3419526e-02
   2.7859930e-01   3.2788071e-02
   2.7873937e-01   2.2382015e-02
   2.7887944e-01   1.2210872e-02
   2.7901951e-01   2.2838346e-03
   2.7915958e-01  -7.3902408e-03
   2.7929965e-01  -1.6802846e-02
   2.7943972e-01  -2.5945835e-02
   2.7957979e-01  -3.4811439e-02
   2.7971986e-01  -4.3392277e-02
   2.7985993e-01  -5.1681368e-02
   2.8000000e-01  -5.9672143e-02


==> noise_sdp_dualpoly_abs_1.dat <==
   0.0000000e+00   6.3206466e-01
   1.4007004e-04   6.3213581e-01
   2.8014007e-04   6.3234907e-01
   4.2021011e-04   6.3270389e-01
   5.6028014e-04   6.3319937e-01
   7.0035018e-04   6.3383424e-01
   8.4042021e-04   6.3460684e-01
   9.8049025e-04   6.3551514e-01
   1.1205603e-03   6.3655673e-01
   1.2606303e-03   6.3772881e-01
   1.4007004e-03   6.3902816e-01
   1.5407704e-03   6.4045118e-01
   1.6808404e-03   6.4199383e-01
   1.8209105e-03   6.4365166e-01
   1.9609805e-03   6.4541977e-01
   2.1010505e-03   6.4729284e-01
   2.2411206e-03   6.4926509e-01
   2.3811906e-03   6.5133030e-01
   2.5212606e-03   6.5348178e-01
   2.6613307e-03   6.5571239e-01
   2.8014007e-03   6.5801455e-01
   2.9414707e-03   6.6038021e-01
   3.0815408e-03   6.6280085e-01
   3.2216108e-03   6.6526754e-01
   3.3616808e-03   6.6777088e-01
   3.5017509e-03   6.7030107e-01
   3.6418209e-03   6.7284788e-01
   3.7818909e-03   6.7540066e-01
   3.9219610e-03   6.7794841e-01
   4.0620310e-03   6.8047974e-01
   4.2021011e-03   6.8298293e-01
   4.3421711e-03   6.8544593e-01
   4.4822411e-03   6.8785638e-01
   4.6223112e-03   6.9020168e-01
   4.7623812e-03   6.9246896e-01
   4.9024512e-03   6.9464516e-01
   5.0425213e-03   6.9671700e-01
   5.1825913e-03   6.9867109e-01
   5.3226613e-03   7.0049390e-01
   5.4627314e-03   7.0217183e-01
   5.6028014e-03   7.0369120e-01
   5.7428714e-03   7.0503835e-01
   5.8829415e-03   7.0619962e-01
   6.0230115e-03   7.0716142e-01
   6.1630815e-03   7.0791024e-01
   6.3031516e-03   7.0843271e-01
   6.4432216e-03   7.0871561e-01
   6.5832916e-03   7.0874592e-01
   6.7233617e-03   7.0851088e-01
   6.8634317e-03   7.0799796e-01
   7.0035018e-03   7.0719498e-01
   7.1435718e-03   7.0609006e-01
   7.2836418e-03   7.0467171e-01
   7.4237119e-03   7.0292885e-01
   7.5637819e-03   7.0085082e-01
   7.7038519e-03   6.9842747e-01
   7.8439220e-03   6.9564910e-01
   7.9839920e-03   6.9250658e-01
   8.1240620e-03   6.8899133e-01
   8.2641321e-03   6.8509535e-01
   8.4042021e-03   6.8081127e-01
   8.5442721e-03   6.7613239e-01
   8.6843422e-03   6.7105264e-01
   8.8244122e-03   6.6556669e-01
   8.9644822e-03   6.5966993e-01
   9.1045523e-03   6.5335849e-01
   9.2446223e-03   6.4662932e-01
   9.3846923e-03   6.3948013e-01
   9.5247624e-03   6.3190952e-01
   9.6648324e-03   6.2391693e-01
   9.8049025e-03   6.1550269e-01
   9.9449725e-03   6.0666806e-01
   1.0085043e-02   5.9741528e-01
   1.0225113e-02   5.8774755e-01
   1.0365183e-02   5.7766913e-01
   1.0505253e-02   5.6718535e-01
   1.0645323e-02   5.5630266e-01
   1.0785393e-02   5.4502868e-01
   1.0925463e-02   5.3337231e-01
   1.1065533e-02   5.2134373e-01
   1.1205603e-02   5.0895454e-01
   1.1345673e-02   4.9621786e-01
   1.1485743e-02   4.8314844e-01
   1.1625813e-02   4.6976279e-01
   1.1765883e-02   4.5607942e-01
   1.1905953e-02   4.4211900e-01
   1.2046023e-02   4.2790465e-01
   1.2186093e-02   4.1346228e-01
   1.2326163e-02   3.9882098e-01
   1.2466233e-02   3.8401353e-01
   1.2606303e-02   3.6907701e-01
   1.2746373e-02   3.5405358e-01
   1.2886443e-02   3.3899143e-01
   1.3026513e-02   3.2394596e-01
   1.3166583e-02   3.0898124e-01
   1.3306653e-02   2.9417176e-01
   1.3446723e-02   2.7960460e-01
   1.3586793e-02   2.6538189e-01
   1.3726863e-02   2.5162363e-01
   1.3866933e-02   2.3847057e-01
   1.4007004e-02   2.2608679e-01
   1.4147074e-02   2.1466116e-01
   1.4287144e-02   2.0440645e-01
   1.4427214e-02   1.9555425e-01
   1.4567284e-02   1.8834386e-01
   1.4707354e-02   1.8300399e-01
   1.4847424e-02   1.7972806e-01
   1.4987494e-02   1.7864767e-01
   1.5127564e-02   1.7981142e-01
   1.5267634e-02   1.8317662e-01
   1.5407704e-02   1.8861696e-01
   1.5547774e-02   1.9594318e-01
   1.5687844e-02   2.0492945e-01
   1.5827914e-02   2.1533808e-01
   1.5967984e-02   2.2693801e-01
   1.6108054e-02   2.3951614e-01
   1.6248124e-02   2.5288259e-01
   1.6388194e-02   2.6687174e-01
   1.6528264e-02   2.8134090e-01
   1.6668334e-02   2.9616778e-01
   1.6808404e-02   3.1124766e-01
   1.6948474e-02   3.2649066e-01
   1.7088544e-02   3.4181921e-01
   1.7228614e-02   3.5716599e-01
   1.7368684e-02   3.7247216e-01
   1.7508754e-02   3.8768590e-01
   1.7648824e-02   4.0276127e-01
   1.7788894e-02   4.1765724e-01
   1.7928964e-02   4.3233694e-01
   1.8069035e-02   4.4676708e-01
   1.8209105e-02   4.6091741e-01
   1.8349175e-02   4.7476038e-01
   1.8489245e-02   4.8827076e-01
   1.8629315e-02   5.0142545e-01
   1.8769385e-02   5.1420325e-01
   1.8909455e-02   5.2658467e-01
   1.9049525e-02   5.3855183e-01
   1.9189595e-02   5.5008831e-01
   1.9329665e-02   5.6117911e-01
   1.9469735e-02   5.7181053e-01
   1.9609805e-02   5.8197016e-01
   1.9749875e-02   5.9164677e-01
   1.9889945e-02   6.0083035e-01
   2.0030015e-02   6.0951198e-01
   2.0170085e-02   6.1768390e-01
   2.0310155e-02   6.2533943e-01
   2.0450225e-02   6.3247295e-01
   2.0590295e-02   6.3907992e-01
   2.0730365e-02   6.4515685e-01
   2.0870435e-02   6.5070127e-01
   2.1010505e-02   6.5571174e-01
   2.1150575e-02   6.6018785e-01
   2.1290645e-02   6.6413017e-01
   2.1430715e-02   6.6754029e-01
   2.1570785e-02   6.7042078e-01
   2.1710855e-02   6.7277521e-01
   2.1850925e-02   6.7460810e-01
   2.1990995e-02   6.7592494e-01
   2.2131066e-02   6.7673220e-01
   2.2271136e-02   6.7703725e-01
   2.2411206e-02   6.7684844e-01
   2.2551276e-02   6.7617501e-01
   2.2691346e-02   6.7502714e-01
   2.2831416e-02   6.7341588e-01
   2.2971486e-02   6.7135318e-01
   2.3111556e-02   6.6885185e-01
   2.3251626e-02   6.6592557e-01
   2.3391696e-02   6.6258883e-01
   2.3531766e-02   6.5885696e-01
   2.3671836e-02   6.5474608e-01
   2.3811906e-02   6.5027306e-01
   2.3951976e-02   6.4545557e-01
   2.4092046e-02   6.4031196e-01
   2.4232116e-02   6.3486130e-01
   2.4372186e-02   6.2912334e-01
   2.4512256e-02   6.2311844e-01
   2.4652326e-02   6.1686759e-01
   2.4792396e-02   6.1039232e-01
   2.4932466e-02   6.0371472e-01
   2.5072536e-02   5.9685732e-01
   2.5212606e-02   5.8984311e-01
   2.5352676e-02   5.8269545e-01
   2.5492746e-02   5.7543802e-01
   2.5632816e-02   5.6809474e-01
   2.5772886e-02   5.6068976e-01
   2.5912956e-02   5.5324729e-01
   2.6053027e-02   5.4579159e-01
   2.6193097e-02   5.3834688e-01
   2.6333167e-02   5.3093719e-01
   2.6473237e-02   5.2358629e-01
   2.6613307e-02   5.1631760e-01
   2.6753377e-02   5.0915403e-01
   2.6893447e-02   5.0211787e-01
   2.7033517e-02   4.9523066e-01
   2.7173587e-02   4.8851306e-01
   2.7313657e-02   4.8198471e-01
   2.7453727e-02   4.7566408e-01
   2.7593797e-02   4.6956834e-01
   2.7733867e-02   4.6371323e-01
   2.7873937e-02   4.5811292e-01
   2.8014007e-02   4.5277989e-01
   2.8154077e-02   4.4772487e-01
   2.8294147e-02   4.4295669e-01
   2.8434217e-02   4.3848228e-01
   2.8574287e-02   4.3430656e-01
   2.8714357e-02   4.3043251e-01
   2.8854427e-02   4.2686111e-01
   2.8994497e-02   4.2359141e-01
   2.9134567e-02   4.2062063e-01
   2.9274637e-02   4.1794423e-01
   2.9414707e-02   4.1555603e-01
   2.9554777e-02   4.1344844e-01
   2.9694847e-02   4.1161253e-01
   2.9834917e-02   4.1003832e-01
   2.9974987e-02   4.0871493e-01
   3.0115058e-02   4.0763086e-01
   3.0255128e-02   4.0677414e-01
   3.0395198e-02   4.0613261e-01
   3.0535268e-02   4.0569414e-01
   3.0675338e-02   4.0544682e-01
   3.0815408e-02   4.0537917e-01
   3.0955478e-02   4.0548035e-01
   3.1095548e-02   4.0574031e-01
   3.1235618e-02   4.0614996e-01
   3.1375688e-02   4.0670131e-01
   3.1515758e-02   4.0738756e-01
   3.1655828e-02   4.0820323e-01
   3.1795898e-02   4.0914424e-01
   3.1935968e-02   4.1020790e-01
   3.2076038e-02   4.1139303e-01
   3.2216108e-02   4.1269991e-01
   3.2356178e-02   4.1413030e-01
   3.2496248e-02   4.1568740e-01
   3.2636318e-02   4.1737581e-01
   3.2776388e-02   4.1920146e-01
   3.2916458e-02   4.2117151e-01
   3.3056528e-02   4.2329427e-01
   3.3196598e-02   4.2557906e-01
   3.3336668e-02   4.2803608e-01
   3.3476738e-02   4.3067626e-01
   3.3616808e-02   4.3351109e-01
   3.3756878e-02   4.3655245e-01
   3.3896948e-02   4.3981243e-01
   3.4037019e-02   4.4330315e-01
   3.4177089e-02   4.4703654e-01
   3.4317159e-02   4.5102418e-01
   3.4457229e-02   4.5527709e-01
   3.4597299e-02   4.5980557e-01
   3.4737369e-02   4.6461902e-01
   3.4877439e-02   4.6972577e-01
   3.5017509e-02   4.7513298e-01
   3.5157579e-02   4.8084645e-01
   3.5297649e-02   4.8687058e-01
   3.5437719e-02   4.9320826e-01
   3.5577789e-02   4.9986081e-01
   3.5717859e-02   5.0682795e-01
   3.5857929e-02   5.1410776e-01
   3.5997999e-02   5.2169672e-01
   3.6138069e-02   5.2958971e-01
   3.6278139e-02   5.3778006e-01
   3.6418209e-02   5.4625959e-01
   3.6558279e-02   5.5501871e-01
   3.6698349e-02   5.6404649e-01
   3.6838419e-02   5.7333071e-01
   3.6978489e-02   5.8285803e-01
   3.7118559e-02   5.9261405e-01
   3.7258629e-02   6.0258338e-01
   3.7398699e-02   6.1274982e-01
   3.7538769e-02   6.2309640e-01
   3.7678839e-02   6.3360553e-01
   3.7818909e-02   6.4425906e-01
   3.7958979e-02   6.5503838e-01
   3.8099050e-02   6.6592457e-01
   3.8239120e-02   6.7689838e-01
   3.8379190e-02   6.8794044e-01
   3.8519260e-02   6.9903122e-01
   3.8659330e-02   7.1015119e-01
   3.8799400e-02   7.2128083e-01
   3.8939470e-02   7.3240074e-01
   3.9079540e-02   7.4349166e-01
   3.9219610e-02   7.5453456e-01
   3.9359680e-02   7.6551064e-01
   3.9499750e-02   7.7640145e-01
   3.9639820e-02   7.8718886e-01
   3.9779890e-02   7.9785516e-01
   3.9919960e-02   8.0838304e-01
   4.0060030e-02   8.1875569e-01
   4.0200100e-02   8.2895675e-01
   4.0340170e-02   8.3897041e-01
   4.0480240e-02   8.4878142e-01
   4.0620310e-02   8.5837509e-01
   4.0760380e-02   8.6773730e-01
   4.0900450e-02   8.7685460e-01
   4.1040520e-02   8.8571411e-01
   4.1180590e-02   8.9430366e-01
   4.1320660e-02   9.0261171e-01
   4.1460730e-02   9.1062738e-01
   4.1600800e-02   9.1834052e-01
   4.1740870e-02   9.2574166e-01
   4.1880940e-02   9.3282202e-01
   4.2021011e-02   9.3957354e-01
   4.2161081e-02   9.4598890e-01
   4.2301151e-02   9.5206147e-01
   4.2441221e-02   9.5778536e-01
   4.2581291e-02   9.6315541e-01
   4.2721361e-02   9.6816717e-01
   4.2861431e-02   9.7281693e-01
   4.3001501e-02   9.7710168e-01
   4.3141571e-02   9.8101914e-01
   4.3281641e-02   9.8456775e-01
   4.3421711e-02   9.8774661e-01
   4.3561781e-02   9.9055557e-01
   4.3701851e-02   9.9299513e-01
   4.3841921e-02   9.9506648e-01
   4.3981991e-02   9.9677144e-01
   4.4122061e-02   9.9811253e-01
   4.4262131e-02   9.9909285e-01
   4.4402201e-02   9.9971615e-01
   4.4542271e-02   9.9998677e-01
   4.4682341e-02   9.9990962e-01
   4.4822411e-02   9.9949017e-01
   4.4962481e-02   9.9873443e-01
   4.5102551e-02   9.9764894e-01
   4.5242621e-02   9.9624069e-01
   4.5382691e-02   9.9451718e-01
   4.5522761e-02   9.9248632e-01
   4.5662831e-02   9.9015644e-01
   4.5802901e-02   9.8753623e-01
   4.5942971e-02   9.8463476e-01
   4.6083042e-02   9.8146141e-01
   4.6223112e-02   9.7802584e-01
   4.6363182e-02   9.7433797e-01
   4.6503252e-02   9.7040794e-01
   4.6643322e-02   9.6624607e-01
   4.6783392e-02   9.6186283e-01
   4.6923462e-02   9.5726883e-01
   4.7063532e-02   9.5247471e-01
   4.7203602e-02   9.4749119e-01
   4.7343672e-02   9.4232897e-01
   4.7483742e-02   9.3699873e-01
   4.7623812e-02   9.3151106e-01
   4.7763882e-02   9.2587646e-01
   4.7903952e-02   9.2010525e-01
   4.8044022e-02   9.1420760e-01
   4.8184092e-02   9.0819343e-01
   4.8324162e-02   9.0207242e-01
   4.8464232e-02   8.9585395e-01
   4.8604302e-02   8.8954707e-01
   4.8744372e-02   8.8316047e-01
   4.8884442e-02   8.7670246e-01
   4.9024512e-02   8.7018092e-01
   4.9164582e-02   8.6360329e-01
   4.9304652e-02   8.5697654e-01
   4.9444722e-02   8.5030714e-01
   4.9584792e-02   8.4360104e-01
   4.9724862e-02   8.3686366e-01
   4.9864932e-02   8.3009988e-01
   5.0005003e-02   8.2331402e-01
   5.0145073e-02   8.1650982e-01
   5.0285143e-02   8.0969046e-01
   5.0425213e-02   8.0285852e-01
   5.0565283e-02   7.9601603e-01
   5.0705353e-02   7.8916442e-01
   5.0845423e-02   7.8230458e-01
   5.0985493e-02   7.7543683e-01
   5.1125563e-02   7.6856094e-01
   5.1265633e-02   7.6167617e-01
   5.1405703e-02   7.5478127e-01
   5.1545773e-02   7.4787450e-01
   5.1685843e-02   7.4095366e-01
   5.1825913e-02   7.3401613e-01
   5.1965983e-02   7.2705885e-01
   5.2106053e-02   7.2007844e-01
   5.2246123e-02   7.1307115e-01
   5.2386193e-02   7.0603292e-01
   5.2526263e-02   6.9895942e-01
   5.2666333e-02   6.9184611e-01
   5.2806403e-02   6.8468822e-01
   5.2946473e-02   6.7748085e-01
   5.3086543e-02   6.7021895e-01
   5.3226613e-02   6.6289740e-01
   5.3366683e-02   6.5551103e-01
   5.3506753e-02   6.4805465e-01
   5.3646823e-02   6.4052309e-01
   5.3786893e-02   6.3291125e-01
   5.3926963e-02   6.2521410e-01
   5.4067034e-02   6.1742677e-01
   5.4207104e-02   6.0954449e-01
   5.4347174e-02   6.0156273e-01
   5.4487244e-02   5.9347712e-01
   5.4627314e-02   5.8528356e-01
   5.4767384e-02   5.7697821e-01
   5.4907454e-02   5.6855752e-01
   5.5047524e-02   5.6001825e-01
   5.5187594e-02   5.5135748e-01
   5.5327664e-02   5.4257267e-01
   5.5467734e-02   5.3366163e-01
   5.5607804e-02   5.2462260e-01
   5.5747874e-02   5.1545419e-01
   5.5887944e-02   5.0615550e-01
   5.6028014e-02   4.9672603e-01
   5.6168084e-02   4.8716579e-01
   5.6308154e-02   4.7747529e-01
   5.6448224e-02   4.6765554e-01
   5.6588294e-02   4.5770812e-01
   5.6728364e-02   4.4763518e-01
   5.6868434e-02   4.3743950e-01
   5.7008504e-02   4.2712450e-01
   5.7148574e-02   4.1669432e-01
   5.7288644e-02   4.0615384e-01
   5.7428714e-02   3.9550879e-01
   5.7568784e-02   3.8476580e-01
   5.7708854e-02   3.7393250e-01
   5.7848924e-02   3.6301766e-01
   5.7988994e-02   3.5203128e-01
   5.8129065e-02   3.4098483e-01
   5.8269135e-02   3.2989139e-01
   5.8409205e-02   3.1876593e-01
   5.8549275e-02   3.0762562e-01
   5.8689345e-02   2.9649018e-01
   5.8829415e-02   2.8538230e-01
   5.8969485e-02   2.7432826e-01
   5.9109555e-02   2.6335847e-01
   5.9249625e-02   2.5250832e-01
   5.9389695e-02   2.4181906e-01
   5.9529765e-02   2.3133889e-01
   5.9669835e-02   2.2112413e-01
   5.9809905e-02   2.1124058e-01
   5.9949975e-02   2.0176489e-01
   6.0090045e-02   1.9278573e-01
   6.0230115e-02   1.8440470e-01
   6.0370185e-02   1.7673634e-01
   6.0510255e-02   1.6990684e-01
   6.0650325e-02   1.6405067e-01
   6.0790395e-02   1.5930466e-01
   6.0930465e-02   1.5579922e-01
   6.1070535e-02   1.5364739e-01
   6.1210605e-02   1.5293323e-01
   6.1350675e-02   1.5370226e-01
   6.1490745e-02   1.5595631e-01
   6.1630815e-02   1.5965435e-01
   6.1770885e-02   1.6471901e-01
   6.1910955e-02   1.7104673e-01
   6.2051026e-02   1.7851901e-01
   6.2191096e-02   1.8701247e-01
   6.2331166e-02   1.9640653e-01
   6.2471236e-02   2.0658842e-01
   6.2611306e-02   2.1745588e-01
   6.2751376e-02   2.2891806e-01
   6.2891446e-02   2.4089538e-01
   6.3031516e-02   2.5331869e-01
   6.3171586e-02   2.6612816e-01
   6.3311656e-02   2.7927206e-01
   6.3451726e-02   2.9270561e-01
   6.3591796e-02   3.0638990e-01
   6.3731866e-02   3.2029098e-01
   6.3871936e-02   3.3437901e-01
   6.4012006e-02   3.4862761e-01
   6.4152076e-02   3.6301327e-01
   6.4292146e-02   3.7751488e-01
   6.4432216e-02   3.9211330e-01
   6.4572286e-02   4.0679105e-01
   6.4712356e-02   4.2153200e-01
   6.4852426e-02   4.3632118e-01
   6.4992496e-02   4.5114453e-01
   6.5132566e-02   4.6598878e-01
   6.5272636e-02   4.8084130e-01
   6.5412706e-02   4.9568996e-01
   6.5552776e-02   5.1052307e-01
   6.5692846e-02   5.2532926e-01
   6.5832916e-02   5.4009745e-01
   6.5972986e-02   5.5481675e-01
   6.6113057e-02   5.6947644e-01
   6.6253127e-02   5.8406593e-01
   6.6393197e-02   5.9857471e-01
   6.6533267e-02   6.1299231e-01
   6.6673337e-02   6.2730831e-01
   6.6813407e-02   6.4151231e-01
   6.6953477e-02   6.5559389e-01
   6.7093547e-02   6.6954263e-01
   6.7233617e-02   6.8334809e-01
   6.7373687e-02   6.9699978e-01
   6.7513757e-02   7.1048721e-01
   6.7653827e-02   7.2379983e-01
   6.7793897e-02   7.3692708e-01
   6.7933967e-02   7.4985835e-01
   6.8074037e-02   7.6258302e-01
   6.8214107e-02   7.7509044e-01
   6.8354177e-02   7.8736994e-01
   6.8494247e-02   7.9941086e-01
   6.8634317e-02   8.1120253e-01
   6.8774387e-02   8.2273430e-01
   6.8914457e-02   8.3399555e-01
   6.9054527e-02   8.4497567e-01
   6.9194597e-02   8.5566412e-01
   6.9334667e-02   8.6605043e-01
   6.9474737e-02   8.7612418e-01
   6.9614807e-02   8.8587505e-01
   6.9754877e-02   8.9529283e-01
   6.9894947e-02   9.0436743e-01
   7.0035018e-02   9.1308888e-01
   7.0175088e-02   9.2144737e-01
   7.0315158e-02   9.2943326e-01
   7.0455228e-02   9.3703709e-01
   7.0595298e-02   9.4424959e-01
   7.0735368e-02   9.5106172e-01
   7.0875438e-02   9.5746465e-01
   7.1015508e-02   9.6344981e-01
   7.1155578e-02   9.6900891e-01
   7.1295648e-02   9.7413390e-01
   7.1435718e-02   9.7881706e-01
   7.1575788e-02   9.8305096e-01
   7.1715858e-02   9.8682851e-01
   7.1855928e-02   9.9014295e-01
   7.1995998e-02   9.9298787e-01
   7.2136068e-02   9.9535726e-01
   7.2276138e-02   9.9724546e-01
   7.2416208e-02   9.9864724e-01
   7.2556278e-02   9.9955774e-01
   7.2696348e-02   9.9997257e-01
   7.2836418e-02   9.9988775e-01
   7.2976488e-02   9.9929976e-01
   7.3116558e-02   9.9820552e-01
   7.3256628e-02   9.9660246e-01
   7.3396698e-02   9.9448845e-01
   7.3536768e-02   9.9186188e-01
   7.3676838e-02   9.8872162e-01
   7.3816908e-02   9.8506707e-01
   7.3956978e-02   9.8089814e-01
   7.4097049e-02   9.7621526e-01
   7.4237119e-02   9.7101940e-01
   7.4377189e-02   9.6531207e-01
   7.4517259e-02   9.5909531e-01
   7.4657329e-02   9.5237175e-01
   7.4797399e-02   9.4514452e-01
   7.4937469e-02   9.3741737e-01
   7.5077539e-02   9.2919457e-01
   7.5217609e-02   9.2048099e-01
   7.5357679e-02   9.1128206e-01
   7.5497749e-02   9.0160379e-01
   7.5637819e-02   8.9145278e-01
   7.5777889e-02   8.8083619e-01
   7.5917959e-02   8.6976179e-01
   7.6058029e-02   8.5823793e-01
   7.6198099e-02   8.4627355e-01
   7.6338169e-02   8.3387819e-01
   7.6478239e-02   8.2106201e-01
   7.6618309e-02   8.0783574e-01
   7.6758379e-02   7.9421076e-01
   7.6898449e-02   7.8019904e-01
   7.7038519e-02   7.6581319e-01
   7.7178589e-02   7.5106646e-01
   7.7318659e-02   7.3597275e-01
   7.7458729e-02   7.2054663e-01
   7.7598799e-02   7.0480334e-01
   7.7738869e-02   6.8875886e-01
   7.7878939e-02   6.7242987e-01
   7.8019010e-02   6.5583385e-01
   7.8159080e-02   6.3898907e-01
   7.8299150e-02   6.2191469e-01
   7.8439220e-02   6.0463078e-01
   7.8579290e-02   5.8715839e-01
   7.8719360e-02   5.6951969e-01
   7.8859430e-02   5.5173801e-01
   7.8999500e-02   5.3383804e-01
   7.9139570e-02   5.1584592e-01
   7.9279640e-02   4.9778948e-01
   7.9419710e-02   4.7969845e-01
   7.9559780e-02   4.6160476e-01
   7.9699850e-02   4.4354284e-01
   7.9839920e-02   4.2555008e-01
   7.9979990e-02   4.0766728e-01
   8.0120060e-02   3.8993929e-01
   8.0260130e-02   3.7241569e-01
   8.0400200e-02   3.5515168e-01
   8.0540270e-02   3.3820903e-01
   8.0680340e-02   3.2165729e-01
   8.0820410e-02   3.0557504e-01
   8.0960480e-02   2.9005126e-01
   8.1100550e-02   2.7518677e-01
   8.1240620e-02   2.6109528e-01
   8.1380690e-02   2.4790409e-01
   8.1520760e-02   2.3575358e-01
   8.1660830e-02   2.2479509e-01
   8.1800900e-02   2.1518627e-01
   8.1940970e-02   2.0708315e-01
   8.2081041e-02   2.0062888e-01
   8.2221111e-02   1.9593982e-01
   8.2361181e-02   1.9309106e-01
   8.2501251e-02   1.9210476e-01
   8.2641321e-02   1.9294434e-01
   8.2781391e-02   1.9551682e-01
   8.2921461e-02   1.9968239e-01
   8.3061531e-02   2.0526890e-01
   8.3201601e-02   2.1208745e-01
   8.3341671e-02   2.1994620e-01
   8.3481741e-02   2.2866066e-01
   8.3621811e-02   2.3806016e-01
   8.3761881e-02   2.4799116e-01
   8.3901951e-02   2.5831808e-01
   8.4042021e-02   2.6892271e-01
   8.4182091e-02   2.7970276e-01
   8.4322161e-02   2.9057007e-01
   8.4462231e-02   3.0144883e-01
   8.4602301e-02   3.1227377e-01
   8.4742371e-02   3.2298871e-01
   8.4882441e-02   3.3354512e-01
   8.5022511e-02   3.4390109e-01
   8.5162581e-02   3.5402030e-01
   8.5302651e-02   3.6387126e-01
   8.5442721e-02   3.7342667e-01
   8.5582791e-02   3.8266287e-01
   8.5722861e-02   3.9155941e-01
   8.5862931e-02   4.0009870e-01
   8.6003002e-02   4.0826567e-01
   8.6143072e-02   4.1604762e-01
   8.6283142e-02   4.2343395e-01
   8.6423212e-02   4.3041601e-01
   8.6563282e-02   4.3698704e-01
   8.6703352e-02   4.4314199e-01
   8.6843422e-02   4.4887749e-01
   8.6983492e-02   4.5419176e-01
   8.7123562e-02   4.5908461e-01
   8.7263632e-02   4.6355735e-01
   8.7403702e-02   4.6761279e-01
   8.7543772e-02   4.7125527e-01
   8.7683842e-02   4.7449059e-01
   8.7823912e-02   4.7732605e-01
   8.7963982e-02   4.7977046e-01
   8.8104052e-02   4.8183413e-01
   8.8244122e-02   4.8352893e-01
   8.8384192e-02   4.8486827e-01
   8.8524262e-02   4.8586717e-01
   8.8664332e-02   4.8654222e-01
   8.8804402e-02   4.8691168e-01
   8.8944472e-02   4.8699545e-01
   8.9084542e-02   4.8681513e-01
   8.9224612e-02   4.8639402e-01
   8.9364682e-02   4.8575712e-01
   8.9504752e-02   4.8493117e-01
   8.9644822e-02   4.8394460e-01
   8.9784892e-02   4.8282756e-01
   8.9924962e-02   4.8161181e-01
   9.0065033e-02   4.8033074e-01
   9.0205103e-02   4.7901922e-01
   9.0345173e-02   4.7771351e-01
   9.0485243e-02   4.7645114e-01
   9.0625313e-02   4.7527067e-01
   9.0765383e-02   4.7421152e-01
   9.0905453e-02   4.7331369e-01
   9.1045523e-02   4.7261746e-01
   9.1185593e-02   4.7216301e-01
   9.1325663e-02   4.7199011e-01
   9.1465733e-02   4.7213763e-01
   9.1605803e-02   4.7264315e-01
   9.1745873e-02   4.7354247e-01
   9.1885943e-02   4.7486916e-01
   9.2026013e-02   4.7665413e-01
   9.2166083e-02   4.7892514e-01
   9.2306153e-02   4.8170650e-01
   9.2446223e-02   4.8501864e-01
   9.2586293e-02   4.8887791e-01
   9.2726363e-02   4.9329636e-01
   9.2866433e-02   4.9828163e-01
   9.3006503e-02   5.0383692e-01
   9.3146573e-02   5.0996104e-01
   9.3286643e-02   5.1664856e-01
   9.3426713e-02   5.2388999e-01
   9.3566783e-02   5.3167206e-01
   9.3706853e-02   5.3997800e-01
   9.3846923e-02   5.4878791e-01
   9.3986993e-02   5.5807907e-01
   9.4127064e-02   5.6782635e-01
   9.4267134e-02   5.7800252e-01
   9.4407204e-02   5.8857866e-01
   9.4547274e-02   5.9952441e-01
   9.4687344e-02   6.1080836e-01
   9.4827414e-02   6.2239827e-01
   9.4967484e-02   6.3426131e-01
   9.5107554e-02   6.4636435e-01
   9.5247624e-02   6.5867408e-01
   9.5387694e-02   6.7115720e-01
   9.5527764e-02   6.8378059e-01
   9.5667834e-02   6.9651139e-01
   9.5807904e-02   7.0931710e-01
   9.5947974e-02   7.2216571e-01
   9.6088044e-02   7.3502568e-01
   9.6228114e-02   7.4786610e-01
   9.6368184e-02   7.6065663e-01
   9.6508254e-02   7.7336761e-01
   9.6648324e-02   7.8597002e-01
   9.6788394e-02   7.9843556e-01
   9.6928464e-02   8.1073663e-01
   9.7068534e-02   8.2284634e-01
   9.7208604e-02   8.3473853e-01
   9.7348674e-02   8.4638777e-01
   9.7488744e-02   8.5776936e-01
   9.7628814e-02   8.6885934e-01
   9.7768884e-02   8.7963448e-01
   9.7908954e-02   8.9007230e-01
   9.8049025e-02   9.0015103e-01
   9.8189095e-02   9.0984968e-01
   9.8329165e-02   9.1914798e-01
   9.8469235e-02   9.2802640e-01
   9.8609305e-02   9.3646616e-01
   9.8749375e-02   9.4444923e-01
   9.8889445e-02   9.5195832e-01
   9.9029515e-02   9.5897690e-01
   9.9169585e-02   9.6548920e-01
   9.9309655e-02   9.7148021e-01
   9.9449725e-02   9.7693568e-01
   9.9589795e-02   9.8184212e-01
   9.9729865e-02   9.8618685e-01
   9.9869935e-02   9.8995793e-01
   1.0001001e-01   9.9314424e-01
   1.0015008e-01   9.9573545e-01
   1.0029015e-01   9.9772201e-01
   1.0043022e-01   9.9909521e-01
   1.0057029e-01   9.9984713e-01
   1.0071036e-01   9.9997070e-01
   1.0085043e-01   9.9945967e-01
   1.0099050e-01   9.9830865e-01
   1.0113057e-01   9.9651307e-01
   1.0127064e-01   9.9406926e-01
   1.0141071e-01   9.9097441e-01
   1.0155078e-01   9.8722659e-01
   1.0169085e-01   9.8282478e-01
   1.0183092e-01   9.7776886e-01
   1.0197099e-01   9.7205963e-01
   1.0211106e-01   9.6569885e-01
   1.0225113e-01   9.5868922e-01
   1.0239120e-01   9.5103442e-01
   1.0253127e-01   9.4273913e-01
   1.0267134e-01   9.3380902e-01
   1.0281141e-01   9.2425082e-01
   1.0295148e-01   9.1407233e-01
   1.0309155e-01   9.0328244e-01
   1.0323162e-01   8.9189118e-01
   1.0337169e-01   8.7990972e-01
   1.0351176e-01   8.6735048e-01
   1.0365183e-01   8.5422713e-01
   1.0379190e-01   8.4055467e-01
   1.0393197e-01   8.2634948e-01
   1.0407204e-01   8.1162941e-01
   1.0421211e-01   7.9641388e-01
   1.0435218e-01   7.8072395e-01
   1.0449225e-01   7.6458248e-01
   1.0463232e-01   7.4801423e-01
   1.0477239e-01   7.3104607e-01
   1.0491246e-01   7.1370712e-01
   1.0505253e-01   6.9602900e-01
   1.0519260e-01   6.7804609e-01
   1.0533267e-01   6.5979584e-01
   1.0547274e-01   6.4131909e-01
   1.0561281e-01   6.2266052e-01
   1.0575288e-01   6.0386910e-01
   1.0589295e-01   5.8499867e-01
   1.0603302e-01   5.6610856e-01
   1.0617309e-01   5.4726429e-01
   1.0631316e-01   5.2853843e-01
   1.0645323e-01   5.1001146e-01
   1.0659330e-01   4.9177274e-01
   1.0673337e-01   4.7392148e-01
   1.0687344e-01   4.5656767e-01
   1.0701351e-01   4.3983291e-01
   1.0715358e-01   4.2385084e-01
   1.0729365e-01   4.0876708e-01
   1.0743372e-01   3.9473835e-01
   1.0757379e-01   3.8193035e-01
   1.0771386e-01   3.7051413e-01
   1.0785393e-01   3.6066060e-01
   1.0799400e-01   3.5253316e-01
   1.0813407e-01   3.4627872e-01
   1.0827414e-01   3.4201787e-01
   1.0841421e-01   3.3983556e-01
   1.0855428e-01   3.3977371e-01
   1.0869435e-01   3.4182723e-01
   1.0883442e-01   3.4594430e-01
   1.0897449e-01   3.5203071e-01
   1.0911456e-01   3.5995761e-01
   1.0925463e-01   3.6957099e-01
   1.0939470e-01   3.8070145e-01
   1.0953477e-01   3.9317312e-01
   1.0967484e-01   4.0681081e-01
   1.0981491e-01   4.2144531e-01
   1.0995498e-01   4.3691681e-01
   1.1009505e-01   4.5307687e-01
   1.1023512e-01   4.6978916e-01
   1.1037519e-01   4.8692945e-01
   1.1051526e-01   5.0438504e-01
   1.1065533e-01   5.2205396e-01
   1.1079540e-01   5.3984398e-01
   1.1093547e-01   5.5767161e-01
   1.1107554e-01   5.7546114e-01
   1.1121561e-01   5.9314375e-01
   1.1135568e-01   6.1065671e-01
   1.1149575e-01   6.2794263e-01
   1.1163582e-01   6.4494888e-01
   1.1177589e-01   6.6162701e-01
   1.1191596e-01   6.7793228e-01
   1.1205603e-01   6.9382331e-01
   1.1219610e-01   7.0926167e-01
   1.1233617e-01   7.2421162e-01
   1.1247624e-01   7.3863990e-01
   1.1261631e-01   7.5251543e-01
   1.1275638e-01   7.6580924e-01
   1.1289645e-01   7.7849423e-01
   1.1303652e-01   7.9054509e-01
   1.1317659e-01   8.0193817e-01
   1.1331666e-01   8.1265142e-01
   1.1345673e-01   8.2266428e-01
   1.1359680e-01   8.3195763e-01
   1.1373687e-01   8.4051373e-01
   1.1387694e-01   8.4831618e-01
   1.1401701e-01   8.5534987e-01
   1.1415708e-01   8.6160097e-01
   1.1429715e-01   8.6705689e-01
   1.1443722e-01   8.7170625e-01
   1.1457729e-01   8.7553885e-01
   1.1471736e-01   8.7854570e-01
   1.1485743e-01   8.8071896e-01
   1.1499750e-01   8.8205196e-01
   1.1513757e-01   8.8253917e-01
   1.1527764e-01   8.8217618e-01
   1.1541771e-01   8.8095977e-01
   1.1555778e-01   8.7888778e-01
   1.1569785e-01   8.7595924e-01
   1.1583792e-01   8.7217426e-01
   1.1597799e-01   8.6753409e-01
   1.1611806e-01   8.6204108e-01
   1.1625813e-01   8.5569874e-01
   1.1639820e-01   8.4851166e-01
   1.1653827e-01   8.4048556e-01
   1.1667834e-01   8.3162731e-01
   1.1681841e-01   8.2194489e-01
   1.1695848e-01   8.1144741e-01
   1.1709855e-01   8.0014514e-01
   1.1723862e-01   7.8804950e-01
   1.1737869e-01   7.7517309e-01
   1.1751876e-01   7.6152969e-01
   1.1765883e-01   7.4713429e-01
   1.1779890e-01   7.3200315e-01
   1.1793897e-01   7.1615380e-01
   1.1807904e-01   6.9960511e-01
   1.1821911e-01   6.8237736e-01
   1.1835918e-01   6.6449229e-01
   1.1849925e-01   6.4597325e-01
   1.1863932e-01   6.2684529e-01
   1.1877939e-01   6.0713535e-01
   1.1891946e-01   5.8687244e-01
   1.1905953e-01   5.6608795e-01
   1.1919960e-01   5.4481597e-01
   1.1933967e-01   5.2309376e-01
   1.1947974e-01   5.0096231e-01
   1.1961981e-01   4.7846715e-01
   1.1975988e-01   4.5565935e-01
   1.1989995e-01   4.3259689e-01
   1.2004002e-01   4.0934651e-01
   1.2018009e-01   3.8598617e-01
   1.2032016e-01   3.6260849e-01
   1.2046023e-01   3.3932537e-01
   1.2060030e-01   3.1627448e-01
   1.2074037e-01   2.9362803e-01
   1.2088044e-01   2.7160483e-01
   1.2102051e-01   2.5048609e-01
   1.2116058e-01   2.3063494e-01
   1.2130065e-01   2.1251737e-01
   1.2144072e-01   1.9671687e-01
   1.2158079e-01   1.8392569e-01
   1.2172086e-01   1.7488599e-01
   1.2186093e-01   1.7025986e-01
   1.2200100e-01   1.7045086e-01
   1.2214107e-01   1.7546669e-01
   1.2228114e-01   1.8491916e-01
   1.2242121e-01   1.9816122e-01
   1.2256128e-01   2.1446431e-01
   1.2270135e-01   2.3314741e-01
   1.2284142e-01   2.5363563e-01
   1.2298149e-01   2.7546922e-01
   1.2312156e-01   2.9828941e-01
   1.2326163e-01   3.2181796e-01
   1.2340170e-01   3.4583805e-01
   1.2354177e-01   3.7017875e-01
   1.2368184e-01   3.9470319e-01
   1.2382191e-01   4.1929990e-01
   1.2396198e-01   4.4387646e-01
   1.2410205e-01   4.6835493e-01
   1.2424212e-01   4.9266843e-01
   1.2438219e-01   5.1675875e-01
   1.2452226e-01   5.4057451e-01
   1.2466233e-01   5.6406980e-01
   1.2480240e-01   5.8720320e-01
   1.2494247e-01   6.0993699e-01
   1.2508254e-01   6.3223658e-01
   1.2522261e-01   6.5407007e-01
   1.2536268e-01   6.7540788e-01
   1.2550275e-01   6.9622254e-01
   1.2564282e-01   7.1648840e-01
   1.2578289e-01   7.3618155e-01
   1.2592296e-01   7.5527964e-01
   1.2606303e-01   7.7376180e-01
   1.2620310e-01   7.9160855e-01
   1.2634317e-01   8.0880175e-01
   1.2648324e-01   8.2532455e-01
   1.2662331e-01   8.4116133e-01
   1.2676338e-01   8.5629768e-01
   1.2690345e-01   8.7072040e-01
   1.2704352e-01   8.8441743e-01
   1.2718359e-01   8.9737788e-01
   1.2732366e-01   9.0959198e-01
   1.2746373e-01   9.2105110e-01
   1.2760380e-01   9.3174771e-01
   1.2774387e-01   9.4167540e-01
   1.2788394e-01   9.5082884e-01
   1.2802401e-01   9.5920381e-01
   1.2816408e-01   9.6679716e-01
   1.2830415e-01   9.7360681e-01
   1.2844422e-01   9.7963176e-01
   1.2858429e-01   9.8487206e-01
   1.2872436e-01   9.8932882e-01
   1.2886443e-01   9.9300416e-01
   1.2900450e-01   9.9590127e-01
   1.2914457e-01   9.9802433e-01
   1.2928464e-01   9.9937853e-01
   1.2942471e-01   9.9997008e-01
   1.2956478e-01   9.9980614e-01
   1.2970485e-01   9.9889485e-01
   1.2984492e-01   9.9724530e-01
   1.2998499e-01   9.9486752e-01
   1.3012506e-01   9.9177245e-01
   1.3026513e-01   9.8797194e-01
   1.3040520e-01   9.8347871e-01
   1.3054527e-01   9.7830635e-01
   1.3068534e-01   9.7246930e-01
   1.3082541e-01   9.6598282e-01
   1.3096548e-01   9.5886297e-01
   1.3110555e-01   9.5112657e-01
   1.3124562e-01   9.4279124e-01
   1.3138569e-01   9.3387529e-01
   1.3152576e-01   9.2439778e-01
   1.3166583e-01   9.1437843e-01
   1.3180590e-01   9.0383765e-01
   1.3194597e-01   8.9279648e-01
   1.3208604e-01   8.8127659e-01
   1.3222611e-01   8.6930022e-01
   1.3236618e-01   8.5689024e-01
   1.3250625e-01   8.4407002e-01
   1.3264632e-01   8.3086350e-01
   1.3278639e-01   8.1729512e-01
   1.3292646e-01   8.0338982e-01
   1.3306653e-01   7.8917302e-01
   1.3320660e-01   7.7467060e-01
   1.3334667e-01   7.5990890e-01
   1.3348674e-01   7.4491470e-01
   1.3362681e-01   7.2971518e-01
   1.3376688e-01   7.1433797e-01
   1.3390695e-01   6.9881112e-01
   1.3404702e-01   6.8316308e-01
   1.3418709e-01   6.6742272e-01
   1.3432716e-01   6.5161935e-01
   1.3446723e-01   6.3578269e-01
   1.3460730e-01   6.1994292e-01
   1.3474737e-01   6.0413064e-01
   1.3488744e-01   5.8837697e-01
   1.3502751e-01   5.7271349e-01
   1.3516758e-01   5.5717230e-01
   1.3530765e-01   5.4178603e-01
   1.3544772e-01   5.2658785e-01
   1.3558779e-01   5.1161150e-01
   1.3572786e-01   4.9689130e-01
   1.3586793e-01   4.8246210e-01
   1.3600800e-01   4.6835932e-01
   1.3614807e-01   4.5461885e-01
   1.3628814e-01   4.4127704e-01
   1.3642821e-01   4.2837052e-01
   1.3656828e-01   4.1593610e-01
   1.3670835e-01   4.0401052e-01
   1.3684842e-01   3.9263021e-01
   1.3698849e-01   3.8183092e-01
   1.3712856e-01   3.7164728e-01
   1.3726863e-01   3.6211231e-01
   1.3740870e-01   3.5325682e-01
   1.3754877e-01   3.4510880e-01
   1.3768884e-01   3.3769265e-01
   1.3782891e-01   3.3102851e-01
   1.3796898e-01   3.2513160e-01
   1.3810905e-01   3.2001151e-01
   1.3824912e-01   3.1567179e-01
   1.3838919e-01   3.1210953e-01
   1.3852926e-01   3.0931527e-01
   1.3866933e-01   3.0727305e-01
   1.3880940e-01   3.0596072e-01
   1.3894947e-01   3.0535050e-01
   1.3908954e-01   3.0540966e-01
   1.3922961e-01   3.0610138e-01
   1.3936968e-01   3.0738567e-01
   1.3950975e-01   3.0922036e-01
   1.3964982e-01   3.1156198e-01
   1.3978989e-01   3.1436668e-01
   1.3992996e-01   3.1759093e-01
   1.4007004e-01   3.2119221e-01
   1.4021011e-01   3.2512952e-01
   1.4035018e-01   3.2936372e-01
   1.4049025e-01   3.3385787e-01
   1.4063032e-01   3.3857732e-01
   1.4077039e-01   3.4348984e-01
   1.4091046e-01   3.4856560e-01
   1.4105053e-01   3.5377711e-01
   1.4119060e-01   3.5909909e-01
   1.4133067e-01   3.6450840e-01
   1.4147074e-01   3.6998381e-01
   1.4161081e-01   3.7550588e-01
   1.4175088e-01   3.8105674e-01
   1.4189095e-01   3.8661996e-01
   1.4203102e-01   3.9218033e-01
   1.4217109e-01   3.9772371e-01
   1.4231116e-01   4.0323685e-01
   1.4245123e-01   4.0870727e-01
   1.4259130e-01   4.1412310e-01
   1.4273137e-01   4.1947294e-01
   1.4287144e-01   4.2474574e-01
   1.4301151e-01   4.2993074e-01
   1.4315158e-01   4.3501729e-01
   1.4329165e-01   4.3999487e-01
   1.4343172e-01   4.4485291e-01
   1.4357179e-01   4.4958081e-01
   1.4371186e-01   4.5416785e-01
   1.4385193e-01   4.5860317e-01
   1.4399200e-01   4.6287570e-01
   1.4413207e-01   4.6697416e-01
   1.4427214e-01   4.7088707e-01
   1.4441221e-01   4.7460268e-01
   1.4455228e-01   4.7810902e-01
   1.4469235e-01   4.8139388e-01
   1.4483242e-01   4.8444482e-01
   1.4497249e-01   4.8724921e-01
   1.4511256e-01   4.8979421e-01
   1.4525263e-01   4.9206684e-01
   1.4539270e-01   4.9405395e-01
   1.4553277e-01   4.9574232e-01
   1.4567284e-01   4.9711864e-01
   1.4581291e-01   4.9816957e-01
   1.4595298e-01   4.9888179e-01
   1.4609305e-01   4.9924200e-01
   1.4623312e-01   4.9923702e-01
   1.4637319e-01   4.9885376e-01
   1.4651326e-01   4.9807934e-01
   1.4665333e-01   4.9690106e-01
   1.4679340e-01   4.9530653e-01
   1.4693347e-01   4.9328360e-01
   1.4707354e-01   4.9082051e-01
   1.4721361e-01   4.8790588e-01
   1.4735368e-01   4.8452874e-01
   1.4749375e-01   4.8067860e-01
   1.4763382e-01   4.7634548e-01
   1.4777389e-01   4.7151995e-01
   1.4791396e-01   4.6619315e-01
   1.4805403e-01   4.6035684e-01
   1.4819410e-01   4.5400345e-01
   1.4833417e-01   4.4712606e-01
   1.4847424e-01   4.3971850e-01
   1.4861431e-01   4.3177531e-01
   1.4875438e-01   4.2329183e-01
   1.4889445e-01   4.1426416e-01
   1.4903452e-01   4.0468925e-01
   1.4917459e-01   3.9456486e-01
   1.4931466e-01   3.8388964e-01
   1.4945473e-01   3.7266308e-01
   1.4959480e-01   3.6088558e-01
   1.4973487e-01   3.4855844e-01
   1.4987494e-01   3.3568389e-01
   1.5001501e-01   3.2226505e-01
   1.5015508e-01   3.0830601e-01
   1.5029515e-01   2.9381178e-01
   1.5043522e-01   2.7878832e-01
   1.5057529e-01   2.6324254e-01
   1.5071536e-01   2.4718228e-01
   1.5085543e-01   2.3061636e-01
   1.5099550e-01   2.1355453e-01
   1.5113557e-01   1.9600750e-01
   1.5127564e-01   1.7798696e-01
   1.5141571e-01   1.5950557e-01
   1.5155578e-01   1.4057702e-01
   1.5169585e-01   1.2121612e-01
   1.5183592e-01   1.0143908e-01
   1.5197599e-01   8.1264059e-02
   1.5211606e-01   6.0713246e-02
   1.5225613e-01   3.9821260e-02
   1.5239620e-01   1.8702200e-02
   1.5253627e-01   4.7822399e-03
   1.5267634e-01   2.5436548e-02
   1.5281641e-01   4.7552756e-02
   1.5295648e-01   7.0010262e-02
   1.5309655e-01   9.2735515e-02
   1.5323662e-01   1.1569435e-01
   1.5337669e-01   1.3885959e-01
   1.5351676e-01   1.6220574e-01
   1.5365683e-01   1.8570771e-01
   1.5379690e-01   2.0934029e-01
   1.5393697e-01   2.3307804e-01
   1.5407704e-01   2.5689523e-01
   1.5421711e-01   2.8076579e-01
   1.5435718e-01   3.0466340e-01
   1.5449725e-01   3.2856145e-01
   1.5463732e-01   3.5243310e-01
   1.5477739e-01   3.7625131e-01
   1.5491746e-01   3.9998890e-01
   1.5505753e-01   4.2361855e-01
   1.5519760e-01   4.4711287e-01
   1.5533767e-01   4.7044445e-01
   1.5547774e-01   4.9358589e-01
   1.5561781e-01   5.1650984e-01
   1.5575788e-01   5.3918904e-01
   1.5589795e-01   5.6159640e-01
   1.5603802e-01   5.8370500e-01
   1.5617809e-01   6.0548816e-01
   1.5631816e-01   6.2691949e-01
   1.5645823e-01   6.4797291e-01
   1.5659830e-01   6.6862272e-01
   1.5673837e-01   6.8884363e-01
   1.5687844e-01   7.0861082e-01
   1.5701851e-01   7.2789997e-01
   1.5715858e-01   7.4668729e-01
   1.5729865e-01   7.6494961e-01
   1.5743872e-01   7.8266437e-01
   1.5757879e-01   7.9980970e-01
   1.5771886e-01   8.1636444e-01
   1.5785893e-01   8.3230820e-01
   1.5799900e-01   8.4762139e-01
   1.5813907e-01   8.6228524e-01
   1.5827914e-01   8.7628187e-01
   1.5841921e-01   8.8959434e-01
   1.5855928e-01   9.0220663e-01
   1.5869935e-01   9.1410372e-01
   1.5883942e-01   9.2527164e-01
   1.5897949e-01   9.3569746e-01
   1.5911956e-01   9.4536935e-01
   1.5925963e-01   9.5427663e-01
   1.5939970e-01   9.6240975e-01
   1.5953977e-01   9.6976039e-01
   1.5967984e-01   9.7632143e-01
   1.5981991e-01   9.8208703e-01
   1.5995998e-01   9.8705262e-01
   1.6010005e-01   9.9121496e-01
   1.6024012e-01   9.9457214e-01
   1.6038019e-01   9.9712364e-01
   1.6052026e-01   9.9887032e-01
   1.6066033e-01   9.9981449e-01
   1.6080040e-01   9.9995992e-01
   1.6094047e-01   9.9931184e-01
   1.6108054e-01   9.9787701e-01
   1.6122061e-01   9.9566372e-01
   1.6136068e-01   9.9268184e-01
   1.6150075e-01   9.8894283e-01
   1.6164082e-01   9.8445977e-01
   1.6178089e-01   9.7924740e-01
   1.6192096e-01   9.7332217e-01
   1.6206103e-01   9.6670223e-01
   1.6220110e-01   9.5940749e-01
   1.6234117e-01   9.5145967e-01
   1.6248124e-01   9.4288231e-01
   1.6262131e-01   9.3370085e-01
   1.6276138e-01   9.2394263e-01
   1.6290145e-01   9.1363697e-01
   1.6304152e-01   9.0281521e-01
   1.6318159e-01   8.9151074e-01
   1.6332166e-01   8.7975910e-01
   1.6346173e-01   8.6759798e-01
   1.6360180e-01   8.5506733e-01
   1.6374187e-01   8.4220937e-01
   1.6388194e-01   8.2906865e-01
   1.6402201e-01   8.1569212e-01
   1.6416208e-01   8.0212916e-01
   1.6430215e-01   7.8843156e-01
   1.6444222e-01   7.7465361e-01
   1.6458229e-01   7.6085203e-01
   1.6472236e-01   7.4708592e-01
   1.6486243e-01   7.3341671e-01
   1.6500250e-01   7.1990800e-01
   1.6514257e-01   7.0662539e-01
   1.6528264e-01   6.9363615e-01
   1.6542271e-01   6.8100894e-01
   1.6556278e-01   6.6881328e-01
   1.6570285e-01   6.5711902e-01
   1.6584292e-01   6.4599563e-01
   1.6598299e-01   6.3551139e-01
   1.6612306e-01   6.2573244e-01
   1.6626313e-01   6.1672171e-01
   1.6640320e-01   6.0853784e-01
   1.6654327e-01   6.0123390e-01
   1.6668334e-01   5.9485624e-01
   1.6682341e-01   5.8944332e-01
   1.6696348e-01   5.8502464e-01
   1.6710355e-01   5.8161985e-01
   1.6724362e-01   5.7923811e-01
   1.6738369e-01   5.7787770e-01
   1.6752376e-01   5.7752593e-01
   1.6766383e-01   5.7815939e-01
   1.6780390e-01   5.7974451e-01
   1.6794397e-01   5.8223835e-01
   1.6808404e-01   5.8558965e-01
   1.6822411e-01   5.8974000e-01
   1.6836418e-01   5.9462516e-01
   1.6850425e-01   6.0017633e-01
   1.6864432e-01   6.0632146e-01
   1.6878439e-01   6.1298648e-01
   1.6892446e-01   6.2009633e-01
   1.6906453e-01   6.2757601e-01
   1.6920460e-01   6.3535137e-01
   1.6934467e-01   6.4334980e-01
   1.6948474e-01   6.5150079e-01
   1.6962481e-01   6.5973640e-01
   1.6976488e-01   6.6799153e-01
   1.6990495e-01   6.7620419e-01
   1.7004502e-01   6.8431565e-01
   1.7018509e-01   6.9227051e-01
   1.7032516e-01   7.0001677e-01
   1.7046523e-01   7.0750582e-01
   1.7060530e-01   7.1469241e-01
   1.7074537e-01   7.2153461e-01
   1.7088544e-01   7.2799374e-01
   1.7102551e-01   7.3403429e-01
   1.7116558e-01   7.3962387e-01
   1.7130565e-01   7.4473313e-01
   1.7144572e-01   7.4933566e-01
   1.7158579e-01   7.5340793e-01
   1.7172586e-01   7.5692924e-01
   1.7186593e-01   7.5988164e-01
   1.7200600e-01   7.6224987e-01
   1.7214607e-01   7.6402134e-01
   1.7228614e-01   7.6518605e-01
   1.7242621e-01   7.6573657e-01
   1.7256628e-01   7.6566802e-01
   1.7270635e-01   7.6497806e-01
   1.7284642e-01   7.6366683e-01
   1.7298649e-01   7.6173701e-01
   1.7312656e-01   7.5919377e-01
   1.7326663e-01   7.5604480e-01
   1.7340670e-01   7.5230034e-01
   1.7354677e-01   7.4797319e-01
   1.7368684e-01   7.4307875e-01
   1.7382691e-01   7.3763507e-01
   1.7396698e-01   7.3166291e-01
   1.7410705e-01   7.2518576e-01
   1.7424712e-01   7.1822997e-01
   1.7438719e-01   7.1082477e-01
   1.7452726e-01   7.0300240e-01
   1.7466733e-01   6.9479817e-01
   1.7480740e-01   6.8625058e-01
   1.7494747e-01   6.7740139e-01
   1.7508754e-01   6.6829573e-01
   1.7522761e-01   6.5898220e-01
   1.7536768e-01   6.4951290e-01
   1.7550775e-01   6.3994354e-01
   1.7564782e-01   6.3033345e-01
   1.7578789e-01   6.2074552e-01
   1.7592796e-01   6.1124617e-01
   1.7606803e-01   6.0190516e-01
   1.7620810e-01   5.9279539e-01
   1.7634817e-01   5.8399248e-01
   1.7648824e-01   5.7557428e-01
   1.7662831e-01   5.6762024e-01
   1.7676838e-01   5.6021056e-01
   1.7690845e-01   5.5342514e-01
   1.7704852e-01   5.4734244e-01
   1.7718859e-01   5.4203811e-01
   1.7732866e-01   5.3758347e-01
   1.7746873e-01   5.3404398e-01
   1.7760880e-01   5.3147766e-01
   1.7774887e-01   5.2993358e-01
   1.7788894e-01   5.2945054e-01
   1.7802901e-01   5.3005602e-01
   1.7816908e-01   5.3176541e-01
   1.7830915e-01   5.3458166e-01
   1.7844922e-01   5.3849538e-01
   1.7858929e-01   5.4348526e-01
   1.7872936e-01   5.4951894e-01
   1.7886943e-01   5.5655408e-01
   1.7900950e-01   5.6453974e-01
   1.7914957e-01   5.7341783e-01
   1.7928964e-01   5.8312459e-01
   1.7942971e-01   5.9359205e-01
   1.7956978e-01   6.0474941e-01
   1.7970985e-01   6.1652426e-01
   1.7984992e-01   6.2884363e-01
   1.7998999e-01   6.4163493e-01
   1.8013007e-01   6.5482664e-01
   1.8027014e-01   6.6834891e-01
   1.8041021e-01   6.8213399e-01
   1.8055028e-01   6.9611657e-01
   1.8069035e-01   7.1023397e-01
   1.8083042e-01   7.2442628e-01
   1.8097049e-01   7.3863645e-01
   1.8111056e-01   7.5281030e-01
   1.8125063e-01   7.6689649e-01
   1.8139070e-01   7.8084648e-01
   1.8153077e-01   7.9461448e-01
   1.8167084e-01   8.0815733e-01
   1.8181091e-01   8.2143447e-01
   1.8195098e-01   8.3440780e-01
   1.8209105e-01   8.4704162e-01
   1.8223112e-01   8.5930253e-01
   1.8237119e-01   8.7115933e-01
   1.8251126e-01   8.8258297e-01
   1.8265133e-01   8.9354644e-01
   1.8279140e-01   9.0402471e-01
   1.8293147e-01   9.1399466e-01
   1.8307154e-01   9.2343502e-01
   1.8321161e-01   9.3232630e-01
   1.8335168e-01   9.4065072e-01
   1.8349175e-01   9.4839218e-01
   1.8363182e-01   9.5553623e-01
   1.8377189e-01   9.6206995e-01
   1.8391196e-01   9.6798199e-01
   1.8405203e-01   9.7326246e-01
   1.8419210e-01   9.7790294e-01
   1.8433217e-01   9.8189643e-01
   1.8447224e-01   9.8523728e-01
   1.8461231e-01   9.8792121e-01
   1.8475238e-01   9.8994522e-01
   1.8489245e-01   9.9130763e-01
   1.8503252e-01   9.9200795e-01
   1.8517259e-01   9.9204695e-01
   1.8531266e-01   9.9142657e-01
   1.8545273e-01   9.9014989e-01
   1.8559280e-01   9.8822112e-01
   1.8573287e-01   9.8564557e-01
   1.8587294e-01   9.8242963e-01
   1.8601301e-01   9.7858070e-01
   1.8615308e-01   9.7410720e-01
   1.8629315e-01   9.6901853e-01
   1.8643322e-01   9.6332505e-01
   1.8657329e-01   9.5703803e-01
   1.8671336e-01   9.5016965e-01
   1.8685343e-01   9.4273294e-01
   1.8699350e-01   9.3474179e-01
   1.8713357e-01   9.2621089e-01
   1.8727364e-01   9.1715574e-01
   1.8741371e-01   9.0759258e-01
   1.8755378e-01   8.9753840e-01
   1.8769385e-01   8.8701089e-01
   1.8783392e-01   8.7602844e-01
   1.8797399e-01   8.6461010e-01
   1.8811406e-01   8.5277558e-01
   1.8825413e-01   8.4054520e-01
   1.8839420e-01   8.2793989e-01
   1.8853427e-01   8.1498117e-01
   1.8867434e-01   8.0169113e-01
   1.8881441e-01   7.8809242e-01
   1.8895448e-01   7.7420826e-01
   1.8909455e-01   7.6006237e-01
   1.8923462e-01   7.4567906e-01
   1.8937469e-01   7.3108312e-01
   1.8951476e-01   7.1629990e-01
   1.8965483e-01   7.0135530e-01
   1.8979490e-01   6.8627573e-01
   1.8993497e-01   6.7108818e-01
   1.9007504e-01   6.5582021e-01
   1.9021511e-01   6.4049996e-01
   1.9035518e-01   6.2515619e-01
   1.9049525e-01   6.0981830e-01
   1.9063532e-01   5.9451636e-01
   1.9077539e-01   5.7928114e-01
   1.9091546e-01   5.6414416e-01
   1.9105553e-01   5.4913769e-01
   1.9119560e-01   5.3429483e-01
   1.9133567e-01   5.1964950e-01
   1.9147574e-01   5.0523649e-01
   1.9161581e-01   4.9109143e-01
   1.9175588e-01   4.7725083e-01
   1.9189595e-01   4.6375201e-01
   1.9203602e-01   4.5063305e-01
   1.9217609e-01   4.3793269e-01
   1.9231616e-01   4.2569013e-01
   1.9245623e-01   4.1394488e-01
   1.9259630e-01   4.0273637e-01
   1.9273637e-01   3.9210364e-01
   1.9287644e-01   3.8208485e-01
   1.9301651e-01   3.7271666e-01
   1.9315658e-01   3.6403365e-01
   1.9329665e-01   3.5606750e-01
   1.9343672e-01   3.4884623e-01
   1.9357679e-01   3.4239339e-01
   1.9371686e-01   3.3672720e-01
   1.9385693e-01   3.3185986e-01
   1.9399700e-01   3.2779694e-01
   1.9413707e-01   3.2453691e-01
   1.9427714e-01   3.2207101e-01
   1.9441721e-01   3.2038325e-01
   1.9455728e-01   3.1945075e-01
   1.9469735e-01   3.1924426e-01
   1.9483742e-01   3.1972901e-01
   1.9497749e-01   3.2086555e-01
   1.9511756e-01   3.2261083e-01
   1.9525763e-01   3.2491925e-01
   1.9539770e-01   3.2774369e-01
   1.9553777e-01   3.3103647e-01
   1.9567784e-01   3.3475022e-01
   1.9581791e-01   3.3883858e-01
   1.9595798e-01   3.4325685e-01
   1.9609805e-01   3.4796237e-01
   1.9623812e-01   3.5291494e-01
   1.9637819e-01   3.5807697e-01
   1.9651826e-01   3.6341367e-01
   1.9665833e-01   3.6889304e-01
   1.9679840e-01   3.7448590e-01
   1.9693847e-01   3.8016582e-01
   1.9707854e-01   3.8590903e-01
   1.9721861e-01   3.9169429e-01
   1.9735868e-01   3.9750275e-01
   1.9749875e-01   4.0331785e-01
   1.9763882e-01   4.0912512e-01
   1.9777889e-01   4.1491208e-01
   1.9791896e-01   4.2066807e-01
   1.9805903e-01   4.2638412e-01
   1.9819910e-01   4.3205282e-01
   1.9833917e-01   4.3766821e-01
   1.9847924e-01   4.4322563e-01
   1.9861931e-01   4.4872166e-01
   1.9875938e-01   4.5415397e-01
   1.9889945e-01   4.5952125e-01
   1.9903952e-01   4.6482312e-01
   1.9917959e-01   4.7006005e-01
   1.9931966e-01   4.7523328e-01
   1.9945973e-01   4.8034472e-01
   1.9959980e-01   4.8539696e-01
   1.9973987e-01   4.9039312e-01
   1.9987994e-01   4.9533685e-01
   2.0002001e-01   5.0023225e-01
   2.0016008e-01   5.0508382e-01
   2.0030015e-01   5.0989644e-01
   2.0044022e-01   5.1467526e-01
   2.0058029e-01   5.1942573e-01
   2.0072036e-01   5.2415350e-01
   2.0086043e-01   5.2886442e-01
   2.0100050e-01   5.3356446e-01
   2.0114057e-01   5.3825972e-01
   2.0128064e-01   5.4295634e-01
   2.0142071e-01   5.4766052e-01
   2.0156078e-01   5.5237844e-01
   2.0170085e-01   5.5711624e-01
   2.0184092e-01   5.6187998e-01
   2.0198099e-01   5.6667565e-01
   2.0212106e-01   5.7150908e-01
   2.0226113e-01   5.7638591e-01
   2.0240120e-01   5.8131163e-01
   2.0254127e-01   5.8629146e-01
   2.0268134e-01   5.9133038e-01
   2.0282141e-01   5.9643308e-01
   2.0296148e-01   6.0160394e-01
   2.0310155e-01   6.0684697e-01
   2.0324162e-01   6.1216586e-01
   2.0338169e-01   6.1756387e-01
   2.0352176e-01   6.2304386e-01
   2.0366183e-01   6.2860826e-01
   2.0380190e-01   6.3425903e-01
   2.0394197e-01   6.3999767e-01
   2.0408204e-01   6.4582518e-01
   2.0422211e-01   6.5174206e-01
   2.0436218e-01   6.5774828e-01
   2.0450225e-01   6.6384330e-01
   2.0464232e-01   6.7002602e-01
   2.0478239e-01   6.7629482e-01
   2.0492246e-01   6.8264750e-01
   2.0506253e-01   6.8908133e-01
   2.0520260e-01   6.9559303e-01
   2.0534267e-01   7.0217875e-01
   2.0548274e-01   7.0883410e-01
   2.0562281e-01   7.1555414e-01
   2.0576288e-01   7.2233343e-01
   2.0590295e-01   7.2916596e-01
   2.0604302e-01   7.3604522e-01
   2.0618309e-01   7.4296423e-01
   2.0632316e-01   7.4991547e-01
   2.0646323e-01   7.5689100e-01
   2.0660330e-01   7.6388239e-01
   2.0674337e-01   7.7088080e-01
   2.0688344e-01   7.7787698e-01
   2.0702351e-01   7.8486127e-01
   2.0716358e-01   7.9182364e-01
   2.0730365e-01   7.9875375e-01
   2.0744372e-01   8.0564090e-01
   2.0758379e-01   8.1247410e-01
   2.0772386e-01   8.1924212e-01
   2.0786393e-01   8.2593344e-01
   2.0800400e-01   8.3253636e-01
   2.0814407e-01   8.3903897e-01
   2.0828414e-01   8.4542921e-01
   2.0842421e-01   8.5169486e-01
   2.0856428e-01   8.5782363e-01
   2.0870435e-01   8.6380312e-01
   2.0884442e-01   8.6962089e-01
   2.0898449e-01   8.7526447e-01
   2.0912456e-01   8.8072140e-01
   2.0926463e-01   8.8597924e-01
   2.0940470e-01   8.9102564e-01
   2.0954477e-01   8.9584829e-01
   2.0968484e-01   9.0043503e-01
   2.0982491e-01   9.0477381e-01
   2.0996498e-01   9.0885278e-01
   2.1010505e-01   9.1266026e-01
   2.1024512e-01   9.1618477e-01
   2.1038519e-01   9.1941511e-01
   2.1052526e-01   9.2234031e-01
   2.1066533e-01   9.2494972e-01
   2.1080540e-01   9.2723298e-01
   2.1094547e-01   9.2918007e-01
   2.1108554e-01   9.3078132e-01
   2.1122561e-01   9.3202746e-01
   2.1136568e-01   9.3290961e-01
   2.1150575e-01   9.3341928e-01
   2.1164582e-01   9.3354845e-01
   2.1178589e-01   9.3328954e-01
   2.1192596e-01   9.3263546e-01
   2.1206603e-01   9.3157957e-01
   2.1220610e-01   9.3011578e-01
   2.1234617e-01   9.2823848e-01
   2.1248624e-01   9.2594262e-01
   2.1262631e-01   9.2322369e-01
   2.1276638e-01   9.2007772e-01
   2.1290645e-01   9.1650132e-01
   2.1304652e-01   9.1249169e-01
   2.1318659e-01   9.0804661e-01
   2.1332666e-01   9.0316444e-01
   2.1346673e-01   8.9784417e-01
   2.1360680e-01   8.9208539e-01
   2.1374687e-01   8.8588829e-01
   2.1388694e-01   8.7925369e-01
   2.1402701e-01   8.7218305e-01
   2.1416708e-01   8.6467842e-01
   2.1430715e-01   8.5674250e-01
   2.1444722e-01   8.4837861e-01
   2.1458729e-01   8.3959069e-01
   2.1472736e-01   8.3038331e-01
   2.1486743e-01   8.2076167e-01
   2.1500750e-01   8.1073156e-01
   2.1514757e-01   8.0029943e-01
   2.1528764e-01   7.8947229e-01
   2.1542771e-01   7.7825778e-01
   2.1556778e-01   7.6666413e-01
   2.1570785e-01   7.5470017e-01
   2.1584792e-01   7.4237531e-01
   2.1598799e-01   7.2969950e-01
   2.1612806e-01   7.1668331e-01
   2.1626813e-01   7.0333782e-01
   2.1640820e-01   6.8967467e-01
   2.1654827e-01   6.7570604e-01
   2.1668834e-01   6.6144463e-01
   2.1682841e-01   6.4690367e-01
   2.1696848e-01   6.3209686e-01
   2.1710855e-01   6.1703843e-01
   2.1724862e-01   6.0174310e-01
   2.1738869e-01   5.8622604e-01
   2.1752876e-01   5.7050292e-01
   2.1766883e-01   5.5458987e-01
   2.1780890e-01   5.3850350e-01
   2.1794897e-01   5.2226088e-01
   2.1808904e-01   5.0587956e-01
   2.1822911e-01   4.8937757e-01
   2.1836918e-01   4.7277344e-01
   2.1850925e-01   4.5608622e-01
   2.1864932e-01   4.3933553e-01
   2.1878939e-01   4.2254158e-01
   2.1892946e-01   4.0572523e-01
   2.1906953e-01   3.8890807e-01
   2.1920960e-01   3.7211255e-01
   2.1934967e-01   3.5536207e-01
   2.1948974e-01   3.3868115e-01
   2.1962981e-01   3.2209569e-01
   2.1976988e-01   3.0563321e-01
   2.1990995e-01   2.8932325e-01
   2.2005003e-01   2.7319781e-01
   2.2019010e-01   2.5729202e-01
   2.2033017e-01   2.4164490e-01
   2.2047024e-01   2.2630047e-01
   2.2061031e-01   2.1130909e-01
   2.2075038e-01   1.9672930e-01
   2.2089045e-01   1.8263009e-01
   2.2103052e-01   1.6909386e-01
   2.2117059e-01   1.5621996e-01
   2.2131066e-01   1.4412871e-01
   2.2145073e-01   1.3296535e-01
   2.2159080e-01   1.2290246e-01
   2.2173087e-01   1.1413840e-01
   2.2187094e-01   1.0688744e-01
   2.2201101e-01   1.0135751e-01
   2.2215108e-01   9.7714095e-02
   2.2229115e-01   9.6038100e-02
   2.2243122e-01   9.6294738e-02
   2.2257129e-01   9.8331093e-02
   2.2271136e-01   1.0190529e-01
   2.2285143e-01   1.0673224e-01
   2.2299150e-01   1.1252598e-01
   2.2313157e-01   1.1902708e-01
   2.2327164e-01   1.2601465e-01
   2.2341171e-01   1.3330761e-01
   2.2355178e-01   1.4076071e-01
   2.2369185e-01   1.4825858e-01
   2.2383192e-01   1.5570984e-01
   2.2397199e-01   1.6304206e-01
   2.2411206e-01   1.7019760e-01
   2.2425213e-01   1.7713044e-01
   2.2439220e-01   1.8380368e-01
   2.2453227e-01   1.9018769e-01
   2.2467234e-01   1.9625865e-01
   2.2481241e-01   2.0199754e-01
   2.2495248e-01   2.0738926e-01
   2.2509255e-01   2.1242204e-01
   2.2523262e-01   2.1708694e-01
   2.2537269e-01   2.2137748e-01
   2.2551276e-01   2.2528940e-01
   2.2565283e-01   2.2882037e-01
   2.2579290e-01   2.3196990e-01
   2.2593297e-01   2.3473915e-01
   2.2607304e-01   2.3713087e-01
   2.2621311e-01   2.3914932e-01
   2.2635318e-01   2.4080025e-01
   2.2649325e-01   2.4209081e-01
   2.2663332e-01   2.4302960e-01
   2.2677339e-01   2.4362663e-01
   2.2691346e-01   2.4389337e-01
   2.2705353e-01   2.4384271e-01
   2.2719360e-01   2.4348906e-01
   2.2733367e-01   2.4284835e-01
   2.2747374e-01   2.4193810e-01
   2.2761381e-01   2.4077744e-01
   2.2775388e-01   2.3938722e-01
   2.2789395e-01   2.3779002e-01
   2.2803402e-01   2.3601026e-01
   2.2817409e-01   2.3407423e-01
   2.2831416e-01   2.3201015e-01
   2.2845423e-01   2.2984820e-01
   2.2859430e-01   2.2762053e-01
   2.2873437e-01   2.2536126e-01
   2.2887444e-01   2.2310641e-01
   2.2901451e-01   2.2089379e-01
   2.2915458e-01   2.1876282e-01
   2.2929465e-01   2.1675426e-01
   2.2943472e-01   2.1490987e-01
   2.2957479e-01   2.1327195e-01
   2.2971486e-01   2.1188274e-01
   2.2985493e-01   2.1078383e-01
   2.2999500e-01   2.1001531e-01
   2.3013507e-01   2.0961501e-01
   2.3027514e-01   2.0961764e-01
   2.3041521e-01   2.1005392e-01
   2.3055528e-01   2.1094987e-01
   2.3069535e-01   2.1232611e-01
   2.3083542e-01   2.1419746e-01
   2.3097549e-01   2.1657262e-01
   2.3111556e-01   2.1945415e-01
   2.3125563e-01   2.2283867e-01
   2.3139570e-01   2.2671725e-01
   2.3153577e-01   2.3107589e-01
   2.3167584e-01   2.3589625e-01
   2.3181591e-01   2.4115635e-01
   2.3195598e-01   2.4683128e-01
   2.3209605e-01   2.5289395e-01
   2.3223612e-01   2.5931573e-01
   2.3237619e-01   2.6606708e-01
   2.3251626e-01   2.7311799e-01
   2.3265633e-01   2.8043846e-01
   2.3279640e-01   2.8799884e-01
   2.3293647e-01   2.9577003e-01
   2.3307654e-01   3.0372375e-01
   2.3321661e-01   3.1183263e-01
   2.3335668e-01   3.2007033e-01
   2.3349675e-01   3.2841156e-01
   2.3363682e-01   3.3683216e-01
   2.3377689e-01   3.4530906e-01
   2.3391696e-01   3.5382026e-01
   2.3405703e-01   3.6234486e-01
   2.3419710e-01   3.7086297e-01
   2.3433717e-01   3.7935569e-01
   2.3447724e-01   3.8780509e-01
   2.3461731e-01   3.9619414e-01
   2.3475738e-01   4.0450667e-01
   2.3489745e-01   4.1272734e-01
   2.3503752e-01   4.2084162e-01
   2.3517759e-01   4.2883570e-01
   2.3531766e-01   4.3669648e-01
   2.3545773e-01   4.4441157e-01
   2.3559780e-01   4.5196917e-01
   2.3573787e-01   4.5935815e-01
   2.3587794e-01   4.6656792e-01
   2.3601801e-01   4.7358848e-01
   2.3615808e-01   4.8041033e-01
   2.3629815e-01   4.8702449e-01
   2.3643822e-01   4.9342249e-01
   2.3657829e-01   4.9959628e-01
   2.3671836e-01   5.0553829e-01
   2.3685843e-01   5.1124135e-01
   2.3699850e-01   5.1669872e-01
   2.3713857e-01   5.2190403e-01
   2.3727864e-01   5.2685129e-01
   2.3741871e-01   5.3153487e-01
   2.3755878e-01   5.3594950e-01
   2.3769885e-01   5.4009022e-01
   2.3783892e-01   5.4395239e-01
   2.3797899e-01   5.4753169e-01
   2.3811906e-01   5.5082407e-01
   2.3825913e-01   5.5382580e-01
   2.3839920e-01   5.5653337e-01
   2.3853927e-01   5.5894358e-01
   2.3867934e-01   5.6105346e-01
   2.3881941e-01   5.6286028e-01
   2.3895948e-01   5.6436156e-01
   2.3909955e-01   5.6555503e-01
   2.3923962e-01   5.6643865e-01
   2.3937969e-01   5.6701060e-01
   2.3951976e-01   5.6726925e-01
   2.3965983e-01   5.6721317e-01
   2.3979990e-01   5.6684116e-01
   2.3993997e-01   5.6615216e-01
   2.4008004e-01   5.6514534e-01
   2.4022011e-01   5.6382002e-01
   2.4036018e-01   5.6217574e-01
   2.4050025e-01   5.6021217e-01
   2.4064032e-01   5.5792920e-01
   2.4078039e-01   5.5532687e-01
   2.4092046e-01   5.5240538e-01
   2.4106053e-01   5.4916513e-01
   2.4120060e-01   5.4560669e-01
   2.4134067e-01   5.4173078e-01
   2.4148074e-01   5.3753831e-01
   2.4162081e-01   5.3303035e-01
   2.4176088e-01   5.2820817e-01
   2.4190095e-01   5.2307320e-01
   2.4204102e-01   5.1762705e-01
   2.4218109e-01   5.1187151e-01
   2.4232116e-01   5.0580856e-01
   2.4246123e-01   4.9944038e-01
   2.4260130e-01   4.9276933e-01
   2.4274137e-01   4.8579797e-01
   2.4288144e-01   4.7852905e-01
   2.4302151e-01   4.7096554e-01
   2.4316158e-01   4.6311063e-01
   2.4330165e-01   4.5496771e-01
   2.4344172e-01   4.4654039e-01
   2.4358179e-01   4.3783253e-01
   2.4372186e-01   4.2884821e-01
   2.4386193e-01   4.1959176e-01
   2.4400200e-01   4.1006777e-01
   2.4414207e-01   4.0028109e-01
   2.4428214e-01   3.9023683e-01
   2.4442221e-01   3.7994042e-01
   2.4456228e-01   3.6939757e-01
   2.4470235e-01   3.5861431e-01
   2.4484242e-01   3.4759703e-01
   2.4498249e-01   3.3635247e-01
   2.4512256e-01   3.2488778e-01
   2.4526263e-01   3.1321057e-01
   2.4540270e-01   3.0132890e-01
   2.4554277e-01   2.8925141e-01
   2.4568284e-01   2.7698738e-01
   2.4582291e-01   2.6454684e-01
   2.4596298e-01   2.5194068e-01
   2.4610305e-01   2.3918092e-01
   2.4624312e-01   2.2628089e-01
   2.4638319e-01   2.1325566e-01
   2.4652326e-01   2.0012251e-01
   2.4666333e-01   1.8690172e-01
   2.4680340e-01   1.7361760e-01
   2.4694347e-01   1.6030014e-01
   2.4708354e-01   1.4698753e-01
   2.4722361e-01   1.3373002e-01
   2.4736368e-01   1.2059629e-01
   2.4750375e-01   1.0768394e-01
   2.4764382e-01   9.5137342e-02
   2.4778389e-01   8.3178159e-02
   2.4792396e-01   7.2156548e-02
   2.4806403e-01   6.2627365e-02
   2.4820410e-01   5.5421607e-02
   2.4834417e-01   5.1571648e-02
   2.4848424e-01   5.1867565e-02
   2.4862431e-01   5.6267508e-02
   2.4876438e-01   6.3941121e-02
   2.4890445e-01   7.3877077e-02
   2.4904452e-01   8.5282909e-02
   2.4918459e-01   9.7633989e-02
   2.4932466e-01   1.1059909e-01
   2.4946473e-01   1.2396750e-01
   2.4960480e-01   1.3760101e-01
   2.4974487e-01   1.5140533e-01
   2.4988494e-01   1.6531340e-01
   2.5002501e-01   1.7927557e-01
   2.5016508e-01   1.9325358e-01
   2.5030515e-01   2.0721692e-01
   2.5044522e-01   2.2114044e-01
   2.5058529e-01   2.3500284e-01
   2.5072536e-01   2.4878560e-01
   2.5086543e-01   2.6247233e-01
   2.5100550e-01   2.7604825e-01
   2.5114557e-01   2.8949987e-01
   2.5128564e-01   3.0281470e-01
   2.5142571e-01   3.1598114e-01
   2.5156578e-01   3.2898831e-01
   2.5170585e-01   3.4182594e-01
   2.5184592e-01   3.5448433e-01
   2.5198599e-01   3.6695430e-01
   2.5212606e-01   3.7922712e-01
   2.5226613e-01   3.9129451e-01
   2.5240620e-01   4.0314861e-01
   2.5254627e-01   4.1478196e-01
   2.5268634e-01   4.2618751e-01
   2.5282641e-01   4.3735855e-01
   2.5296648e-01   4.4828881e-01
   2.5310655e-01   4.5897234e-01
   2.5324662e-01   4.6940360e-01
   2.5338669e-01   4.7957740e-01
   2.5352676e-01   4.8948895e-01
   2.5366683e-01   4.9913379e-01
   2.5380690e-01   5.0850787e-01
   2.5394697e-01   5.1760748e-01
   2.5408704e-01   5.2642930e-01
   2.5422711e-01   5.3497037e-01
   2.5436718e-01   5.4322811e-01
   2.5450725e-01   5.5120028e-01
   2.5464732e-01   5.5888505e-01
   2.5478739e-01   5.6628090e-01
   2.5492746e-01   5.7338673e-01
   2.5506753e-01   5.8020175e-01
   2.5520760e-01   5.8672555e-01
   2.5534767e-01   5.9295806e-01
   2.5548774e-01   5.9889955e-01
   2.5562781e-01   6.0455065e-01
   2.5576788e-01   6.0991231e-01
   2.5590795e-01   6.1498581e-01
   2.5604802e-01   6.1977273e-01
   2.5618809e-01   6.2427499e-01
   2.5632816e-01   6.2849479e-01
   2.5646823e-01   6.3243465e-01
   2.5660830e-01   6.3609733e-01
   2.5674837e-01   6.3948591e-01
   2.5688844e-01   6.4260370e-01
   2.5702851e-01   6.4545428e-01
   2.5716858e-01   6.4804144e-01
   2.5730865e-01   6.5036924e-01
   2.5744872e-01   6.5244190e-01
   2.5758879e-01   6.5426390e-01
   2.5772886e-01   6.5583985e-01
   2.5786893e-01   6.5717458e-01
   2.5800900e-01   6.5827305e-01
   2.5814907e-01   6.5914037e-01
   2.5828914e-01   6.5978179e-01
   2.5842921e-01   6.6020267e-01
   2.5856928e-01   6.6040848e-01
   2.5870935e-01   6.6040476e-01
   2.5884942e-01   6.6019714e-01
   2.5898949e-01   6.5979130e-01
   2.5912956e-01   6.5919298e-01
   2.5926963e-01   6.5840794e-01
   2.5940970e-01   6.5744196e-01
   2.5954977e-01   6.5630081e-01
   2.5968984e-01   6.5499029e-01
   2.5982991e-01   6.5351615e-01
   2.5996998e-01   6.5188412e-01
   2.6011006e-01   6.5009989e-01
   2.6025013e-01   6.4816910e-01
   2.6039020e-01   6.4609732e-01
   2.6053027e-01   6.4389006e-01
   2.6067034e-01   6.4155275e-01
   2.6081041e-01   6.3909075e-01
   2.6095048e-01   6.3650930e-01
   2.6109055e-01   6.3381358e-01
   2.6123062e-01   6.3100865e-01
   2.6137069e-01   6.2809947e-01
   2.6151076e-01   6.2509092e-01
   2.6165083e-01   6.2198774e-01
   2.6179090e-01   6.1879460e-01
   2.6193097e-01   6.1551604e-01
   2.6207104e-01   6.1215652e-01
   2.6221111e-01   6.0872040e-01
   2.6235118e-01   6.0521194e-01
   2.6249125e-01   6.0163532e-01
   2.6263132e-01   5.9799464e-01
   2.6277139e-01   5.9429392e-01
   2.6291146e-01   5.9053711e-01
   2.6305153e-01   5.8672812e-01
   2.6319160e-01   5.8287079e-01
   2.6333167e-01   5.7896895e-01
   2.6347174e-01   5.7502638e-01
   2.6361181e-01   5.7104684e-01
   2.6375188e-01   5.6703410e-01
   2.6389195e-01   5.6299193e-01
   2.6403202e-01   5.5892411e-01
   2.6417209e-01   5.5483446e-01
   2.6431216e-01   5.5072682e-01
   2.6445223e-01   5.4660511e-01
   2.6459230e-01   5.4247328e-01
   2.6473237e-01   5.3833537e-01
   2.6487244e-01   5.3419549e-01
   2.6501251e-01   5.3005786e-01
   2.6515258e-01   5.2592677e-01
   2.6529265e-01   5.2180662e-01
   2.6543272e-01   5.1770194e-01
   2.6557279e-01   5.1361734e-01
   2.6571286e-01   5.0955758e-01
   2.6585293e-01   5.0552750e-01
   2.6599300e-01   5.0153208e-01
   2.6613307e-01   4.9757641e-01
   2.6627314e-01   4.9366568e-01
   2.6641321e-01   4.8980518e-01
   2.6655328e-01   4.8600030e-01
   2.6669335e-01   4.8225650e-01
   2.6683342e-01   4.7857932e-01
   2.6697349e-01   4.7497432e-01
   2.6711356e-01   4.7144713e-01
   2.6725363e-01   4.6800335e-01
   2.6739370e-01   4.6464860e-01
   2.6753377e-01   4.6138844e-01
   2.6767384e-01   4.5822837e-01
   2.6781391e-01   4.5517377e-01
   2.6795398e-01   4.5222993e-01
   2.6809405e-01   4.4940195e-01
   2.6823412e-01   4.4669473e-01
   2.6837419e-01   4.4411295e-01
   2.6851426e-01   4.4166102e-01
   2.6865433e-01   4.3934303e-01
   2.6879440e-01   4.3716274e-01
   2.6893447e-01   4.3512354e-01
   2.6907454e-01   4.3322841e-01
   2.6921461e-01   4.3147989e-01
   2.6935468e-01   4.2988004e-01
   2.6949475e-01   4.2843044e-01
   2.6963482e-01   4.2713215e-01
   2.6977489e-01   4.2598570e-01
   2.6991496e-01   4.2499105e-01
   2.7005503e-01   4.2414762e-01
   2.7019510e-01   4.2345426e-01
   2.7033517e-01   4.2290925e-01
   2.7047524e-01   4.2251031e-01
   2.7061531e-01   4.2225459e-01
   2.7075538e-01   4.2213873e-01
   2.7089545e-01   4.2215881e-01
   2.7103552e-01   4.2231044e-01
   2.7117559e-01   4.2258874e-01
   2.7131566e-01   4.2298838e-01
   2.7145573e-01   4.2350363e-01
   2.7159580e-01   4.2412836e-01
   2.7173587e-01   4.2485611e-01
   2.7187594e-01   4.2568012e-01
   2.7201601e-01   4.2659334e-01
   2.7215608e-01   4.2758853e-01
   2.7229615e-01   4.2865822e-01
   2.7243622e-01   4.2979484e-01
   2.7257629e-01   4.3099068e-01
   2.7271636e-01   4.3223796e-01
   2.7285643e-01   4.3352889e-01
   2.7299650e-01   4.3485566e-01
   2.7313657e-01   4.3621049e-01
   2.7327664e-01   4.3758569e-01
   2.7341671e-01   4.3897365e-01
   2.7355678e-01   4.4036688e-01
   2.7369685e-01   4.4175804e-01
   2.7383692e-01   4.4313998e-01
   2.7397699e-01   4.4450571e-01
   2.7411706e-01   4.4584847e-01
   2.7425713e-01   4.4716174e-01
   2.7439720e-01   4.4843920e-01
   2.7453727e-01   4.4967484e-01
   2.7467734e-01   4.5086288e-01
   2.7481741e-01   4.5199783e-01
   2.7495748e-01   4.5307448e-01
   2.7509755e-01   4.5408793e-01
   2.7523762e-01   4.5503355e-01
   2.7537769e-01   4.5590704e-01
   2.7551776e-01   4.5670439e-01
   2.7565783e-01   4.5742191e-01
   2.7579790e-01   4.5805621e-01
   2.7593797e-01   4.5860421e-01
   2.7607804e-01   4.5906315e-01
   2.7621811e-01   4.5943058e-01
   2.7635818e-01   4.5970436e-01
   2.7649825e-01   4.5988265e-01
   2.7663832e-01   4.5996395e-01
   2.7677839e-01   4.5994703e-01
   2.7691846e-01   4.5983098e-01
   2.7705853e-01   4.5961520e-01
   2.7719860e-01   4.5929941e-01
   2.7733867e-01   4.5888359e-01
   2.7747874e-01   4.5836807e-01
   2.7761881e-01   4.5775345e-01
   2.7775888e-01   4.5704064e-01
   2.7789895e-01   4.5623087e-01
   2.7803902e-01   4.5532566e-01
   2.7817909e-01   4.5432683e-01
   2.7831916e-01   4.5323653e-01
   2.7845923e-01   4.5205719e-01
   2.7859930e-01   4.5079159e-01
   2.7873937e-01   4.4944281e-01
   2.7887944e-01   4.4801425e-01
   2.7901951e-01   4.4650965e-01
   2.7915958e-01   4.4493308e-01
   2.7929965e-01   4.4328895e-01
   2.7943972e-01   4.4158204e-01
   2.7957979e-01   4.3981746e-01
   2.7971986e-01   4.3800069e-01
   2.7985993e-01   4.3613760e-01
   2.8000000e-01   4.3423442e-01


==> noise_sdp_dualpoly_abs_2.dat <==
   0.0000000e+00   1.0000000e+00
   1.4007004e-04   9.9969259e-01
   2.8014007e-04   9.9877077e-01
   4.2021011e-04   9.9723574e-01
   5.6028014e-04   9.9508948e-01
   7.0035018e-04   9.9233479e-01
   8.4042021e-04   9.8897523e-01
   9.8049025e-04   9.8501518e-01
   1.1205603e-03   9.8045977e-01
   1.2606303e-03   9.7531490e-01
   1.4007004e-03   9.6958725e-01
   1.5407704e-03   9.6328426e-01
   1.6808404e-03   9.5641408e-01
   1.8209105e-03   9.4898562e-01
   1.9609805e-03   9.4100849e-01
   2.1010505e-03   9.3249304e-01
   2.2411206e-03   9.2345028e-01
   2.3811906e-03   9.1389191e-01
   2.5212606e-03   9.0383029e-01
   2.6613307e-03   8.9327843e-01
   2.8014007e-03   8.8224997e-01
   2.9414707e-03   8.7075917e-01
   3.0815408e-03   8.5882088e-01
   3.2216108e-03   8.4645051e-01
   3.3616808e-03   8.3366405e-01
   3.5017509e-03   8.2047802e-01
   3.6418209e-03   8.0690948e-01
   3.7818909e-03   7.9297597e-01
   3.9219610e-03   7.7869552e-01
   4.0620310e-03   7.6408663e-01
   4.2021011e-03   7.4916825e-01
   4.3421711e-03   7.3395976e-01
   4.4822411e-03   7.1848097e-01
   4.6223112e-03   7.0275206e-01
   4.7623812e-03   6.8679363e-01
   4.9024512e-03   6.7062665e-01
   5.0425213e-03   6.5427244e-01
   5.1825913e-03   6.3775270e-01
   5.3226613e-03   6.2108948e-01
   5.4627314e-03   6.0430519e-01
   5.6028014e-03   5.8742260e-01
   5.7428714e-03   5.7046485e-01
   5.8829415e-03   5.5345544e-01
   6.0230115e-03   5.3641832e-01
   6.1630815e-03   5.1937783e-01
   6.3031516e-03   5.0235879e-01
   6.4432216e-03   4.8538654e-01
   6.5832916e-03   4.6848699e-01
   6.7233617e-03   4.5168669e-01
   6.8634317e-03   4.3501292e-01
   7.0035018e-03   4.1849379e-01
   7.1435718e-03   4.0215836e-01
   7.2836418e-03   3.8603679e-01
   7.4237119e-03   3.7016050e-01
   7.5637819e-03   3.5456235e-01
   7.7038519e-03   3.3927684e-01
   7.8439220e-03   3.2434038e-01
   7.9839920e-03   3.0979148e-01
   8.1240620e-03   2.9567102e-01
   8.2641321e-03   2.8202249e-01
   8.4042021e-03   2.6889217e-01
   8.5442721e-03   2.5632922e-01
   8.6843422e-03   2.4438568e-01
   8.8244122e-03   2.3311617e-01
   8.9644822e-03   2.2257738e-01
   9.1045523e-03   2.1282705e-01
   9.2446223e-03   2.0392250e-01
   9.3846923e-03   1.9591844e-01
   9.5247624e-03   1.8886432e-01
   9.6648324e-03   1.8280102e-01
   9.8049025e-03   1.7775739e-01
   9.9449725e-03   1.7374690e-01
   1.0085043e-02   1.7076493e-01
   1.0225113e-02   1.6878739e-01
   1.0365183e-02   1.6777075e-01
   1.0505253e-02   1.6765387e-01
   1.0645323e-02   1.6836110e-01
   1.0785393e-02   1.6980646e-01
   1.0925463e-02   1.7189797e-01
   1.1065533e-02   1.7454187e-01
   1.1205603e-02   1.7764609e-01
   1.1345673e-02   1.8112302e-01
   1.1485743e-02   1.8489124e-01
   1.1625813e-02   1.8887663e-01
   1.1765883e-02   1.9301279e-01
   1.1905953e-02   1.9724100e-01
   1.2046023e-02   2.0150992e-01
   1.2186093e-02   2.0577510e-01
   1.2326163e-02   2.0999836e-01
   1.2466233e-02   2.1414719e-01
   1.2606303e-02   2.1819412e-01
   1.2746373e-02   2.2211618e-01
   1.2886443e-02   2.2589433e-01
   1.3026513e-02   2.2951303e-01
   1.3166583e-02   2.3295977e-01
   1.3306653e-02   2.3622472e-01
   1.3446723e-02   2.3930040e-01
   1.3586793e-02   2.4218138e-01
   1.3726863e-02   2.4486404e-01
   1.3866933e-02   2.4734631e-01
   1.4007004e-02   2.4962751e-01
   1.4147074e-02   2.5170815e-01
   1.4287144e-02   2.5358976e-01
   1.4427214e-02   2.5527478e-01
   1.4567284e-02   2.5676641e-01
   1.4707354e-02   2.5806849e-01
   1.4847424e-02   2.5918542e-01
   1.4987494e-02   2.6012203e-01
   1.5127564e-02   2.6088351e-01
   1.5267634e-02   2.6147532e-01
   1.5407704e-02   2.6190312e-01
   1.5547774e-02   2.6217271e-01
   1.5687844e-02   2.6228993e-01
   1.5827914e-02   2.6226063e-01
   1.5967984e-02   2.6209062e-01
   1.6108054e-02   2.6178560e-01
   1.6248124e-02   2.6135112e-01
   1.6388194e-02   2.6079253e-01
   1.6528264e-02   2.6011499e-01
   1.6668334e-02   2.5932337e-01
   1.6808404e-02   2.5842228e-01
   1.6948474e-02   2.5741600e-01
   1.7088544e-02   2.5630852e-01
   1.7228614e-02   2.5510347e-01
   1.7368684e-02   2.5380418e-01
   1.7508754e-02   2.5241359e-01
   1.7648824e-02   2.5093436e-01
   1.7788894e-02   2.4936879e-01
   1.7928964e-02   2.4771887e-01
   1.8069035e-02   2.4598633e-01
   1.8209105e-02   2.4417259e-01
   1.8349175e-02   2.4227889e-01
   1.8489245e-02   2.4030621e-01
   1.8629315e-02   2.3825541e-01
   1.8769385e-02   2.3612722e-01
   1.8909455e-02   2.3392228e-01
   1.9049525e-02   2.3164123e-01
   1.9189595e-02   2.2928473e-01
   1.9329665e-02   2.2685354e-01
   1.9469735e-02   2.2434856e-01
   1.9609805e-02   2.2177093e-01
   1.9749875e-02   2.1912206e-01
   1.9889945e-02   2.1640371e-01
   2.0030015e-02   2.1361809e-01
   2.0170085e-02   2.1076788e-01
   2.0310155e-02   2.0785639e-01
   2.0450225e-02   2.0488757e-01
   2.0590295e-02   2.0186612e-01
   2.0730365e-02   1.9879758e-01
   2.0870435e-02   1.9568842e-01
   2.1010505e-02   1.9254612e-01
   2.1150575e-02   1.8937928e-01
   2.1290645e-02   1.8619766e-01
   2.1430715e-02   1.8301233e-01
   2.1570785e-02   1.7983572e-01
   2.1710855e-02   1.7668169e-01
   2.1850925e-02   1.7356558e-01
   2.1990995e-02   1.7050430e-01
   2.2131066e-02   1.6751628e-01
   2.2271136e-02   1.6462152e-01
   2.2411206e-02   1.6184146e-01
   2.2551276e-02   1.5919892e-01
   2.2691346e-02   1.5671790e-01
   2.2831416e-02   1.5442330e-01
   2.2971486e-02   1.5234062e-01
   2.3111556e-02   1.5049548e-01
   2.3251626e-02   1.4891313e-01
   2.3391696e-02   1.4761785e-01
   2.3531766e-02   1.4663230e-01
   2.3671836e-02   1.4597680e-01
   2.3811906e-02   1.4566873e-01
   2.3951976e-02   1.4572184e-01
   2.4092046e-02   1.4614582e-01
   2.4232116e-02   1.4694587e-01
   2.4372186e-02   1.4812258e-01
   2.4512256e-02   1.4967187e-01
   2.4652326e-02   1.5158519e-01
   2.4792396e-02   1.5384989e-01
   2.4932466e-02   1.5644964e-01
   2.5072536e-02   1.5936503e-01
   2.5212606e-02   1.6257410e-01
   2.5352676e-02   1.6605299e-01
   2.5492746e-02   1.6977647e-01
   2.5632816e-02   1.7371844e-01
   2.5772886e-02   1.7785241e-01
   2.5912956e-02   1.8215183e-01
   2.6053027e-02   1.8659040e-01
   2.6193097e-02   1.9114232e-01
   2.6333167e-02   1.9578247e-01
   2.6473237e-02   2.0048650e-01
   2.6613307e-02   2.0523098e-01
   2.6753377e-02   2.0999340e-01
   2.6893447e-02   2.1475225e-01
   2.7033517e-02   2.1948699e-01
   2.7173587e-02   2.2417812e-01
   2.7313657e-02   2.2880714e-01
   2.7453727e-02   2.3335652e-01
   2.7593797e-02   2.3780975e-01
   2.7733867e-02   2.4215130e-01
   2.7873937e-02   2.4636662e-01
   2.8014007e-02   2.5044213e-01
   2.8154077e-02   2.5436525e-01
   2.8294147e-02   2.5812437e-01
   2.8434217e-02   2.6170886e-01
   2.8574287e-02   2.6510913e-01
   2.8714357e-02   2.6831659e-01
   2.8854427e-02   2.7132369e-01
   2.8994497e-02   2.7412399e-01
   2.9134567e-02   2.7671211e-01
   2.9274637e-02   2.7908385e-01
   2.9414707e-02   2.8123617e-01
   2.9554777e-02   2.8316727e-01
   2.9694847e-02   2.8487663e-01
   2.9834917e-02   2.8636506e-01
   2.9974987e-02   2.8763476e-01
   3.0115058e-02   2.8868942e-01
   3.0255128e-02   2.8953423e-01
   3.0395198e-02   2.9017599e-01
   3.0535268e-02   2.9062317e-01
   3.0675338e-02   2.9088603e-01
   3.0815408e-02   2.9097662e-01
   3.0955478e-02   2.9090893e-01
   3.1095548e-02   2.9069895e-01
   3.1235618e-02   2.9036471e-01
   3.1375688e-02   2.8992639e-01
   3.1515758e-02   2.8940633e-01
   3.1655828e-02   2.8882910e-01
   3.1795898e-02   2.8822147e-01
   3.1935968e-02   2.8761242e-01
   3.2076038e-02   2.8703309e-01
   3.2216108e-02   2.8651664e-01
   3.2356178e-02   2.8609812e-01
   3.2496248e-02   2.8581426e-01
   3.2636318e-02   2.8570315e-01
   3.2776388e-02   2.8580393e-01
   3.2916458e-02   2.8615632e-01
   3.3056528e-02   2.8680014e-01
   3.3196598e-02   2.8777477e-01
   3.3336668e-02   2.8911848e-01
   3.3476738e-02   2.9086784e-01
   3.3616808e-02   2.9305708e-01
   3.3756878e-02   2.9571741e-01
   3.3896948e-02   2.9887653e-01
   3.4037019e-02   3.0255806e-01
   3.4177089e-02   3.0678120e-01
   3.4317159e-02   3.1156045e-01
   3.4457229e-02   3.1690547e-01
   3.4597299e-02   3.2282108e-01
   3.4737369e-02   3.2930740e-01
   3.4877439e-02   3.3636005e-01
   3.5017509e-02   3.4397050e-01
   3.5157579e-02   3.5212647e-01
   3.5297649e-02   3.6081233e-01
   3.5437719e-02   3.7000958e-01
   3.5577789e-02   3.7969731e-01
   3.5717859e-02   3.8985259e-01
   3.5857929e-02   4.0045094e-01
   3.5997999e-02   4.1146665e-01
   3.6138069e-02   4.2287313e-01
   3.6278139e-02   4.3464320e-01
   3.6418209e-02   4.4674934e-01
   3.6558279e-02   4.5916387e-01
   3.6698349e-02   4.7185914e-01
   3.6838419e-02   4.8480766e-01
   3.6978489e-02   4.9798221e-01
   3.7118559e-02   5.1135593e-01
   3.7258629e-02   5.2490237e-01
   3.7398699e-02   5.3859557e-01
   3.7538769e-02   5.5241006e-01
   3.7678839e-02   5.6632090e-01
   3.7818909e-02   5.8030372e-01
   3.7958979e-02   5.9433470e-01
   3.8099050e-02   6.0839058e-01
   3.8239120e-02   6.2244869e-01
   3.8379190e-02   6.3648693e-01
   3.8519260e-02   6.5048376e-01
   3.8659330e-02   6.6441822e-01
   3.8799400e-02   6.7826992e-01
   3.8939470e-02   6.9201905e-01
   3.9079540e-02   7.0564634e-01
   3.9219610e-02   7.1913310e-01
   3.9359680e-02   7.3246120e-01
   3.9499750e-02   7.4561307e-01
   3.9639820e-02   7.5857170e-01
   3.9779890e-02   7.7132063e-01
   3.9919960e-02   7.8384398e-01
   4.0060030e-02   7.9612641e-01
   4.0200100e-02   8.0815316e-01
   4.0340170e-02   8.1991001e-01
   4.0480240e-02   8.3138333e-01
   4.0620310e-02   8.4256003e-01
   4.0760380e-02   8.5342759e-01
   4.0900450e-02   8.6397407e-01
   4.1040520e-02   8.7418809e-01
   4.1180590e-02   8.8405885e-01
   4.1320660e-02   8.9357609e-01
   4.1460730e-02   9.0273015e-01
   4.1600800e-02   9.1151195e-01
   4.1740870e-02   9.1991294e-01
   4.1880940e-02   9.2792519e-01
   4.2021011e-02   9.3554132e-01
   4.2161081e-02   9.4275451e-01
   4.2301151e-02   9.4955853e-01
   4.2441221e-02   9.5594771e-01
   4.2581291e-02   9.6191695e-01
   4.2721361e-02   9.6746172e-01
   4.2861431e-02   9.7257803e-01
   4.3001501e-02   9.7726248e-01
   4.3141571e-02   9.8151219e-01
   4.3281641e-02   9.8532486e-01
   4.3421711e-02   9.8869871e-01
   4.3561781e-02   9.9163253e-01
   4.3701851e-02   9.9412562e-01
   4.3841921e-02   9.9617782e-01
   4.3981991e-02   9.9778949e-01
   4.4122061e-02   9.9896151e-01
   4.4262131e-02   9.9969527e-01
   4.4402201e-02   9.9999264e-01
   4.4542271e-02   9.9985601e-01
   4.4682341e-02   9.9928824e-01
   4.4822411e-02   9.9829268e-01
   4.4962481e-02   9.9687313e-01
   4.5102551e-02   9.9503386e-01
   4.5242621e-02   9.9277959e-01
   4.5382691e-02   9.9011546e-01
   4.5522761e-02   9.8704707e-01
   4.5662831e-02   9.8358043e-01
   4.5802901e-02   9.7972193e-01
   4.5942971e-02   9.7547841e-01
   4.6083042e-02   9.7085706e-01
   4.6223112e-02   9.6586547e-01
   4.6363182e-02   9.6051158e-01
   4.6503252e-02   9.5480370e-01
   4.6643322e-02   9.4875050e-01
   4.6783392e-02   9.4236097e-01
   4.6923462e-02   9.3564443e-01
   4.7063532e-02   9.2861052e-01
   4.7203602e-02   9.2126918e-01
   4.7343672e-02   9.1363066e-01
   4.7483742e-02   9.0570550e-01
   4.7623812e-02   8.9750449e-01
   4.7763882e-02   8.8903871e-01
   4.7903952e-02   8.8031951e-01
   4.8044022e-02   8.7135846e-01
   4.8184092e-02   8.6216738e-01
   4.8324162e-02   8.5275833e-01
   4.8464232e-02   8.4314359e-01
   4.8604302e-02   8.3333563e-01
   4.8744372e-02   8.2334716e-01
   4.8884442e-02   8.1319105e-01
   4.9024512e-02   8.0288038e-01
   4.9164582e-02   7.9242839e-01
   4.9304652e-02   7.8184849e-01
   4.9444722e-02   7.7115427e-01
   4.9584792e-02   7.6035942e-01
   4.9724862e-02   7.4947781e-01
   4.9864932e-02   7.3852342e-01
   5.0005003e-02   7.2751034e-01
   5.0145073e-02   7.1645275e-01
   5.0285143e-02   7.0536494e-01
   5.0425213e-02   6.9426126e-01
   5.0565283e-02   6.8315612e-01
   5.0705353e-02   6.7206394e-01
   5.0845423e-02   6.6099919e-01
   5.0985493e-02   6.4997632e-01
   5.1125563e-02   6.3900973e-01
   5.1265633e-02   6.2811380e-01
   5.1405703e-02   6.1730277e-01
   5.1545773e-02   6.0659079e-01
   5.1685843e-02   5.9599182e-01
   5.1825913e-02   5.8551965e-01
   5.1965983e-02   5.7518778e-01
   5.2106053e-02   5.6500943e-01
   5.2246123e-02   5.5499745e-01
   5.2386193e-02   5.4516428e-01
   5.2526263e-02   5.3552188e-01
   5.2666333e-02   5.2608166e-01
   5.2806403e-02   5.1685441e-01
   5.2946473e-02   5.0785023e-01
   5.3086543e-02   4.9907843e-01
   5.3226613e-02   4.9054748e-01
   5.3366683e-02   4.8226492e-01
   5.3506753e-02   4.7423725e-01
   5.3646823e-02   4.6646990e-01
   5.3786893e-02   4.5896711e-01
   5.3926963e-02   4.5173188e-01
   5.4067034e-02   4.4476590e-01
   5.4207104e-02   4.3806949e-01
   5.4347174e-02   4.3164158e-01
   5.4487244e-02   4.2547962e-01
   5.4627314e-02   4.1957962e-01
   5.4767384e-02   4.1393609e-01
   5.4907454e-02   4.0854209e-01
   5.5047524e-02   4.0338923e-01
   5.5187594e-02   3.9846774e-01
   5.5327664e-02   3.9376649e-01
   5.5467734e-02   3.8927309e-01
   5.5607804e-02   3.8497397e-01
   5.5747874e-02   3.8085449e-01
   5.5887944e-02   3.7689904e-01
   5.6028014e-02   3.7309118e-01
   5.6168084e-02   3.6941374e-01
   5.6308154e-02   3.6584900e-01
   5.6448224e-02   3.6237879e-01
   5.6588294e-02   3.5898464e-01
   5.6728364e-02   3.5564794e-01
   5.6868434e-02   3.5235005e-01
   5.7008504e-02   3.4907244e-01
   5.7148574e-02   3.4579685e-01
   5.7288644e-02   3.4250536e-01
   5.7428714e-02   3.3918055e-01
   5.7568784e-02   3.3580563e-01
   5.7708854e-02   3.3236450e-01
   5.7848924e-02   3.2884187e-01
   5.7988994e-02   3.2522341e-01
   5.8129065e-02   3.2149579e-01
   5.8269135e-02   3.1764680e-01
   5.8409205e-02   3.1366546e-01
   5.8549275e-02   3.0954213e-01
   5.8689345e-02   3.0526860e-01
   5.8829415e-02   3.0083820e-01
   5.8969485e-02   2.9624598e-01
   5.9109555e-02   2.9148877e-01
   5.9249625e-02   2.8656542e-01
   5.9389695e-02   2.8147695e-01
   5.9529765e-02   2.7622675e-01
   5.9669835e-02   2.7082085e-01
   5.9809905e-02   2.6526817e-01
   5.9949975e-02   2.5958087e-01
   6.0090045e-02   2.5377476e-01
   6.0230115e-02   2.4786966e-01
   6.0370185e-02   2.4188999e-01
   6.0510255e-02   2.3586528e-01
   6.0650325e-02   2.2983084e-01
   6.0790395e-02   2.2382843e-01
   6.0930465e-02   2.1790698e-01
   6.1070535e-02   2.1212335e-01
   6.1210605e-02   2.0654289e-01
   6.1350675e-02   2.0123997e-01
   6.1490745e-02   1.9629804e-01
   6.1630815e-02   1.9180927e-01
   6.1770885e-02   1.8787339e-01
   6.1910955e-02   1.8459560e-01
   6.2051026e-02   1.8208330e-01
   6.2191096e-02   1.8044180e-01
   6.2331166e-02   1.7976897e-01
   6.2471236e-02   1.8014961e-01
   6.2611306e-02   1.8165018e-01
   6.2751376e-02   1.8431473e-01
   6.2891446e-02   1.8816281e-01
   6.3031516e-02   1.9318958e-01
   6.3171586e-02   1.9936818e-01
   6.3311656e-02   2.0665352e-01
   6.3451726e-02   2.1498694e-01
   6.3591796e-02   2.2430092e-01
   6.3731866e-02   2.3452327e-01
   6.3871936e-02   2.4558050e-01
   6.4012006e-02   2.5740029e-01
   6.4152076e-02   2.6991320e-01
   6.4292146e-02   2.8305361e-01
   6.4432216e-02   2.9676017e-01
   6.4572286e-02   3.1097589e-01
   6.4712356e-02   3.2564803e-01
   6.4852426e-02   3.4072778e-01
   6.4992496e-02   3.5616990e-01
   6.5132566e-02   3.7193240e-01
   6.5272636e-02   3.8797608e-01
   6.5412706e-02   4.0426427e-01
   6.5552776e-02   4.2076245e-01
   6.5692846e-02   4.3743797e-01
   6.5832916e-02   4.5425982e-01
   6.5972986e-02   4.7119841e-01
   6.6113057e-02   4.8822537e-01
   6.6253127e-02   5.0531339e-01
   6.6393197e-02   5.2243610e-01
   6.6533267e-02   5.3956793e-01
   6.6673337e-02   5.5668405e-01
   6.6813407e-02   5.7376026e-01
   6.6953477e-02   5.9077293e-01
   6.7093547e-02   6.0769895e-01
   6.7233617e-02   6.2451571e-01
   6.7373687e-02   6.4120102e-01
   6.7513757e-02   6.5773312e-01
   6.7653827e-02   6.7409062e-01
   6.7793897e-02   6.9025255e-01
   6.7933967e-02   7.0619829e-01
   6.8074037e-02   7.2190756e-01
   6.8214107e-02   7.3736049e-01
   6.8354177e-02   7.5253754e-01
   6.8494247e-02   7.6741953e-01
   6.8634317e-02   7.8198767e-01
   6.8774387e-02   7.9622353e-01
   6.8914457e-02   8.1010907e-01
   6.9054527e-02   8.2362665e-01
   6.9194597e-02   8.3675903e-01
   6.9334667e-02   8.4948937e-01
   6.9474737e-02   8.6180128e-01
   6.9614807e-02   8.7367881e-01
   6.9754877e-02   8.8510645e-01
   6.9894947e-02   8.9606918e-01
   7.0035018e-02   9.0655243e-01
   7.0175088e-02   9.1654217e-01
   7.0315158e-02   9.2602483e-01
   7.0455228e-02   9.3498740e-01
   7.0595298e-02   9.4341739e-01
   7.0735368e-02   9.5130288e-01
   7.0875438e-02   9.5863249e-01
   7.1015508e-02   9.6539543e-01
   7.1155578e-02   9.7158151e-01
   7.1295648e-02   9.7718112e-01
   7.1435718e-02   9.8218530e-01
   7.1575788e-02   9.8658567e-01
   7.1715858e-02   9.9037453e-01
   7.1855928e-02   9.9354480e-01
   7.1995998e-02   9.9609008e-01
   7.2136068e-02   9.9800462e-01
   7.2276138e-02   9.9928337e-01
   7.2416208e-02   9.9992194e-01
   7.2556278e-02   9.9991665e-01
   7.2696348e-02   9.9926453e-01
   7.2836418e-02   9.9796329e-01
   7.2976488e-02   9.9601139e-01
   7.3116558e-02   9.9340799e-01
   7.3256628e-02   9.9015299e-01
   7.3396698e-02   9.8624700e-01
   7.3536768e-02   9.8169139e-01
   7.3676838e-02   9.7648826e-01
   7.3816908e-02   9.7064045e-01
   7.3956978e-02   9.6415156e-01
   7.4097049e-02   9.5702594e-01
   7.4237119e-02   9.4926868e-01
   7.4377189e-02   9.4088563e-01
   7.4517259e-02   9.3188341e-01
   7.4657329e-02   9.2226939e-01
   7.4797399e-02   9.1205170e-01
   7.4937469e-02   9.0123927e-01
   7.5077539e-02   8.8984176e-01
   7.5217609e-02   8.7786962e-01
   7.5357679e-02   8.6533409e-01
   7.5497749e-02   8.5224719e-01
   7.5637819e-02   8.3862173e-01
   7.5777889e-02   8.2447134e-01
   7.5917959e-02   8.0981044e-01
   7.6058029e-02   7.9465432e-01
   7.6198099e-02   7.7901909e-01
   7.6338169e-02   7.6292175e-01
   7.6478239e-02   7.4638018e-01
   7.6618309e-02   7.2941322e-01
   7.6758379e-02   7.1204069e-01
   7.6898449e-02   6.9428341e-01
   7.7038519e-02   6.7616334e-01
   7.7178589e-02   6.5770356e-01
   7.7318659e-02   6.3892846e-01
   7.7458729e-02   6.1986379e-01
   7.7598799e-02   6.0053682e-01
   7.7738869e-02   5.8097653e-01
   7.7878939e-02   5.6121381e-01
   7.8019010e-02   5.4128170e-01
   7.8159080e-02   5.2121575e-01
   7.8299150e-02   5.0105441e-01
   7.8439220e-02   4.8083948e-01
   7.8579290e-02   4.6061676e-01
   7.8719360e-02   4.4043678e-01
   7.8859430e-02   4.2035571e-01
   7.8999500e-02   4.0043653e-01
   7.9139570e-02   3.8075040e-01
   7.9279640e-02   3.6137834e-01
   7.9419710e-02   3.4241331e-01
   7.9559780e-02   3.2396251e-01
   7.9699850e-02   3.0615013e-01
   7.9839920e-02   2.8912006e-01
   7.9979990e-02   2.7303853e-01
   8.0120060e-02   2.5809575e-01
   8.0260130e-02   2.4450555e-01
   8.0400200e-02   2.3250147e-01
   8.0540270e-02   2.2232726e-01
   8.0680340e-02   2.1422038e-01
   8.0820410e-02   2.0838842e-01
   8.0960480e-02   2.0498153e-01
   8.1100550e-02   2.0406738e-01
   8.1240620e-02   2.0561662e-01
   8.1380690e-02   2.0950445e-01
   8.1520760e-02   2.1552797e-01
   8.1660830e-02   2.2343332e-01
   8.1800900e-02   2.3294419e-01
   8.1940970e-02   2.4378548e-01
   8.2081041e-02   2.5569922e-01
   8.2221111e-02   2.6845312e-01
   8.2361181e-02   2.8184353e-01
   8.2501251e-02   2.9569476e-01
   8.2641321e-02   3.0985664e-01
   8.2781391e-02   3.2420125e-01
   8.2921461e-02   3.3861962e-01
   8.3061531e-02   3.5301865e-01
   8.3201601e-02   3.6731842e-01
   8.3341671e-02   3.8144994e-01
   8.3481741e-02   3.9535326e-01
   8.3621811e-02   4.0897597e-01
   8.3761881e-02   4.2227195e-01
   8.3901951e-02   4.3520035e-01
   8.4042021e-02   4.4772481e-01
   8.4182091e-02   4.5981278e-01
   8.4322161e-02   4.7143502e-01
   8.4462231e-02   4.8256516e-01
   8.4602301e-02   4.9317936e-01
   8.4742371e-02   5.0325602e-01
   8.4882441e-02   5.1277556e-01
   8.5022511e-02   5.2172023e-01
   8.5162581e-02   5.3007396e-01
   8.5302651e-02   5.3782222e-01
   8.5442721e-02   5.4495195e-01
   8.5582791e-02   5.5145144e-01
   8.5722861e-02   5.5731028e-01
   8.5862931e-02   5.6251933e-01
   8.6003002e-02   5.6707060e-01
   8.6143072e-02   5.7095731e-01
   8.6283142e-02   5.7417378e-01
   8.6423212e-02   5.7671547e-01
   8.6563282e-02   5.7857891e-01
   8.6703352e-02   5.7976175e-01
   8.6843422e-02   5.8026269e-01
   8.6983492e-02   5.8008153e-01
   8.7123562e-02   5.7921918e-01
   8.7263632e-02   5.7767760e-01
   8.7403702e-02   5.7545989e-01
   8.7543772e-02   5.7257028e-01
   8.7683842e-02   5.6901413e-01
   8.7823912e-02   5.6479802e-01
   8.7963982e-02   5.5992971e-01
   8.8104052e-02   5.5441825e-01
   8.8244122e-02   5.4827401e-01
   8.8384192e-02   5.4150875e-01
   8.8524262e-02   5.3413568e-01
   8.8664332e-02   5.2616959e-01
   8.8804402e-02   5.1762692e-01
   8.8944472e-02   5.0852594e-01
   8.9084542e-02   4.9888687e-01
   8.9224612e-02   4.8873212e-01
   8.9364682e-02   4.7808646e-01
   8.9504752e-02   4.6697736e-01
   8.9644822e-02   4.5543530e-01
   8.9784892e-02   4.4349416e-01
   8.9924962e-02   4.3119176e-01
   9.0065033e-02   4.1857037e-01
   9.0205103e-02   4.0567750e-01
   9.0345173e-02   3.9256671e-01
   9.0485243e-02   3.7929862e-01
   9.0625313e-02   3.6594212e-01
   9.0765383e-02   3.5257578e-01
   9.0905453e-02   3.3928946e-01
   9.1045523e-02   3.2618611e-01
   9.1185593e-02   3.1338360e-01
   9.1325663e-02   3.0101668e-01
   9.1465733e-02   2.8923840e-01
   9.1605803e-02   2.7822094e-01
   9.1745873e-02   2.6815493e-01
   9.1885943e-02   2.5924658e-01
   9.2026013e-02   2.5171162e-01
   9.2166083e-02   2.4576546e-01
   9.2306153e-02   2.4160951e-01
   9.2446223e-02   2.3941491e-01
   9.2586293e-02   2.3930616e-01
   9.2726363e-02   2.4134844e-01
   9.2866433e-02   2.4554154e-01
   9.3006503e-02   2.5182229e-01
   9.3146573e-02   2.6007450e-01
   9.3286643e-02   2.7014351e-01
   9.3426713e-02   2.8185198e-01
   9.3566783e-02   2.9501394e-01
   9.3706853e-02   3.0944563e-01
   9.3846923e-02   3.2497266e-01
   9.3986993e-02   3.4143413e-01
   9.4127064e-02   3.5868422e-01
   9.4267134e-02   3.7659233e-01
   9.4407204e-02   3.9504222e-01
   9.4547274e-02   4.1393063e-01
   9.4687344e-02   4.3316581e-01
   9.4827414e-02   4.5266602e-01
   9.4967484e-02   4.7235814e-01
   9.5107554e-02   4.9217642e-01
   9.5247624e-02   5.1206141e-01
   9.5387694e-02   5.3195905e-01
   9.5527764e-02   5.5181987e-01
   9.5667834e-02   5.7159837e-01
   9.5807904e-02   5.9125245e-01
   9.5947974e-02   6.1074297e-01
   9.6088044e-02   6.3003338e-01
   9.6228114e-02   6.4908938e-01
   9.6368184e-02   6.6787870e-01
   9.6508254e-02   6.8637088e-01
   9.6648324e-02   7.0453706e-01
   9.6788394e-02   7.2234987e-01
   9.6928464e-02   7.3978329e-01
   9.7068534e-02   7.5681256e-01
   9.7208604e-02   7.7341407e-01
   9.7348674e-02   7.8956533e-01
   9.7488744e-02   8.0524489e-01
   9.7628814e-02   8.2043229e-01
   9.7768884e-02   8.3510804e-01
   9.7908954e-02   8.4925357e-01
   9.8049025e-02   8.6285120e-01
   9.8189095e-02   8.7588415e-01
   9.8329165e-02   8.8833649e-01
   9.8469235e-02   9.0019315e-01
   9.8609305e-02   9.1143987e-01
   9.8749375e-02   9.2206326e-01
   9.8889445e-02   9.3205073e-01
   9.9029515e-02   9.4139051e-01
   9.9169585e-02   9.5007165e-01
   9.9309655e-02   9.5808399e-01
   9.9449725e-02   9.6541822e-01
   9.9589795e-02   9.7206579e-01
   9.9729865e-02   9.7801898e-01
   9.9869935e-02   9.8327089e-01
   1.0001001e-01   9.8781538e-01
   1.0015008e-01   9.9164715e-01
   1.0029015e-01   9.9476167e-01
   1.0043022e-01   9.9715525e-01
   1.0057029e-01   9.9882495e-01
   1.0071036e-01   9.9976866e-01
   1.0085043e-01   9.9998505e-01
   1.0099050e-01   9.9947358e-01
   1.0113057e-01   9.9823448e-01
   1.0127064e-01   9.9626880e-01
   1.0141071e-01   9.9357835e-01
   1.0155078e-01   9.9016570e-01
   1.0169085e-01   9.8603420e-01
   1.0183092e-01   9.8118798e-01
   1.0197099e-01   9.7563189e-01
   1.0211106e-01   9.6937156e-01
   1.0225113e-01   9.6241334e-01
   1.0239120e-01   9.5476433e-01
   1.0253127e-01   9.4643234e-01
   1.0267134e-01   9.3742589e-01
   1.0281141e-01   9.2775423e-01
   1.0295148e-01   9.1742726e-01
   1.0309155e-01   9.0645561e-01
   1.0323162e-01   8.9485053e-01
   1.0337169e-01   8.8262397e-01
   1.0351176e-01   8.6978849e-01
   1.0365183e-01   8.5635729e-01
   1.0379190e-01   8.4234419e-01
   1.0393197e-01   8.2776361e-01
   1.0407204e-01   8.1263055e-01
   1.0421211e-01   7.9696057e-01
   1.0435218e-01   7.8076980e-01
   1.0449225e-01   7.6407490e-01
   1.0463232e-01   7.4689304e-01
   1.0477239e-01   7.2924191e-01
   1.0491246e-01   7.1113965e-01
   1.0505253e-01   6.9260491e-01
   1.0519260e-01   6.7365676e-01
   1.0533267e-01   6.5431471e-01
   1.0547274e-01   6.3459869e-01
   1.0561281e-01   6.1452902e-01
   1.0575288e-01   5.9412641e-01
   1.0589295e-01   5.7341192e-01
   1.0603302e-01   5.5240699e-01
   1.0617309e-01   5.3113337e-01
   1.0631316e-01   5.0961317e-01
   1.0645323e-01   4.8786882e-01
   1.0659330e-01   4.6592306e-01
   1.0673337e-01   4.4379898e-01
   1.0687344e-01   4.2152001e-01
   1.0701351e-01   3.9910996e-01
   1.0715358e-01   3.7659307e-01
   1.0729365e-01   3.5399407e-01
   1.0743372e-01   3.3133829e-01
   1.0757379e-01   3.0865187e-01
   1.0771386e-01   2.8596198e-01
   1.0785393e-01   2.6329724e-01
   1.0799400e-01   2.4068837e-01
   1.0813407e-01   2.1816921e-01
   1.0827414e-01   1.9577844e-01
   1.0841421e-01   1.7356259e-01
   1.0855428e-01   1.5158150e-01
   1.0869435e-01   1.2991907e-01
   1.0883442e-01   1.0870562e-01
   1.0897449e-01   8.8169633e-02
   1.0911456e-01   6.8769644e-02
   1.0925463e-01   5.1564166e-02
   1.0939470e-01   3.9179917e-02
   1.0953477e-01   3.6427794e-02
   1.0967484e-01   4.4728392e-02
   1.0981491e-01   5.9321927e-02
   1.0995498e-01   7.6437772e-02
   1.1009505e-01   9.4495458e-02
   1.1023512e-01   1.1284764e-01
   1.1037519e-01   1.3119357e-01
   1.1051526e-01   1.4937349e-01
   1.1065533e-01   1.6729188e-01
   1.1079540e-01   1.8488556e-01
   1.1093547e-01   2.0210912e-01
   1.1107554e-01   2.1892763e-01
   1.1121561e-01   2.3531271e-01
   1.1135568e-01   2.5124044e-01
   1.1149575e-01   2.6668999e-01
   1.1163582e-01   2.8164286e-01
   1.1177589e-01   2.9608237e-01
   1.1191596e-01   3.0999334e-01
   1.1205603e-01   3.2336189e-01
   1.1219610e-01   3.3617523e-01
   1.1233617e-01   3.4842165e-01
   1.1247624e-01   3.6009036e-01
   1.1261631e-01   3.7117151e-01
   1.1275638e-01   3.8165612e-01
   1.1289645e-01   3.9153607e-01
   1.1303652e-01   4.0080408e-01
   1.1317659e-01   4.0945369e-01
   1.1331666e-01   4.1747926e-01
   1.1345673e-01   4.2487597e-01
   1.1359680e-01   4.3163981e-01
   1.1373687e-01   4.3776759e-01
   1.1387694e-01   4.4325689e-01
   1.1401701e-01   4.4810615e-01
   1.1415708e-01   4.5231457e-01
   1.1429715e-01   4.5588217e-01
   1.1443722e-01   4.5880978e-01
   1.1457729e-01   4.6109902e-01
   1.1471736e-01   4.6275231e-01
   1.1485743e-01   4.6377289e-01
   1.1499750e-01   4.6416477e-01
   1.1513757e-01   4.6393276e-01
   1.1527764e-01   4.6308247e-01
   1.1541771e-01   4.6162028e-01
   1.1555778e-01   4.5955338e-01
   1.1569785e-01   4.5688972e-01
   1.1583792e-01   4.5363803e-01
   1.1597799e-01   4.4980781e-01
   1.1611806e-01   4.4540934e-01
   1.1625813e-01   4.4045367e-01
   1.1639820e-01   4.3495260e-01
   1.1653827e-01   4.2891870e-01
   1.1667834e-01   4.2236530e-01
   1.1681841e-01   4.1530649e-01
   1.1695848e-01   4.0775715e-01
   1.1709855e-01   3.9973290e-01
   1.1723862e-01   3.9125018e-01
   1.1737869e-01   3.8232619e-01
   1.1751876e-01   3.7297899e-01
   1.1765883e-01   3.6322747e-01
   1.1779890e-01   3.5309139e-01
   1.1793897e-01   3.4259148e-01
   1.1807904e-01   3.3174945e-01
   1.1821911e-01   3.2058811e-01
   1.1835918e-01   3.0913148e-01
   1.1849925e-01   2.9740493e-01
   1.1863932e-01   2.8543538e-01
   1.1877939e-01   2.7325155e-01
   1.1891946e-01   2.6088431e-01
   1.1905953e-01   2.4836710e-01
   1.1919960e-01   2.3573652e-01
   1.1933967e-01   2.2303312e-01
   1.1947974e-01   2.1030246e-01
   1.1961981e-01   1.9759649e-01
   1.1975988e-01   1.8497546e-01
   1.1989995e-01   1.7251053e-01
   1.2004002e-01   1.6028724e-01
   1.2018009e-01   1.4841008e-01
   1.2032016e-01   1.3700853e-01
   1.2046023e-01   1.2624425e-01
   1.2060030e-01   1.1631881e-01
   1.2074037e-01   1.0747944e-01
   1.2088044e-01   1.0001730e-01
   1.2102051e-01   9.4249556e-02
   1.2116058e-01   9.0475900e-02
   1.2130065e-01   8.8911390e-02
   1.2144072e-01   8.9619564e-02
   1.2158079e-01   9.2485161e-02
   1.2172086e-01   9.7246299e-02
   1.2186093e-01   1.0356466e-01
   1.2200100e-01   1.1109380e-01
   1.2214107e-01   1.1952186e-01
   1.2228114e-01   1.2858792e-01
   1.2242121e-01   1.3808203e-01
   1.2256128e-01   1.4783801e-01
   1.2270135e-01   1.5772464e-01
   1.2284142e-01   1.6763770e-01
   1.2298149e-01   1.7749347e-01
   1.2312156e-01   1.8722373e-01
   1.2326163e-01   1.9677211e-01
   1.2340170e-01   2.0609129e-01
   1.2354177e-01   2.1514103e-01
   1.2368184e-01   2.2388665e-01
   1.2382191e-01   2.3229792e-01
   1.2396198e-01   2.4034828e-01
   1.2410205e-01   2.4801419e-01
   1.2424212e-01   2.5527466e-01
   1.2438219e-01   2.6211092e-01
   1.2452226e-01   2.6850613e-01
   1.2466233e-01   2.7444517e-01
   1.2480240e-01   2.7991449e-01
   1.2494247e-01   2.8490197e-01
   1.2508254e-01   2.8939684e-01
   1.2522261e-01   2.9338957e-01
   1.2536268e-01   2.9687184e-01
   1.2550275e-01   2.9983646e-01
   1.2564282e-01   3.0227737e-01
   1.2578289e-01   3.0418957e-01
   1.2592296e-01   3.0556909e-01
   1.2606303e-01   3.0641302e-01
   1.2620310e-01   3.0671944e-01
   1.2634317e-01   3.0648740e-01
   1.2648324e-01   3.0571694e-01
   1.2662331e-01   3.0440908e-01
   1.2676338e-01   3.0256576e-01
   1.2690345e-01   3.0018987e-01
   1.2704352e-01   2.9728522e-01
   1.2718359e-01   2.9385655e-01
   1.2732366e-01   2.8990948e-01
   1.2746373e-01   2.8545055e-01
   1.2760380e-01   2.8048717e-01
   1.2774387e-01   2.7502759e-01
   1.2788394e-01   2.6908096e-01
   1.2802401e-01   2.6265725e-01
   1.2816408e-01   2.5576726e-01
   1.2830415e-01   2.4842259e-01
   1.2844422e-01   2.4063569e-01
   1.2858429e-01   2.3241975e-01
   1.2872436e-01   2.2378875e-01
   1.2886443e-01   2.1475746e-01
   1.2900450e-01   2.0534139e-01
   1.2914457e-01   1.9555679e-01
   1.2928464e-01   1.8542069e-01
   1.2942471e-01   1.7495088e-01
   1.2956478e-01   1.6416592e-01
   1.2970485e-01   1.5308524e-01
   1.2984492e-01   1.4172918e-01
   1.2998499e-01   1.3011917e-01
   1.3012506e-01   1.1827800e-01
   1.3026513e-01   1.0623030e-01
   1.3040520e-01   9.4003421e-02
   1.3054527e-01   8.1629250e-02
   1.3068534e-01   6.9147924e-02
   1.3082541e-01   5.6616665e-02
   1.3096548e-01   4.4133587e-02
   1.3110555e-01   3.1915960e-02
   1.3124562e-01   2.0638536e-02
   1.3138569e-01   1.3241243e-02
   1.3152576e-01   1.6430837e-02
   1.3166583e-01   2.6657901e-02
   1.3180590e-01   3.8673795e-02
   1.3194597e-01   5.1194654e-02
   1.3208604e-01   6.3872983e-02
   1.3222611e-01   7.6572009e-02
   1.3236618e-01   8.9219328e-02
   1.3250625e-01   1.0176718e-01
   1.3264632e-01   1.1417890e-01
   1.3278639e-01   1.2642345e-01
   1.3292646e-01   1.3847300e-01
   1.3306653e-01   1.5030167e-01
   1.3320660e-01   1.6188495e-01
   1.3334667e-01   1.7319933e-01
   1.3348674e-01   1.8422213e-01
   1.3362681e-01   1.9493135e-01
   1.3376688e-01   2.0530570e-01
   1.3390695e-01   2.1532450e-01
   1.3404702e-01   2.2496772e-01
   1.3418709e-01   2.3421598e-01
   1.3432716e-01   2.4305056e-01
   1.3446723e-01   2.5145346e-01
   1.3460730e-01   2.5940735e-01
   1.3474737e-01   2.6689570e-01
   1.3488744e-01   2.7390274e-01
   1.3502751e-01   2.8041352e-01
   1.3516758e-01   2.8641397e-01
   1.3530765e-01   2.9189088e-01
   1.3544772e-01   2.9683200e-01
   1.3558779e-01   3.0122607e-01
   1.3572786e-01   3.0506282e-01
   1.3586793e-01   3.0833308e-01
   1.3600800e-01   3.1102878e-01
   1.3614807e-01   3.1314304e-01
   1.3628814e-01   3.1467018e-01
   1.3642821e-01   3.1560585e-01
   1.3656828e-01   3.1594704e-01
   1.3670835e-01   3.1569219e-01
   1.3684842e-01   3.1484124e-01
   1.3698849e-01   3.1339581e-01
   1.3712856e-01   3.1135923e-01
   1.3726863e-01   3.0873671e-01
   1.3740870e-01   3.0553552e-01
   1.3754877e-01   3.0176514e-01
   1.3768884e-01   2.9743753e-01
   1.3782891e-01   2.9256736e-01
   1.3796898e-01   2.8717239e-01
   1.3810905e-01   2.8127383e-01
   1.3824912e-01   2.7489688e-01
   1.3838919e-01   2.6807131e-01
   1.3852926e-01   2.6083227e-01
   1.3866933e-01   2.5322119e-01
   1.3880940e-01   2.4528693e-01
   1.3894947e-01   2.3708729e-01
   1.3908954e-01   2.2869068e-01
   1.3922961e-01   2.2017824e-01
   1.3936968e-01   2.1164636e-01
   1.3950975e-01   2.0320940e-01
   1.3964982e-01   1.9500262e-01
   1.3978989e-01   1.8718488e-01
   1.3992996e-01   1.7994029e-01
   1.4007004e-01   1.7347777e-01
   1.4021011e-01   1.6802691e-01
   1.4035018e-01   1.6382833e-01
   1.4049025e-01   1.6111761e-01
   1.4063032e-01   1.6010349e-01
   1.4077039e-01   1.6094425e-01
   1.4091046e-01   1.6372821e-01
   1.4105053e-01   1.6846491e-01
   1.4119060e-01   1.7508947e-01
   1.4133067e-01   1.8347814e-01
   1.4147074e-01   1.9346921e-01
   1.4161081e-01   2.0488330e-01
   1.4175088e-01   2.1753932e-01
   1.4189095e-01   2.3126490e-01
   1.4203102e-01   2.4590185e-01
   1.4217109e-01   2.6130821e-01
   1.4231116e-01   2.7735804e-01
   1.4245123e-01   2.9394008e-01
   1.4259130e-01   3.1095598e-01
   1.4273137e-01   3.2831836e-01
   1.4287144e-01   3.4594913e-01
   1.4301151e-01   3.6377786e-01
   1.4315158e-01   3.8174054e-01
   1.4329165e-01   3.9977844e-01
   1.4343172e-01   4.1783726e-01
   1.4357179e-01   4.3586634e-01
   1.4371186e-01   4.5381817e-01
   1.4385193e-01   4.7164783e-01
   1.4399200e-01   4.8931268e-01
   1.4413207e-01   5.0677203e-01
   1.4427214e-01   5.2398689e-01
   1.4441221e-01   5.4091984e-01
   1.4455228e-01   5.5753482e-01
   1.4469235e-01   5.7379706e-01
   1.4483242e-01   5.8967295e-01
   1.4497249e-01   6.0513003e-01
   1.4511256e-01   6.2013688e-01
   1.4525263e-01   6.3466313e-01
   1.4539270e-01   6.4867942e-01
   1.4553277e-01   6.6215737e-01
   1.4567284e-01   6.7506963e-01
   1.4581291e-01   6.8738979e-01
   1.4595298e-01   6.9909246e-01
   1.4609305e-01   7.1015327e-01
   1.4623312e-01   7.2054884e-01
   1.4637319e-01   7.3025682e-01
   1.4651326e-01   7.3925594e-01
   1.4665333e-01   7.4752597e-01
   1.4679340e-01   7.5504776e-01
   1.4693347e-01   7.6180329e-01
   1.4707354e-01   7.6777565e-01
   1.4721361e-01   7.7294909e-01
   1.4735368e-01   7.7730902e-01
   1.4749375e-01   7.8084204e-01
   1.4763382e-01   7.8353598e-01
   1.4777389e-01   7.8537987e-01
   1.4791396e-01   7.8636403e-01
   1.4805403e-01   7.8648004e-01
   1.4819410e-01   7.8572077e-01
   1.4833417e-01   7.8408040e-01
   1.4847424e-01   7.8155446e-01
   1.4861431e-01   7.7813983e-01
   1.4875438e-01   7.7383476e-01
   1.4889445e-01   7.6863890e-01
   1.4903452e-01   7.6255331e-01
   1.4917459e-01   7.5558050e-01
   1.4931466e-01   7.4772444e-01
   1.4945473e-01   7.3899058e-01
   1.4959480e-01   7.2938591e-01
   1.4973487e-01   7.1891895e-01
   1.4987494e-01   7.0759984e-01
   1.5001501e-01   6.9544035e-01
   1.5015508e-01   6.8245394e-01
   1.5029515e-01   6.6865582e-01
   1.5043522e-01   6.5406307e-01
   1.5057529e-01   6.3869469e-01
   1.5071536e-01   6.2257175e-01
   1.5085543e-01   6.0571754e-01
   1.5099550e-01   5.8815777e-01
   1.5113557e-01   5.6992079e-01
   1.5127564e-01   5.5103795e-01
   1.5141571e-01   5.3154394e-01
   1.5155578e-01   5.1147739e-01
   1.5169585e-01   4.9088146e-01
   1.5183592e-01   4.6980479e-01
   1.5197599e-01   4.4830267e-01
   1.5211606e-01   4.2643856e-01
   1.5225613e-01   4.0428625e-01
   1.5239620e-01   3.8193266e-01
   1.5253627e-01   3.5948172e-01
   1.5267634e-01   3.3705966e-01
   1.5281641e-01   3.1482221e-01
   1.5295648e-01   2.9296442e-01
   1.5309655e-01   2.7173363e-01
   1.5323662e-01   2.5144615e-01
   1.5337669e-01   2.3250657e-01
   1.5351676e-01   2.1542614e-01
   1.5365683e-01   2.0082985e-01
   1.5379690e-01   1.8943332e-01
   1.5393697e-01   1.8196474e-01
   1.5407704e-01   1.7902294e-01
   1.5421711e-01   1.8091231e-01
   1.5435718e-01   1.8754563e-01
   1.5449725e-01   1.9848252e-01
   1.5463732e-01   2.1307398e-01
   1.5477739e-01   2.3062082e-01
   1.5491746e-01   2.5047978e-01
   1.5505753e-01   2.7210842e-01
   1.5519760e-01   2.9506974e-01
   1.5533767e-01   3.1901854e-01
   1.5547774e-01   3.4368308e-01
   1.5561781e-01   3.6884800e-01
   1.5575788e-01   3.9434046e-01
   1.5589795e-01   4.2001950e-01
   1.5603802e-01   4.4576811e-01
   1.5617809e-01   4.7148739e-01
   1.5631816e-01   4.9709237e-01
   1.5645823e-01   5.2250876e-01
   1.5659830e-01   5.4767074e-01
   1.5673837e-01   5.7251919e-01
   1.5687844e-01   5.9700042e-01
   1.5701851e-01   6.2106524e-01
   1.5715858e-01   6.4466819e-01
   1.5729865e-01   6.6776700e-01
   1.5743872e-01   6.9032218e-01
   1.5757879e-01   7.1229668e-01
   1.5771886e-01   7.3365566e-01
   1.5785893e-01   7.5436627e-01
   1.5799900e-01   7.7439751e-01
   1.5813907e-01   7.9372014e-01
   1.5827914e-01   8.1230654e-01
   1.5841921e-01   8.3013070e-01
   1.5855928e-01   8.4716813e-01
   1.5869935e-01   8.6339582e-01
   1.5883942e-01   8.7879225e-01
   1.5897949e-01   8.9333730e-01
   1.5911956e-01   9.0701232e-01
   1.5925963e-01   9.1980004e-01
   1.5939970e-01   9.3168461e-01
   1.5953977e-01   9.4265156e-01
   1.5967984e-01   9.5268785e-01
   1.5981991e-01   9.6178180e-01
   1.5995998e-01   9.6992314e-01
   1.6010005e-01   9.7710298e-01
   1.6024012e-01   9.8331384e-01
   1.6038019e-01   9.8854958e-01
   1.6052026e-01   9.9280549e-01
   1.6066033e-01   9.9607822e-01
   1.6080040e-01   9.9836579e-01
   1.6094047e-01   9.9966760e-01
   1.6108054e-01   9.9998441e-01
   1.6122061e-01   9.9931832e-01
   1.6136068e-01   9.9767281e-01
   1.6150075e-01   9.9505266e-01
   1.6164082e-01   9.9146399e-01
   1.6178089e-01   9.8691422e-01
   1.6192096e-01   9.8141207e-01
   1.6206103e-01   9.7496754e-01
   1.6220110e-01   9.6759187e-01
   1.6234117e-01   9.5929755e-01
   1.6248124e-01   9.5009830e-01
   1.6262131e-01   9.4000902e-01
   1.6276138e-01   9.2904576e-01
   1.6290145e-01   9.1722576e-01
   1.6304152e-01   9.0456733e-01
   1.6318159e-01   8.9108989e-01
   1.6332166e-01   8.7681392e-01
   1.6346173e-01   8.6176093e-01
   1.6360180e-01   8.4595339e-01
   1.6374187e-01   8.2941477e-01
   1.6388194e-01   8.1216945e-01
   1.6402201e-01   7.9424269e-01
   1.6416208e-01   7.7566061e-01
   1.6430215e-01   7.5645014e-01
   1.6444222e-01   7.3663899e-01
   1.6458229e-01   7.1625561e-01
   1.6472236e-01   6.9532912e-01
   1.6486243e-01   6.7388932e-01
   1.6500250e-01   6.5196663e-01
   1.6514257e-01   6.2959203e-01
   1.6528264e-01   6.0679703e-01
   1.6542271e-01   5.8361366e-01
   1.6556278e-01   5.6007439e-01
   1.6570285e-01   5.3621210e-01
   1.6584292e-01   5.1206008e-01
   1.6598299e-01   4.8765198e-01
   1.6612306e-01   4.6302176e-01
   1.6626313e-01   4.3820371e-01
   1.6640320e-01   4.1323243e-01
   1.6654327e-01   3.8814283e-01
   1.6668334e-01   3.6297018e-01
   1.6682341e-01   3.3775018e-01
   1.6696348e-01   3.1251903e-01
   1.6710355e-01   2.8731371e-01
   1.6724362e-01   2.6217228e-01
   1.6738369e-01   2.3713447e-01
   1.6752376e-01   2.1224267e-01
   1.6766383e-01   1.8754373e-01
   1.6780390e-01   1.6309228e-01
   1.6794397e-01   1.3895744e-01
   1.6808404e-01   1.1523726e-01
   1.6822411e-01   9.2093995e-02
   1.6836418e-01   6.9852757e-02
   1.6850425e-01   4.9333536e-02
   1.6864432e-01   3.3155849e-02
   1.6878439e-01   2.8741926e-02
   1.6892446e-01   3.9496782e-02
   1.6906453e-01   5.6946460e-02
   1.6920460e-01   7.6244124e-02
   1.6934467e-01   9.5948049e-02
   1.6948474e-01   1.1555956e-01
   1.6962481e-01   1.3486059e-01
   1.6976488e-01   1.5373533e-01
   1.6990495e-01   1.7211210e-01
   1.7004502e-01   1.8994090e-01
   1.7018509e-01   2.0718364e-01
   1.7032516e-01   2.2380944e-01
   1.7046523e-01   2.3979215e-01
   1.7060530e-01   2.5510900e-01
   1.7074537e-01   2.6973986e-01
   1.7088544e-01   2.8366669e-01
   1.7102551e-01   2.9687330e-01
   1.7116558e-01   3.0934517e-01
   1.7130565e-01   3.2106927e-01
   1.7144572e-01   3.3203405e-01
   1.7158579e-01   3.4222936e-01
   1.7172586e-01   3.5164638e-01
   1.7186593e-01   3.6027768e-01
   1.7200600e-01   3.6811711e-01
   1.7214607e-01   3.7515989e-01
   1.7228614e-01   3.8140253e-01
   1.7242621e-01   3.8684287e-01
   1.7256628e-01   3.9148009e-01
   1.7270635e-01   3.9531469e-01
   1.7284642e-01   3.9834851e-01
   1.7298649e-01   4.0058477e-01
   1.7312656e-01   4.0202802e-01
   1.7326663e-01   4.0268423e-01
   1.7340670e-01   4.0256078e-01
   1.7354677e-01   4.0166647e-01
   1.7368684e-01   4.0001160e-01
   1.7382691e-01   3.9760795e-01
   1.7396698e-01   3.9446892e-01
   1.7410705e-01   3.9060949e-01
   1.7424712e-01   3.8604639e-01
   1.7438719e-01   3.8079814e-01
   1.7452726e-01   3.7488522e-01
   1.7466733e-01   3.6833016e-01
   1.7480740e-01   3.6115778e-01
   1.7494747e-01   3.5339540e-01
   1.7508754e-01   3.4507313e-01
   1.7522761e-01   3.3622425e-01
   1.7536768e-01   3.2688562e-01
   1.7550775e-01   3.1709830e-01
   1.7564782e-01   3.0690821e-01
   1.7578789e-01   2.9636705e-01
   1.7592796e-01   2.8553338e-01
   1.7606803e-01   2.7447401e-01
   1.7620810e-01   2.6326573e-01
   1.7634817e-01   2.5199734e-01
   1.7648824e-01   2.4077217e-01
   1.7662831e-01   2.2971098e-01
   1.7676838e-01   2.1895504e-01
   1.7690845e-01   2.0866929e-01
   1.7704852e-01   1.9904464e-01
   1.7718859e-01   1.9029854e-01
   1.7732866e-01   1.8267194e-01
   1.7746873e-01   1.7642064e-01
   1.7760880e-01   1.7179931e-01
   1.7774887e-01   1.6903806e-01
   1.7788894e-01   1.6831486e-01
   1.7802901e-01   1.6973068e-01
   1.7816908e-01   1.7329558e-01
   1.7830915e-01   1.7893078e-01
   1.7844922e-01   1.8648568e-01
   1.7858929e-01   1.9576307e-01
   1.7872936e-01   2.0654473e-01
   1.7886943e-01   2.1861185e-01
   1.7900950e-01   2.3175832e-01
   1.7914957e-01   2.4579764e-01
   1.7928964e-01   2.6056517e-01
   1.7942971e-01   2.7591763e-01
   1.7956978e-01   2.9173105e-01
   1.7970985e-01   3.0789834e-01
   1.7984992e-01   3.2432672e-01
   1.7998999e-01   3.4093535e-01
   1.8013007e-01   3.5765338e-01
   1.8027014e-01   3.7441824e-01
   1.8041021e-01   3.9117420e-01
   1.8055028e-01   4.0787129e-01
   1.8069035e-01   4.2446438e-01
   1.8083042e-01   4.4091240e-01
   1.8097049e-01   4.5717778e-01
   1.8111056e-01   4.7322599e-01
   1.8125063e-01   4.8902508e-01
   1.8139070e-01   5.0454545e-01
   1.8153077e-01   5.1975956e-01
   1.8167084e-01   5.3464171e-01
   1.8181091e-01   5.4916790e-01
   1.8195098e-01   5.6331570e-01
   1.8209105e-01   5.7706410e-01
   1.8223112e-01   5.9039343e-01
   1.8237119e-01   6.0328533e-01
   1.8251126e-01   6.1572261e-01
   1.8265133e-01   6.2768925e-01
   1.8279140e-01   6.3917034e-01
   1.8293147e-01   6.5015203e-01
   1.8307154e-01   6.6062151e-01
   1.8321161e-01   6.7056698e-01
   1.8335168e-01   6.7997762e-01
   1.8349175e-01   6.8884357e-01
   1.8363182e-01   6.9715591e-01
   1.8377189e-01   7.0490663e-01
   1.8391196e-01   7.1208863e-01
   1.8405203e-01   7.1869569e-01
   1.8419210e-01   7.2472245e-01
   1.8433217e-01   7.3016442e-01
   1.8447224e-01   7.3501794e-01
   1.8461231e-01   7.3928017e-01
   1.8475238e-01   7.4294908e-01
   1.8489245e-01   7.4602341e-01
   1.8503252e-01   7.4850272e-01
   1.8517259e-01   7.5038727e-01
   1.8531266e-01   7.5167813e-01
   1.8545273e-01   7.5237703e-01
   1.8559280e-01   7.5248646e-01
   1.8573287e-01   7.5200959e-01
   1.8587294e-01   7.5095024e-01
   1.8601301e-01   7.4931293e-01
   1.8615308e-01   7.4710278e-01
   1.8629315e-01   7.4432557e-01
   1.8643322e-01   7.4098763e-01
   1.8657329e-01   7.3709593e-01
   1.8671336e-01   7.3265797e-01
   1.8685343e-01   7.2768180e-01
   1.8699350e-01   7.2217600e-01
   1.8713357e-01   7.1614964e-01
   1.8727364e-01   7.0961230e-01
   1.8741371e-01   7.0257400e-01
   1.8755378e-01   6.9504521e-01
   1.8769385e-01   6.8703685e-01
   1.8783392e-01   6.7856020e-01
   1.8797399e-01   6.6962696e-01
   1.8811406e-01   6.6024917e-01
   1.8825413e-01   6.5043923e-01
   1.8839420e-01   6.4020986e-01
   1.8853427e-01   6.2957409e-01
   1.8867434e-01   6.1854523e-01
   1.8881441e-01   6.0713687e-01
   1.8895448e-01   5.9536284e-01
   1.8909455e-01   5.8323722e-01
   1.8923462e-01   5.7077428e-01
   1.8937469e-01   5.5798854e-01
   1.8951476e-01   5.4489466e-01
   1.8965483e-01   5.3150752e-01
   1.8979490e-01   5.1784214e-01
   1.8993497e-01   5.0391372e-01
   1.9007504e-01   4.8973757e-01
   1.9021511e-01   4.7532918e-01
   1.9035518e-01   4.6070418e-01
   1.9049525e-01   4.4587834e-01
   1.9063532e-01   4.3086757e-01
   1.9077539e-01   4.1568795e-01
   1.9091546e-01   4.0035577e-01
   1.9105553e-01   3.8488749e-01
   1.9119560e-01   3.6929986e-01
   1.9133567e-01   3.5360992e-01
   1.9147574e-01   3.3783509e-01
   1.9161581e-01   3.2199329e-01
   1.9175588e-01   3.0610305e-01
   1.9189595e-01   2.9018369e-01
   1.9203602e-01   2.7425562e-01
   1.9217609e-01   2.5834060e-01
   1.9231616e-01   2.4246229e-01
   1.9245623e-01   2.2664682e-01
   1.9259630e-01   2.1092382e-01
   1.9273637e-01   1.9532769e-01
   1.9287644e-01   1.7989958e-01
   1.9301651e-01   1.6469034e-01
   1.9315658e-01   1.4976499e-01
   1.9329665e-01   1.3520957e-01
   1.9343672e-01   1.2114193e-01
   1.9357679e-01   1.0772864e-01
   1.9371686e-01   9.5210829e-02
   1.9385693e-01   8.3940817e-02
   1.9399700e-01   7.4422740e-02
   1.9413707e-01   6.7322107e-02
   1.9427714e-01   6.3360219e-02
   1.9441721e-01   6.3025712e-02
   1.9455728e-01   6.6265408e-02
   1.9469735e-01   7.2496772e-02
   1.9483742e-01   8.0932248e-02
   1.9497749e-01   9.0866732e-02
   1.9511756e-01   1.0177498e-01
   1.9525763e-01   1.1329459e-01
   1.9539770e-01   1.2518072e-01
   1.9553777e-01   1.3726679e-01
   1.9567784e-01   1.4943726e-01
   1.9581791e-01   1.6160998e-01
   1.9595798e-01   1.7372502e-01
   1.9609805e-01   1.8573756e-01
   1.9623812e-01   1.9761327e-01
   1.9637819e-01   2.0932530e-01
   1.9651826e-01   2.2085230e-01
   1.9665833e-01   2.3217698e-01
   1.9679840e-01   2.4328522e-01
   1.9693847e-01   2.5416532e-01
   1.9707854e-01   2.6480759e-01
   1.9721861e-01   2.7520395e-01
   1.9735868e-01   2.8534768e-01
   1.9749875e-01   2.9523324e-01
   1.9763882e-01   3.0485609e-01
   1.9777889e-01   3.1421261e-01
   1.9791896e-01   3.2330001e-01
   1.9805903e-01   3.3211624e-01
   1.9819910e-01   3.4065996e-01
   1.9833917e-01   3.4893050e-01
   1.9847924e-01   3.5692780e-01
   1.9861931e-01   3.6465240e-01
   1.9875938e-01   3.7210544e-01
   1.9889945e-01   3.7928860e-01
   1.9903952e-01   3.8620411e-01
   1.9917959e-01   3.9285472e-01
   1.9931966e-01   3.9924370e-01
   1.9945973e-01   4.0537484e-01
   1.9959980e-01   4.1125240e-01
   1.9973987e-01   4.1688114e-01
   1.9987994e-01   4.2226628e-01
   2.0002001e-01   4.2741349e-01
   2.0016008e-01   4.3232892e-01
   2.0030015e-01   4.3701911e-01
   2.0044022e-01   4.4149104e-01
   2.0058029e-01   4.4575209e-01
   2.0072036e-01   4.4981001e-01
   2.0086043e-01   4.5367294e-01
   2.0100050e-01   4.5734932e-01
   2.0114057e-01   4.6084795e-01
   2.0128064e-01   4.6417792e-01
   2.0142071e-01   4.6734855e-01
   2.0156078e-01   4.7036943e-01
   2.0170085e-01   4.7325036e-01
   2.0184092e-01   4.7600129e-01
   2.0198099e-01   4.7863232e-01
   2.0212106e-01   4.8115364e-01
   2.0226113e-01   4.8357549e-01
   2.0240120e-01   4.8590815e-01
   2.0254127e-01   4.8816183e-01
   2.0268134e-01   4.9034670e-01
   2.0282141e-01   4.9247277e-01
   2.0296148e-01   4.9454991e-01
   2.0310155e-01   4.9658775e-01
   2.0324162e-01   4.9859563e-01
   2.0338169e-01   5.0058261e-01
   2.0352176e-01   5.0255733e-01
   2.0366183e-01   5.0452804e-01
   2.0380190e-01   5.0650250e-01
   2.0394197e-01   5.0848797e-01
   2.0408204e-01   5.1049114e-01
   2.0422211e-01   5.1251810e-01
   2.0436218e-01   5.1457431e-01
   2.0450225e-01   5.1666456e-01
   2.0464232e-01   5.1879293e-01
   2.0478239e-01   5.2096279e-01
   2.0492246e-01   5.2317674e-01
   2.0506253e-01   5.2543665e-01
   2.0520260e-01   5.2774359e-01
   2.0534267e-01   5.3009789e-01
   2.0548274e-01   5.3249906e-01
   2.0562281e-01   5.3494589e-01
   2.0576288e-01   5.3743639e-01
   2.0590295e-01   5.3996781e-01
   2.0604302e-01   5.4253672e-01
   2.0618309e-01   5.4513897e-01
   2.0632316e-01   5.4776976e-01
   2.0646323e-01   5.5042363e-01
   2.0660330e-01   5.5309456e-01
   2.0674337e-01   5.5577596e-01
   2.0688344e-01   5.5846070e-01
   2.0702351e-01   5.6114122e-01
   2.0716358e-01   5.6380951e-01
   2.0730365e-01   5.6645717e-01
   2.0744372e-01   5.6907548e-01
   2.0758379e-01   5.7165542e-01
   2.0772386e-01   5.7418774e-01
   2.0786393e-01   5.7666297e-01
   2.0800400e-01   5.7907151e-01
   2.0814407e-01   5.8140365e-01
   2.0828414e-01   5.8364959e-01
   2.0842421e-01   5.8579953e-01
   2.0856428e-01   5.8784368e-01
   2.0870435e-01   5.8977228e-01
   2.0884442e-01   5.9157570e-01
   2.0898449e-01   5.9324439e-01
   2.0912456e-01   5.9476898e-01
   2.0926463e-01   5.9614028e-01
   2.0940470e-01   5.9734931e-01
   2.0954477e-01   5.9838731e-01
   2.0968484e-01   5.9924582e-01
   2.0982491e-01   5.9991663e-01
   2.0996498e-01   6.0039186e-01
   2.1010505e-01   6.0066394e-01
   2.1024512e-01   6.0072563e-01
   2.1038519e-01   6.0057007e-01
   2.1052526e-01   6.0019074e-01
   2.1066533e-01   5.9958151e-01
   2.1080540e-01   5.9873664e-01
   2.1094547e-01   5.9765078e-01
   2.1108554e-01   5.9631898e-01
   2.1122561e-01   5.9473671e-01
   2.1136568e-01   5.9289985e-01
   2.1150575e-01   5.9080467e-01
   2.1164582e-01   5.8844789e-01
   2.1178589e-01   5.8582662e-01
   2.1192596e-01   5.8293838e-01
   2.1206603e-01   5.7978114e-01
   2.1220610e-01   5.7635324e-01
   2.1234617e-01   5.7265343e-01
   2.1248624e-01   5.6868089e-01
   2.1262631e-01   5.6443517e-01
   2.1276638e-01   5.5991620e-01
   2.1290645e-01   5.5512431e-01
   2.1304652e-01   5.5006021e-01
   2.1318659e-01   5.4472495e-01
   2.1332666e-01   5.3911996e-01
   2.1346673e-01   5.3324699e-01
   2.1360680e-01   5.2710816e-01
   2.1374687e-01   5.2070589e-01
   2.1388694e-01   5.1404293e-01
   2.1402701e-01   5.0712234e-01
   2.1416708e-01   4.9994746e-01
   2.1430715e-01   4.9252193e-01
   2.1444722e-01   4.8484966e-01
   2.1458729e-01   4.7693482e-01
   2.1472736e-01   4.6878184e-01
   2.1486743e-01   4.6039541e-01
   2.1500750e-01   4.5178043e-01
   2.1514757e-01   4.4294204e-01
   2.1528764e-01   4.3388561e-01
   2.1542771e-01   4.2461673e-01
   2.1556778e-01   4.1514119e-01
   2.1570785e-01   4.0546499e-01
   2.1584792e-01   3.9559436e-01
   2.1598799e-01   3.8553572e-01
   2.1612806e-01   3.7529573e-01
   2.1626813e-01   3.6488127e-01
   2.1640820e-01   3.5429947e-01
   2.1654827e-01   3.4355771e-01
   2.1668834e-01   3.3266370e-01
   2.1682841e-01   3.2162545e-01
   2.1696848e-01   3.1045137e-01
   2.1710855e-01   2.9915032e-01
   2.1724862e-01   2.8773168e-01
   2.1738869e-01   2.7620548e-01
   2.1752876e-01   2.6458256e-01
   2.1766883e-01   2.5287468e-01
   2.1780890e-01   2.4109486e-01
   2.1794897e-01   2.2925764e-01
   2.1808904e-01   2.1737951e-01
   2.1822911e-01   2.0547952e-01
   2.1836918e-01   1.9358002e-01
   2.1850925e-01   1.8170778e-01
   2.1864932e-01   1.6989544e-01
   2.1878939e-01   1.5818362e-01
   2.1892946e-01   1.4662388e-01
   2.1906953e-01   1.3528290e-01
   2.1920960e-01   1.2424855e-01
   2.1934967e-01   1.1363821e-01
   2.1948974e-01   1.0361025e-01
   2.1962981e-01   9.4378234e-02
   2.1976988e-01   8.6225224e-02
   2.1990995e-01   7.9509526e-02
   2.2005003e-01   7.4643535e-02
   2.2019010e-01   7.2023312e-02
   2.2033017e-01   7.1910786e-02
   2.2047024e-01   7.4328766e-02
   2.2061031e-01   7.9052278e-02
   2.2075038e-01   8.5703762e-02
   2.2089045e-01   9.3873570e-02
   2.2103052e-01   1.0319807e-01
   2.2117059e-01   1.1338664e-01
   2.2131066e-01   1.2421870e-01
   2.2145073e-01   1.3553021e-01
   2.2159080e-01   1.4719938e-01
   2.2173087e-01   1.5913504e-01
   2.2187094e-01   1.7126788e-01
   2.2201101e-01   1.8354429e-01
   2.2215108e-01   1.9592190e-01
   2.2229115e-01   2.0836658e-01
   2.2243122e-01   2.2085020e-01
   2.2257129e-01   2.3334912e-01
   2.2271136e-01   2.4584305e-01
   2.2285143e-01   2.5831424e-01
   2.2299150e-01   2.7074688e-01
   2.2313157e-01   2.8312665e-01
   2.2327164e-01   2.9544040e-01
   2.2341171e-01   3.0767590e-01
   2.2355178e-01   3.1982160e-01
   2.2369185e-01   3.3186653e-01
   2.2383192e-01   3.4380016e-01
   2.2397199e-01   3.5561234e-01
   2.2411206e-01   3.6729317e-01
   2.2425213e-01   3.7883300e-01
   2.2439220e-01   3.9022238e-01
   2.2453227e-01   4.0145200e-01
   2.2467234e-01   4.1251271e-01
   2.2481241e-01   4.2339546e-01
   2.2495248e-01   4.3409132e-01
   2.2509255e-01   4.4459144e-01
   2.2523262e-01   4.5488709e-01
   2.2537269e-01   4.6496963e-01
   2.2551276e-01   4.7483051e-01
   2.2565283e-01   4.8446127e-01
   2.2579290e-01   4.9385360e-01
   2.2593297e-01   5.0299926e-01
   2.2607304e-01   5.1189017e-01
   2.2621311e-01   5.2051836e-01
   2.2635318e-01   5.2887602e-01
   2.2649325e-01   5.3695550e-01
   2.2663332e-01   5.4474931e-01
   2.2677339e-01   5.5225017e-01
   2.2691346e-01   5.5945098e-01
   2.2705353e-01   5.6634486e-01
   2.2719360e-01   5.7292514e-01
   2.2733367e-01   5.7918543e-01
   2.2747374e-01   5.8511957e-01
   2.2761381e-01   5.9072169e-01
   2.2775388e-01   5.9598618e-01
   2.2789395e-01   6.0090776e-01
   2.2803402e-01   6.0548145e-01
   2.2817409e-01   6.0970263e-01
   2.2831416e-01   6.1356697e-01
   2.2845423e-01   6.1707056e-01
   2.2859430e-01   6.2020980e-01
   2.2873437e-01   6.2298153e-01
   2.2887444e-01   6.2538295e-01
   2.2901451e-01   6.2741166e-01
   2.2915458e-01   6.2906571e-01
   2.2929465e-01   6.3034354e-01
   2.2943472e-01   6.3124406e-01
   2.2957479e-01   6.3176660e-01
   2.2971486e-01   6.3191094e-01
   2.2985493e-01   6.3167732e-01
   2.2999500e-01   6.3106647e-01
   2.3013507e-01   6.3007955e-01
   2.3027514e-01   6.2871822e-01
   2.3041521e-01   6.2698459e-01
   2.3055528e-01   6.2488128e-01
   2.3069535e-01   6.2241134e-01
   2.3083542e-01   6.1957836e-01
   2.3097549e-01   6.1638634e-01
   2.3111556e-01   6.1283981e-01
   2.3125563e-01   6.0894374e-01
   2.3139570e-01   6.0470356e-01
   2.3153577e-01   6.0012519e-01
   2.3167584e-01   5.9521499e-01
   2.3181591e-01   5.8997975e-01
   2.3195598e-01   5.8442673e-01
   2.3209605e-01   5.7856359e-01
   2.3223612e-01   5.7239843e-01
   2.3237619e-01   5.6593974e-01
   2.3251626e-01   5.5919643e-01
   2.3265633e-01   5.5217777e-01
   2.3279640e-01   5.4489340e-01
   2.3293647e-01   5.3735333e-01
   2.3307654e-01   5.2956788e-01
   2.3321661e-01   5.2154772e-01
   2.3335668e-01   5.1330382e-01
   2.3349675e-01   5.0484744e-01
   2.3363682e-01   4.9619011e-01
   2.3377689e-01   4.8734361e-01
   2.3391696e-01   4.7831999e-01
   2.3405703e-01   4.6913150e-01
   2.3419710e-01   4.5979060e-01
   2.3433717e-01   4.5030997e-01
   2.3447724e-01   4.4070246e-01
   2.3461731e-01   4.3098108e-01
   2.3475738e-01   4.2115903e-01
   2.3489745e-01   4.1124965e-01
   2.3503752e-01   4.0126645e-01
   2.3517759e-01   3.9122307e-01
   2.3531766e-01   3.8113335e-01
   2.3545773e-01   3.7101128e-01
   2.3559780e-01   3.6087105e-01
   2.3573787e-01   3.5072706e-01
   2.3587794e-01   3.4059398e-01
   2.3601801e-01   3.3048677e-01
   2.3615808e-01   3.2042078e-01
   2.3629815e-01   3.1041177e-01
   2.3643822e-01   3.0047603e-01
   2.3657829e-01   2.9063051e-01
   2.3671836e-01   2.8089293e-01
   2.3685843e-01   2.7128195e-01
   2.3699850e-01   2.6181733e-01
   2.3713857e-01   2.5252021e-01
   2.3727864e-01   2.4341329e-01
   2.3741871e-01   2.3452112e-01
   2.3755878e-01   2.2587043e-01
   2.3769885e-01   2.1749046e-01
   2.3783892e-01   2.0941321e-01
   2.3797899e-01   2.0167386e-01
   2.3811906e-01   1.9431093e-01
   2.3825913e-01   1.8736650e-01
   2.3839920e-01   1.8088620e-01
   2.3853927e-01   1.7491895e-01
   2.3867934e-01   1.6951639e-01
   2.3881941e-01   1.6473191e-01
   2.3895948e-01   1.6061916e-01
   2.3909955e-01   1.5723012e-01
   2.3923962e-01   1.5461267e-01
   2.3937969e-01   1.5280802e-01
   2.3951976e-01   1.5184817e-01
   2.3965983e-01   1.5175370e-01
   2.3979990e-01   1.5253244e-01
   2.3993997e-01   1.5417907e-01
   2.4008004e-01   1.5667582e-01
   2.4022011e-01   1.5999408e-01
   2.4036018e-01   1.6409673e-01
   2.4050025e-01   1.6894072e-01
   2.4064032e-01   1.7447959e-01
   2.4078039e-01   1.8066578e-01
   2.4092046e-01   1.8745236e-01
   2.4106053e-01   1.9479440e-01
   2.4120060e-01   2.0264982e-01
   2.4134067e-01   2.1097980e-01
   2.4148074e-01   2.1974900e-01
   2.4162081e-01   2.2892546e-01
   2.4176088e-01   2.3848041e-01
   2.4190095e-01   2.4838800e-01
   2.4204102e-01   2.5862493e-01
   2.4218109e-01   2.6917016e-01
   2.4232116e-01   2.8000451e-01
   2.4246123e-01   2.9111043e-01
   2.4260130e-01   3.0247161e-01
   2.4274137e-01   3.1407283e-01
   2.4288144e-01   3.2589963e-01
   2.4302151e-01   3.3793819e-01
   2.4316158e-01   3.5017512e-01
   2.4330165e-01   3.6259730e-01
   2.4344172e-01   3.7519181e-01
   2.4358179e-01   3.8794577e-01
   2.4372186e-01   4.0084627e-01
   2.4386193e-01   4.1388033e-01
   2.4400200e-01   4.2703481e-01
   2.4414207e-01   4.4029638e-01
   2.4428214e-01   4.5365151e-01
   2.4442221e-01   4.6708640e-01
   2.4456228e-01   4.8058701e-01
   2.4470235e-01   4.9413902e-01
   2.4484242e-01   5.0772787e-01
   2.4498249e-01   5.2133872e-01
   2.4512256e-01   5.3495651e-01
   2.4526263e-01   5.4856591e-01
   2.4540270e-01   5.6215141e-01
   2.4554277e-01   5.7569728e-01
   2.4568284e-01   5.8918764e-01
   2.4582291e-01   6.0260646e-01
   2.4596298e-01   6.1593758e-01
   2.4610305e-01   6.2916477e-01
   2.4624312e-01   6.4227174e-01
   2.4638319e-01   6.5524219e-01
   2.4652326e-01   6.6805980e-01
   2.4666333e-01   6.8070834e-01
   2.4680340e-01   6.9317162e-01
   2.4694347e-01   7.0543358e-01
   2.4708354e-01   7.1747831e-01
   2.4722361e-01   7.2929010e-01
   2.4736368e-01   7.4085344e-01
   2.4750375e-01   7.5215309e-01
   2.4764382e-01   7.6317410e-01
   2.4778389e-01   7.7390184e-01
   2.4792396e-01   7.8432206e-01
   2.4806403e-01   7.9442089e-01
   2.4820410e-01   8.0418491e-01
   2.4834417e-01   8.1360114e-01
   2.4848424e-01   8.2265712e-01
   2.4862431e-01   8.3134091e-01
   2.4876438e-01   8.3964113e-01
   2.4890445e-01   8.4754700e-01
   2.4904452e-01   8.5504835e-01
   2.4918459e-01   8.6213567e-01
   2.4932466e-01   8.6880012e-01
   2.4946473e-01   8.7503358e-01
   2.4960480e-01   8.8082865e-01
   2.4974487e-01   8.8617869e-01
   2.4988494e-01   8.9107784e-01
   2.5002501e-01   8.9552105e-01
   2.5016508e-01   8.9950409e-01
   2.5030515e-01   9.0302358e-01
   2.5044522e-01   9.0607701e-01
   2.5058529e-01   9.0866275e-01
   2.5072536e-01   9.1078007e-01
   2.5086543e-01   9.1242916e-01
   2.5100550e-01   9.1361115e-01
   2.5114557e-01   9.1432810e-01
   2.5128564e-01   9.1458305e-01
   2.5142571e-01   9.1437997e-01
   2.5156578e-01   9.1372385e-01
   2.5170585e-01   9.1262064e-01
   2.5184592e-01   9.1107728e-01
   2.5198599e-01   9.0910170e-01
   2.5212606e-01   9.0670284e-01
   2.5226613e-01   9.0389062e-01
   2.5240620e-01   9.0067598e-01
   2.5254627e-01   8.9707083e-01
   2.5268634e-01   8.9308806e-01
   2.5282641e-01   8.8874156e-01
   2.5296648e-01   8.8404617e-01
   2.5310655e-01   8.7901770e-01
   2.5324662e-01   8.7367289e-01
   2.5338669e-01   8.6802939e-01
   2.5352676e-01   8.6210576e-01
   2.5366683e-01   8.5592142e-01
   2.5380690e-01   8.4949663e-01
   2.5394697e-01   8.4285246e-01
   2.5408704e-01   8.3601073e-01
   2.5422711e-01   8.2899400e-01
   2.5436718e-01   8.2182546e-01
   2.5450725e-01   8.1452894e-01
   2.5464732e-01   8.0712879e-01
   2.5478739e-01   7.9964985e-01
   2.5492746e-01   7.9211733e-01
   2.5506753e-01   7.8455677e-01
   2.5520760e-01   7.7699389e-01
   2.5534767e-01   7.6945453e-01
   2.5548774e-01   7.6196451e-01
   2.5562781e-01   7.5454950e-01
   2.5576788e-01   7.4723495e-01
   2.5590795e-01   7.4004584e-01
   2.5604802e-01   7.3300665e-01
   2.5618809e-01   7.2614114e-01
   2.5632816e-01   7.1947218e-01
   2.5646823e-01   7.1302165e-01
   2.5660830e-01   7.0681021e-01
   2.5674837e-01   7.0085720e-01
   2.5688844e-01   6.9518043e-01
   2.5702851e-01   6.8979606e-01
   2.5716858e-01   6.8471843e-01
   2.5730865e-01   6.7995997e-01
   2.5744872e-01   6.7553107e-01
   2.5758879e-01   6.7143997e-01
   2.5772886e-01   6.6769271e-01
   2.5786893e-01   6.6429308e-01
   2.5800900e-01   6.6124258e-01
   2.5814907e-01   6.5854047e-01
   2.5828914e-01   6.5618375e-01
   2.5842921e-01   6.5416726e-01
   2.5856928e-01   6.5248376e-01
   2.5870935e-01   6.5112404e-01
   2.5884942e-01   6.5007706e-01
   2.5898949e-01   6.4933011e-01
   2.5912956e-01   6.4886897e-01
   2.5926963e-01   6.4867811e-01
   2.5940970e-01   6.4874088e-01
   2.5954977e-01   6.4903974e-01
   2.5968984e-01   6.4955641e-01
   2.5982991e-01   6.5027214e-01
   2.5996998e-01   6.5116785e-01
   2.6011006e-01   6.5222435e-01
   2.6025013e-01   6.5342255e-01
   2.6039020e-01   6.5474360e-01
   2.6053027e-01   6.5616904e-01
   2.6067034e-01   6.5768100e-01
   2.6081041e-01   6.5926228e-01
   2.6095048e-01   6.6089652e-01
   2.6109055e-01   6.6256825e-01
   2.6123062e-01   6.6426303e-01
   2.6137069e-01   6.6596750e-01
   2.6151076e-01   6.6766947e-01
   2.6165083e-01   6.6935791e-01
   2.6179090e-01   6.7102307e-01
   2.6193097e-01   6.7265644e-01
   2.6207104e-01   6.7425081e-01
   2.6221111e-01   6.7580022e-01
   2.6235118e-01   6.7730002e-01
   2.6249125e-01   6.7874679e-01
   2.6263132e-01   6.8013837e-01
   2.6277139e-01   6.8147377e-01
   2.6291146e-01   6.8275317e-01
   2.6305153e-01   6.8397787e-01
   2.6319160e-01   6.8515019e-01
   2.6333167e-01   6.8627344e-01
   2.6347174e-01   6.8735185e-01
   2.6361181e-01   6.8839047e-01
   2.6375188e-01   6.8939510e-01
   2.6389195e-01   6.9037217e-01
   2.6403202e-01   6.9132871e-01
   2.6417209e-01   6.9227217e-01
   2.6431216e-01   6.9321037e-01
   2.6445223e-01   6.9415136e-01
   2.6459230e-01   6.9510334e-01
   2.6473237e-01   6.9607452e-01
   2.6487244e-01   6.9707300e-01
   2.6501251e-01   6.9810670e-01
   2.6515258e-01   6.9918320e-01
   2.6529265e-01   7.0030963e-01
   2.6543272e-01   7.0149261e-01
   2.6557279e-01   7.0273809e-01
   2.6571286e-01   7.0405128e-01
   2.6585293e-01   7.0543656e-01
   2.6599300e-01   7.0689739e-01
   2.6613307e-01   7.0843622e-01
   2.6627314e-01   7.1005445e-01
   2.6641321e-01   7.1175236e-01
   2.6655328e-01   7.1352907e-01
   2.6669335e-01   7.1538249e-01
   2.6683342e-01   7.1730934e-01
   2.6697349e-01   7.1930508e-01
   2.6711356e-01   7.2136396e-01
   2.6725363e-01   7.2347902e-01
   2.6739370e-01   7.2564211e-01
   2.6753377e-01   7.2784391e-01
   2.6767384e-01   7.3007400e-01
   2.6781391e-01   7.3232092e-01
   2.6795398e-01   7.3457219e-01
   2.6809405e-01   7.3681441e-01
   2.6823412e-01   7.3903334e-01
   2.6837419e-01   7.4121393e-01
   2.6851426e-01   7.4334050e-01
   2.6865433e-01   7.4539671e-01
   2.6879440e-01   7.4736574e-01
   2.6893447e-01   7.4923033e-01
   2.6907454e-01   7.5097290e-01
   2.6921461e-01   7.5257561e-01
   2.6935468e-01   7.5402048e-01
   2.6949475e-01   7.5528945e-01
   2.6963482e-01   7.5636447e-01
   2.6977489e-01   7.5722762e-01
   2.6991496e-01   7.5786113e-01
   2.7005503e-01   7.5824748e-01
   2.7019510e-01   7.5836950e-01
   2.7033517e-01   7.5821040e-01
   2.7047524e-01   7.5775386e-01
   2.7061531e-01   7.5698406e-01
   2.7075538e-01   7.5588578e-01
   2.7089545e-01   7.5444442e-01
   2.7103552e-01   7.5264606e-01
   2.7117559e-01   7.5047751e-01
   2.7131566e-01   7.4792634e-01
   2.7145573e-01   7.4498094e-01
   2.7159580e-01   7.4163053e-01
   2.7173587e-01   7.3786520e-01
   2.7187594e-01   7.3367595e-01
   2.7201601e-01   7.2905468e-01
   2.7215608e-01   7.2399427e-01
   2.7229615e-01   7.1848853e-01
   2.7243622e-01   7.1253227e-01
   2.7257629e-01   7.0612128e-01
   2.7271636e-01   6.9925236e-01
   2.7285643e-01   6.9192333e-01
   2.7299650e-01   6.8413299e-01
   2.7313657e-01   6.7588120e-01
   2.7327664e-01   6.6716880e-01
   2.7341671e-01   6.5799767e-01
   2.7355678e-01   6.4837070e-01
   2.7369685e-01   6.3829177e-01
   2.7383692e-01   6.2776577e-01
   2.7397699e-01   6.1679858e-01
   2.7411706e-01   6.0539705e-01
   2.7425713e-01   5.9356900e-01
   2.7439720e-01   5.8132318e-01
   2.7453727e-01   5.6866928e-01
   2.7467734e-01   5.5561793e-01
   2.7481741e-01   5.4218061e-01
   2.7495748e-01   5.2836970e-01
   2.7509755e-01   5.1419843e-01
   2.7523762e-01   4.9968084e-01
   2.7537769e-01   4.8483180e-01
   2.7551776e-01   4.6966695e-01
   2.7565783e-01   4.5420268e-01
   2.7579790e-01   4.3845613e-01
   2.7593797e-01   4.2244513e-01
   2.7607804e-01   4.0618820e-01
   2.7621811e-01   3.8970453e-01
   2.7635818e-01   3.7301395e-01
   2.7649825e-01   3.5613689e-01
   2.7663832e-01   3.3909444e-01
   2.7677839e-01   3.2190827e-01
   2.7691846e-01   3.0460066e-01
   2.7705853e-01   2.8719455e-01
   2.7719860e-01   2.6971352e-01
   2.7733867e-01   2.5218194e-01
   2.7747874e-01   2.3462502e-01
   2.7761881e-01   2.1706904e-01
   2.7775888e-01   1.9954168e-01
   2.7789895e-01   1.8207246e-01
   2.7803902e-01   1.6469365e-01
   2.7817909e-01   1.4744161e-01
   2.7831916e-01   1.3035928e-01
   2.7845923e-01   1.1350074e-01
   2.7859930e-01   9.6940083e-02
   2.7873937e-01   8.0790301e-02
   2.7887944e-01   6.5246771e-02
   2.7901951e-01   5.0698458e-02
   2.7915958e-01   3.8034503e-02
   2.7929965e-01   2.9382733e-02
   2.7943972e-01   2.8201896e-02
   2.7957979e-01   3.4859142e-02
   2.7971986e-01   4.5751256e-02
   2.7985993e-01   5.8291096e-02
   2.8000000e-01   7.1385565e-02


==> noise_sdp_dualpoly_spectrum_1.dat <==
   0.0000000e+00   2.0331090e-03
   1.0000000e+00  -7.4880148e-02
   2.0000000e+00  -9.9503719e-02
   3.0000000e+00   4.5286866e-02
   4.0000000e+00  -6.8168633e-02
   5.0000000e+00  -4.8570287e-02
   6.0000000e+00  -2.2141333e-02
   7.0000000e+00  -4.2054264e-02
   8.0000000e+00   2.2623242e-02
   9.0000000e+00   5.0466639e-02
   1.0000000e+01   7.6375393e-02
   1.1000000e+01  -1.6735546e-02
   1.2000000e+01   6.8157202e-02
   1.3000000e+01   9.6762947e-03
   1.4000000e+01   3.4463801e-02
   1.5000000e+01   7.1554378e-02
   1.6000000e+01   9.2459367e-02
   1.7000000e+01  -9.9503719e-02
   1.8000000e+01  -7.1003290e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01  -9.4767800e-02
   2.1000000e+01   7.7170777e-03
   2.2000000e+01   3.7567990e-02
   2.3000000e+01  -8.2528309e-03
   2.4000000e+01  -4.9704599e-02
   2.5000000e+01   1.4241114e-02
   2.6000000e+01  -9.9503719e-02
   2.7000000e+01   2.1202541e-02
   2.8000000e+01   9.6469409e-02
   2.9000000e+01   9.9503719e-02
   3.0000000e+01   6.2128911e-02
   3.1000000e+01   2.5926698e-02
   3.2000000e+01   6.0632896e-03
   3.3000000e+01   3.0590792e-02
   3.4000000e+01  -5.7252828e-02
   3.5000000e+01  -5.5510423e-02
   3.6000000e+01  -2.3572892e-02
   3.7000000e+01  -7.4034456e-02
   3.8000000e+01   1.8736800e-02
   3.9000000e+01   9.9503719e-02
   4.0000000e+01   7.0472582e-02
   4.1000000e+01   6.3077162e-02
   4.2000000e+01   4.0480146e-02
   4.3000000e+01  -7.8381487e-02
   4.4000000e+01  -5.3014635e-02
   4.5000000e+01  -1.3861431e-02
   4.6000000e+01   1.3679319e-02
   4.7000000e+01  -8.1534062e-03
   4.8000000e+01   1.9270778e-02
   4.9000000e+01  -4.8694497e-02
   5.0000000e+01  -2.2648886e-02


==> noise_sdp_dualpoly_spectrum_2.dat <==
   0.0000000e+00   3.8457451e-03
   1.0000000e+00   2.3862103e-02
   2.0000000e+00  -9.9503719e-02
   3.0000000e+00   6.3127994e-02
   4.0000000e+00  -2.7975311e-03
   5.0000000e+00  -7.5091393e-02
   6.0000000e+00  -3.8801159e-02
   7.0000000e+00   3.6526611e-02
   8.0000000e+00   1.6555760e-02
   9.0000000e+00   3.8470438e-04
   1.0000000e+01   6.0554829e-02
   1.1000000e+01   2.5881998e-02
   1.2000000e+01  -1.4474929e-02
   1.3000000e+01   7.6859225e-02
   1.4000000e+01  -6.5632932e-02
   1.5000000e+01   5.3227569e-02
   1.6000000e+01   5.3527850e-02
   1.7000000e+01  -9.9503719e-02
   1.8000000e+01  -8.2040363e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01  -5.4333376e-02
   2.1000000e+01  -9.2735426e-02
   2.2000000e+01  -3.8590154e-02
   2.3000000e+01  -8.5237424e-02
   2.4000000e+01  -4.2612063e-02
   2.5000000e+01  -3.3113989e-02
   2.6000000e+01  -9.9503719e-02
   2.7000000e+01   2.7419448e-02
   2.8000000e+01   2.3873503e-02
   2.9000000e+01   7.7820187e-02
   3.0000000e+01   2.3818215e-02
   3.1000000e+01  -1.5646902e-02
   3.2000000e+01  -1.2192733e-02
   3.3000000e+01  -1.7785209e-02
   3.4000000e+01  -7.0243066e-03
   3.5000000e+01  -5.1112961e-02
   3.6000000e+01  -4.3252650e-03
   3.7000000e+01  -6.8009353e-02
   3.8000000e+01  -1.2305984e-02
   3.9000000e+01   5.5490626e-02
   4.0000000e+01   2.1010110e-02
   4.1000000e+01   9.7806195e-02
   4.2000000e+01  -6.0338611e-02
   4.3000000e+01  -1.4167741e-02
   4.4000000e+01  -9.4787314e-02
   4.5000000e+01  -3.8629920e-02
   4.6000000e+01  -3.7939979e-02
   4.7000000e+01   2.8519778e-02
   4.8000000e+01  -3.6116848e-02
   4.9000000e+01  -6.8668802e-02
   5.0000000e+01  -4.8033079e-03


==> noise_sdp_dualpoly_spectrum_abs_1.dat <==
   0.0000000e+00   2.0331090e-03
   1.0000000e+00   7.4880148e-02
   2.0000000e+00   9.9503719e-02
   3.0000000e+00   4.5286866e-02
   4.0000000e+00   6.8168633e-02
   5.0000000e+00   4.8570287e-02
   6.0000000e+00   2.2141333e-02
   7.0000000e+00   4.2054264e-02
   8.0000000e+00   2.2623242e-02
   9.0000000e+00   5.0466639e-02
   1.0000000e+01   7.6375393e-02
   1.1000000e+01   1.6735546e-02
   1.2000000e+01   6.8157202e-02
   1.3000000e+01   9.6762947e-03
   1.4000000e+01   3.4463801e-02
   1.5000000e+01   7.1554378e-02
   1.6000000e+01   9.2459367e-02
   1.7000000e+01   9.9503719e-02
   1.8000000e+01   7.1003290e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01   9.4767800e-02
   2.1000000e+01   7.7170777e-03
   2.2000000e+01   3.7567990e-02
   2.3000000e+01   8.2528309e-03
   2.4000000e+01   4.9704599e-02
   2.5000000e+01   1.4241114e-02
   2.6000000e+01   9.9503719e-02
   2.7000000e+01   2.1202541e-02
   2.8000000e+01   9.6469409e-02
   2.9000000e+01   9.9503719e-02
   3.0000000e+01   6.2128911e-02
   3.1000000e+01   2.5926698e-02
   3.2000000e+01   6.0632896e-03
   3.3000000e+01   3.0590792e-02
   3.4000000e+01   5.7252828e-02
   3.5000000e+01   5.5510423e-02
   3.6000000e+01   2.3572892e-02
   3.7000000e+01   7.4034456e-02
   3.8000000e+01   1.8736800e-02
   3.9000000e+01   9.9503719e-02
   4.0000000e+01   7.0472582e-02
   4.1000000e+01   6.3077162e-02
   4.2000000e+01   4.0480146e-02
   4.3000000e+01   7.8381487e-02
   4.4000000e+01   5.3014635e-02
   4.5000000e+01   1.3861431e-02
   4.6000000e+01   1.3679319e-02
   4.7000000e+01   8.1534062e-03
   4.8000000e+01   1.9270778e-02
   4.9000000e+01   4.8694497e-02
   5.0000000e+01   2.2648886e-02


==> noise_sdp_dualpoly_spectrum_abs_2.dat <==
   0.0000000e+00   3.8457451e-03
   1.0000000e+00   2.3862103e-02
   2.0000000e+00   9.9503719e-02
   3.0000000e+00   6.3127994e-02
   4.0000000e+00   2.7975311e-03
   5.0000000e+00   7.5091393e-02
   6.0000000e+00   3.8801159e-02
   7.0000000e+00   3.6526611e-02
   8.0000000e+00   1.6555760e-02
   9.0000000e+00   3.8470438e-04
   1.0000000e+01   6.0554829e-02
   1.1000000e+01   2.5881998e-02
   1.2000000e+01   1.4474929e-02
   1.3000000e+01   7.6859225e-02
   1.4000000e+01   6.5632932e-02
   1.5000000e+01   5.3227569e-02
   1.6000000e+01   5.3527850e-02
   1.7000000e+01   9.9503719e-02
   1.8000000e+01   8.2040363e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01   5.4333376e-02
   2.1000000e+01   9.2735426e-02
   2.2000000e+01   3.8590154e-02
   2.3000000e+01   8.5237424e-02
   2.4000000e+01   4.2612063e-02
   2.5000000e+01   3.3113989e-02
   2.6000000e+01   9.9503719e-02
   2.7000000e+01   2.7419448e-02
   2.8000000e+01   2.3873503e-02
   2.9000000e+01   7.7820187e-02
   3.0000000e+01   2.3818215e-02
   3.1000000e+01   1.5646902e-02
   3.2000000e+01   1.2192733e-02
   3.3000000e+01   1.7785209e-02
   3.4000000e+01   7.0243066e-03
   3.5000000e+01   5.1112961e-02
   3.6000000e+01   4.3252650e-03
   3.7000000e+01   6.8009353e-02
   3.8000000e+01   1.2305984e-02
   3.9000000e+01   5.5490626e-02
   4.0000000e+01   2.1010110e-02
   4.1000000e+01   9.7806195e-02
   4.2000000e+01   6.0338611e-02
   4.3000000e+01   1.4167741e-02
   4.4000000e+01   9.4787314e-02
   4.5000000e+01   3.8629920e-02
   4.6000000e+01   3.7939979e-02
   4.7000000e+01   2.8519778e-02
   4.8000000e+01   3.6116848e-02
   4.9000000e+01   6.8668802e-02
   5.0000000e+01   4.8033079e-03


==> noise_sdp_imag_1.dat <==
   4.4638949e-02   1.4398111e-03
   7.2795720e-02  -1.7972119e-03
   1.0064666e-01  -6.0707198e-04
   1.2915959e-01   2.7515306e-03
   1.6073219e-01  -2.6432564e-03


==> noise_sdp_imag_2.dat <==
   4.4594843e-02  -5.7414812e-03
   7.2854230e-02  -1.8757750e-02
   1.0095581e-01  -2.7024051e-02
   1.6103966e-01   7.3877725e-03


==> noise_sdp_robust1.dat <==
  -2.2065010e-01  -9.0412549e-01
  -1.8979103e-01  -3.8986473e-01
  -1.7297443e-01  -1.4711101e-02
  -1.6077872e-01   5.2566993e-01
  -1.4616180e-01   5.1833199e-03
  -1.3047964e-01   2.8278009e-01
  -1.0240355e-01  -2.1942810e-01
  -8.7050377e-02   5.4458453e-03
  -7.2030208e-02  -5.9917955e-01
  -4.9393395e-02  -3.5182606e-02
  -4.2825771e-02  -4.2111355e-02
  -3.8321499e-02  -1.8184751e-02
  -4.6942741e-03  -1.0401544e-04
  -9.7222634e-13   1.4004165e-02
   4.6942741e-03  -1.0401399e-04
   3.8321499e-02  -1.8184752e-02
   4.2825771e-02  -4.2111354e-02
   4.9393395e-02  -3.5182608e-02
   7.2030208e-02  -5.9917955e-01
   8.7050377e-02   5.4458471e-03
   1.0240355e-01  -2.1942810e-01
   1.3047964e-01   2.8278009e-01
   1.4616180e-01   5.1833177e-03
   1.6077872e-01   5.2566993e-01
   1.7297443e-01  -1.4711102e-02
   1.8979103e-01  -3.8986473e-01
   2.2065010e-01  -9.0412549e-01
   2.4070138e-01  -5.6152324e-03
   2.5541848e-01   1.9858977e-02
   3.6036698e-01   3.0668311e-02
   4.0169851e-01  -1.8556215e-02
   4.2372525e-01   1.9063548e-02
   4.7264423e-01   1.8463244e-02


==> noise_sdp_robust2.dat <==
  -1.8871940e-01  -3.3762580e-01
  -1.5973738e-01   5.6324148e-01
  -1.4322376e-01  -1.0153527e-02
  -1.2851101e-01   1.9356318e-01
  -9.9827342e-02  -1.7888285e-01
  -7.2754731e-02  -6.0625634e-01
  -4.7149968e-02  -1.1543847e-01
   4.7149968e-02  -1.1543846e-01
   7.2754731e-02  -6.0625635e-01
   9.9827342e-02  -1.7888285e-01
   1.2851101e-01   1.9356318e-01
   1.4322376e-01  -1.0153527e-02
   1.5973738e-01   5.6324148e-01
   1.8871940e-01  -3.3762581e-01
   2.2072543e-01  -9.4848723e-01
   3.6227727e-01   8.5727677e-02
   3.9876119e-01  -9.1346923e-02
   4.2238254e-01   6.5873327e-02
   4.3553207e-01  -4.1622022e-02
   4.6856108e-01   4.0699304e-02


==> noise_sdp_robust_1.dat <==
   4.4580958e-02  -9.0258251e-01
   7.2742720e-02   5.1778018e-01
   1.0066775e-01   3.1211620e-01
   1.2946417e-01   3.2571228e-02
   1.6075592e-01  -7.1423160e-01
   3.1032879e-01   7.1223674e-03
   3.4714206e-01  -5.6306917e-03
   3.6315023e-01   1.2311828e-02


==> noise_sdp_robust_2.dat <==
   4.4428011e-02  -9.2115716e-01
   7.2485123e-02   4.8393024e-01
   1.0082204e-01   3.0628640e-01
   1.6105560e-01  -6.9930877e-01


==> noise_sdp_robust_imag_1.dat <==
   4.4580958e-02   1.5745329e-03
   7.2742720e-02   1.6067765e-03
   1.0066775e-01   3.3850692e-03
   1.2946417e-01   5.7679656e-03
   1.6075592e-01  -2.4034361e-03
   3.1032879e-01  -1.2459636e-02
   3.4714206e-01  -3.5457815e-03
   3.6315023e-01  -2.3582983e-03


==> noise_sdp_robust_imag_2.dat <==
   4.4428011e-02  -1.4642909e-02
   7.2485123e-02  -1.4398291e-02
   1.0082204e-01  -3.5911444e-02
   1.6105560e-01   4.0739010e-04


==> noise_sines_spectrum_1.dat <==
   4.4667790e-02  -9.1023522e-01
   7.2667790e-02   5.2529252e-01
   1.0066779e-01   3.0683038e-01
   1.3034263e-01   3.4469525e-02
   1.6069671e-01  -7.1533513e-01


==> noise_sines_spectrum_2.dat <==
   4.4667790e-02  -9.1023522e-01
   7.2667790e-02   5.2529252e-01
   1.0066779e-01   3.0683038e-01
   1.3034263e-01   3.4469525e-02
   1.6069671e-01  -7.1533513e-01


==> noise_sparse_noise_abs_1.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   4.8610826e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   2.3521996e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   4.8027181e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   2.4472199e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   2.0087559e-01
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00


==> noise_sparse_noise_abs_2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   4.8610826e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   2.3521996e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   4.8027181e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   2.4472199e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   2.0087559e-01
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00


==> noise_sparse_noise_est_1.dat <==
   2.0000000e+00   4.9987916e+00
   1.7000000e+01   2.3512746e+00
   1.9000000e+01   2.0426511e+00
   2.6000000e+01   3.6549684e+00
   2.9000000e+01   2.7281284e+00
   3.9000000e+01   1.7383799e+00


==> noise_sparse_noise_est_2.dat <==
   2.0000000e+00   4.7228676e+00
   1.7000000e+01   2.5359395e+00
   1.9000000e+01   2.6051926e+00
   2.6000000e+01   3.3905692e+00


==> noise_sparse_noise_true_1.dat <==
   1.7000000e+01   2.3512746e+00
   2.0000000e+00   4.9987916e+00
   1.9000000e+01   2.0426511e+00
   2.6000000e+01   3.6549684e+00
   3.9000000e+01   1.7383799e+00


==> noise_sparse_noise_true_2.dat <==
   1.7000000e+01   2.5359395e+00
   2.0000000e+00   4.7228676e+00
   1.9000000e+01   2.6051926e+00
   2.6000000e+01   3.3905692e+00
   3.9000000e+01   1.7384257e+00


==> noise_spikes1.dat <==
   4.2000000e-02  -5.9516038e-02
   7.1971374e-02  -6.2709853e-01
   1.0264223e-01  -2.6518942e-01
   1.3064223e-01   3.1234401e-01
   1.6099631e-01   5.2269478e-01
   1.9023620e-01  -4.0862613e-01
   2.2057930e-01  -8.9293203e-01


==> noise_spikes2.dat <==
   4.2000000e-02  -5.9516038e-02
   7.1971374e-02  -6.2709853e-01
   1.0264223e-01  -2.6518942e-01
   1.3064223e-01   3.1234401e-01
   1.6099631e-01   5.2269478e-01
   1.9023620e-01  -4.0862613e-01
   2.2057930e-01  -8.9293203e-01


==> noise_spikes_1.dat <==
   1.7000000e+01  -2.3521996e+00
   2.0000000e+00  -4.8610826e+00
   1.9000000e+01   4.8027181e+00
   2.6000000e+01  -2.4472199e+00
   3.9000000e+01   2.0087559e-01


==> noise_spikes_2.dat <==
   1.7000000e+01  -2.3521996e+00
   2.0000000e+00  -4.8610826e+00
   1.9000000e+01   4.8027181e+00
   2.6000000e+01  -2.4472199e+00
   3.9000000e+01   2.0087559e-01


==> noise_spikes_est_1.dat <==
   2.0000000e+00  -4.9426768e+00
   1.7000000e+01  -2.3567195e+00
   1.9000000e+01   4.6572087e+00
   2.6000000e+01  -2.3319113e+00
   2.9000000e+01   1.7747149e-01
   3.9000000e+01   2.6960125e-01


==> noise_spikes_est_2.dat <==
   2.0000000e+00  -4.3695614e+00
   1.7000000e+01  -2.5472756e+00
   1.9000000e+01   5.1306647e+00
   2.6000000e+01  -2.0738322e+00


==> noise_spikes_est_imag_1.dat <==
   2.0000000e+00   6.9107634e-09
   1.7000000e+01   1.6773770e-08
   1.9000000e+01   2.4867208e-08
   2.6000000e+01   1.9873316e-08
   2.9000000e+01  -5.9689300e-11
   3.9000000e+01   1.2355915e-08


==> noise_spikes_est_imag_2.dat <==
   2.0000000e+00   2.8005631e-09
   1.7000000e+01  -9.7367904e-09
   1.9000000e+01  -7.0510583e-09
   2.6000000e+01   1.3801432e-08


==> noise_y_abs_1.dat <==
   1.0000000e+00   1.1574229e+00
   2.0000000e+00   4.9987916e+00
   3.0000000e+00   2.5643676e-01
   4.0000000e+00   7.8432706e-01
   5.0000000e+00   2.1117578e+00
   6.0000000e+00   2.5900457e+00
   7.0000000e+00   1.5174850e+00
   8.0000000e+00   8.1300429e-01
   9.0000000e+00   2.8034842e+00
   1.0000000e+01   3.3477399e+00
   1.1000000e+01   2.3542560e+00
   1.2000000e+01   1.4135840e+00
   1.3000000e+01   1.1064913e+00
   1.4000000e+01   1.8015158e+00
   1.5000000e+01   2.4166068e+00
   1.6000000e+01   1.8786616e+00
   1.7000000e+01   2.3512746e+00
   1.8000000e+01   1.9303515e+00
   1.9000000e+01   2.0426511e+00
   2.0000000e+01   2.2261452e+00
   2.1000000e+01   1.1811893e+00
   2.2000000e+01   1.0026177e+00
   2.3000000e+01   1.9818976e+00
   2.4000000e+01   3.0792323e+00
   2.5000000e+01   2.8772442e+00
   2.6000000e+01   3.6549684e+00
   2.7000000e+01   1.0829980e+00
   2.8000000e+01   2.7255901e+00
   2.9000000e+01   2.7281284e+00
   3.0000000e+01   1.4565414e+00
   3.1000000e+01   4.1652662e-01
   3.2000000e+01   4.1092471e-01
   3.3000000e+01   1.1865220e+00
   3.4000000e+01   1.4954294e+00
   3.5000000e+01   9.5975147e-01
   3.6000000e+01   1.3822711e-01
   3.7000000e+01   8.4102436e-01
   3.8000000e+01   5.6423052e-02
   3.9000000e+01   1.7383799e+00
   4.0000000e+01   2.4461959e+00
   4.1000000e+01   1.8427395e+00
   4.2000000e+01   1.8835783e-01
   4.3000000e+01   2.4761204e+00
   4.4000000e+01   3.3173436e+00
   4.5000000e+01   2.6743578e+00
   4.6000000e+01   1.5298825e+00
   4.7000000e+01   1.0860783e+00
   4.8000000e+01   1.4905003e+00
   4.9000000e+01   2.1586896e+00
   5.0000000e+01   1.7099734e+00


==> noise_y_abs_2.dat <==
   1.0000000e+00   1.0546754e+00
   2.0000000e+00   4.7228676e+00
   3.0000000e+00   4.6952689e-01
   4.0000000e+00   7.4193259e-01
   5.0000000e+00   2.4124429e+00
   6.0000000e+00   2.3908813e+00
   7.0000000e+00   6.8039733e-01
   8.0000000e+00   1.0346119e+00
   9.0000000e+00   2.4806081e+00
   1.0000000e+01   3.3989893e+00
   1.1000000e+01   2.3068522e+00
   1.2000000e+01   9.9675786e-01
   1.3000000e+01   1.6407056e+00
   1.4000000e+01   8.6443224e-01
   1.5000000e+01   2.4122168e+00
   1.6000000e+01   1.9285265e+00
   1.7000000e+01   2.5359395e+00
   1.8000000e+01   2.2326746e+00
   1.9000000e+01   2.6051926e+00
   2.0000000e+01   2.1903091e+00
   2.1000000e+01   1.9093334e+00
   2.2000000e+01   1.4490772e+00
   2.3000000e+01   2.7457725e+00
   2.4000000e+01   3.2277239e+00
   2.5000000e+01   2.9894361e+00
   2.6000000e+01   3.3905692e+00
   2.7000000e+01   9.9112428e-01
   2.8000000e+01   2.2072273e+00
   2.9000000e+01   2.6328021e+00
   3.0000000e+01   1.2175459e+00
   3.1000000e+01   1.5968365e-01
   3.2000000e+01   3.7360664e-01
   3.3000000e+01   1.0626827e+00
   3.4000000e+01   1.5656304e+00
   3.5000000e+01   6.7831220e-01
   3.6000000e+01   1.2611274e-01
   3.7000000e+01   1.0039286e+00
   3.8000000e+01   1.3903070e-03
   3.9000000e+01   1.7384257e+00
   4.0000000e+01   2.0433565e+00
   4.1000000e+01   2.0758746e+00
   4.2000000e+01   1.1341884e+00
   4.3000000e+01   2.4032071e+00
   4.4000000e+01   3.7510651e+00
   4.5000000e+01   2.6390391e+00
   4.6000000e+01   1.6945875e+00
   4.7000000e+01   7.4291865e-01
   4.8000000e+01   1.7626831e+00
   4.9000000e+01   2.5051888e+00
   5.0000000e+01   1.5034923e+00


==> periodogram.dat <==
   2.0000000e-04   6.3961954e-01
   4.0000000e-04   6.3647026e-01
   6.0000000e-04   6.3125256e-01
   8.0000000e-04   6.2401271e-01
   1.0000000e-03   6.1481462e-01
   1.2000000e-03   6.0373910e-01
   1.4000000e-03   5.9088279e-01
   1.6000000e-03   5.7635696e-01
   1.8000000e-03   5.6028614e-01
   2.0000000e-03   5.4280652e-01
   2.2000000e-03   5.2406431e-01
   2.4000000e-03   5.0421392e-01
   2.6000000e-03   4.8341612e-01
   2.8000000e-03   4.6183603e-01
   3.0000000e-03   4.3964123e-01
   3.2000000e-03   4.1699977e-01
   3.4000000e-03   3.9407821e-01
   3.6000000e-03   3.7103979e-01
   3.8000000e-03   3.4804260e-01
   4.0000000e-03   3.2523791e-01
   4.2000000e-03   3.0276860e-01
   4.4000000e-03   2.8076778e-01
   4.6000000e-03   2.5935754e-01
   4.8000000e-03   2.3864792e-01
   5.0000000e-03   2.1873607e-01
   5.2000000e-03   1.9970564e-01
   5.4000000e-03   1.8162634e-01
   5.6000000e-03   1.6455379e-01
   5.8000000e-03   1.4852954e-01
   6.0000000e-03   1.3358133e-01
   6.2000000e-03   1.1972355e-01
   6.4000000e-03   1.0695794e-01
   6.6000000e-03   9.5274404e-02
   6.8000000e-03   8.4652061e-02
   7.0000000e-03   7.5060426e-02
   7.2000000e-03   6.6460712e-02
   7.4000000e-03   5.8807251e-02
   7.6000000e-03   5.2048988e-02
   7.8000000e-03   4.6131038e-02
   8.0000000e-03   4.0996266e-02
   8.2000000e-03   3.6586867e-02
   8.4000000e-03   3.2845921e-02
   8.6000000e-03   2.9718893e-02
   8.8000000e-03   2.7155049e-02
   9.0000000e-03   2.5108768e-02
   9.2000000e-03   2.3540726e-02
   9.4000000e-03   2.2418930e-02
   9.6000000e-03   2.1719577e-02
   9.8000000e-03   2.1427737e-02
   1.0000000e-02   2.1537833e-02
   1.0200000e-02   2.2053912e-02
   1.0400000e-02   2.2989710e-02
   1.0600000e-02   2.4368491e-02
   1.0800000e-02   2.6222681e-02
   1.1000000e-02   2.8593282e-02
   1.1200000e-02   3.1529092e-02
   1.1400000e-02   3.5085726e-02
   1.1600000e-02   3.9324470e-02
   1.1800000e-02   4.4310970e-02
   1.2000000e-02   5.0113788e-02
   1.2200000e-02   5.6802840e-02
   1.2400000e-02   6.4447753e-02
   1.2600000e-02   7.3116152e-02
   1.2800000e-02   8.2871924e-02
   1.3000000e-02   9.3773469e-02
   1.3200000e-02   1.0587199e-01
   1.3400000e-02   1.1920983e-01
   1.3600000e-02   1.3381889e-01
   1.3800000e-02   1.4971920e-01
   1.4000000e-02   1.6691756e-01
   1.4200000e-02   1.8540645e-01
   1.4400000e-02   2.0516301e-01
   1.4600000e-02   2.2614834e-01
   1.4800000e-02   2.4830696e-01
   1.5000000e-02   2.7156653e-01
   1.5200000e-02   2.9583785e-01
   1.5400000e-02   3.2101505e-01
   1.5600000e-02   3.4697614e-01
   1.5800000e-02   3.7358373e-01
   1.6000000e-02   4.0068603e-01
   1.6200000e-02   4.2811814e-01
   1.6400000e-02   4.5570350e-01
   1.6600000e-02   4.8325563e-01
   1.6800000e-02   5.1057998e-01
   1.7000000e-02   5.3747602e-01
   1.7200000e-02   5.6373943e-01
   1.7400000e-02   5.8916443e-01
   1.7600000e-02   6.1354618e-01
   1.7800000e-02   6.3668318e-01
   1.8000000e-02   6.5837981e-01
   1.8200000e-02   6.7844868e-01
   1.8400000e-02   6.9671306e-01
   1.8600000e-02   7.1300911e-01
   1.8800000e-02   7.2718809e-01
   1.9000000e-02   7.3911832e-01
   1.9200000e-02   7.4868695e-01
   1.9400000e-02   7.5580159e-01
   1.9600000e-02   7.6039157e-01
   1.9800000e-02   7.6240909e-01
   2.0000000e-02   7.6182988e-01
   2.0200000e-02   7.5865375e-01
   2.0400000e-02   7.5290473e-01
   2.0600000e-02   7.4463085e-01
   2.0800000e-02   7.3390373e-01
   2.1000000e-02   7.2081773e-01
   2.1200000e-02   7.0548889e-01
   2.1400000e-02   6.8805345e-01
   2.1600000e-02   6.6866627e-01
   2.1800000e-02   6.4749885e-01
   2.2000000e-02   6.2473716e-01
   2.2200000e-02   6.0057936e-01
   2.2400000e-02   5.7523321e-01
   2.2600000e-02   5.4891351e-01
   2.2800000e-02   5.2183933e-01
   2.3000000e-02   4.9423128e-01
   2.3200000e-02   4.6630876e-01
   2.3400000e-02   4.3828721e-01
   2.3600000e-02   4.1037553e-01
   2.3800000e-02   3.8277355e-01
   2.4000000e-02   3.5566972e-01
   2.4200000e-02   3.2923902e-01
   2.4400000e-02   3.0364110e-01
   2.4600000e-02   2.7901871e-01
   2.4800000e-02   2.5549642e-01
   2.5000000e-02   2.3317979e-01
   2.5200000e-02   2.1215477e-01
   2.5400000e-02   1.9248758e-01
   2.5600000e-02   1.7422494e-01
   2.5800000e-02   1.5739472e-01
   2.6000000e-02   1.4200703e-01
   2.6200000e-02   1.2805562e-01
   2.6400000e-02   1.1551971e-01
   2.6600000e-02   1.0436627e-01
   2.6800000e-02   9.4552480e-02
   2.7000000e-02   8.6028631e-02
   2.7200000e-02   7.8741265e-02
   2.7400000e-02   7.2636544e-02
   2.7600000e-02   6.7663821e-02
   2.7800000e-02   6.3779360e-02
   2.8000000e-02   6.0950135e-02
   2.8200000e-02   5.9157679e-02
   2.8400000e-02   5.8401899e-02
   2.8600000e-02   5.8704812e-02
   2.8800000e-02   6.0114147e-02
   2.9000000e-02   6.2706732e-02
   2.9200000e-02   6.6591634e-02
   2.9400000e-02   7.1912964e-02
   2.9600000e-02   7.8852328e-02
   2.9800000e-02   8.7630831e-02
   3.0000000e-02   9.8510628e-02
   3.0200000e-02   1.1179594e-01
   3.0400000e-02   1.2783355e-01
   3.0600000e-02   1.4701264e-01
   3.0800000e-02   1.6976412e-01
   3.1000000e-02   1.9655926e-01
   3.1200000e-02   2.2790768e-01
   3.1400000e-02   2.6435474e-01
   3.1600000e-02   3.0647828e-01
   3.1800000e-02   3.5488471e-01
   3.2000000e-02   4.1020454e-01
   3.2200000e-02   4.7308731e-01
   3.2400000e-02   5.4419599e-01
   3.2600000e-02   6.2420092e-01
   3.2800000e-02   7.1377324e-01
   3.3000000e-02   8.1357807e-01
   3.3200000e-02   9.2426720e-01
   3.3400000e-02   1.0464717e+00
   3.3600000e-02   1.1807943e+00
   3.3800000e-02   1.3278016e+00
   3.4000000e-02   1.4880164e+00
   3.4200000e-02   1.6619100e+00
   3.4400000e-02   1.8498948e+00
   3.4600000e-02   2.0523170e+00
   3.4800000e-02   2.2694495e+00
   3.5000000e-02   2.5014858e+00
   3.5200000e-02   2.7485336e+00
   3.5400000e-02   3.0106095e+00
   3.5600000e-02   3.2876342e+00
   3.5800000e-02   3.5794285e+00
   3.6000000e-02   3.8857098e+00
   3.6200000e-02   4.2060895e+00
   3.6400000e-02   4.5400718e+00
   3.6600000e-02   4.8870524e+00
   3.6800000e-02   5.2463191e+00
   3.7000000e-02   5.6170528e+00
   3.7200000e-02   5.9983296e+00
   3.7400000e-02   6.3891237e+00
   3.7600000e-02   6.7883117e+00
   3.7800000e-02   7.1946775e+00
   3.8000000e-02   7.6069178e+00
   3.8200000e-02   8.0236492e+00
   3.8400000e-02   8.4434156e+00
   3.8600000e-02   8.8646961e+00
   3.8800000e-02   9.2859147e+00
   3.9000000e-02   9.7054492e+00
   3.9200000e-02   1.0121641e+01
   3.9400000e-02   1.0532808e+01
   3.9600000e-02   1.0937252e+01
   3.9800000e-02   1.1333272e+01
   4.0000000e-02   1.1719176e+01
   4.0200000e-02   1.2093291e+01
   4.0400000e-02   1.2453974e+01
   4.0600000e-02   1.2799627e+01
   4.0800000e-02   1.3128703e+01
   4.1000000e-02   1.3439721e+01
   4.1200000e-02   1.3731272e+01
   4.1400000e-02   1.4002034e+01
   4.1600000e-02   1.4250776e+01
   4.1800000e-02   1.4476370e+01
   4.2000000e-02   1.4677797e+01
   4.2200000e-02   1.4854155e+01
   4.2400000e-02   1.5004664e+01
   4.2600000e-02   1.5128672e+01
   4.2800000e-02   1.5225659e+01
   4.3000000e-02   1.5295239e+01
   4.3200000e-02   1.5337164e+01
   4.3400000e-02   1.5351322e+01
   4.3600000e-02   1.5337741e+01
   4.3800000e-02   1.5296585e+01
   4.4000000e-02   1.5228154e+01
   4.4200000e-02   1.5132879e+01
   4.4400000e-02   1.5011318e+01
   4.4600000e-02   1.4864156e+01
   4.4800000e-02   1.4692190e+01
   4.5000000e-02   1.4496333e+01
   4.5200000e-02   1.4277597e+01
   4.5400000e-02   1.4037094e+01
   4.5600000e-02   1.3776020e+01
   4.5800000e-02   1.3495650e+01
   4.6000000e-02   1.3197328e+01
   4.6200000e-02   1.2882458e+01
   4.6400000e-02   1.2552493e+01
   4.6600000e-02   1.2208922e+01
   4.6800000e-02   1.1853267e+01
   4.7000000e-02   1.1487065e+01
   4.7200000e-02   1.1111865e+01
   4.7400000e-02   1.0729211e+01
   4.7600000e-02   1.0340640e+01
   4.7800000e-02   9.9476658e+00
   4.8000000e-02   9.5517752e+00
   4.8200000e-02   9.1544171e+00
   4.8400000e-02   8.7569956e+00
   4.8600000e-02   8.3608625e+00
   4.8800000e-02   7.9673109e+00
   4.9000000e-02   7.5775693e+00
   4.9200000e-02   7.1927964e+00
   4.9400000e-02   6.8140766e+00
   4.9600000e-02   6.4424160e+00
   4.9800000e-02   6.0787399e+00
   5.0000000e-02   5.7238902e+00
   5.0200000e-02   5.3786237e+00
   5.0400000e-02   5.0436118e+00
   5.0600000e-02   4.7194398e+00
   5.0800000e-02   4.4066077e+00
   5.1000000e-02   4.1055315e+00
   5.1200000e-02   3.8165446e+00
   5.1400000e-02   3.5399004e+00
   5.1600000e-02   3.2757748e+00
   5.1800000e-02   3.0242700e+00
   5.2000000e-02   2.7854176e+00
   5.2200000e-02   2.5591829e+00
   5.2400000e-02   2.3454693e+00
   5.2600000e-02   2.1441226e+00
   5.2800000e-02   1.9549361e+00
   5.3000000e-02   1.7776551e+00
   5.3200000e-02   1.6119822e+00
   5.3400000e-02   1.4575822e+00
   5.3600000e-02   1.3140868e+00
   5.3800000e-02   1.1811001e+00
   5.4000000e-02   1.0582029e+00
   5.4200000e-02   9.4495747e-01
   5.4400000e-02   8.4091233e-01
   5.4600000e-02   7.4560616e-01
   5.4800000e-02   6.5857201e-01
   5.5000000e-02   5.7934108e-01
   5.5200000e-02   5.0744620e-01
   5.5400000e-02   4.4242501e-01
   5.5600000e-02   3.8382293e-01
   5.5800000e-02   3.3119568e-01
   5.6000000e-02   2.8411166e-01
   5.6200000e-02   2.4215384e-01
   5.6400000e-02   2.0492152e-01
   5.6600000e-02   1.7203165e-01
   5.6800000e-02   1.4312001e-01
   5.7000000e-02   1.1784201e-01
   5.7200000e-02   9.5873267e-02
   5.7400000e-02   7.6910015e-02
   5.7600000e-02   6.0669214e-02
   5.7800000e-02   4.6888520e-02
   5.8000000e-02   3.5326066e-02
   5.8200000e-02   2.5760101e-02
   5.8400000e-02   1.7988492e-02
   5.8600000e-02   1.1828126e-02
   5.8800000e-02   7.1142202e-03
   5.9000000e-02   3.6995671e-03
   5.9200000e-02   1.4537258e-03
   5.9400000e-02   2.6218180e-04
   5.9600000e-02   2.5486815e-05
   5.9800000e-02   6.5839246e-04
   6.0000000e-02   2.0889891e-03
   6.0200000e-02   4.2578589e-03
   6.0400000e-02   7.1172509e-03
   6.0600000e-02   1.0630283e-02
   6.0800000e-02   1.4770174e-02
   6.1000000e-02   1.9519509e-02
   6.1200000e-02   2.4869540e-02
   6.1400000e-02   3.0819507e-02
   6.1600000e-02   3.7376006e-02
   6.1800000e-02   4.4552362e-02
   6.2000000e-02   5.2368035e-02
   6.2200000e-02   6.0848036e-02
   6.2400000e-02   7.0022348e-02
   6.2600000e-02   7.9925356e-02
   6.2800000e-02   9.0595265e-02
   6.3000000e-02   1.0207351e-01
   6.3200000e-02   1.1440416e-01
   6.3400000e-02   1.2763326e-01
   6.3600000e-02   1.4180822e-01
   6.3800000e-02   1.5697711e-01
   6.4000000e-02   1.7318791e-01
   6.4200000e-02   1.9048784e-01
   6.4400000e-02   2.0892250e-01
   6.4600000e-02   2.2853510e-01
   6.4800000e-02   2.4936561e-01
   6.5000000e-02   2.7144990e-01
   6.5200000e-02   2.9481883e-01
   6.5400000e-02   3.1949741e-01
   6.5600000e-02   3.4550385e-01
   6.5800000e-02   3.7284871e-01
   6.6000000e-02   4.0153399e-01
   6.6200000e-02   4.3155234e-01
   6.6400000e-02   4.6288623e-01
   6.6600000e-02   4.9550721e-01
   6.6800000e-02   5.2937524e-01
   6.7000000e-02   5.6443809e-01
   6.7200000e-02   6.0063085e-01
   6.7400000e-02   6.3787549e-01
   6.7600000e-02   6.7608065e-01
   6.7800000e-02   7.1514142e-01
   6.8000000e-02   7.5493935e-01
   6.8200000e-02   7.9534262e-01
   6.8400000e-02   8.3620627e-01
   6.8600000e-02   8.7737265e-01
   6.8800000e-02   9.1867205e-01
   6.9000000e-02   9.5992347e-01
   6.9200000e-02   1.0009355e+00
   6.9400000e-02   1.0415075e+00
   6.9600000e-02   1.0814307e+00
   6.9800000e-02   1.1204897e+00
   7.0000000e-02   1.1584641e+00
   7.0200000e-02   1.1951297e+00
   7.0400000e-02   1.2302610e+00
   7.0600000e-02   1.2636324e+00
   7.0800000e-02   1.2950203e+00
   7.1000000e-02   1.3242055e+00
   7.1200000e-02   1.3509746e+00
   7.1400000e-02   1.3751226e+00
   7.1600000e-02   1.3964548e+00
   7.1800000e-02   1.4147886e+00
   7.2000000e-02   1.4299557e+00
   7.2200000e-02   1.4418040e+00
   7.2400000e-02   1.4501995e+00
   7.2600000e-02   1.4550278e+00
   7.2800000e-02   1.4561955e+00
   7.3000000e-02   1.4536321e+00
   7.3200000e-02   1.4472908e+00
   7.3400000e-02   1.4371496e+00
   7.3600000e-02   1.4232122e+00
   7.3800000e-02   1.4055084e+00
   7.4000000e-02   1.3840944e+00
   7.4200000e-02   1.3590532e+00
   7.4400000e-02   1.3304939e+00
   7.4600000e-02   1.2985518e+00
   7.4800000e-02   1.2633872e+00
   7.5000000e-02   1.2251848e+00
   7.5200000e-02   1.1841523e+00
   7.5400000e-02   1.1405189e+00
   7.5600000e-02   1.0945340e+00
   7.5800000e-02   1.0464645e+00
   7.6000000e-02   9.9659377e-01
   7.6200000e-02   9.4521827e-01
   7.6400000e-02   8.9264582e-01
   7.6600000e-02   8.3919276e-01
   7.6800000e-02   7.8518122e-01
   7.7000000e-02   7.3093641e-01
   7.7200000e-02   6.7678372e-01
   7.7400000e-02   6.2304588e-01
   7.7600000e-02   5.7004004e-01
   7.7800000e-02   5.1807500e-01
   7.8000000e-02   4.6744838e-01
   7.8200000e-02   4.1844396e-01
   7.8400000e-02   3.7132910e-01
   7.8600000e-02   3.2635234e-01
   7.8800000e-02   2.8374117e-01
   7.9000000e-02   2.4369998e-01
   7.9200000e-02   2.0640824e-01
   7.9400000e-02   1.7201895e-01
   7.9600000e-02   1.4065733e-01
   7.9800000e-02   1.1241976e-01
   8.0000000e-02   8.7373101e-02
   8.0200000e-02   6.5554193e-02
   8.0400000e-02   4.6969758e-02
   8.0600000e-02   3.1596560e-02
   8.0800000e-02   1.9381895e-02
   8.1000000e-02   1.0244370e-02
   8.1200000e-02   4.0749922e-03
   8.1400000e-02   7.3853879e-04
   8.1600000e-02   7.5202938e-05
   8.1800000e-02   1.9024964e-03
   8.2000000e-02   6.0173911e-03
   8.2200000e-02   1.2198678e-02
   8.2400000e-02   2.0209517e-02
   8.2600000e-02   2.9800156e-02
   8.2800000e-02   4.0710787e-02
   8.3000000e-02   5.2674510e-02
   8.3200000e-02   6.5420377e-02
   8.3400000e-02   7.8676481e-02
   8.3600000e-02   9.2173063e-02
   8.3800000e-02   1.0564559e-01
   8.4000000e-02   1.1883781e-01
   8.4200000e-02   1.3150468e-01
   8.4400000e-02   1.4341521e-01
   8.4600000e-02   1.5435520e-01
   8.4800000e-02   1.6412971e-01
   8.5000000e-02   1.7256543e-01
   8.5200000e-02   1.7951277e-01
   8.5400000e-02   1.8484772e-01
   8.5600000e-02   1.8847347e-01
   8.5800000e-02   1.9032171e-01
   8.6000000e-02   1.9035365e-01
   8.6200000e-02   1.8856078e-01
   8.6400000e-02   1.8496520e-01
   8.6600000e-02   1.7961979e-01
   8.6800000e-02   1.7260790e-01
   8.7000000e-02   1.6404288e-01
   8.7200000e-02   1.5406713e-01
   8.7400000e-02   1.4285100e-01
   8.7600000e-02   1.3059129e-01
   8.7800000e-02   1.1750954e-01
   8.8000000e-02   1.0384999e-01
   8.8200000e-02   8.9877366e-02
   8.8400000e-02   7.5874386e-02
   8.8600000e-02   6.2139119e-02
   8.8800000e-02   4.8982132e-02
   8.9000000e-02   3.6723520e-02
   8.9200000e-02   2.5689804e-02
   8.9400000e-02   1.6210751e-02
   8.9600000e-02   8.6161422e-03
   8.9800000e-02   3.2325037e-03
   9.0000000e-02   3.7985873e-04
   9.0200000e-02   3.6850794e-04
   9.0400000e-02   3.4958799e-03
   9.0600000e-02   1.0043479e-02
   9.0800000e-02   2.0273956e-02
   9.1000000e-02   3.4428336e-02
   9.1200000e-02   5.2723419e-02
   9.1400000e-02   7.5349385e-02
   9.1600000e-02   1.0246762e-01
   9.1800000e-02   1.3420878e-01
   9.2000000e-02   1.7067114e-01
   9.2200000e-02   2.1191916e-01
   9.2400000e-02   2.5798241e-01
   9.2600000e-02   3.0885474e-01
   9.2800000e-02   3.6449376e-01
   9.3000000e-02   4.2482061e-01
   9.3200000e-02   4.8972009e-01
   9.3400000e-02   5.5904106e-01
   9.3600000e-02   6.3259710e-01
   9.3800000e-02   7.1016752e-01
   9.4000000e-02   7.9149863e-01
   9.4200000e-02   8.7630530e-01
   9.4400000e-02   9.6427271e-01
   9.4600000e-02   1.0550584e+00
   9.4800000e-02   1.1482947e+00
   9.5000000e-02   1.2435907e+00
   9.5200000e-02   1.3405355e+00
   9.5400000e-02   1.4387007e+00
   9.5600000e-02   1.5376430e+00
   9.5800000e-02   1.6369080e+00
   9.6000000e-02   1.7360326e+00
   9.6200000e-02   1.8345484e+00
   9.6400000e-02   1.9319850e+00
   9.6600000e-02   2.0278733e+00
   9.6800000e-02   2.1217482e+00
   9.7000000e-02   2.2131521e+00
   9.7200000e-02   2.3016379e+00
   9.7400000e-02   2.3867720e+00
   9.7600000e-02   2.4681371e+00
   9.7800000e-02   2.5453348e+00
   9.8000000e-02   2.6179882e+00
   9.8200000e-02   2.6857444e+00
   9.8400000e-02   2.7482767e+00
   9.8600000e-02   2.8052863e+00
   9.8800000e-02   2.8565043e+00
   9.9000000e-02   2.9016934e+00
   9.9200000e-02   2.9406487e+00
   9.9400000e-02   2.9731992e+00
   9.9600000e-02   2.9992084e+00
   9.9800000e-02   3.0185751e+00
   1.0000000e-01   3.0312332e+00
   1.0020000e-01   3.0371524e+00
   1.0040000e-01   3.0363377e+00
   1.0060000e-01   3.0288290e+00
   1.0080000e-01   3.0147003e+00
   1.0100000e-01   2.9940593e+00
   1.0120000e-01   2.9670457e+00
   1.0140000e-01   2.9338306e+00
   1.0160000e-01   2.8946145e+00
   1.0180000e-01   2.8496259e+00
   1.0200000e-01   2.7991194e+00
   1.0220000e-01   2.7433738e+00
   1.0240000e-01   2.6826902e+00
   1.0260000e-01   2.6173896e+00
   1.0280000e-01   2.5478108e+00
   1.0300000e-01   2.4743079e+00
   1.0320000e-01   2.3972481e+00
   1.0340000e-01   2.3170092e+00
   1.0360000e-01   2.2339773e+00
   1.0380000e-01   2.1485440e+00
   1.0400000e-01   2.0611043e+00
   1.0420000e-01   1.9720543e+00
   1.0440000e-01   1.8817886e+00
   1.0460000e-01   1.7906979e+00
   1.0480000e-01   1.6991674e+00
   1.0500000e-01   1.6075742e+00
   1.0520000e-01   1.5162853e+00
   1.0540000e-01   1.4256560e+00
   1.0560000e-01   1.3360279e+00
   1.0580000e-01   1.2477275e+00
   1.0600000e-01   1.1610645e+00
   1.0620000e-01   1.0763305e+00
   1.0640000e-01   9.9379789e-01
   1.0660000e-01   9.1371888e-01
   1.0680000e-01   8.3632444e-01
   1.0700000e-01   7.6182377e-01
   1.0720000e-01   6.9040364e-01
   1.0740000e-01   6.2222806e-01
   1.0760000e-01   5.5743806e-01
   1.0780000e-01   4.9615157e-01
   1.0800000e-01   4.3846350e-01
   1.0820000e-01   3.8444600e-01
   1.0840000e-01   3.3414881e-01
   1.0860000e-01   2.8759971e-01
   1.0880000e-01   2.4480520e-01
   1.0900000e-01   2.0575117e-01
   1.0920000e-01   1.7040381e-01
   1.0940000e-01   1.3871051e-01
   1.0960000e-01   1.1060089e-01
   1.0980000e-01   8.5987962e-02
   1.1000000e-01   6.4769236e-02
   1.1020000e-01   4.6828023e-02
   1.1040000e-01   3.2034695e-02
   1.1060000e-01   2.0248018e-02
   1.1080000e-01   1.1316509e-02
   1.1100000e-01   5.0798040e-03
   1.1120000e-01   1.3700418e-03
   1.1140000e-01   1.3238239e-05
   1.1160000e-01   8.3065225e-04
   1.1180000e-01   3.6401301e-03
   1.1200000e-01   8.2574197e-03
   1.1220000e-01   1.4497447e-02
   1.1240000e-01   2.2175549e-02
   1.1260000e-01   3.1108649e-02
   1.1280000e-01   4.1116382e-02
   1.1300000e-01   5.2022144e-02
   1.1320000e-01   6.3654083e-02
   1.1340000e-01   7.5846009e-02
   1.1360000e-01   8.8438226e-02
   1.1380000e-01   1.0127828e-01
   1.1400000e-01   1.1422165e-01
   1.1420000e-01   1.2713230e-01
   1.1440000e-01   1.3988320e-01
   1.1460000e-01   1.5235672e-01
   1.1480000e-01   1.6444497e-01
   1.1500000e-01   1.7605005e-01
   1.1520000e-01   1.8708416e-01
   1.1540000e-01   1.9746974e-01
   1.1560000e-01   2.0713942e-01
   1.1580000e-01   2.1603593e-01
   1.1600000e-01   2.2411201e-01
   1.1620000e-01   2.3133014e-01
   1.1640000e-01   2.3766225e-01
   1.1660000e-01   2.4308943e-01
   1.1680000e-01   2.4760149e-01
   1.1700000e-01   2.5119654e-01
   1.1720000e-01   2.5388049e-01
   1.1740000e-01   2.5566655e-01
   1.1760000e-01   2.5657466e-01
   1.1780000e-01   2.5663093e-01
   1.1800000e-01   2.5586703e-01
   1.1820000e-01   2.5431958e-01
   1.1840000e-01   2.5202954e-01
   1.1860000e-01   2.4904159e-01
   1.1880000e-01   2.4540353e-01
   1.1900000e-01   2.4116563e-01
   1.1920000e-01   2.3638009e-01
   1.1940000e-01   2.3110042e-01
   1.1960000e-01   2.2538092e-01
   1.1980000e-01   2.1927613e-01
   1.2000000e-01   2.1284035e-01
   1.2020000e-01   2.0612716e-01
   1.2040000e-01   1.9918901e-01
   1.2060000e-01   1.9207679e-01
   1.2080000e-01   1.8483955e-01
   1.2100000e-01   1.7752410e-01
   1.2120000e-01   1.7017482e-01
   1.2140000e-01   1.6283336e-01
   1.2160000e-01   1.5553852e-01
   1.2180000e-01   1.4832606e-01
   1.2200000e-01   1.4122864e-01
   1.2220000e-01   1.3427570e-01
   1.2240000e-01   1.2749348e-01
   1.2260000e-01   1.2090501e-01
   1.2280000e-01   1.1453015e-01
   1.2300000e-01   1.0838567e-01
   1.2320000e-01   1.0248536e-01
   1.2340000e-01   9.6840149e-02
   1.2360000e-01   9.1458241e-02
   1.2380000e-01   8.6345300e-02
   1.2400000e-01   8.1504626e-02
   1.2420000e-01   7.6937347e-02
   1.2440000e-01   7.2642623e-02
   1.2460000e-01   6.8617853e-02
   1.2480000e-01   6.4858882e-02
   1.2500000e-01   6.1360208e-02
   1.2520000e-01   5.8115186e-02
   1.2540000e-01   5.5116222e-02
   1.2560000e-01   5.2354956e-02
   1.2580000e-01   4.9822440e-02
   1.2600000e-01   4.7509292e-02
   1.2620000e-01   4.5405840e-02
   1.2640000e-01   4.3502250e-02
   1.2660000e-01   4.1788634e-02
   1.2680000e-01   4.0255135e-02
   1.2700000e-01   3.8892003e-02
   1.2720000e-01   3.7689643e-02
   1.2740000e-01   3.6638648e-02
   1.2760000e-01   3.5729817e-02
   1.2780000e-01   3.4954155e-02
   1.2800000e-01   3.4302854e-02
   1.2820000e-01   3.3767265e-02
   1.2840000e-01   3.3338863e-02
   1.2860000e-01   3.3009193e-02
   1.2880000e-01   3.2769815e-02
   1.2900000e-01   3.2612250e-02
   1.2920000e-01   3.2527914e-02
   1.2940000e-01   3.2508059e-02
   1.2960000e-01   3.2543721e-02
   1.2980000e-01   3.2625669e-02
   1.3000000e-01   3.2744368e-02
   1.3020000e-01   3.2889946e-02
   1.3040000e-01   3.3052188e-02
   1.3060000e-01   3.3220529e-02
   1.3080000e-01   3.3384082e-02
   1.3100000e-01   3.3531670e-02
   1.3120000e-01   3.3651890e-02
   1.3140000e-01   3.3733188e-02
   1.3160000e-01   3.3763961e-02
   1.3180000e-01   3.3732681e-02
   1.3200000e-01   3.3628032e-02
   1.3220000e-01   3.3439073e-02
   1.3240000e-01   3.3155420e-02
   1.3260000e-01   3.2767432e-02
   1.3280000e-01   3.2266428e-02
   1.3300000e-01   3.1644900e-02
   1.3320000e-01   3.0896738e-02
   1.3340000e-01   3.0017464e-02
   1.3360000e-01   2.9004460e-02
   1.3380000e-01   2.7857189e-02
   1.3400000e-01   2.6577422e-02
   1.3420000e-01   2.5169431e-02
   1.3440000e-01   2.3640183e-02
   1.3460000e-01   2.1999504e-02
   1.3480000e-01   2.0260213e-02
   1.3500000e-01   1.8438233e-02
   1.3520000e-01   1.6552658e-02
   1.3540000e-01   1.4625788e-02
   1.3560000e-01   1.2683119e-02
   1.3580000e-01   1.0753280e-02
   1.3600000e-01   8.8679327e-03
   1.3620000e-01   7.0616093e-03
   1.3640000e-01   5.3715054e-03
   1.3660000e-01   3.8372145e-03
   1.3680000e-01   2.5004111e-03
   1.3700000e-01   1.4044798e-03
   1.3720000e-01   5.9409280e-04
   1.3740000e-01   1.1473880e-04
   1.3760000e-01   1.2204420e-05
   1.3780000e-01   3.3201400e-04
   1.3800000e-01   1.1188315e-03
   1.3820000e-01   2.4158305e-03
   1.3840000e-01   4.2640384e-03
   1.3860000e-01   6.7016620e-03
   1.3880000e-01   9.7634024e-03
   1.3900000e-01   1.3479768e-02
   1.3920000e-01   1.7876391e-02
   1.3940000e-01   2.2973367e-02
   1.3960000e-01   2.8784609e-02
   1.3980000e-01   3.5317250e-02
   1.4000000e-01   4.2571077e-02
   1.4020000e-01   5.0538036e-02
   1.4040000e-01   5.9201787e-02
   1.4060000e-01   6.8537347e-02
   1.4080000e-01   7.8510808e-02
   1.4100000e-01   8.9079155e-02
   1.4120000e-01   1.0019018e-01
   1.4140000e-01   1.1178251e-01
   1.4160000e-01   1.2378574e-01
   1.4180000e-01   1.3612070e-01
   1.4200000e-01   1.4869982e-01
   1.4220000e-01   1.6142766e-01
   1.4240000e-01   1.7420156e-01
   1.4260000e-01   1.8691233e-01
   1.4280000e-01   1.9944525e-01
   1.4300000e-01   2.1168099e-01
   1.4320000e-01   2.2349680e-01
   1.4340000e-01   2.3476773e-01
   1.4360000e-01   2.4536798e-01
   1.4380000e-01   2.5517234e-01
   1.4400000e-01   2.6405772e-01
   1.4420000e-01   2.7190476e-01
   1.4440000e-01   2.7859945e-01
   1.4460000e-01   2.8403484e-01
   1.4480000e-01   2.8811274e-01
   1.4500000e-01   2.9074550e-01
   1.4520000e-01   2.9185762e-01
   1.4540000e-01   2.9138754e-01
   1.4560000e-01   2.8928918e-01
   1.4580000e-01   2.8553355e-01
   1.4600000e-01   2.8011020e-01
   1.4620000e-01   2.7302857e-01
   1.4640000e-01   2.6431923e-01
   1.4660000e-01   2.5403494e-01
   1.4680000e-01   2.4225155e-01
   1.4700000e-01   2.2906874e-01
   1.4720000e-01   2.1461052e-01
   1.4740000e-01   1.9902554e-01
   1.4760000e-01   1.8248717e-01
   1.4780000e-01   1.6519330e-01
   1.4800000e-01   1.4736595e-01
   1.4820000e-01   1.2925059e-01
   1.4840000e-01   1.1111520e-01
   1.4860000e-01   9.3249075e-02
   1.4880000e-01   7.5961376e-02
   1.4900000e-01   5.9579403e-02
   1.4920000e-01   4.4446637e-02
   1.4940000e-01   3.0920531e-02
   1.4960000e-01   1.9370074e-02
   1.4980000e-01   1.0173139e-02
   1.5000000e-01   3.7136308e-03
   1.5020000e-01   3.7846266e-04
   1.5040000e-01   5.5437041e-04
   1.5060000e-01   4.6245998e-03
   1.5080000e-01   1.2965489e-02
   1.5100000e-01   2.5942973e-02
   1.5120000e-01   4.3909049e-02
   1.5140000e-01   6.7198219e-02
   1.5160000e-01   9.6123961e-02
   1.5180000e-01   1.3097524e-01
   1.5200000e-01   1.7201312e-01
   1.5220000e-01   2.1946748e-01
   1.5240000e-01   2.7353390e-01
   1.5260000e-01   3.3437072e-01
   1.5280000e-01   4.0209631e-01
   1.5300000e-01   4.7678664e-01
   1.5320000e-01   5.5847304e-01
   1.5340000e-01   6.4714035e-01
   1.5360000e-01   7.4272538e-01
   1.5380000e-01   8.4511566e-01
   1.5400000e-01   9.5414867e-01
   1.5420000e-01   1.0696114e+00
   1.5440000e-01   1.1912402e+00
   1.5460000e-01   1.3187215e+00
   1.5480000e-01   1.4516921e+00
   1.5500000e-01   1.5897409e+00
   1.5520000e-01   1.7324100e+00
   1.5540000e-01   1.8791975e+00
   1.5560000e-01   2.0295591e+00
   1.5580000e-01   2.1829117e+00
   1.5600000e-01   2.3386360e+00
   1.5620000e-01   2.4960806e+00
   1.5640000e-01   2.6545656e+00
   1.5660000e-01   2.8133868e+00
   1.5680000e-01   2.9718203e+00
   1.5700000e-01   3.1291273e+00
   1.5720000e-01   3.2845585e+00
   1.5740000e-01   3.4373598e+00
   1.5760000e-01   3.5867770e+00
   1.5780000e-01   3.7320613e+00
   1.5800000e-01   3.8724745e+00
   1.5820000e-01   4.0072941e+00
   1.5840000e-01   4.1358188e+00
   1.5860000e-01   4.2573735e+00
   1.5880000e-01   4.3713138e+00
   1.5900000e-01   4.4770317e+00
   1.5920000e-01   4.5739589e+00
   1.5940000e-01   4.6615722e+00
   1.5960000e-01   4.7393966e+00
   1.5980000e-01   4.8070093e+00
   1.6000000e-01   4.8640426e+00
   1.6020000e-01   4.9101869e+00
   1.6040000e-01   4.9451932e+00
   1.6060000e-01   4.9688744e+00
   1.6080000e-01   4.9811073e+00
   1.6100000e-01   4.9818332e+00
   1.6120000e-01   4.9710585e+00
   1.6140000e-01   4.9488546e+00
   1.6160000e-01   4.9153569e+00
   1.6180000e-01   4.8707645e+00
   1.6200000e-01   4.8153380e+00
   1.6220000e-01   4.7493977e+00
   1.6240000e-01   4.6733210e+00
   1.6260000e-01   4.5875398e+00
   1.6280000e-01   4.4925365e+00
   1.6300000e-01   4.3888410e+00
   1.6320000e-01   4.2770263e+00
   1.6340000e-01   4.1577041e+00
   1.6360000e-01   4.0315203e+00
   1.6380000e-01   3.8991499e+00
   1.6400000e-01   3.7612924e+00
   1.6420000e-01   3.6186661e+00
   1.6440000e-01   3.4720032e+00
   1.6460000e-01   3.3220444e+00
   1.6480000e-01   3.1695334e+00
   1.6500000e-01   3.0152118e+00
   1.6520000e-01   2.8598139e+00
   1.6540000e-01   2.7040616e+00
   1.6560000e-01   2.5486594e+00
   1.6580000e-01   2.3942902e+00
   1.6600000e-01   2.2416103e+00
   1.6620000e-01   2.0912457e+00
   1.6640000e-01   1.9437882e+00
   1.6660000e-01   1.7997921e+00
   1.6680000e-01   1.6597708e+00
   1.6700000e-01   1.5241945e+00
   1.6720000e-01   1.3934879e+00
   1.6740000e-01   1.2680282e+00
   1.6760000e-01   1.1481440e+00
   1.6780000e-01   1.0341141e+00
   1.6800000e-01   9.2616717e-01
   1.6820000e-01   8.2448176e-01
   1.6840000e-01   7.2918649e-01
   1.6860000e-01   6.4036095e-01
   1.6880000e-01   5.5803691e-01
   1.6900000e-01   4.8219983e-01
   1.6920000e-01   4.1279084e-01
   1.6940000e-01   3.4970897e-01
   1.6960000e-01   2.9281372e-01
   1.6980000e-01   2.4192790e-01
   1.7000000e-01   1.9684068e-01
   1.7020000e-01   1.5731088e-01
   1.7040000e-01   1.2307038e-01
   1.7060000e-01   9.3827692e-02
   1.7080000e-01   6.9271618e-02
   1.7100000e-01   4.9074946e-02
   1.7120000e-01   3.2898163e-02
   1.7140000e-01   2.0393155e-02
   1.7160000e-01   1.1206839e-02
   1.7180000e-01   4.9847064e-03
   1.7200000e-01   1.3742407e-03
   1.7220000e-01   2.8177217e-05
   1.7240000e-01   6.0758015e-04
   1.7260000e-01   2.7847098e-03
   1.7280000e-01   6.2456570e-03
   1.7300000e-01   1.0692726e-02
   1.7320000e-01   1.5846546e-02
   1.7340000e-01   2.1447909e-02
   1.7360000e-01   2.7259304e-02
   1.7380000e-01   3.3066162e-02
   1.7400000e-01   3.8677795e-02
   1.7420000e-01   4.3928041e-02
   1.7440000e-01   4.8675598e-02
   1.7460000e-01   5.2804082e-02
   1.7480000e-01   5.6221793e-02
   1.7500000e-01   5.8861215e-02
   1.7520000e-01   6.0678264e-02
   1.7540000e-01   6.1651296e-02
   1.7560000e-01   6.1779902e-02
   1.7580000e-01   6.1083501e-02
   1.7600000e-01   5.9599767e-02
   1.7620000e-01   5.7382902e-02
   1.7640000e-01   5.4501790e-02
   1.7660000e-01   5.1038048e-02
   1.7680000e-01   4.7084013e-02
   1.7700000e-01   4.2740672e-02
   1.7720000e-01   3.8115591e-02
   1.7740000e-01   3.3320828e-02
   1.7760000e-01   2.8470896e-02
   1.7780000e-01   2.3680766e-02
   1.7800000e-01   1.9063956e-02
   1.7820000e-01   1.4730711e-02
   1.7840000e-01   1.0786301e-02
   1.7860000e-01   7.3294483e-03
   1.7880000e-01   4.4509075e-03
   1.7900000e-01   2.2321991e-03
   1.7920000e-01   7.4451742e-04
   1.7940000e-01   4.7814559e-05
   1.7960000e-01   1.9006837e-04
   1.7980000e-01   1.2067373e-03
   1.8000000e-01   3.1204030e-03
   1.8020000e-01   5.9405988e-03
   1.8040000e-01   9.6638215e-03
   1.8060000e-01   1.4273720e-02
   1.8080000e-01   1.9741451e-02
   1.8100000e-01   2.6026199e-02
   1.8120000e-01   3.3075842e-02
   1.8140000e-01   4.0827750e-02
   1.8160000e-01   4.9209713e-02
   1.8180000e-01   5.8140967e-02
   1.8200000e-01   6.7533322e-02
   1.8220000e-01   7.7292349e-02
   1.8240000e-01   8.7318643e-02
   1.8260000e-01   9.7509110e-02
   1.8280000e-01   1.0775829e-01
   1.8300000e-01   1.1795966e-01
   1.8320000e-01   1.2800698e-01
   1.8340000e-01   1.3779557e-01
   1.8360000e-01   1.4722352e-01
   1.8380000e-01   1.5619292e-01
   1.8400000e-01   1.6461096e-01
   1.8420000e-01   1.7239098e-01
   1.8440000e-01   1.7945341e-01
   1.8460000e-01   1.8572662e-01
   1.8480000e-01   1.9114766e-01
   1.8500000e-01   1.9566288e-01
   1.8520000e-01   1.9922843e-01
   1.8540000e-01   2.0181067e-01
   1.8560000e-01   2.0338640e-01
   1.8580000e-01   2.0394301e-01
   1.8600000e-01   2.0347852e-01
   1.8620000e-01   2.0200143e-01
   1.8640000e-01   1.9953052e-01
   1.8660000e-01   1.9609455e-01
   1.8680000e-01   1.9173181e-01
   1.8700000e-01   1.8648960e-01
   1.8720000e-01   1.8042362e-01
   1.8740000e-01   1.7359730e-01
   1.8760000e-01   1.6608103e-01
   1.8780000e-01   1.5795138e-01
   1.8800000e-01   1.4929025e-01
   1.8820000e-01   1.4018394e-01
   1.8840000e-01   1.3072232e-01
   1.8860000e-01   1.2099784e-01
   1.8880000e-01   1.1110466e-01
   1.8900000e-01   1.0113772e-01
   1.8920000e-01   9.1191850e-02
   1.8940000e-01   8.1360913e-02
   1.8960000e-01   7.1736976e-02
   1.8980000e-01   6.2409531e-02
   1.9000000e-01   5.3464766e-02
   1.9020000e-01   4.4984898e-02
   1.9040000e-01   3.7047563e-02
   1.9060000e-01   2.9725278e-02
   1.9080000e-01   2.3084977e-02
   1.9100000e-01   1.7187611e-02
   1.9120000e-01   1.2087837e-02
   1.9140000e-01   7.8337694e-03
   1.9160000e-01   4.4668151e-03
   1.9180000e-01   2.0215786e-03
   1.9200000e-01   5.2584147e-04
   1.9220000e-01   6.0918162e-07
   1.9240000e-01   4.6022480e-04
   1.9260000e-01   1.9125438e-03
   1.9280000e-01   4.3591660e-03
   1.9300000e-01   7.7957194e-03
   1.9320000e-01   1.2212191e-02
   1.9340000e-01   1.7593297e-02
   1.9360000e-01   2.3918890e-02
   1.9380000e-01   3.1164393e-02
   1.9400000e-01   3.9301260e-02
   1.9420000e-01   4.8297445e-02
   1.9440000e-01   5.8117893e-02
   1.9460000e-01   6.8725030e-02
   1.9480000e-01   8.0079249e-02
   1.9500000e-01   9.2139402e-02
   1.9520000e-01   1.0486327e-01
   1.9540000e-01   1.1820802e-01
   1.9560000e-01   1.3213066e-01
   1.9580000e-01   1.4658844e-01
   1.9600000e-01   1.6153927e-01
   1.9620000e-01   1.7694204e-01
   1.9640000e-01   1.9275703e-01
   1.9660000e-01   2.0894612e-01
   1.9680000e-01   2.2547314e-01
   1.9700000e-01   2.4230409e-01
   1.9720000e-01   2.5940728e-01
   1.9740000e-01   2.7675358e-01
   1.9760000e-01   2.9431652e-01
   1.9780000e-01   3.1207236e-01
   1.9800000e-01   3.3000020e-01
   1.9820000e-01   3.4808201e-01
   1.9840000e-01   3.6630260e-01
   1.9860000e-01   3.8464965e-01
   1.9880000e-01   4.0311360e-01
   1.9900000e-01   4.2168763e-01
   1.9920000e-01   4.4036755e-01
   1.9940000e-01   4.5915166e-01
   1.9960000e-01   4.7804063e-01
   1.9980000e-01   4.9703735e-01
   2.0000000e-01   5.1614674e-01
   2.0020000e-01   5.3537559e-01
   2.0040000e-01   5.5473237e-01
   2.0060000e-01   5.7422700e-01
   2.0080000e-01   5.9387064e-01
   2.0100000e-01   6.1367549e-01
   2.0120000e-01   6.3365455e-01
   2.0140000e-01   6.5382140e-01
   2.0160000e-01   6.7418994e-01
   2.0180000e-01   6.9477416e-01
   2.0200000e-01   7.1558794e-01
   2.0220000e-01   7.3664474e-01
   2.0240000e-01   7.5795742e-01
   2.0260000e-01   7.7953798e-01
   2.0280000e-01   8.0139729e-01
   2.0300000e-01   8.2354492e-01
   2.0320000e-01   8.4598884e-01
   2.0340000e-01   8.6873524e-01
   2.0360000e-01   8.9178828e-01
   2.0380000e-01   9.1514989e-01
   2.0400000e-01   9.3881953e-01
   2.0420000e-01   9.6279402e-01
   2.0440000e-01   9.8706735e-01
   2.0460000e-01   1.0116305e+00
   2.0480000e-01   1.0364711e+00
   2.0500000e-01   1.0615737e+00
   2.0520000e-01   1.0869191e+00
   2.0540000e-01   1.1124846e+00
   2.0560000e-01   1.1382439e+00
   2.0580000e-01   1.1641665e+00
   2.0600000e-01   1.1902185e+00
   2.0620000e-01   1.2163617e+00
   2.0640000e-01   1.2425543e+00
   2.0660000e-01   1.2687503e+00
   2.0680000e-01   1.2948999e+00
   2.0700000e-01   1.3209495e+00
   2.0720000e-01   1.3468419e+00
   2.0740000e-01   1.3725161e+00
   2.0760000e-01   1.3979079e+00
   2.0780000e-01   1.4229496e+00
   2.0800000e-01   1.4475706e+00
   2.0820000e-01   1.4716978e+00
   2.0840000e-01   1.4952552e+00
   2.0860000e-01   1.5181650e+00
   2.0880000e-01   1.5403475e+00
   2.0900000e-01   1.5617215e+00
   2.0920000e-01   1.5822048e+00
   2.0940000e-01   1.6017149e+00
   2.0960000e-01   1.6201689e+00
   2.0980000e-01   1.6374844e+00
   2.1000000e-01   1.6535797e+00
   2.1020000e-01   1.6683746e+00
   2.1040000e-01   1.6817907e+00
   2.1060000e-01   1.6937522e+00
   2.1080000e-01   1.7041858e+00
   2.1100000e-01   1.7130220e+00
   2.1120000e-01   1.7201950e+00
   2.1140000e-01   1.7256437e+00
   2.1160000e-01   1.7293118e+00
   2.1180000e-01   1.7311482e+00
   2.1200000e-01   1.7311081e+00
   2.1220000e-01   1.7291526e+00
   2.1240000e-01   1.7252495e+00
   2.1260000e-01   1.7193738e+00
   2.1280000e-01   1.7115075e+00
   2.1300000e-01   1.7016404e+00
   2.1320000e-01   1.6897699e+00
   2.1340000e-01   1.6759014e+00
   2.1360000e-01   1.6600486e+00
   2.1380000e-01   1.6422328e+00
   2.1400000e-01   1.6224839e+00
   2.1420000e-01   1.6008397e+00
   2.1440000e-01   1.5773460e+00
   2.1460000e-01   1.5520564e+00
   2.1480000e-01   1.5250321e+00
   2.1500000e-01   1.4963416e+00
   2.1520000e-01   1.4660607e+00
   2.1540000e-01   1.4342714e+00
   2.1560000e-01   1.4010624e+00
   2.1580000e-01   1.3665280e+00
   2.1600000e-01   1.3307676e+00
   2.1620000e-01   1.2938856e+00
   2.1640000e-01   1.2559906e+00
   2.1660000e-01   1.2171946e+00
   2.1680000e-01   1.1776128e+00
   2.1700000e-01   1.1373624e+00
   2.1720000e-01   1.0965626e+00
   2.1740000e-01   1.0553335e+00
   2.1760000e-01   1.0137956e+00
   2.1780000e-01   9.7206894e-01
   2.1800000e-01   9.3027286e-01
   2.1820000e-01   8.8852498e-01
   2.1840000e-01   8.4694071e-01
   2.1860000e-01   8.0563269e-01
   2.1880000e-01   7.6471020e-01
   2.1900000e-01   7.2427858e-01
   2.1920000e-01   6.8443876e-01
   2.1940000e-01   6.4528681e-01
   2.1960000e-01   6.0691349e-01
   2.1980000e-01   5.6940385e-01
   2.2000000e-01   5.3283696e-01
   2.2020000e-01   4.9728556e-01
   2.2040000e-01   4.6281587e-01
   2.2060000e-01   4.2948735e-01
   2.2080000e-01   3.9735265e-01
   2.2100000e-01   3.6645741e-01
   2.2120000e-01   3.3684035e-01
   2.2140000e-01   3.0853317e-01
   2.2160000e-01   2.8156067e-01
   2.2180000e-01   2.5594086e-01
   2.2200000e-01   2.3168507e-01
   2.2220000e-01   2.0879817e-01
   2.2240000e-01   1.8727879e-01
   2.2260000e-01   1.6711955e-01
   2.2280000e-01   1.4830742e-01
   2.2300000e-01   1.3082396e-01
   2.2320000e-01   1.1464571e-01
   2.2340000e-01   9.9744574e-02
   2.2360000e-01   8.6088133e-02
   2.2380000e-01   7.3640104e-02
   2.2400000e-01   6.2360709e-02
   2.2420000e-01   5.2207096e-02
   2.2440000e-01   4.3133744e-02
   2.2460000e-01   3.5092871e-02
   2.2480000e-01   2.8034844e-02
   2.2500000e-01   2.1908566e-02
   2.2520000e-01   1.6661866e-02
   2.2540000e-01   1.2241870e-02
   2.2560000e-01   8.5953525e-03
   2.2580000e-01   5.6690760e-03
   2.2600000e-01   3.4101070e-03
   2.2620000e-01   1.7661117e-03
   2.2640000e-01   6.8562757e-04
   2.2660000e-01   1.1831306e-04
   2.2680000e-01   1.5171063e-05
   2.2700000e-01   3.2874842e-04
   2.2720000e-01   1.0133100e-03
   2.2740000e-01   2.0249880e-03
   2.2760000e-01   3.3219063e-03
   2.2780000e-01   4.8642809e-03
   2.2800000e-01   6.6144969e-03
   2.2820000e-01   8.5371633e-03
   2.2840000e-01   1.0599146e-02
   2.2860000e-01   1.2769582e-02
   2.2880000e-01   1.5019872e-02
   2.2900000e-01   1.7323660e-02
   2.2920000e-01   1.9656791e-02
   2.2940000e-01   2.1997265e-02
   2.2960000e-01   2.4325164e-02
   2.2980000e-01   2.6622579e-02
   2.3000000e-01   2.8873527e-02
   2.3020000e-01   3.1063852e-02
   2.3040000e-01   3.3181130e-02
   2.3060000e-01   3.5214562e-02
   2.3080000e-01   3.7154865e-02
   2.3100000e-01   3.8994164e-02
   2.3120000e-01   4.0725883e-02
   2.3140000e-01   4.2344629e-02
   2.3160000e-01   4.3846087e-02
   2.3180000e-01   4.5226914e-02
   2.3200000e-01   4.6484634e-02
   2.3220000e-01   4.7617537e-02
   2.3240000e-01   4.8624592e-02
   2.3260000e-01   4.9505348e-02
   2.3280000e-01   5.0259860e-02
   2.3300000e-01   5.0888608e-02
   2.3320000e-01   5.1392424e-02
   2.3340000e-01   5.1772438e-02
   2.3360000e-01   5.2030011e-02
   2.3380000e-01   5.2166695e-02
   2.3400000e-01   5.2184187e-02
   2.3420000e-01   5.2084295e-02
   2.3440000e-01   5.1868916e-02
   2.3460000e-01   5.1540008e-02
   2.3480000e-01   5.1099587e-02
   2.3500000e-01   5.0549716e-02
   2.3520000e-01   4.9892509e-02
   2.3540000e-01   4.9130138e-02
   2.3560000e-01   4.8264851e-02
   2.3580000e-01   4.7298991e-02
   2.3600000e-01   4.6235024e-02
   2.3620000e-01   4.5075572e-02
   2.3640000e-01   4.3823455e-02
   2.3660000e-01   4.2481726e-02
   2.3680000e-01   4.1053732e-02
   2.3700000e-01   3.9543155e-02
   2.3720000e-01   3.7954076e-02
   2.3740000e-01   3.6291032e-02
   2.3760000e-01   3.4559080e-02
   2.3780000e-01   3.2763862e-02
   2.3800000e-01   3.0911669e-02
   2.3820000e-01   2.9009515e-02
   2.3840000e-01   2.7065197e-02
   2.3860000e-01   2.5087370e-02
   2.3880000e-01   2.3085609e-02
   2.3900000e-01   2.1070474e-02
   2.3920000e-01   1.9053574e-02
   2.3940000e-01   1.7047620e-02
   2.3960000e-01   1.5066482e-02
   2.3980000e-01   1.3125235e-02
   2.4000000e-01   1.1240199e-02
   2.4020000e-01   9.4289710e-03
   2.4040000e-01   7.7104543e-03
   2.4060000e-01   6.1048689e-03
   2.4080000e-01   4.6337595e-03
   2.4100000e-01   3.3199884e-03
   2.4120000e-01   2.1877184e-03
   2.4140000e-01   1.2623827e-03
   2.4160000e-01   5.7064094e-04
   2.4180000e-01   1.4032288e-04
   2.4200000e-01   3.5709188e-07
   2.4220000e-01   1.8068563e-04
   2.4240000e-01   7.1216410e-04
   2.4260000e-01   1.6264472e-03
   2.4280000e-01   2.9558598e-03
   2.4300000e-01   4.7332538e-03
   2.4320000e-01   6.9918510e-03
   2.4340000e-01   9.7650735e-03
   2.4360000e-01   1.3086361e-02
   2.4380000e-01   1.6988975e-02
   2.4400000e-01   2.1505799e-02
   2.4420000e-01   2.6669118e-02
   2.4440000e-01   3.2510403e-02
   2.4460000e-01   3.9060078e-02
   2.4480000e-01   4.6347290e-02
   2.4500000e-01   5.4399673e-02
   2.4520000e-01   6.3243110e-02
   2.4540000e-01   7.2901496e-02
   2.4560000e-01   8.3396506e-02
   2.4580000e-01   9.4747369e-02
   2.4600000e-01   1.0697064e-01
   2.4620000e-01   1.2007999e-01
   2.4640000e-01   1.3408601e-01
   2.4660000e-01   1.4899603e-01
   2.4680000e-01   1.6481390e-01
   2.4700000e-01   1.8153990e-01
   2.4720000e-01   1.9917056e-01
   2.4740000e-01   2.1769857e-01
   2.4760000e-01   2.3711265e-01
   2.4780000e-01   2.5739751e-01
   2.4800000e-01   2.7853380e-01
   2.4820000e-01   3.0049809e-01
   2.4840000e-01   3.2326284e-01
   2.4860000e-01   3.4679652e-01
   2.4880000e-01   3.7106355e-01
   2.4900000e-01   3.9602451e-01
   2.4920000e-01   4.2163618e-01
   2.4940000e-01   4.4785168e-01
   2.4960000e-01   4.7462070e-01
   2.4980000e-01   5.0188964e-01
   2.5000000e-01   5.2960183e-01
   2.5020000e-01   5.5769780e-01
   2.5040000e-01   5.8611554e-01
   2.5060000e-01   6.1479075e-01
   2.5080000e-01   6.4365719e-01
   2.5100000e-01   6.7264694e-01
   2.5120000e-01   7.0169076e-01
   2.5140000e-01   7.3071846e-01
   2.5160000e-01   7.5965918e-01
   2.5180000e-01   7.8844179e-01
   2.5200000e-01   8.1699524e-01
   2.5220000e-01   8.4524892e-01
   2.5240000e-01   8.7313298e-01
   2.5260000e-01   9.0057875e-01
   2.5280000e-01   9.2751902e-01
   2.5300000e-01   9.5388839e-01
   2.5320000e-01   9.7962360e-01
   2.5340000e-01   1.0046638e+00
   2.5360000e-01   1.0289510e+00
   2.5380000e-01   1.0524301e+00
   2.5400000e-01   1.0750491e+00
   2.5420000e-01   1.0967598e+00
   2.5440000e-01   1.1175175e+00
   2.5460000e-01   1.1372812e+00
   2.5480000e-01   1.1560143e+00
   2.5500000e-01   1.1736839e+00
   2.5520000e-01   1.1902617e+00
   2.5540000e-01   1.2057234e+00
   2.5560000e-01   1.2200492e+00
   2.5580000e-01   1.2332236e+00
   2.5600000e-01   1.2452355e+00
   2.5620000e-01   1.2560781e+00
   2.5640000e-01   1.2657488e+00
   2.5660000e-01   1.2742492e+00
   2.5680000e-01   1.2815848e+00
   2.5700000e-01   1.2877652e+00
   2.5720000e-01   1.2928037e+00
   2.5740000e-01   1.2967171e+00
   2.5760000e-01   1.2995257e+00
   2.5780000e-01   1.3012529e+00
   2.5800000e-01   1.3019253e+00
   2.5820000e-01   1.3015719e+00
   2.5840000e-01   1.3002245e+00
   2.5860000e-01   1.2979170e+00
   2.5880000e-01   1.2946855e+00
   2.5900000e-01   1.2905677e+00
   2.5920000e-01   1.2856028e+00
   2.5940000e-01   1.2798315e+00
   2.5960000e-01   1.2732952e+00
   2.5980000e-01   1.2660363e+00
   2.6000000e-01   1.2580977e+00
   2.6020000e-01   1.2495224e+00
   2.6040000e-01   1.2403536e+00
   2.6060000e-01   1.2306345e+00
   2.6080000e-01   1.2204078e+00
   2.6100000e-01   1.2097155e+00
   2.6120000e-01   1.1985991e+00
   2.6140000e-01   1.1870991e+00
   2.6160000e-01   1.1752549e+00
   2.6180000e-01   1.1631049e+00
   2.6200000e-01   1.1506860e+00
   2.6220000e-01   1.1380335e+00
   2.6240000e-01   1.1251816e+00
   2.6260000e-01   1.1121624e+00
   2.6280000e-01   1.0990065e+00
   2.6300000e-01   1.0857429e+00
   2.6320000e-01   1.0723985e+00
   2.6340000e-01   1.0589985e+00
   2.6360000e-01   1.0455661e+00
   2.6380000e-01   1.0321229e+00
   2.6400000e-01   1.0186883e+00
   2.6420000e-01   1.0052800e+00
   2.6440000e-01   9.9191386e-01
   2.6460000e-01   9.7860379e-01
   2.6480000e-01   9.6536200e-01
   2.6500000e-01   9.5219894e-01
   2.6520000e-01   9.3912337e-01
   2.6540000e-01   9.2614241e-01
   2.6560000e-01   9.1326158e-01
   2.6580000e-01   9.0048495e-01
   2.6600000e-01   8.8781509e-01
   2.6620000e-01   8.7525328e-01
   2.6640000e-01   8.6279948e-01
   2.6660000e-01   8.5045248e-01
   2.6680000e-01   8.3820994e-01
   2.6700000e-01   8.2606855e-01
   2.6720000e-01   8.1402403e-01
   2.6740000e-01   8.0207129e-01
   2.6760000e-01   7.9020448e-01
   2.6780000e-01   7.7841712e-01
   2.6800000e-01   7.6670217e-01
   2.6820000e-01   7.5505213e-01
   2.6840000e-01   7.4345912e-01
   2.6860000e-01   7.3191500e-01
   2.6880000e-01   7.2041146e-01
   2.6900000e-01   7.0894008e-01
   2.6920000e-01   6.9749244e-01
   2.6940000e-01   6.8606021e-01
   2.6960000e-01   6.7463524e-01
   2.6980000e-01   6.6320963e-01
   2.7000000e-01   6.5177581e-01
   2.7020000e-01   6.4032662e-01
   2.7040000e-01   6.2885538e-01
   2.7060000e-01   6.1735598e-01
   2.7080000e-01   6.0582290e-01
   2.7100000e-01   5.9425133e-01
   2.7120000e-01   5.8263717e-01
   2.7140000e-01   5.7097709e-01
   2.7160000e-01   5.5926861e-01
   2.7180000e-01   5.4751011e-01
   2.7200000e-01   5.3570084e-01
   2.7220000e-01   5.2384099e-01
   2.7240000e-01   5.1193168e-01
   2.7260000e-01   4.9997497e-01
   2.7280000e-01   4.8797390e-01
   2.7300000e-01   4.7593242e-01
   2.7320000e-01   4.6385545e-01
   2.7340000e-01   4.5174881e-01
   2.7360000e-01   4.3961923e-01
   2.7380000e-01   4.2747430e-01
   2.7400000e-01   4.1532243e-01
   2.7420000e-01   4.0317282e-01
   2.7440000e-01   3.9103541e-01
   2.7460000e-01   3.7892079e-01
   2.7480000e-01   3.6684018e-01
   2.7500000e-01   3.5480533e-01
   2.7520000e-01   3.4282848e-01
   2.7540000e-01   3.3092226e-01
   2.7560000e-01   3.1909960e-01
   2.7580000e-01   3.0737368e-01
   2.7600000e-01   2.9575784e-01
   2.7620000e-01   2.8426547e-01
   2.7640000e-01   2.7290995e-01
   2.7660000e-01   2.6170454e-01
   2.7680000e-01   2.5066234e-01
   2.7700000e-01   2.3979616e-01
   2.7720000e-01   2.2911845e-01
   2.7740000e-01   2.1864125e-01
   2.7760000e-01   2.0837607e-01
   2.7780000e-01   1.9833387e-01
   2.7800000e-01   1.8852496e-01
   2.7820000e-01   1.7895895e-01
   2.7840000e-01   1.6964469e-01
   2.7860000e-01   1.6059024e-01
   2.7880000e-01   1.5180281e-01
   2.7900000e-01   1.4328873e-01
   2.7920000e-01   1.3505344e-01
   2.7940000e-01   1.2710142e-01
   2.7960000e-01   1.1943625e-01
   2.7980000e-01   1.1206054e-01
   2.8000000e-01   1.0497596e-01
   2.8020000e-01   9.8183241e-02
   2.8040000e-01   9.1682191e-02
   2.8060000e-01   8.5471717e-02
   2.8080000e-01   7.9549848e-02
   2.8100000e-01   7.3913774e-02
   2.8120000e-01   6.8559874e-02
   2.8140000e-01   6.3483767e-02
   2.8160000e-01   5.8680355e-02
   2.8180000e-01   5.4143876e-02
   2.8200000e-01   4.9867951e-02
   2.8220000e-01   4.5845650e-02
   2.8240000e-01   4.2069541e-02
   2.8260000e-01   3.8531755e-02
   2.8280000e-01   3.5224044e-02
   2.8300000e-01   3.2137840e-02
   2.8320000e-01   2.9264318e-02
   2.8340000e-01   2.6594453e-02
   2.8360000e-01   2.4119076e-02
   2.8380000e-01   2.1828936e-02
   2.8400000e-01   1.9714744e-02
   2.8420000e-01   1.7767233e-02
   2.8440000e-01   1.5977201e-02
   2.8460000e-01   1.4335555e-02
   2.8480000e-01   1.2833356e-02
   2.8500000e-01   1.1461852e-02
   2.8520000e-01   1.0212514e-02
   2.8540000e-01   9.0770674e-03
   2.8560000e-01   8.0475138e-03
   2.8580000e-01   7.1161555e-03
   2.8600000e-01   6.2756135e-03
   2.8620000e-01   5.5188408e-03
   2.8640000e-01   4.8391340e-03
   2.8660000e-01   4.2301401e-03
   2.8680000e-01   3.6858607e-03
   2.8700000e-01   3.2006527e-03
   2.8720000e-01   2.7692266e-03
   2.8740000e-01   2.3866421e-03
   2.8760000e-01   2.0483013e-03
   2.8780000e-01   1.7499401e-03
   2.8800000e-01   1.4876177e-03
   2.8820000e-01   1.2577043e-03
   2.8840000e-01   1.0568684e-03
   2.8860000e-01   8.8206238e-04
   2.8880000e-01   7.3050746e-04
   2.8900000e-01   5.9967842e-04
   2.8920000e-01   4.8728777e-04
   2.8940000e-01   3.9126983e-04
   2.8960000e-01   3.0976483e-04
   2.8980000e-01   2.4110322e-04
   2.9000000e-01   1.8379028e-04
   2.9020000e-01   1.3649102e-04
   2.9040000e-01   9.8015746e-05
   2.9060000e-01   6.7306009e-05
   2.9080000e-01   4.3421255e-05
   2.9100000e-01   2.5526085e-05
   2.9120000e-01   1.2878178e-05
   2.9140000e-01   4.8169007e-06
   2.9160000e-01   7.5260941e-07
   2.9180000e-01   1.5664148e-07
   2.9200000e-01   2.5520104e-06
   2.9220000e-01   7.5048014e-06
   2.9240000e-01   1.4616278e-05
   2.9260000e-01   2.3515709e-05
   2.9280000e-01   3.3853940e-05
   2.9300000e-01   4.5297735e-05
   2.9320000e-01   5.7524922e-05
   2.9340000e-01   7.0220402e-05
   2.9360000e-01   8.3073073e-05
   2.9380000e-01   9.5773739e-05
   2.9400000e-01   1.0801410e-04
   2.9420000e-01   1.1948688e-04
   2.9440000e-01   1.2988726e-04
   2.9460000e-01   1.3891560e-04
   2.9480000e-01   1.4628174e-04
   2.9500000e-01   1.5171078e-04
   2.9520000e-01   1.5495064e-04
   2.9540000e-01   1.5578139e-04
   2.9560000e-01   1.5402642e-04
   2.9580000e-01   1.4956572e-04
   2.9600000e-01   1.4235106e-04
   2.9620000e-01   1.3242343e-04
   2.9640000e-01   1.1993245e-04
   2.9660000e-01   1.0515802e-04
   2.9680000e-01   8.8534058e-05
   2.9700000e-01   7.0674268e-05
   2.9720000e-01   5.2399853e-05
   2.9740000e-01   3.4769090e-05
   2.9760000e-01   1.9108535e-05
   2.9780000e-01   7.0457028e-06
   2.9800000e-01   5.4294136e-07
   2.9820000e-01   1.9322452e-06
   2.9840000e-01   1.3950667e-05
   2.9860000e-01   3.9775977e-05
   2.9880000e-01   8.3062182e-05
   2.9900000e-01   1.4797447e-04
   2.9920000e-01   2.3922313e-04
   2.9940000e-01   3.6209600e-04
   2.9960000e-01   5.2248889e-04
   2.9980000e-01   7.2693354e-04
   3.0000000e-01   9.8262257e-04
   3.0020000e-01   1.2974309e-03
   3.0040000e-01   1.6799330e-03
   3.0060000e-01   2.1394159e-03
   3.0080000e-01   2.6858870e-03
   3.0100000e-01   3.3300764e-03
   3.0120000e-01   4.0834331e-03
   3.0140000e-01   4.9581157e-03
   3.0160000e-01   5.9669756e-03
   3.0180000e-01   7.1235339e-03
   3.0200000e-01   8.4419509e-03
   3.0220000e-01   9.9369882e-03
   3.0240000e-01   1.1623964e-02
   3.0260000e-01   1.3518701e-02
   3.0280000e-01   1.5637466e-02
   3.0300000e-01   1.7996902e-02
   3.0320000e-01   2.0613956e-02
   3.0340000e-01   2.3505799e-02
   3.0360000e-01   2.6689736e-02
   3.0380000e-01   3.0183115e-02
   3.0400000e-01   3.4003230e-02
   3.0420000e-01   3.8167215e-02
   3.0440000e-01   4.2691940e-02
   3.0460000e-01   4.7593897e-02
   3.0480000e-01   5.2889092e-02
   3.0500000e-01   5.8592926e-02
   3.0520000e-01   6.4720080e-02
   3.0540000e-01   7.1284401e-02
   3.0560000e-01   7.8298786e-02
   3.0580000e-01   8.5775070e-02
   3.0600000e-01   9.3723913e-02
   3.0620000e-01   1.0215470e-01
   3.0640000e-01   1.1107544e-01
   3.0660000e-01   1.2049265e-01
   3.0680000e-01   1.3041130e-01
   3.0700000e-01   1.4083471e-01
   3.0720000e-01   1.5176448e-01
   3.0740000e-01   1.6320041e-01
   3.0760000e-01   1.7514048e-01
   3.0780000e-01   1.8758077e-01
   3.0800000e-01   2.0051546e-01
   3.0820000e-01   2.1393677e-01
   3.0840000e-01   2.2783498e-01
   3.0860000e-01   2.4219839e-01
   3.0880000e-01   2.5701338e-01
   3.0900000e-01   2.7226442e-01
   3.0920000e-01   2.8793406e-01
   3.0940000e-01   3.0400304e-01
   3.0960000e-01   3.2045032e-01
   3.0980000e-01   3.3725314e-01
   3.1000000e-01   3.5438710e-01
   3.1020000e-01   3.7182627e-01
   3.1040000e-01   3.8954327e-01
   3.1060000e-01   4.0750940e-01
   3.1080000e-01   4.2569470e-01
   3.1100000e-01   4.4406815e-01
   3.1120000e-01   4.6259772e-01
   3.1140000e-01   4.8125057e-01
   3.1160000e-01   4.9999313e-01
   3.1180000e-01   5.1879129e-01
   3.1200000e-01   5.3761051e-01
   3.1220000e-01   5.5641595e-01
   3.1240000e-01   5.7517267e-01
   3.1260000e-01   5.9384572e-01
   3.1280000e-01   6.1240028e-01
   3.1300000e-01   6.3080186e-01
   3.1320000e-01   6.4901633e-01
   3.1340000e-01   6.6701016e-01
   3.1360000e-01   6.8475047e-01
   3.1380000e-01   7.0220515e-01
   3.1400000e-01   7.1934302e-01
   3.1420000e-01   7.3613387e-01
   3.1440000e-01   7.5254862e-01
   3.1460000e-01   7.6855935e-01
   3.1480000e-01   7.8413940e-01
   3.1500000e-01   7.9926344e-01
   3.1520000e-01   8.1390752e-01
   3.1540000e-01   8.2804914e-01
   3.1560000e-01   8.4166726e-01
   3.1580000e-01   8.5474233e-01
   3.1600000e-01   8.6725635e-01
   3.1620000e-01   8.7919285e-01
   3.1640000e-01   8.9053687e-01
   3.1660000e-01   9.0127500e-01
   3.1680000e-01   9.1139533e-01
   3.1700000e-01   9.2088746e-01
   3.1720000e-01   9.2974243e-01
   3.1740000e-01   9.3795270e-01
   3.1760000e-01   9.4551212e-01
   3.1780000e-01   9.5241586e-01
   3.1800000e-01   9.5866035e-01
   3.1820000e-01   9.6424326e-01
   3.1840000e-01   9.6916339e-01
   3.1860000e-01   9.7342062e-01
   3.1880000e-01   9.7701587e-01
   3.1900000e-01   9.7995100e-01
   3.1920000e-01   9.8222871e-01
   3.1940000e-01   9.8385256e-01
   3.1960000e-01   9.8482680e-01
   3.1980000e-01   9.8515637e-01
   3.2000000e-01   9.8484679e-01
   3.2020000e-01   9.8390410e-01
   3.2040000e-01   9.8233483e-01
   3.2060000e-01   9.8014589e-01
   3.2080000e-01   9.7734456e-01
   3.2100000e-01   9.7393840e-01
   3.2120000e-01   9.6993521e-01
   3.2140000e-01   9.6534301e-01
   3.2160000e-01   9.6016996e-01
   3.2180000e-01   9.5442438e-01
   3.2200000e-01   9.4811467e-01
   3.2220000e-01   9.4124931e-01
   3.2240000e-01   9.3383686e-01
   3.2260000e-01   9.2588592e-01
   3.2280000e-01   9.1740514e-01
   3.2300000e-01   9.0840323e-01
   3.2320000e-01   8.9888894e-01
   3.2340000e-01   8.8887111e-01
   3.2360000e-01   8.7835864e-01
   3.2380000e-01   8.6736058e-01
   3.2400000e-01   8.5588608e-01
   3.2420000e-01   8.4394449e-01
   3.2440000e-01   8.3154537e-01
   3.2460000e-01   8.1869851e-01
   3.2480000e-01   8.0541403e-01
   3.2500000e-01   7.9170238e-01
   3.2520000e-01   7.7757442e-01
   3.2540000e-01   7.6304144e-01
   3.2560000e-01   7.4811528e-01
   3.2580000e-01   7.3280832e-01
   3.2600000e-01   7.1713356e-01
   3.2620000e-01   7.0110471e-01
   3.2640000e-01   6.8473619e-01
   3.2660000e-01   6.6804324e-01
   3.2680000e-01   6.5104193e-01
   3.2700000e-01   6.3374925e-01
   3.2720000e-01   6.1618313e-01
   3.2740000e-01   5.9836250e-01
   3.2760000e-01   5.8030732e-01
   3.2780000e-01   5.6203861e-01
   3.2800000e-01   5.4357851e-01
   3.2820000e-01   5.2495027e-01
   3.2840000e-01   5.0617826e-01
   3.2860000e-01   4.8728801e-01
   3.2880000e-01   4.6830619e-01
   3.2900000e-01   4.4926061e-01
   3.2920000e-01   4.3018016e-01
   3.2940000e-01   4.1109486e-01
   3.2960000e-01   3.9203576e-01
   3.2980000e-01   3.7303490e-01
   3.3000000e-01   3.5412526e-01
   3.3020000e-01   3.3534073e-01
   3.3040000e-01   3.1671595e-01
   3.3060000e-01   2.9828629e-01
   3.3080000e-01   2.8008772e-01
   3.3100000e-01   2.6215670e-01
   3.3120000e-01   2.4453008e-01
   3.3140000e-01   2.2724494e-01
   3.3160000e-01   2.1033848e-01
   3.3180000e-01   1.9384786e-01
   3.3200000e-01   1.7781006e-01
   3.3220000e-01   1.6226170e-01
   3.3240000e-01   1.4723890e-01
   3.3260000e-01   1.3277707e-01
   3.3280000e-01   1.1891078e-01
   3.3300000e-01   1.0567355e-01
   3.3320000e-01   9.3097698e-02
   3.3340000e-01   8.1214123e-02
   3.3360000e-01   7.0052158e-02
   3.3380000e-01   5.9639379e-02
   3.3400000e-01   5.0001433e-02
   3.3420000e-01   4.1161869e-02
   3.3440000e-01   3.3141972e-02
   3.3460000e-01   2.5960610e-02
   3.3480000e-01   1.9634083e-02
   3.3500000e-01   1.4175986e-02
   3.3520000e-01   9.5970840e-03
   3.3540000e-01   5.9051950e-03
   3.3560000e-01   3.1050888e-03
   3.3580000e-01   1.1984009e-03
   3.3600000e-01   1.8356013e-04
   3.3620000e-01   5.5733836e-05
   3.3640000e-01   8.0678903e-04
   3.3660000e-01   2.4252717e-03
   3.3680000e-01   4.8964043e-03
   3.3700000e-01   8.2021011e-03
   3.3720000e-01   1.2321004e-02
   3.3740000e-01   1.7228533e-02
   3.3760000e-01   2.2896964e-02
   3.3780000e-01   2.9295515e-02
   3.3800000e-01   3.6390456e-02
   3.3820000e-01   4.4145242e-02
   3.3840000e-01   5.2520649e-02
   3.3860000e-01   6.1474943e-02
   3.3880000e-01   7.0964053e-02
   3.3900000e-01   8.0941767e-02
   3.3920000e-01   9.1359931e-02
   3.3940000e-01   1.0216868e-01
   3.3960000e-01   1.1331664e-01
   3.3980000e-01   1.2475120e-01
   3.4000000e-01   1.3641875e-01
   3.4020000e-01   1.4826490e-01
   3.4040000e-01   1.6023481e-01
   3.4060000e-01   1.7227338e-01
   3.4080000e-01   1.8432554e-01
   3.4100000e-01   1.9633654e-01
   3.4120000e-01   2.0825216e-01
   3.4140000e-01   2.2001903e-01
   3.4160000e-01   2.3158481e-01
   3.4180000e-01   2.4289852e-01
   3.4200000e-01   2.5391071e-01
   3.4220000e-01   2.6457371e-01
   3.4240000e-01   2.7484187e-01
   3.4260000e-01   2.8467173e-01
   3.4280000e-01   2.9402223e-01
   3.4300000e-01   3.0285489e-01
   3.4320000e-01   3.1113396e-01
   3.4340000e-01   3.1882658e-01
   3.4360000e-01   3.2590286e-01
   3.4380000e-01   3.3233606e-01
   3.4400000e-01   3.3810262e-01
   3.4420000e-01   3.4318228e-01
   3.4440000e-01   3.4755807e-01
   3.4460000e-01   3.5121640e-01
   3.4480000e-01   3.5414706e-01
   3.4500000e-01   3.5634321e-01
   3.4520000e-01   3.5780133e-01
   3.4540000e-01   3.5852125e-01
   3.4560000e-01   3.5850602e-01
   3.4580000e-01   3.5776187e-01
   3.4600000e-01   3.5629814e-01
   3.4620000e-01   3.5412712e-01
   3.4640000e-01   3.5126400e-01
   3.4660000e-01   3.4772670e-01
   3.4680000e-01   3.4353571e-01
   3.4700000e-01   3.3871400e-01
   3.4720000e-01   3.3328681e-01
   3.4740000e-01   3.2728149e-01
   3.4760000e-01   3.2072735e-01
   3.4780000e-01   3.1365545e-01
   3.4800000e-01   3.0609843e-01
   3.4820000e-01   2.9809034e-01
   3.4840000e-01   2.8966643e-01
   3.4860000e-01   2.8086296e-01
   3.4880000e-01   2.7171705e-01
   3.4900000e-01   2.6226645e-01
   3.4920000e-01   2.5254940e-01
   3.4940000e-01   2.4260443e-01
   3.4960000e-01   2.3247018e-01
   3.4980000e-01   2.2218529e-01
   3.5000000e-01   2.1178816e-01
   3.5020000e-01   2.0131688e-01
   3.5040000e-01   1.9080902e-01
   3.5060000e-01   1.8030155e-01
   3.5080000e-01   1.6983068e-01
   3.5100000e-01   1.5943176e-01
   3.5120000e-01   1.4913917e-01
   3.5140000e-01   1.3898622e-01
   3.5160000e-01   1.2900509e-01
   3.5180000e-01   1.1922669e-01
   3.5200000e-01   1.0968069e-01
   3.5220000e-01   1.0039535e-01
   3.5240000e-01   9.1397561e-02
   3.5260000e-01   8.2712768e-02
   3.5280000e-01   7.4364940e-02
   3.5300000e-01   6.6376554e-02
   3.5320000e-01   5.8768577e-02
   3.5340000e-01   5.1560460e-02
   3.5360000e-01   4.4770139e-02
   3.5380000e-01   3.8414040e-02
   3.5400000e-01   3.2507090e-02
   3.5420000e-01   2.7062735e-02
   3.5440000e-01   2.2092960e-02
   3.5460000e-01   1.7608320e-02
   3.5480000e-01   1.3617961e-02
   3.5500000e-01   1.0129660e-02
   3.5520000e-01   7.1498576e-03
   3.5540000e-01   4.6836906e-03
   3.5560000e-01   2.7350354e-03
   3.5580000e-01   1.3065438e-03
   3.5600000e-01   3.9968341e-04
   3.5620000e-01   1.4776260e-05
   3.5640000e-01   1.5103809e-04
   3.5660000e-01   8.0661631e-04
   3.5680000e-01   1.9786270e-03
   3.5700000e-01   3.6631904e-03
   3.5720000e-01   5.8554653e-03
   3.5740000e-01   8.5496806e-03
   3.5760000e-01   1.1739166e-02
   3.5780000e-01   1.5416380e-02
   3.5800000e-01   1.9572935e-02
   3.5820000e-01   2.4199622e-02
   3.5840000e-01   2.9286431e-02
   3.5860000e-01   3.4822570e-02
   3.5880000e-01   4.0796484e-02
   3.5900000e-01   4.7195868e-02
   3.5920000e-01   5.4007678e-02
   3.5940000e-01   6.1218148e-02
   3.5960000e-01   6.8812793e-02
   3.5980000e-01   7.6776424e-02
   3.6000000e-01   8.5093150e-02
   3.6020000e-01   9.3746388e-02
   3.6040000e-01   1.0271887e-01
   3.6060000e-01   1.1199264e-01
   3.6080000e-01   1.2154907e-01
   3.6100000e-01   1.3136887e-01
   3.6120000e-01   1.4143209e-01
   3.6140000e-01   1.5171811e-01
   3.6160000e-01   1.6220570e-01
   3.6180000e-01   1.7287297e-01
   3.6200000e-01   1.8369743e-01
   3.6220000e-01   1.9465600e-01
   3.6240000e-01   2.0572500e-01
   3.6260000e-01   2.1688022e-01
   3.6280000e-01   2.2809691e-01
   3.6300000e-01   2.3934982e-01
   3.6320000e-01   2.5061326e-01
   3.6340000e-01   2.6186108e-01
   3.6360000e-01   2.7306678e-01
   3.6380000e-01   2.8420352e-01
   3.6400000e-01   2.9524418e-01
   3.6420000e-01   3.0616140e-01
   3.6440000e-01   3.1692768e-01
   3.6460000e-01   3.2751541e-01
   3.6480000e-01   3.3789697e-01
   3.6500000e-01   3.4804478e-01
   3.6520000e-01   3.5793140e-01
   3.6540000e-01   3.6752957e-01
   3.6560000e-01   3.7681237e-01
   3.6580000e-01   3.8575325e-01
   3.6600000e-01   3.9432616e-01
   3.6620000e-01   4.0250560e-01
   3.6640000e-01   4.1026679e-01
   3.6660000e-01   4.1758568e-01
   3.6680000e-01   4.2443914e-01
   3.6700000e-01   4.3080500e-01
   3.6720000e-01   4.3666218e-01
   3.6740000e-01   4.4199078e-01
   3.6760000e-01   4.4677216e-01
   3.6780000e-01   4.5098909e-01
   3.6800000e-01   4.5462580e-01
   3.6820000e-01   4.5766806e-01
   3.6840000e-01   4.6010333e-01
   3.6860000e-01   4.6192075e-01
   3.6880000e-01   4.6311129e-01
   3.6900000e-01   4.6366780e-01
   3.6920000e-01   4.6358506e-01
   3.6940000e-01   4.6285981e-01
   3.6960000e-01   4.6149088e-01
   3.6980000e-01   4.5947912e-01
   3.7000000e-01   4.5682752e-01
   3.7020000e-01   4.5354117e-01
   3.7040000e-01   4.4962730e-01
   3.7060000e-01   4.4509526e-01
   3.7080000e-01   4.3995652e-01
   3.7100000e-01   4.3422465e-01
   3.7120000e-01   4.2791528e-01
   3.7140000e-01   4.2104604e-01
   3.7160000e-01   4.1363653e-01
   3.7180000e-01   4.0570827e-01
   3.7200000e-01   3.9728456e-01
   3.7220000e-01   3.8839047e-01
   3.7240000e-01   3.7905268e-01
   3.7260000e-01   3.6929942e-01
   3.7280000e-01   3.5916035e-01
   3.7300000e-01   3.4866642e-01
   3.7320000e-01   3.3784974e-01
   3.7340000e-01   3.2674349e-01
   3.7360000e-01   3.1538171e-01
   3.7380000e-01   3.0379922e-01
   3.7400000e-01   2.9203142e-01
   3.7420000e-01   2.8011416e-01
   3.7440000e-01   2.6808360e-01
   3.7460000e-01   2.5597600e-01
   3.7480000e-01   2.4382763e-01
   3.7500000e-01   2.3167457e-01
   3.7520000e-01   2.1955257e-01
   3.7540000e-01   2.0749689e-01
   3.7560000e-01   1.9554215e-01
   3.7580000e-01   1.8372221e-01
   3.7600000e-01   1.7206999e-01
   3.7620000e-01   1.6061739e-01
   3.7640000e-01   1.4939511e-01
   3.7660000e-01   1.3843257e-01
   3.7680000e-01   1.2775778e-01
   3.7700000e-01   1.1739725e-01
   3.7720000e-01   1.0737590e-01
   3.7740000e-01   9.7716983e-02
   3.7760000e-01   8.8441982e-02
   3.7780000e-01   7.9570589e-02
   3.7800000e-01   7.1120639e-02
   3.7820000e-01   6.3108071e-02
   3.7840000e-01   5.5546902e-02
   3.7860000e-01   4.8449209e-02
   3.7880000e-01   4.1825125e-02
   3.7900000e-01   3.5682843e-02
   3.7920000e-01   3.0028631e-02
   3.7940000e-01   2.4866857e-02
   3.7960000e-01   2.0200025e-02
   3.7980000e-01   1.6028815e-02
   3.8000000e-01   1.2352139e-02
   3.8020000e-01   9.1672010e-03
   3.8040000e-01   6.4695639e-03
   3.8060000e-01   4.2532238e-03
   3.8080000e-01   2.5106909e-03
   3.8100000e-01   1.2330757e-03
   3.8120000e-01   4.1017865e-04
   3.8140000e-01   3.0585127e-05
   3.8160000e-01   8.1762122e-05
   3.8180000e-01   5.5015812e-04
   3.8200000e-01   1.4213042e-03
   3.8220000e-01   2.6799158e-03
   3.8240000e-01   4.3099954e-03
   3.8260000e-01   6.2949332e-03
   3.8280000e-01   8.6176081e-03
   3.8300000e-01   1.1260486e-02
   3.8320000e-01   1.4205716e-02
   3.8340000e-01   1.7435222e-02
   3.8360000e-01   2.0930796e-02
   3.8380000e-01   2.4674179e-02
   3.8400000e-01   2.8647145e-02
   3.8420000e-01   3.2831580e-02
   3.8440000e-01   3.7209548e-02
   3.8460000e-01   4.1763363e-02
   3.8480000e-01   4.6475647e-02
   3.8500000e-01   5.1329388e-02
   3.8520000e-01   5.6307988e-02
   3.8540000e-01   6.1395309e-02
   3.8560000e-01   6.6575710e-02
   3.8580000e-01   7.1834081e-02
   3.8600000e-01   7.7155873e-02
   3.8620000e-01   8.2527116e-02
   3.8640000e-01   8.7934437e-02
   3.8660000e-01   9.3365076e-02
   3.8680000e-01   9.8806886e-02
   3.8700000e-01   1.0424834e-01
   3.8720000e-01   1.0967854e-01
   3.8740000e-01   1.1508717e-01
   3.8760000e-01   1.2046455e-01
   3.8780000e-01   1.2580157e-01
   3.8800000e-01   1.3108970e-01
   3.8820000e-01   1.3632095e-01
   3.8840000e-01   1.4148788e-01
   3.8860000e-01   1.4658356e-01
   3.8880000e-01   1.5160152e-01
   3.8900000e-01   1.5653577e-01
   3.8920000e-01   1.6138075e-01
   3.8940000e-01   1.6613129e-01
   3.8960000e-01   1.7078260e-01
   3.8980000e-01   1.7533022e-01
   3.9000000e-01   1.7977002e-01
   3.9020000e-01   1.8409814e-01
   3.9040000e-01   1.8831099e-01
   3.9060000e-01   1.9240521e-01
   3.9080000e-01   1.9637762e-01
   3.9100000e-01   2.0022524e-01
   3.9120000e-01   2.0394523e-01
   3.9140000e-01   2.0753490e-01
   3.9160000e-01   2.1099165e-01
   3.9180000e-01   2.1431298e-01
   3.9200000e-01   2.1749646e-01
   3.9220000e-01   2.2053974e-01
   3.9240000e-01   2.2344050e-01
   3.9260000e-01   2.2619646e-01
   3.9280000e-01   2.2880537e-01
   3.9300000e-01   2.3126502e-01
   3.9320000e-01   2.3357319e-01
   3.9340000e-01   2.3572772e-01
   3.9360000e-01   2.3772645e-01
   3.9380000e-01   2.3956723e-01
   3.9400000e-01   2.4124797e-01
   3.9420000e-01   2.4276660e-01
   3.9440000e-01   2.4412109e-01
   3.9460000e-01   2.4530950e-01
   3.9480000e-01   2.4632994e-01
   3.9500000e-01   2.4718060e-01
   3.9520000e-01   2.4785979e-01
   3.9540000e-01   2.4836593e-01
   3.9560000e-01   2.4869760e-01
   3.9580000e-01   2.4885350e-01
   3.9600000e-01   2.4883256e-01
   3.9620000e-01   2.4863387e-01
   3.9640000e-01   2.4825676e-01
   3.9660000e-01   2.4770080e-01
   3.9680000e-01   2.4696583e-01
   3.9700000e-01   2.4605197e-01
   3.9720000e-01   2.4495965e-01
   3.9740000e-01   2.4368962e-01
   3.9760000e-01   2.4224296e-01
   3.9780000e-01   2.4062114e-01
   3.9800000e-01   2.3882598e-01
   3.9820000e-01   2.3685970e-01
   3.9840000e-01   2.3472491e-01
   3.9860000e-01   2.3242464e-01
   3.9880000e-01   2.2996233e-01
   3.9900000e-01   2.2734183e-01
   3.9920000e-01   2.2456742e-01
   3.9940000e-01   2.2164382e-01
   3.9960000e-01   2.1857613e-01
   3.9980000e-01   2.1536990e-01
   4.0000000e-01   2.1203104e-01
   4.0020000e-01   2.0856589e-01
   4.0040000e-01   2.0498113e-01
   4.0060000e-01   2.0128380e-01
   4.0080000e-01   1.9748129e-01
   4.0100000e-01   1.9358129e-01
   4.0120000e-01   1.8959177e-01
   4.0140000e-01   1.8552096e-01
   4.0160000e-01   1.8137730e-01
   4.0180000e-01   1.7716943e-01
   4.0200000e-01   1.7290615e-01
   4.0220000e-01   1.6859636e-01
   4.0240000e-01   1.6424907e-01
   4.0260000e-01   1.5987330e-01
   4.0280000e-01   1.5547809e-01
   4.0300000e-01   1.5107245e-01
   4.0320000e-01   1.4666529e-01
   4.0340000e-01   1.4226543e-01
   4.0360000e-01   1.3788152e-01
   4.0380000e-01   1.3352202e-01
   4.0400000e-01   1.2919517e-01
   4.0420000e-01   1.2490892e-01
   4.0440000e-01   1.2067097e-01
   4.0460000e-01   1.1648865e-01
   4.0480000e-01   1.1236896e-01
   4.0500000e-01   1.0831850e-01
   4.0520000e-01   1.0434348e-01
   4.0540000e-01   1.0044968e-01
   4.0560000e-01   9.6642443e-02
   4.0580000e-01   9.2926655e-02
   4.0600000e-01   8.9306737e-02
   4.0620000e-01   8.5786640e-02
   4.0640000e-01   8.2369842e-02
   4.0660000e-01   7.9059345e-02
   4.0680000e-01   7.5857680e-02
   4.0700000e-01   7.2766915e-02
   4.0720000e-01   6.9788664e-02
   4.0740000e-01   6.6924095e-02
   4.0760000e-01   6.4173955e-02
   4.0780000e-01   6.1538577e-02
   4.0800000e-01   5.9017907e-02
   4.0820000e-01   5.6611524e-02
   4.0840000e-01   5.4318665e-02
   4.0860000e-01   5.2138246e-02
   4.0880000e-01   5.0068894e-02
   4.0900000e-01   4.8108967e-02
   4.0920000e-01   4.6256590e-02
   4.0940000e-01   4.4509675e-02
   4.0960000e-01   4.2865952e-02
   4.0980000e-01   4.1322995e-02
   4.1000000e-01   3.9878249e-02
   4.1020000e-01   3.8529055e-02
   4.1040000e-01   3.7272672e-02
   4.1060000e-01   3.6106301e-02
   4.1080000e-01   3.5027106e-02
   4.1100000e-01   3.4032231e-02
   4.1120000e-01   3.3118819e-02
   4.1140000e-01   3.2284023e-02
   4.1160000e-01   3.1525024e-02
   4.1180000e-01   3.0839035e-02
   4.1200000e-01   3.0223311e-02
   4.1220000e-01   2.9675158e-02
   4.1240000e-01   2.9191929e-02
   4.1260000e-01   2.8771033e-02
   4.1280000e-01   2.8409929e-02
   4.1300000e-01   2.8106127e-02
   4.1320000e-01   2.7857180e-02
   4.1340000e-01   2.7660682e-02
   4.1360000e-01   2.7514257e-02
   4.1380000e-01   2.7415556e-02
   4.1400000e-01   2.7362244e-02
   4.1420000e-01   2.7351993e-02
   4.1440000e-01   2.7382471e-02
   4.1460000e-01   2.7451333e-02
   4.1480000e-01   2.7556212e-02
   4.1500000e-01   2.7694712e-02
   4.1520000e-01   2.7864395e-02
   4.1540000e-01   2.8062778e-02
   4.1560000e-01   2.8287326e-02
   4.1580000e-01   2.8535446e-02
   4.1600000e-01   2.8804486e-02
   4.1620000e-01   2.9091733e-02
   4.1640000e-01   2.9394410e-02
   4.1660000e-01   2.9709683e-02
   4.1680000e-01   3.0034663e-02
   4.1700000e-01   3.0366411e-02
   4.1720000e-01   3.0701945e-02
   4.1740000e-01   3.1038254e-02
   4.1760000e-01   3.1372302e-02
   4.1780000e-01   3.1701049e-02
   4.1800000e-01   3.2021460e-02
   4.1820000e-01   3.2330522e-02
   4.1840000e-01   3.2625261e-02
   4.1860000e-01   3.2902761e-02
   4.1880000e-01   3.3160182e-02
   4.1900000e-01   3.3394777e-02
   4.1920000e-01   3.3603916e-02
   4.1940000e-01   3.3785100e-02
   4.1960000e-01   3.3935984e-02
   4.1980000e-01   3.4054391e-02
   4.2000000e-01   3.4138337e-02
   4.2020000e-01   3.4186037e-02
   4.2040000e-01   3.4195932e-02
   4.2060000e-01   3.4166692e-02
   4.2080000e-01   3.4097235e-02
   4.2100000e-01   3.3986734e-02
   4.2120000e-01   3.3834626e-02
   4.2140000e-01   3.3640617e-02
   4.2160000e-01   3.3404685e-02
   4.2180000e-01   3.3127082e-02
   4.2200000e-01   3.2808332e-02
   4.2220000e-01   3.2449226e-02
   4.2240000e-01   3.2050818e-02
   4.2260000e-01   3.1614415e-02
   4.2280000e-01   3.1141565e-02
   4.2300000e-01   3.0634044e-02
   4.2320000e-01   3.0093842e-02
   4.2340000e-01   2.9523146e-02
   4.2360000e-01   2.8924319e-02
   4.2380000e-01   2.8299881e-02
   4.2400000e-01   2.7652489e-02
   4.2420000e-01   2.6984911e-02
   4.2440000e-01   2.6300007e-02
   4.2460000e-01   2.5600703e-02
   4.2480000e-01   2.4889967e-02
   4.2500000e-01   2.4170788e-02
   4.2520000e-01   2.3446149e-02
   4.2540000e-01   2.2719010e-02
   4.2560000e-01   2.1992282e-02
   4.2580000e-01   2.1268808e-02
   4.2600000e-01   2.0551347e-02
   4.2620000e-01   1.9842553e-02
   4.2640000e-01   1.9144963e-02
   4.2660000e-01   1.8460982e-02
   4.2680000e-01   1.7792873e-02
   4.2700000e-01   1.7142750e-02
   4.2720000e-01   1.6512567e-02
   4.2740000e-01   1.5904120e-02
   4.2760000e-01   1.5319041e-02
   4.2780000e-01   1.4758803e-02
   4.2800000e-01   1.4224719e-02
   4.2820000e-01   1.3717953e-02
   4.2840000e-01   1.3239523e-02
   4.2860000e-01   1.2790315e-02
   4.2880000e-01   1.2371092e-02
   4.2900000e-01   1.1982511e-02
   4.2920000e-01   1.1625133e-02
   4.2940000e-01   1.1299447e-02
   4.2960000e-01   1.1005880e-02
   4.2980000e-01   1.0744820e-02
   4.3000000e-01   1.0516637e-02
   4.3020000e-01   1.0321694e-02
   4.3040000e-01   1.0160378e-02
   4.3060000e-01   1.0033108e-02
   4.3080000e-01   9.9403615e-03
   4.3100000e-01   9.8826904e-03
   4.3120000e-01   9.8607365e-03
   4.3140000e-01   9.8752489e-03
   4.3160000e-01   9.9270985e-03
   4.3180000e-01   1.0017291e-02
   4.3200000e-01   1.0146977e-02
   4.3220000e-01   1.0317464e-02
   4.3240000e-01   1.0530221e-02
   4.3260000e-01   1.0786887e-02
   4.3280000e-01   1.1089269e-02
   4.3300000e-01   1.1439351e-02
   4.3320000e-01   1.1839286e-02
   4.3340000e-01   1.2291395e-02
   4.3360000e-01   1.2798165e-02
   4.3380000e-01   1.3362235e-02
   4.3400000e-01   1.3986395e-02
   4.3420000e-01   1.4673566e-02
   4.3440000e-01   1.5426796e-02
   4.3460000e-01   1.6249241e-02
   4.3480000e-01   1.7144148e-02
   4.3500000e-01   1.8114843e-02
   4.3520000e-01   1.9164710e-02
   4.3540000e-01   2.0297176e-02
   4.3560000e-01   2.1515686e-02
   4.3580000e-01   2.2823691e-02
   4.3600000e-01   2.4224623e-02
   4.3620000e-01   2.5721881e-02
   4.3640000e-01   2.7318807e-02
   4.3660000e-01   2.9018671e-02
   4.3680000e-01   3.0824654e-02
   4.3700000e-01   3.2739827e-02
   4.3720000e-01   3.4767140e-02
   4.3740000e-01   3.6909406e-02
   4.3760000e-01   3.9169288e-02
   4.3780000e-01   4.1549284e-02
   4.3800000e-01   4.4051724e-02
   4.3820000e-01   4.6678754e-02
   4.3840000e-01   4.9432334e-02
   4.3860000e-01   5.2314230e-02
   4.3880000e-01   5.5326014e-02
   4.3900000e-01   5.8469056e-02
   4.3920000e-01   6.1744530e-02
   4.3940000e-01   6.5153413e-02
   4.3960000e-01   6.8696486e-02
   4.3980000e-01   7.2374343e-02
   4.4000000e-01   7.6187391e-02
   4.4020000e-01   8.0135862e-02
   4.4040000e-01   8.4219816e-02
   4.4060000e-01   8.8439156e-02
   4.4080000e-01   9.2793632e-02
   4.4100000e-01   9.7282855e-02
   4.4120000e-01   1.0190631e-01
   4.4140000e-01   1.0666335e-01
   4.4160000e-01   1.1155324e-01
   4.4180000e-01   1.1657515e-01
   4.4200000e-01   1.2172814e-01
   4.4220000e-01   1.2701122e-01
   4.4240000e-01   1.3242335e-01
   4.4260000e-01   1.3796340e-01
   4.4280000e-01   1.4363022e-01
   4.4300000e-01   1.4942262e-01
   4.4320000e-01   1.5533939e-01
   4.4340000e-01   1.6137928e-01
   4.4360000e-01   1.6754103e-01
   4.4380000e-01   1.7382338e-01
   4.4400000e-01   1.8022503e-01
   4.4420000e-01   1.8674468e-01
   4.4440000e-01   1.9338102e-01
   4.4460000e-01   2.0013272e-01
   4.4480000e-01   2.0699843e-01
   4.4500000e-01   2.1397677e-01
   4.4520000e-01   2.2106632e-01
   4.4540000e-01   2.2826563e-01
   4.4560000e-01   2.3557319e-01
   4.4580000e-01   2.4298741e-01
   4.4600000e-01   2.5050662e-01
   4.4620000e-01   2.5812908e-01
   4.4640000e-01   2.6585289e-01
   4.4660000e-01   2.7367606e-01
   4.4680000e-01   2.8159641e-01
   4.4700000e-01   2.8961162e-01
   4.4720000e-01   2.9771916e-01
   4.4740000e-01   3.0591628e-01
   4.4760000e-01   3.1420000e-01
   4.4780000e-01   3.2256707e-01
   4.4800000e-01   3.3101396e-01
   4.4820000e-01   3.3953682e-01
   4.4840000e-01   3.4813148e-01
   4.4860000e-01   3.5679341e-01
   4.4880000e-01   3.6551768e-01
   4.4900000e-01   3.7429898e-01
   4.4920000e-01   3.8313155e-01
   4.4940000e-01   3.9200922e-01
   4.4960000e-01   4.0092532e-01
   4.4980000e-01   4.0987270e-01
   4.5000000e-01   4.1884374e-01
   4.5020000e-01   4.2783027e-01
   4.5040000e-01   4.3682361e-01
   4.5060000e-01   4.4581455e-01
   4.5080000e-01   4.5479333e-01
   4.5100000e-01   4.6374964e-01
   4.5120000e-01   4.7267263e-01
   4.5140000e-01   4.8155090e-01
   4.5160000e-01   4.9037250e-01
   4.5180000e-01   4.9912496e-01
   4.5200000e-01   5.0779529e-01
   4.5220000e-01   5.1636999e-01
   4.5240000e-01   5.2483508e-01
   4.5260000e-01   5.3317613e-01
   4.5280000e-01   5.4137827e-01
   4.5300000e-01   5.4942623e-01
   4.5320000e-01   5.5730439e-01
   4.5340000e-01   5.6499680e-01
   4.5360000e-01   5.7248724e-01
   4.5380000e-01   5.7975926e-01
   4.5400000e-01   5.8679624e-01
   4.5420000e-01   5.9358143e-01
   4.5440000e-01   6.0009803e-01
   4.5460000e-01   6.0632925e-01
   4.5480000e-01   6.1225835e-01
   4.5500000e-01   6.1786873e-01
   4.5520000e-01   6.2314401e-01
   4.5540000e-01   6.2806808e-01
   4.5560000e-01   6.3262518e-01
   4.5580000e-01   6.3679998e-01
   4.5600000e-01   6.4057766e-01
   4.5620000e-01   6.4394397e-01
   4.5640000e-01   6.4688532e-01
   4.5660000e-01   6.4938886e-01
   4.5680000e-01   6.5144252e-01
   4.5700000e-01   6.5303513e-01
   4.5720000e-01   6.5415647e-01
   4.5740000e-01   6.5479730e-01
   4.5760000e-01   6.5494949e-01
   4.5780000e-01   6.5460603e-01
   4.5800000e-01   6.5376112e-01
   4.5820000e-01   6.5241019e-01
   4.5840000e-01   6.5054996e-01
   4.5860000e-01   6.4817848e-01
   4.5880000e-01   6.4529516e-01
   4.5900000e-01   6.4190083e-01
   4.5920000e-01   6.3799771e-01
   4.5940000e-01   6.3358944e-01
   4.5960000e-01   6.2868112e-01
   4.5980000e-01   6.2327926e-01
   4.6000000e-01   6.1739183e-01
   4.6020000e-01   6.1102818e-01
   4.6040000e-01   6.0419907e-01
   4.6060000e-01   5.9691662e-01
   4.6080000e-01   5.8919429e-01
   4.6100000e-01   5.8104678e-01
   4.6120000e-01   5.7249005e-01
   4.6140000e-01   5.6354123e-01
   4.6160000e-01   5.5421855e-01
   4.6180000e-01   5.4454128e-01
   4.6200000e-01   5.3452966e-01
   4.6220000e-01   5.2420478e-01
   4.6240000e-01   5.1358855e-01
   4.6260000e-01   5.0270360e-01
   4.6280000e-01   4.9157313e-01
   4.6300000e-01   4.8022088e-01
   4.6320000e-01   4.6867100e-01
   4.6340000e-01   4.5694797e-01
   4.6360000e-01   4.4507647e-01
   4.6380000e-01   4.3308128e-01
   4.6400000e-01   4.2098723e-01
   4.6420000e-01   4.0881902e-01
   4.6440000e-01   3.9660118e-01
   4.6460000e-01   3.8435795e-01
   4.6480000e-01   3.7211320e-01
   4.6500000e-01   3.5989031e-01
   4.6520000e-01   3.4771210e-01
   4.6540000e-01   3.3560076e-01
   4.6560000e-01   3.2357776e-01
   4.6580000e-01   3.1166377e-01
   4.6600000e-01   2.9987858e-01
   4.6620000e-01   2.8824109e-01
   4.6640000e-01   2.7676919e-01
   4.6660000e-01   2.6547978e-01
   4.6680000e-01   2.5438864e-01
   4.6700000e-01   2.4351048e-01
   4.6720000e-01   2.3285887e-01
   4.6740000e-01   2.2244621e-01
   4.6760000e-01   2.1228375e-01
   4.6780000e-01   2.0238153e-01
   4.6800000e-01   1.9274844e-01
   4.6820000e-01   1.8339217e-01
   4.6840000e-01   1.7431925e-01
   4.6860000e-01   1.6553506e-01
   4.6880000e-01   1.5704385e-01
   4.6900000e-01   1.4884879e-01
   4.6920000e-01   1.4095194e-01
   4.6940000e-01   1.3335438e-01
   4.6960000e-01   1.2605617e-01
   4.6980000e-01   1.1905643e-01
   4.7000000e-01   1.1235339e-01
   4.7020000e-01   1.0594445e-01
   4.7040000e-01   9.9826193e-02
   4.7060000e-01   9.3994493e-02
   4.7080000e-01   8.8444537e-02
   4.7100000e-01   8.3170894e-02
   4.7120000e-01   7.8167577e-02
   4.7140000e-01   7.3428099e-02
   4.7160000e-01   6.8945533e-02
   4.7180000e-01   6.4712573e-02
   4.7200000e-01   6.0721588e-02
   4.7220000e-01   5.6964682e-02
   4.7240000e-01   5.3433748e-02
   4.7260000e-01   5.0120523e-02
   4.7280000e-01   4.7016638e-02
   4.7300000e-01   4.4113669e-02
   4.7320000e-01   4.1403183e-02
   4.7340000e-01   3.8876783e-02
   4.7360000e-01   3.6526152e-02
   4.7380000e-01   3.4343090e-02
   4.7400000e-01   3.2319551e-02
   4.7420000e-01   3.0447678e-02
   4.7440000e-01   2.8719832e-02
   4.7460000e-01   2.7128623e-02
   4.7480000e-01   2.5666935e-02
   4.7500000e-01   2.4327944e-02
   4.7520000e-01   2.3105147e-02
   4.7540000e-01   2.1992372e-02
   4.7560000e-01   2.0983796e-02
   4.7580000e-01   2.0073960e-02
   4.7600000e-01   1.9257776e-02
   4.7620000e-01   1.8530541e-02
   4.7640000e-01   1.7887939e-02
   4.7660000e-01   1.7326050e-02
   4.7680000e-01   1.6841353e-02
   4.7700000e-01   1.6430727e-02
   4.7720000e-01   1.6091456e-02
   4.7740000e-01   1.5821227e-02
   4.7760000e-01   1.5618127e-02
   4.7780000e-01   1.5480649e-02
   4.7800000e-01   1.5407684e-02
   4.7820000e-01   1.5398519e-02
   4.7840000e-01   1.5452839e-02
   4.7860000e-01   1.5570718e-02
   4.7880000e-01   1.5752620e-02
   4.7900000e-01   1.5999396e-02
   4.7920000e-01   1.6312277e-02
   4.7940000e-01   1.6692876e-02
   4.7960000e-01   1.7143181e-02
   4.7980000e-01   1.7665552e-02
   4.8000000e-01   1.8262720e-02
   4.8020000e-01   1.8937785e-02
   4.8040000e-01   1.9694211e-02
   4.8060000e-01   2.0535823e-02
   4.8080000e-01   2.1466806e-02
   4.8100000e-01   2.2491702e-02
   4.8120000e-01   2.3615407e-02
   4.8140000e-01   2.4843167e-02
   4.8160000e-01   2.6180576e-02
   4.8180000e-01   2.7633572e-02
   4.8200000e-01   2.9208429e-02
   4.8220000e-01   3.0911759e-02
   4.8240000e-01   3.2750499e-02
   4.8260000e-01   3.4731909e-02
   4.8280000e-01   3.6863562e-02
   4.8300000e-01   3.9153335e-02
   4.8320000e-01   4.1609397e-02
   4.8340000e-01   4.4240201e-02
   4.8360000e-01   4.7054464e-02
   4.8380000e-01   5.0061157e-02
   4.8400000e-01   5.3269482e-02
   4.8420000e-01   5.6688857e-02
   4.8440000e-01   6.0328889e-02
   4.8460000e-01   6.4199351e-02
   4.8480000e-01   6.8310154e-02
   4.8500000e-01   7.2671318e-02
   4.8520000e-01   7.7292936e-02
   4.8540000e-01   8.2185143e-02
   4.8560000e-01   8.7358069e-02
   4.8580000e-01   9.2821808e-02
   4.8600000e-01   9.8586362e-02
   4.8620000e-01   1.0466160e-01
   4.8640000e-01   1.1105721e-01
   4.8660000e-01   1.1778263e-01
   4.8680000e-01   1.2484701e-01
   4.8700000e-01   1.3225916e-01
   4.8720000e-01   1.4002743e-01
   4.8740000e-01   1.4815975e-01
   4.8760000e-01   1.5666344e-01
   4.8780000e-01   1.6554527e-01
   4.8800000e-01   1.7481128e-01
   4.8820000e-01   1.8446678e-01
   4.8840000e-01   1.9451625e-01
   4.8860000e-01   2.0496328e-01
   4.8880000e-01   2.1581049e-01
   4.8900000e-01   2.2705947e-01
   4.8920000e-01   2.3871068e-01
   4.8940000e-01   2.5076345e-01
   4.8960000e-01   2.6321583e-01
   4.8980000e-01   2.7606458e-01
   4.9000000e-01   2.8930510e-01
   4.9020000e-01   3.0293136e-01
   4.9040000e-01   3.1693588e-01
   4.9060000e-01   3.3130962e-01
   4.9080000e-01   3.4604201e-01
   4.9100000e-01   3.6112087e-01
   4.9120000e-01   3.7653239e-01
   4.9140000e-01   3.9226110e-01
   4.9160000e-01   4.0828990e-01
   4.9180000e-01   4.2459996e-01
   4.9200000e-01   4.4117083e-01
   4.9220000e-01   4.5798037e-01
   4.9240000e-01   4.7500479e-01
   4.9260000e-01   4.9221871e-01
   4.9280000e-01   5.0959516e-01
   4.9300000e-01   5.2710563e-01
   4.9320000e-01   5.4472014e-01
   4.9340000e-01   5.6240733e-01
   4.9360000e-01   5.8013448e-01
   4.9380000e-01   5.9786763e-01
   4.9400000e-01   6.1557169e-01
   4.9420000e-01   6.3321052e-01
   4.9440000e-01   6.5074705e-01
   4.9460000e-01   6.6814339e-01
   4.9480000e-01   6.8536101e-01
   4.9500000e-01   7.0236080e-01
   4.9520000e-01   7.1910327e-01
   4.9540000e-01   7.3554870e-01
   4.9560000e-01   7.5165725e-01
   4.9580000e-01   7.6738917e-01
   4.9600000e-01   7.8270493e-01
   4.9620000e-01   7.9756539e-01
   4.9640000e-01   8.1193199e-01
   4.9660000e-01   8.2576689e-01
   4.9680000e-01   8.3903313e-01
   4.9700000e-01   8.5169485e-01
   4.9720000e-01   8.6371738e-01
   4.9740000e-01   8.7506744e-01
   4.9760000e-01   8.8571331e-01
   4.9780000e-01   8.9562494e-01
   4.9800000e-01   9.0477411e-01
   4.9820000e-01   9.1313458e-01
   4.9840000e-01   9.2068218e-01
   4.9860000e-01   9.2739498e-01
   4.9880000e-01   9.3325335e-01
   4.9900000e-01   9.3824008e-01
   4.9920000e-01   9.4234046e-01
   4.9940000e-01   9.4554235e-01
   4.9960000e-01   9.4783624e-01
   4.9980000e-01   9.4921531e-01
   5.0000000e-01   9.4967546e-01


==> periodogram_amp.dat <==
   4.4667790e-02   1.3973314e+01
   7.2667790e-02   8.0639345e+00
   1.0066779e-01   4.7102518e+00
   1.3034263e-01   5.2915276e-01
   1.6069671e-01   1.0981340e+01


==> periodogram_clean.dat <==
   2.0000000e-04   8.8229184e-02
   4.0000000e-04   8.7127389e-02
   6.0000000e-04   8.5311325e-02
   8.0000000e-04   8.2811039e-02
   1.0000000e-03   7.9667913e-02
   1.2000000e-03   7.5933992e-02
   1.4000000e-03   7.1671144e-02
   1.6000000e-03   6.6950050e-02
   1.8000000e-03   6.1849062e-02
   2.0000000e-03   5.6452929e-02
   2.2000000e-03   5.0851416e-02
   2.4000000e-03   4.5137848e-02
   2.6000000e-03   3.9407585e-02
   2.8000000e-03   3.3756466e-02
   3.0000000e-03   2.8279246e-02
   3.2000000e-03   2.3068041e-02
   3.4000000e-03   1.8210818e-02
   3.6000000e-03   1.3789944e-02
   3.8000000e-03   9.8808289e-03
   4.0000000e-03   6.5506727e-03
   4.2000000e-03   3.8573451e-03
   4.4000000e-03   1.8484130e-03
   4.6000000e-03   5.6033246e-04
   4.8000000e-03   1.7818345e-05
   5.0000000e-03   2.3340274e-04
   5.2000000e-03   1.2071895e-03
   5.4000000e-03   2.9268099e-03
   5.6000000e-03   5.3675801e-03
   5.8000000e-03   8.4928599e-03
   6.0000000e-03   1.2254606e-02
   6.2000000e-03   1.6594114e-02
   6.4000000e-03   2.1442936e-02
   6.6000000e-03   2.6723957e-02
   6.8000000e-03   3.2352627e-02
   7.0000000e-03   3.8238305e-02
   7.2000000e-03   4.4285721e-02
   7.4000000e-03   5.0396516e-02
   7.6000000e-03   5.6470836e-02
   7.8000000e-03   6.2408966e-02
   8.0000000e-03   6.8112966e-02
   8.2000000e-03   7.3488286e-02
   8.4000000e-03   7.8445344e-02
   8.6000000e-03   8.2901019e-02
   8.8000000e-03   8.6780058e-02
   9.0000000e-03   9.0016364e-02
   9.2000000e-03   9.2554137e-02
   9.4000000e-03   9.4348861e-02
   9.6000000e-03   9.5368110e-02
   9.8000000e-03   9.5592166e-02
   1.0000000e-02   9.5014436e-02
   1.0200000e-02   9.3641651e-02
   1.0400000e-02   9.1493858e-02
   1.0600000e-02   8.8604195e-02
   1.0800000e-02   8.5018443e-02
   1.1000000e-02   8.0794378e-02
   1.1200000e-02   7.6000916e-02
   1.1400000e-02   7.0717077e-02
   1.1600000e-02   6.5030767e-02
   1.1800000e-02   5.9037408e-02
   1.2000000e-02   5.2838440e-02
   1.2200000e-02   4.6539700e-02
   1.2400000e-02   4.0249724e-02
   1.2600000e-02   3.4077982e-02
   1.2800000e-02   2.8133089e-02
   1.3000000e-02   2.2521002e-02
   1.3200000e-02   1.7343251e-02
   1.3400000e-02   1.2695220e-02
   1.3600000e-02   8.6645109e-03
   1.3800000e-02   5.3294183e-03
   1.4000000e-02   2.7575362e-03
   1.4200000e-02   1.0045275e-03
   1.4400000e-02   1.1307262e-04
   1.4600000e-02   1.1201750e-04
   1.4800000e-02   1.0157385e-03
   1.5000000e-02   2.8237350e-03
   1.5200000e-02   5.5204609e-03
   1.5400000e-02   9.0753986e-03
   1.5600000e-02   1.3443380e-02
   1.5800000e-02   1.8565148e-02
   1.6000000e-02   2.4368162e-02
   1.6200000e-02   3.0767622e-02
   1.6400000e-02   3.7667717e-02
   1.6600000e-02   4.4963062e-02
   1.6800000e-02   5.2540320e-02
   1.7000000e-02   6.0279970e-02
   1.7200000e-02   6.8058208e-02
   1.7400000e-02   7.5748945e-02
   1.7600000e-02   8.3225871e-02
   1.7800000e-02   9.0364557e-02
   1.8000000e-02   9.7044555e-02
   1.8200000e-02   1.0315148e-01
   1.8400000e-02   1.0857900e-01
   1.8600000e-02   1.1323076e-01
   1.8800000e-02   1.1702216e-01
   1.9000000e-02   1.1988195e-01
   1.9200000e-02   1.2175368e-01
   1.9400000e-02   1.2259689e-01
   1.9600000e-02   1.2238807e-01
   1.9800000e-02   1.2112139e-01
   2.0000000e-02   1.1880911e-01
   2.0200000e-02   1.1548172e-01
   2.0400000e-02   1.1118778e-01
   2.0600000e-02   1.0599347e-01
   2.0800000e-02   9.9981790e-02
   2.1000000e-02   9.3251571e-02
   2.1200000e-02   8.5916077e-02
   2.1400000e-02   7.8101421e-02
   2.1600000e-02   6.9944703e-02
   2.1800000e-02   6.1591929e-02
   2.2000000e-02   5.3195727e-02
   2.2200000e-02   4.4912906e-02
   2.2400000e-02   3.6901880e-02
   2.2600000e-02   2.9319997e-02
   2.2800000e-02   2.2320826e-02
   2.3000000e-02   1.6051420e-02
   2.3200000e-02   1.0649627e-02
   2.3400000e-02   6.2414693e-03
   2.3600000e-02   2.9386494e-03
   2.3800000e-02   8.3621728e-04
   2.4000000e-02   1.0448770e-05
   2.4200000e-02   5.1696973e-04
   2.4400000e-02   2.3891661e-03
   2.4600000e-02   5.6369136e-03
   2.4800000e-02   1.0245659e-02
   2.5000000e-02   1.6175878e-02
   2.5200000e-02   2.3362932e-02
   2.5400000e-02   3.1717346e-02
   2.5600000e-02   4.1125505e-02
   2.5800000e-02   5.1450792e-02
   2.6000000e-02   6.2535153e-02
   2.6200000e-02   7.4201094e-02
   2.6400000e-02   8.6254081e-02
   2.6600000e-02   9.8485349e-02
   2.6800000e-02   1.1067506e-01
   2.7000000e-02   1.2259584e-01
   2.7200000e-02   1.3401653e-01
   2.7400000e-02   1.4470633e-01
   2.7600000e-02   1.5443902e-01
   2.7800000e-02   1.6299744e-01
   2.8000000e-02   1.7017805e-01
   2.8200000e-02   1.7579550e-01
   2.8400000e-02   1.7968725e-01
   2.8600000e-02   1.8171808e-01
   2.8800000e-02   1.8178451e-01
   2.9000000e-02   1.7981893e-01
   2.9200000e-02   1.7579360e-01
   2.9400000e-02   1.6972422e-01
   2.9600000e-02   1.6167315e-01
   2.9800000e-02   1.5175226e-01
   3.0000000e-02   1.4012520e-01
   3.0200000e-02   1.2700918e-01
   3.0400000e-02   1.1267621e-01
   3.0600000e-02   9.7453647e-02
   3.0800000e-02   8.1724182e-02
   3.1000000e-02   6.5925117e-02
   3.1200000e-02   5.0546983e-02
   3.1400000e-02   3.6131461e-02
   3.1600000e-02   2.3268628e-02
   3.1800000e-02   1.2593522e-02
   3.2000000e-02   4.7820419e-03
   3.2200000e-02   5.4622166e-04
   3.2400000e-02   6.2889227e-04
   3.2600000e-02   5.7977856e-03
   3.2800000e-02   1.6839122e-02
   3.3000000e-02   3.4550736e-02
   3.3200000e-02   5.9734805e-02
   3.3400000e-02   9.3190242e-02
   3.3600000e-02   1.3570483e-01
   3.3800000e-02   1.8804717e-01
   3.4000000e-02   2.5095851e-01
   3.4200000e-02   3.2514461e-01
   3.4400000e-02   4.1126757e-01
   3.4600000e-02   5.0993789e-01
   3.4800000e-02   6.2170673e-01
   3.5000000e-02   7.4705850e-01
   3.5200000e-02   8.8640381e-01
   3.5400000e-02   1.0400730e+00
   3.5600000e-02   1.2083099e+00
   3.5800000e-02   1.3912670e+00
   3.6000000e-02   1.5890002e+00
   3.6200000e-02   1.8014651e+00
   3.6400000e-02   2.0285141e+00
   3.6600000e-02   2.2698938e+00
   3.6800000e-02   2.5252436e+00
   3.7000000e-02   2.7940957e+00
   3.7200000e-02   3.0758750e+00
   3.7400000e-02   3.3699005e+00
   3.7600000e-02   3.6753880e+00
   3.7800000e-02   3.9914531e+00
   3.8000000e-02   4.3171155e+00
   3.8200000e-02   4.6513037e+00
   3.8400000e-02   4.9928613e+00
   3.8600000e-02   5.3405532e+00
   3.8800000e-02   5.6930738e+00
   3.9000000e-02   6.0490542e+00
   3.9200000e-02   6.4070714e+00
   3.9400000e-02   6.7656575e+00
   3.9600000e-02   7.1233096e+00
   3.9800000e-02   7.4784993e+00
   4.0000000e-02   7.8296837e+00
   4.0200000e-02   8.1753158e+00
   4.0400000e-02   8.5138546e+00
   4.0600000e-02   8.8437768e+00
   4.0800000e-02   9.1635865e+00
   4.1000000e-02   9.4718257e+00
   4.1200000e-02   9.7670850e+00
   4.1400000e-02   1.0048013e+01
   4.1600000e-02   1.0313324e+01
   4.1800000e-02   1.0561811e+01
   4.2000000e-02   1.0792349e+01
   4.2200000e-02   1.1003905e+01
   4.2400000e-02   1.1195545e+01
   4.2600000e-02   1.1366439e+01
   4.2800000e-02   1.1515866e+01
   4.3000000e-02   1.1643220e+01
   4.3200000e-02   1.1748011e+01
   4.3400000e-02   1.1829869e+01
   4.3600000e-02   1.1888543e+01
   4.3800000e-02   1.1923907e+01
   4.4000000e-02   1.1935954e+01
   4.4200000e-02   1.1924797e+01
   4.4400000e-02   1.1890667e+01
   4.4600000e-02   1.1833910e+01
   4.4800000e-02   1.1754982e+01
   4.5000000e-02   1.1654445e+01
   4.5200000e-02   1.1532963e+01
   4.5400000e-02   1.1391295e+01
   4.5600000e-02   1.1230285e+01
   4.5800000e-02   1.1050862e+01
   4.6000000e-02   1.0854026e+01
   4.6200000e-02   1.0640842e+01
   4.6400000e-02   1.0412436e+01
   4.6600000e-02   1.0169977e+01
   4.6800000e-02   9.9146777e+00
   4.7000000e-02   9.6477810e+00
   4.7200000e-02   9.3705521e+00
   4.7400000e-02   9.0842698e+00
   4.7600000e-02   8.7902187e+00
   4.7800000e-02   8.4896799e+00
   4.8000000e-02   8.1839237e+00
   4.8200000e-02   7.8742019e+00
   4.8400000e-02   7.5617401e+00
   4.8600000e-02   7.2477315e+00
   4.8800000e-02   6.9333299e+00
   4.9000000e-02   6.6196447e+00
   4.9200000e-02   6.3077351e+00
   4.9400000e-02   5.9986058e+00
   4.9600000e-02   5.6932027e+00
   4.9800000e-02   5.3924099e+00
   5.0000000e-02   5.0970465e+00
   5.0200000e-02   4.8078647e+00
   5.0400000e-02   4.5255481e+00
   5.0600000e-02   4.2507109e+00
   5.0800000e-02   3.9838974e+00
   5.1000000e-02   3.7255824e+00
   5.1200000e-02   3.4761717e+00
   5.1400000e-02   3.2360033e+00
   5.1600000e-02   3.0053493e+00
   5.1800000e-02   2.7844179e+00
   5.2000000e-02   2.5733560e+00
   5.2200000e-02   2.3722516e+00
   5.2400000e-02   2.1811377e+00
   5.2600000e-02   1.9999950e+00
   5.2800000e-02   1.8287558e+00
   5.3000000e-02   1.6673077e+00
   5.3200000e-02   1.5154977e+00
   5.3400000e-02   1.3731356e+00
   5.3600000e-02   1.2399987e+00
   5.3800000e-02   1.1158351e+00
   5.4000000e-02   1.0003683e+00
   5.4200000e-02   8.9330043e-01
   5.4400000e-02   7.9431655e-01
   5.4600000e-02   7.0308800e-01
   5.4800000e-02   6.1927593e-01
   5.5000000e-02   5.4253465e-01
   5.5200000e-02   4.7251469e-01
   5.5400000e-02   4.0886572e-01
   5.5600000e-02   3.5123922e-01
   5.5800000e-02   2.9929091e-01
   5.6000000e-02   2.5268301e-01
   5.6200000e-02   2.1108619e-01
   5.6400000e-02   1.7418133e-01
   5.6600000e-02   1.4166109e-01
   5.6800000e-02   1.1323114e-01
   5.7000000e-02   8.8611343e-02
   5.7200000e-02   6.7536578e-02
   5.7400000e-02   4.9757492e-02
   5.7600000e-02   3.5041011e-02
   5.7800000e-02   2.3170706e-02
   5.8000000e-02   1.3947012e-02
   5.8200000e-02   7.1873049e-03
   5.8400000e-02   2.7258667e-03
   5.8600000e-02   4.1373455e-04
   5.8800000e-02   1.1846248e-04
   5.9000000e-02   1.7238005e-03
   5.9200000e-02   5.1293046e-03
   5.9400000e-02   1.0249888e-02
   5.9600000e-02   1.7015326e-02
   5.9800000e-02   2.5369714e-02
   6.0000000e-02   3.5270900e-02
   6.0200000e-02   4.6689878e-02
   6.0400000e-02   5.9610172e-02
   6.0600000e-02   7.4027178e-02
   6.0800000e-02   8.9947504e-02
   6.1000000e-02   1.0738828e-01
   6.1200000e-02   1.2637646e-01
   6.1400000e-02   1.4694807e-01
   6.1600000e-02   1.6914748e-01
   6.1800000e-02   1.9302659e-01
   6.2000000e-02   2.1864408e-01
   6.2200000e-02   2.4606447e-01
   6.2400000e-02   2.7535733e-01
   6.2600000e-02   3.0659631e-01
   6.2800000e-02   3.3985818e-01
   6.3000000e-02   3.7522183e-01
   6.3200000e-02   4.1276718e-01
   6.3400000e-02   4.5257416e-01
   6.3600000e-02   4.9472144e-01
   6.3800000e-02   5.3928535e-01
   6.4000000e-02   5.8633857e-01
   6.4200000e-02   6.3594889e-01
   6.4400000e-02   6.8817793e-01
   6.4600000e-02   7.4307974e-01
   6.4800000e-02   8.0069954e-01
   6.5000000e-02   8.6107235e-01
   6.5200000e-02   9.2422159e-01
   6.5400000e-02   9.9015787e-01
   6.5600000e-02   1.0588776e+00
   6.5800000e-02   1.1303618e+00
   6.6000000e-02   1.2045748e+00
   6.6200000e-02   1.2814634e+00
   6.6400000e-02   1.3609556e+00
   6.6600000e-02   1.4429598e+00
   6.6800000e-02   1.5273638e+00
   6.7000000e-02   1.6140347e+00
   6.7200000e-02   1.7028178e+00
   6.7400000e-02   1.7935365e+00
   6.7600000e-02   1.8859922e+00
   6.7800000e-02   1.9799645e+00
   6.8000000e-02   2.0752110e+00
   6.8200000e-02   2.1714682e+00
   6.8400000e-02   2.2684519e+00
   6.8600000e-02   2.3658581e+00
   6.8800000e-02   2.4633642e+00
   6.9000000e-02   2.5606304e+00
   6.9200000e-02   2.6573009e+00
   6.9400000e-02   2.7530061e+00
   6.9600000e-02   2.8473642e+00
   6.9800000e-02   2.9399833e+00
   7.0000000e-02   3.0304640e+00
   7.0200000e-02   3.1184018e+00
   7.0400000e-02   3.2033894e+00
   7.0600000e-02   3.2850199e+00
   7.0800000e-02   3.3628892e+00
   7.1000000e-02   3.4365993e+00
   7.1200000e-02   3.5057610e+00
   7.1400000e-02   3.5699968e+00
   7.1600000e-02   3.6289442e+00
   7.1800000e-02   3.6822584e+00
   7.2000000e-02   3.7296152e+00
   7.2200000e-02   3.7707139e+00
   7.2400000e-02   3.8052800e+00
   7.2600000e-02   3.8330674e+00
   7.2800000e-02   3.8538610e+00
   7.3000000e-02   3.8674791e+00
   7.3200000e-02   3.8737746e+00
   7.3400000e-02   3.8726376e+00
   7.3600000e-02   3.8639959e+00
   7.3800000e-02   3.8478167e+00
   7.4000000e-02   3.8241073e+00
   7.4200000e-02   3.7929155e+00
   7.4400000e-02   3.7543299e+00
   7.4600000e-02   3.7084797e+00
   7.4800000e-02   3.6555341e+00
   7.5000000e-02   3.5957019e+00
   7.5200000e-02   3.5292298e+00
   7.5400000e-02   3.4564012e+00
   7.5600000e-02   3.3775349e+00
   7.5800000e-02   3.2929820e+00
   7.6000000e-02   3.2031245e+00
   7.6200000e-02   3.1083722e+00
   7.6400000e-02   3.0091602e+00
   7.6600000e-02   2.9059454e+00
   7.6800000e-02   2.7992035e+00
   7.7000000e-02   2.6894256e+00
   7.7200000e-02   2.5771149e+00
   7.7400000e-02   2.4627823e+00
   7.7600000e-02   2.3469438e+00
   7.7800000e-02   2.2301158e+00
   7.8000000e-02   2.1128119e+00
   7.8200000e-02   1.9955392e+00
   7.8400000e-02   1.8787947e+00
   7.8600000e-02   1.7630616e+00
   7.8800000e-02   1.6488062e+00
   7.9000000e-02   1.5364745e+00
   7.9200000e-02   1.4264894e+00
   7.9400000e-02   1.3192480e+00
   7.9600000e-02   1.2151190e+00
   7.9800000e-02   1.1144401e+00
   8.0000000e-02   1.0175169e+00
   8.0200000e-02   9.2462036e-01
   8.0400000e-02   8.3598623e-01
   8.0600000e-02   7.5181359e-01
   8.0800000e-02   6.7226436e-01
   8.1000000e-02   5.9746303e-01
   8.1200000e-02   5.2749663e-01
   8.1400000e-02   4.6241512e-01
   8.1600000e-02   4.0223209e-01
   8.1800000e-02   3.4692577e-01
   8.2000000e-02   2.9644031e-01
   8.2200000e-02   2.5068745e-01
   8.2400000e-02   2.0954832e-01
   8.2600000e-02   1.7287561e-01
   8.2800000e-02   1.4049588e-01
   8.3000000e-02   1.1221211e-01
   8.3200000e-02   8.7806399e-02
   8.3400000e-02   6.7042813e-02
   8.3600000e-02   4.9670346e-02
   8.3800000e-02   3.5425946e-02
   8.4000000e-02   2.4037604e-02
   8.4200000e-02   1.5227445e-02
   8.4400000e-02   8.7148185e-03
   8.4600000e-02   4.2193297e-03
   8.4800000e-02   1.4638043e-03
   8.5000000e-02   1.7714533e-04
   8.5200000e-02   9.7058600e-05
   8.5400000e-02   9.7262208e-04
   8.5600000e-02   2.5666744e-03
   8.5800000e-02   4.6580015e-03
   8.6000000e-02   7.0433027e-03
   8.6200000e-02   9.5389195e-03
   8.6400000e-02   1.1982313e-02
   8.6600000e-02   1.4233280e-02
   8.6800000e-02   1.6174897e-02
   8.7000000e-02   1.7714194e-02
   8.7200000e-02   1.8782541e-02
   8.7400000e-02   1.9335767e-02
   8.7600000e-02   1.9354003e-02
   8.7800000e-02   1.8841249e-02
   8.8000000e-02   1.7824695e-02
   8.8200000e-02   1.6353784e-02
   8.8400000e-02   1.4499046e-02
   8.8600000e-02   1.2350715e-02
   8.8800000e-02   1.0017142e-02
   8.9000000e-02   7.6230308e-03
   8.9200000e-02   5.3075126e-03
   8.9400000e-02   3.2220853e-03
   8.9600000e-02   1.5284386e-03
   8.9800000e-02   3.9619082e-04
   9.0000000e-02   5.6133307e-07
   9.0200000e-02   5.2000422e-04
   9.0400000e-02   2.1338280e-03
   9.0600000e-02   5.0198265e-03
   9.0800000e-02   9.3519448e-03
   9.1000000e-02   1.5298005e-02
   9.1200000e-02   2.3017510e-02
   9.1400000e-02   3.2659559e-02
   9.1600000e-02   4.4360873e-02
   9.1800000e-02   5.8243973e-02
   9.2000000e-02   7.4415511e-02
   9.2200000e-02   9.2964777e-02
   9.2400000e-02   1.1396239e-01
   9.2600000e-02   1.3745917e-01
   9.2800000e-02   1.6348527e-01
   9.3000000e-02   1.9204945e-01
   9.3200000e-02   2.2313861e-01
   9.3400000e-02   2.5671751e-01
   9.3600000e-02   2.9272878e-01
   9.3800000e-02   3.3109304e-01
   9.4000000e-02   3.7170935e-01
   9.4200000e-02   4.1445572e-01
   9.4400000e-02   4.5918999e-01
   9.4600000e-02   5.0575076e-01
   9.4800000e-02   5.5395855e-01
   9.5000000e-02   6.0361713e-01
   9.5200000e-02   6.5451500e-01
   9.5400000e-02   7.0642695e-01
   9.5600000e-02   7.5911584e-01
   9.5800000e-02   8.1233436e-01
   9.6000000e-02   8.6582696e-01
   9.6200000e-02   9.1933183e-01
   9.6400000e-02   9.7258284e-01
   9.6600000e-02   1.0253117e+00
   9.6800000e-02   1.0772498e+00
   9.7000000e-02   1.1281304e+00
   9.7200000e-02   1.1776908e+00
   9.7400000e-02   1.2256737e+00
   9.7600000e-02   1.2718297e+00
   9.7800000e-02   1.3159190e+00
   9.8000000e-02   1.3577128e+00
   9.8200000e-02   1.3969952e+00
   9.8400000e-02   1.4335645e+00
   9.8600000e-02   1.4672350e+00
   9.8800000e-02   1.4978377e+00
   9.9000000e-02   1.5252215e+00
   9.9200000e-02   1.5492544e+00
   9.9400000e-02   1.5698239e+00
   9.9600000e-02   1.5868381e+00
   9.9800000e-02   1.6002254e+00
   1.0000000e-01   1.6099357e+00
   1.0020000e-01   1.6159396e+00
   1.0040000e-01   1.6182289e+00
   1.0060000e-01   1.6168164e+00
   1.0080000e-01   1.6117353e+00
   1.0100000e-01   1.6030387e+00
   1.0120000e-01   1.5907991e+00
   1.0140000e-01   1.5751075e+00
   1.0160000e-01   1.5560728e+00
   1.0180000e-01   1.5338202e+00
   1.0200000e-01   1.5084905e+00
   1.0220000e-01   1.4802390e+00
   1.0240000e-01   1.4492337e+00
   1.0260000e-01   1.4156545e+00
   1.0280000e-01   1.3796913e+00
   1.0300000e-01   1.3415429e+00
   1.0320000e-01   1.3014155e+00
   1.0340000e-01   1.2595209e+00
   1.0360000e-01   1.2160752e+00
   1.0380000e-01   1.1712974e+00
   1.0400000e-01   1.1254076e+00
   1.0420000e-01   1.0786258e+00
   1.0440000e-01   1.0311705e+00
   1.0460000e-01   9.8325727e-01
   1.0480000e-01   9.3509719e-01
   1.0500000e-01   8.8689603e-01
   1.0520000e-01   8.3885285e-01
   1.0540000e-01   7.9115896e-01
   1.0560000e-01   7.4399690e-01
   1.0580000e-01   6.9753959e-01
   1.0600000e-01   6.5194947e-01
   1.0620000e-01   6.0737786e-01
   1.0640000e-01   5.6396429e-01
   1.0660000e-01   5.2183602e-01
   1.0680000e-01   4.8110770e-01
   1.0700000e-01   4.4188103e-01
   1.0720000e-01   4.0424457e-01
   1.0740000e-01   3.6827370e-01
   1.0760000e-01   3.3403062e-01
   1.0780000e-01   3.0156447e-01
   1.0800000e-01   2.7091150e-01
   1.0820000e-01   2.4209544e-01
   1.0840000e-01   2.1512779e-01
   1.0860000e-01   1.9000835e-01
   1.0880000e-01   1.6672570e-01
   1.0900000e-01   1.4525778e-01
   1.0920000e-01   1.2557258e-01
   1.0940000e-01   1.0762880e-01
   1.0960000e-01   9.1376607e-02
   1.0980000e-01   7.6758403e-02
   1.1000000e-01   6.3709630e-02
   1.1020000e-01   5.2159600e-02
   1.1040000e-01   4.2032327e-02
   1.1060000e-01   3.3247382e-02
   1.1080000e-01   2.5720730e-02
   1.1100000e-01   1.9365576e-02
   1.1120000e-01   1.4093184e-02
   1.1140000e-01   9.8136857e-03
   1.1160000e-01   6.4368566e-03
   1.1180000e-01   3.8728671e-03
   1.1200000e-01   2.0329924e-03
   1.1220000e-01   8.3028341e-04
   1.1240000e-01   1.8019270e-04
   1.1260000e-01   1.1515048e-06
   1.1280000e-01   2.1509504e-04
   1.1300000e-01   7.4793343e-04
   1.1320000e-01   1.5299662e-03
   1.1340000e-01   2.4962389e-03
   1.1360000e-01   3.5868402e-03
   1.1380000e-01   4.7471406e-03
   1.1400000e-01   5.9279704e-03
   1.1420000e-01   7.0857398e-03
   1.1440000e-01   8.1825006e-03
   1.1460000e-01   9.1859519e-03
   1.1480000e-01   1.0069391e-02
   1.1500000e-01   1.0811611e-02
   1.1520000e-01   1.1396755e-02
   1.1540000e-01   1.1814113e-02
   1.1560000e-01   1.2057887e-02
   1.1580000e-01   1.2126912e-02
   1.1600000e-01   1.2024341e-02
   1.1620000e-01   1.1757303e-02
   1.1640000e-01   1.1336527e-02
   1.1660000e-01   1.0775956e-02
   1.1680000e-01   1.0092329e-02
   1.1700000e-01   9.3047654e-03
   1.1720000e-01   8.4343249e-03
   1.1740000e-01   7.5035789e-03
   1.1760000e-01   6.5361729e-03
   1.1780000e-01   5.5563988e-03
   1.1800000e-01   4.5887749e-03
   1.1820000e-01   3.6576409e-03
   1.1840000e-01   2.7867697e-03
   1.1860000e-01   1.9990012e-03
   1.1880000e-01   1.3158995e-03
   1.1900000e-01   7.5743969e-04
   1.1920000e-01   3.4172276e-04
   1.1940000e-01   8.4724981e-05
   1.1960000e-01   8.1047084e-08
   1.1980000e-01   9.8903777e-05
   1.2000000e-01   3.8964123e-04
   1.2020000e-01   8.7797208e-04
   1.2040000e-01   1.5667396e-03
   1.2060000e-01   2.4559242e-03
   1.2080000e-01   3.5426541e-03
   1.2100000e-01   4.8212533e-03
   1.2120000e-01   6.2833260e-03
   1.2140000e-01   7.9178741e-03
   1.2160000e-01   9.7114494e-03
   1.2180000e-01   1.1648334e-02
   1.2200000e-01   1.3710748e-02
   1.2220000e-01   1.5879087e-02
   1.2240000e-01   1.8132170e-02
   1.2260000e-01   2.0447520e-02
   1.2280000e-01   2.2801647e-02
   1.2300000e-01   2.5170349e-02
   1.2320000e-01   2.7529019e-02
   1.2340000e-01   2.9852950e-02
   1.2360000e-01   3.2117651e-02
   1.2380000e-01   3.4299146e-02
   1.2400000e-01   3.6374275e-02
   1.2420000e-01   3.8320978e-02
   1.2440000e-01   4.0118566e-02
   1.2460000e-01   4.1747971e-02
   1.2480000e-01   4.3191979e-02
   1.2500000e-01   4.4435437e-02
   1.2520000e-01   4.5465427e-02
   1.2540000e-01   4.6271426e-02
   1.2560000e-01   4.6845417e-02
   1.2580000e-01   4.7181982e-02
   1.2600000e-01   4.7278355e-02
   1.2620000e-01   4.7134445e-02
   1.2640000e-01   4.6752817e-02
   1.2660000e-01   4.6138651e-02
   1.2680000e-01   4.5299658e-02
   1.2700000e-01   4.4245971e-02
   1.2720000e-01   4.2989995e-02
   1.2740000e-01   4.1546245e-02
   1.2760000e-01   3.9931136e-02
   1.2780000e-01   3.8162772e-02
   1.2800000e-01   3.6260694e-02
   1.2820000e-01   3.4245623e-02
   1.2840000e-01   3.2139181e-02
   1.2860000e-01   2.9963611e-02
   1.2880000e-01   2.7741476e-02
   1.2900000e-01   2.5495370e-02
   1.2920000e-01   2.3247619e-02
   1.2940000e-01   2.1019992e-02
   1.2960000e-01   1.8833424e-02
   1.2980000e-01   1.6707744e-02
   1.3000000e-01   1.4661427e-02
   1.3020000e-01   1.2711366e-02
   1.3040000e-01   1.0872662e-02
   1.3060000e-01   9.1584493e-03
   1.3080000e-01   7.5797402e-03
   1.3100000e-01   6.1453118e-03
   1.3120000e-01   4.8616196e-03
   1.3140000e-01   3.7327480e-03
   1.3160000e-01   2.7603980e-03
   1.3180000e-01   1.9439097e-03
   1.3200000e-01   1.2803221e-03
   1.3220000e-01   7.6446877e-04
   1.3240000e-01   3.8910737e-04
   1.3260000e-01   1.4508299e-04
   1.3280000e-01   2.1521790e-05
   1.3300000e-01   6.0527949e-06
   1.3320000e-01   8.5054765e-05
   1.3340000e-01   2.4392437e-04
   1.3360000e-01   4.6736181e-04
   1.3380000e-01   7.3966956e-04
   1.3400000e-01   1.0450596e-03
   1.3420000e-01   1.3679643e-03
   1.3440000e-01   1.6933460e-03
   1.3460000e-01   2.0070006e-03
   1.3480000e-01   2.2958483e-03
   1.3500000e-01   2.5482097e-03
   1.3520000e-01   2.7540586e-03
   1.3540000e-01   2.9052492e-03
   1.3560000e-01   2.9957127e-03
   1.3580000e-01   3.0216187e-03
   1.3600000e-01   2.9814978e-03
   1.3620000e-01   2.8763226e-03
   1.3640000e-01   2.7095447e-03
   1.3660000e-01   2.4870840e-03
   1.3680000e-01   2.2172712e-03
   1.3700000e-01   1.9107416e-03
   1.3720000e-01   1.5802797e-03
   1.3740000e-01   1.2406173e-03
   1.3760000e-01   9.0818528e-04
   1.3780000e-01   6.0082152e-04
   1.3800000e-01   3.3743956e-04
   1.3820000e-01   1.3766058e-04
   1.3840000e-01   2.1414363e-05
   1.3860000e-01   8.5144938e-06
   1.3880000e-01   1.1821410e-04
   1.3900000e-01   3.6874887e-04
   1.3920000e-01   7.7687483e-04
   1.3940000e-01   1.3574085e-03
   1.3960000e-01   2.1227779e-03
   1.3980000e-01   3.0825925e-03
   1.4000000e-01   4.2432412e-03
   1.4020000e-01   5.6075268e-03
   1.4040000e-01   7.1743447e-03
   1.4060000e-01   8.9384164e-03
   1.4080000e-01   1.0890083e-02
   1.4100000e-01   1.3015171e-02
   1.4120000e-01   1.5294928e-02
   1.4140000e-01   1.7706048e-02
   1.4160000e-01   2.0220782e-02
   1.4180000e-01   2.2807140e-02
   1.4200000e-01   2.5429194e-02
   1.4220000e-01   2.8047471e-02
   1.4240000e-01   3.0619459e-02
   1.4260000e-01   3.3100201e-02
   1.4280000e-01   3.5442994e-02
   1.4300000e-01   3.7600188e-02
   1.4320000e-01   3.9524064e-02
   1.4340000e-01   4.1167812e-02
   1.4360000e-01   4.2486578e-02
   1.4380000e-01   4.3438591e-02
   1.4400000e-01   4.3986339e-02
   1.4420000e-01   4.4097803e-02
   1.4440000e-01   4.3747729e-02
   1.4460000e-01   4.2918915e-02
   1.4480000e-01   4.1603512e-02
   1.4500000e-01   3.9804322e-02
   1.4520000e-01   3.7536062e-02
   1.4540000e-01   3.4826599e-02
   1.4560000e-01   3.1718121e-02
   1.4580000e-01   2.8268233e-02
   1.4600000e-01   2.4550965e-02
   1.4620000e-01   2.0657663e-02
   1.4640000e-01   1.6697757e-02
   1.4660000e-01   1.2799388e-02
   1.4680000e-01   9.1098657e-03
   1.4700000e-01   5.7959629e-03
   1.4720000e-01   3.0440155e-03
   1.4740000e-01   1.0598248e-03
   1.4760000e-01   6.8349918e-05
   1.4780000e-01   3.1318099e-04
   1.4800000e-01   2.0557870e-03
   1.4820000e-01   5.5745339e-03
   1.4840000e-01   1.1163470e-02
   1.4860000e-01   1.9130881e-02
   1.4880000e-01   2.9797613e-02
   1.4900000e-01   4.3495172e-02
   1.4920000e-01   6.0563607e-02
   1.4940000e-01   8.1349187e-02
   1.4960000e-01   1.0620189e-01
   1.4980000e-01   1.3547268e-01
   1.5000000e-01   1.6951069e-01
   1.5020000e-01   2.0866019e-01
   1.5040000e-01   2.5325751e-01
   1.5060000e-01   3.0362775e-01
   1.5080000e-01   3.6008161e-01
   1.5100000e-01   4.2291197e-01
   1.5120000e-01   4.9239061e-01
   1.5140000e-01   5.6876492e-01
   1.5160000e-01   6.5225454e-01
   1.5180000e-01   7.4304830e-01
   1.5200000e-01   8.4130107e-01
   1.5220000e-01   9.4713086e-01
   1.5240000e-01   1.0606161e+00
   1.5260000e-01   1.1817930e+00
   1.5280000e-01   1.3106535e+00
   1.5300000e-01   1.4471429e+00
   1.5320000e-01   1.5911583e+00
   1.5340000e-01   1.7425474e+00
   1.5360000e-01   1.9011069e+00
   1.5380000e-01   2.0665823e+00
   1.5400000e-01   2.2386672e+00
   1.5420000e-01   2.4170035e+00
   1.5440000e-01   2.6011819e+00
   1.5460000e-01   2.7907428e+00
   1.5480000e-01   2.9851774e+00
   1.5500000e-01   3.1839295e+00
   1.5520000e-01   3.3863975e+00
   1.5540000e-01   3.5919372e+00
   1.5560000e-01   3.7998646e+00
   1.5580000e-01   4.0094587e+00
   1.5600000e-01   4.2199661e+00
   1.5620000e-01   4.4306039e+00
   1.5640000e-01   4.6405649e+00
   1.5660000e-01   4.8490216e+00
   1.5680000e-01   5.0551312e+00
   1.5700000e-01   5.2580407e+00
   1.5720000e-01   5.4568921e+00
   1.5740000e-01   5.6508274e+00
   1.5760000e-01   5.8389948e+00
   1.5780000e-01   6.0205533e+00
   1.5800000e-01   6.1946788e+00
   1.5820000e-01   6.3605694e+00
   1.5840000e-01   6.5174509e+00
   1.5860000e-01   6.6645817e+00
   1.5880000e-01   6.8012584e+00
   1.5900000e-01   6.9268203e+00
   1.5920000e-01   7.0406542e+00
   1.5940000e-01   7.1421985e+00
   1.5960000e-01   7.2309478e+00
   1.5980000e-01   7.3064557e+00
   1.6000000e-01   7.3683388e+00
   1.6020000e-01   7.4162789e+00
   1.6040000e-01   7.4500259e+00
   1.6060000e-01   7.4693992e+00
   1.6080000e-01   7.4742895e+00
   1.6100000e-01   7.4646594e+00
   1.6120000e-01   7.4405438e+00
   1.6140000e-01   7.4020501e+00
   1.6160000e-01   7.3493571e+00
   1.6180000e-01   7.2827140e+00
   1.6200000e-01   7.2024388e+00
   1.6220000e-01   7.1089161e+00
   1.6240000e-01   7.0025943e+00
   1.6260000e-01   6.8839829e+00
   1.6280000e-01   6.7536486e+00
   1.6300000e-01   6.6122115e+00
   1.6320000e-01   6.4603409e+00
   1.6340000e-01   6.2987507e+00
   1.6360000e-01   6.1281945e+00
   1.6380000e-01   5.9494606e+00
   1.6400000e-01   5.7633663e+00
   1.6420000e-01   5.5707529e+00
   1.6440000e-01   5.3724797e+00
   1.6460000e-01   5.1694186e+00
   1.6480000e-01   4.9624482e+00
   1.6500000e-01   4.7524483e+00
   1.6520000e-01   4.5402945e+00
   1.6540000e-01   4.3268520e+00
   1.6560000e-01   4.1129713e+00
   1.6580000e-01   3.8994822e+00
   1.6600000e-01   3.6871895e+00
   1.6620000e-01   3.4768683e+00
   1.6640000e-01   3.2692593e+00
   1.6660000e-01   3.0650655e+00
   1.6680000e-01   2.8649482e+00
   1.6700000e-01   2.6695241e+00
   1.6720000e-01   2.4793621e+00
   1.6740000e-01   2.2949815e+00
   1.6760000e-01   2.1168496e+00
   1.6780000e-01   1.9453807e+00
   1.6800000e-01   1.7809345e+00
   1.6820000e-01   1.6238160e+00
   1.6840000e-01   1.4742755e+00
   1.6860000e-01   1.3325082e+00
   1.6880000e-01   1.1986555e+00
   1.6900000e-01   1.0728059e+00
   1.6920000e-01   9.5499675e-01
   1.6940000e-01   8.4521558e-01
   1.6960000e-01   7.4340277e-01
   1.6980000e-01   6.4945383e-01
   1.7000000e-01   5.6322216e-01
   1.7020000e-01   4.8452212e-01
   1.7040000e-01   4.1313218e-01
   1.7060000e-01   3.4879831e-01
   1.7080000e-01   2.9123751e-01
   1.7100000e-01   2.4014141e-01
   1.7120000e-01   1.9517994e-01
   1.7140000e-01   1.5600505e-01
   1.7160000e-01   1.2225439e-01
   1.7180000e-01   9.3555002e-02
   1.7200000e-01   6.9526849e-02
   1.7220000e-01   4.9786333e-02
   1.7240000e-01   3.3949627e-02
   1.7260000e-01   2.1635862e-02
   1.7280000e-01   1.2470127e-02
   1.7300000e-01   6.0862710e-03
   1.7320000e-01   2.1294727e-03
   1.7340000e-01   2.5857522e-04
   1.7360000e-01   1.4816780e-04
   1.7380000e-01   1.4904052e-03
   1.7400000e-01   3.9965586e-03
   1.7420000e-01   7.3982937e-03
   1.7440000e-01   1.1448677e-02
   1.7460000e-01   1.5922908e-02
   1.7480000e-01   2.0618792e-02
   1.7500000e-01   2.5356948e-02
   1.7520000e-01   2.9980770e-02
   1.7540000e-01   3.4356159e-02
   1.7560000e-01   3.8371024e-02
   1.7580000e-01   4.1934589e-02
   1.7600000e-01   4.4976502e-02
   1.7620000e-01   4.7445787e-02
   1.7640000e-01   4.9309639e-02
   1.7660000e-01   5.0552106e-02
   1.7680000e-01   5.1172649e-02
   1.7700000e-01   5.1184638e-02
   1.7720000e-01   5.0613773e-02
   1.7740000e-01   4.9496476e-02
   1.7760000e-01   4.7878258e-02
   1.7780000e-01   4.5812098e-02
   1.7800000e-01   4.3356833e-02
   1.7820000e-01   4.0575596e-02
   1.7840000e-01   3.7534315e-02
   1.7860000e-01   3.4300274e-02
   1.7880000e-01   3.0940773e-02
   1.7900000e-01   2.7521879e-02
   1.7920000e-01   2.4107294e-02
   1.7940000e-01   2.0757334e-02
   1.7960000e-01   1.7528038e-02
   1.7980000e-01   1.4470407e-02
   1.8000000e-01   1.1629770e-02
   1.8020000e-01   9.0452948e-03
   1.8040000e-01   6.7496162e-03
   1.8060000e-01   4.7686085e-03
   1.8080000e-01   3.1212760e-03
   1.8100000e-01   1.8197669e-03
   1.8120000e-01   8.6949974e-04
   1.8140000e-01   2.6939595e-04
   1.8160000e-01   1.2207520e-05
   1.8180000e-01   8.4931147e-05
   1.8200000e-01   4.6929715e-04
   1.8220000e-01   1.1423219e-03
   1.8240000e-01   2.0769123e-03
   1.8260000e-01   3.2425094e-03
   1.8280000e-01   4.6057607e-03
   1.8300000e-01   6.1312075e-03
   1.8320000e-01   7.7819772e-03
   1.8340000e-01   9.5204684e-03
   1.8360000e-01   1.1309019e-02
   1.8380000e-01   1.3110548e-02
   1.8400000e-01   1.4889159e-02
   1.8420000e-01   1.6610702e-02
   1.8440000e-01   1.8243282e-02
   1.8460000e-01   1.9757714e-02
   1.8480000e-01   2.1127911e-02
   1.8500000e-01   2.2331209e-02
   1.8520000e-01   2.3348626e-02
   1.8540000e-01   2.4165043e-02
   1.8560000e-01   2.4769328e-02
   1.8580000e-01   2.5154377e-02
   1.8600000e-01   2.5317097e-02
   1.8620000e-01   2.5258318e-02
   1.8640000e-01   2.4982650e-02
   1.8660000e-01   2.4498279e-02
   1.8680000e-01   2.3816709e-02
   1.8700000e-01   2.2952471e-02
   1.8720000e-01   2.1922773e-02
   1.8740000e-01   2.0747138e-02
   1.8760000e-01   1.9447001e-02
   1.8780000e-01   1.8045298e-02
   1.8800000e-01   1.6566034e-02
   1.8820000e-01   1.5033859e-02
   1.8840000e-01   1.3473637e-02
   1.8860000e-01   1.1910026e-02
   1.8880000e-01   1.0367083e-02
   1.8900000e-01   8.8678782e-03
   1.8920000e-01   7.4341462e-03
   1.8940000e-01   6.0859647e-03
   1.8960000e-01   4.8414713e-03
   1.8980000e-01   3.7166190e-03
   1.9000000e-01   2.7249753e-03
   1.9020000e-01   1.8775647e-03
   1.9040000e-01   1.1827575e-03
   1.9060000e-01   6.4620479e-04
   1.9080000e-01   2.7081867e-04
   1.9100000e-01   5.6798297e-05
   1.9120000e-01   1.6984891e-06
   1.9140000e-01   1.0053956e-04
   1.9160000e-01   3.4595521e-04
   1.9180000e-01   7.2837507e-04
   1.9200000e-01   1.2362381e-03
   1.9220000e-01   1.8562327e-03
   1.9240000e-01   2.5735586e-03
   1.9260000e-01   3.3722065e-03
   1.9280000e-01   4.2352495e-03
   1.9300000e-01   5.1451427e-03
   1.9320000e-01   6.0840245e-03
   1.9340000e-01   7.0340160e-03
   1.9360000e-01   7.9775128e-03
   1.9380000e-01   8.8974653e-03
   1.9400000e-01   9.7776435e-03
   1.9420000e-01   1.0602881e-02
   1.9440000e-01   1.1359299e-02
   1.9460000e-01   1.2034498e-02
   1.9480000e-01   1.2617728e-02
   1.9500000e-01   1.3100022e-02
   1.9520000e-01   1.3474306e-02
   1.9540000e-01   1.3735461e-02
   1.9560000e-01   1.3880371e-02
   1.9580000e-01   1.3907919e-02
   1.9600000e-01   1.3818967e-02
   1.9620000e-01   1.3616292e-02
   1.9640000e-01   1.3304498e-02
   1.9660000e-01   1.2889903e-02
   1.9680000e-01   1.2380393e-02
   1.9700000e-01   1.1785263e-02
   1.9720000e-01   1.1115032e-02
   1.9740000e-01   1.0381245e-02
   1.9760000e-01   9.5962647e-03
   1.9780000e-01   8.7730473e-03
   1.9800000e-01   7.9249229e-03
   1.9820000e-01   7.0653685e-03
   1.9840000e-01   6.2077850e-03
   1.9860000e-01   5.3652802e-03
   1.9880000e-01   4.5504613e-03
   1.9900000e-01   3.7752398e-03
   1.9920000e-01   3.0506511e-03
   1.9940000e-01   2.3866924e-03
   1.9960000e-01   1.7921814e-03
   1.9980000e-01   1.2746355e-03
   2.0000000e-01   8.4017561e-04
   2.0020000e-01   4.9345415e-04
   2.0040000e-01   2.3760805e-04
   2.0060000e-01   7.4237429e-05
   2.0080000e-01   3.4094170e-06
   2.0100000e-01   2.3686754e-05
   2.0120000e-01   1.3218011e-04
   2.0140000e-01   3.2462291e-04
   2.0160000e-01   5.9546693e-04
   2.0180000e-01   9.3799682e-04
   2.0200000e-01   1.3444613e-03
   2.0220000e-01   1.8062186e-03
   2.0240000e-01   2.3138937e-03
   2.0260000e-01   2.8575440e-03
   2.0280000e-01   3.4268316e-03
   2.0300000e-01   4.0111989e-03
   2.0320000e-01   4.6000434e-03
   2.0340000e-01   5.1828915e-03
   2.0360000e-01   5.7495660e-03
   2.0380000e-01   6.2903459e-03
   2.0400000e-01   6.7961166e-03
   2.0420000e-01   7.2585066e-03
   2.0440000e-01   7.6700103e-03
   2.0460000e-01   8.0240947e-03
   2.0480000e-01   8.3152883e-03
   2.0500000e-01   8.5392510e-03
   2.0520000e-01   8.6928250e-03
   2.0540000e-01   8.7740652e-03
   2.0560000e-01   8.7822498e-03
   2.0580000e-01   8.7178709e-03
   2.0600000e-01   8.5826054e-03
   2.0620000e-01   8.3792674e-03
   2.0640000e-01   8.1117432e-03
   2.0660000e-01   7.7849093e-03
   2.0680000e-01   7.4045372e-03
   2.0700000e-01   6.9771837e-03
   2.0720000e-01   6.5100714e-03
   2.0740000e-01   6.0109604e-03
   2.0760000e-01   5.4880126e-03
   2.0780000e-01   4.9496527e-03
   2.0800000e-01   4.4044269e-03
   2.0820000e-01   3.8608614e-03
   2.0840000e-01   3.3273248e-03
   2.0860000e-01   2.8118938e-03
   2.0880000e-01   2.3222268e-03
   2.0900000e-01   1.8654464e-03
   2.0920000e-01   1.4480312e-03
   2.0940000e-01   1.0757215e-03
   2.0960000e-01   7.5343693e-04
   2.0980000e-01   4.8520969e-04
   2.1000000e-01   2.7413264e-04
   2.1020000e-01   1.2232361e-04
   2.1040000e-01   3.0906039e-05
   2.1060000e-01   5.9978945e-09
   2.1080000e-01   2.8765383e-05
   2.1100000e-01   1.1537087e-04
   2.1120000e-01   2.5709787e-04
   2.1140000e-01   4.5036859e-04
   2.1160000e-01   6.9082299e-04
   2.1180000e-01   9.7340135e-04
   2.1200000e-01   1.2924369e-03
   2.1220000e-01   1.6417571e-03
   2.1240000e-01   2.0147911e-03
   2.1260000e-01   2.4046825e-03
   2.1280000e-01   2.8044050e-03
   2.1300000e-01   3.2068791e-03
   2.1320000e-01   3.6050876e-03
   2.1340000e-01   3.9921888e-03
   2.1360000e-01   4.3616252e-03
   2.1380000e-01   4.7072258e-03
   2.1400000e-01   5.0233006e-03
   2.1420000e-01   5.3047264e-03
   2.1440000e-01   5.5470220e-03
   2.1460000e-01   5.7464114e-03
   2.1480000e-01   5.8998753e-03
   2.1500000e-01   6.0051898e-03
   2.1520000e-01   6.0609507e-03
   2.1540000e-01   6.0665853e-03
   2.1560000e-01   6.0223497e-03
   2.1580000e-01   5.9293133e-03
   2.1600000e-01   5.7893299e-03
   2.1620000e-01   5.6049970e-03
   2.1640000e-01   5.3796030e-03
   2.1660000e-01   5.1170644e-03
   2.1680000e-01   4.8218535e-03
   2.1700000e-01   4.4989183e-03
   2.1720000e-01   4.1535951e-03
   2.1740000e-01   3.7915171e-03
   2.1760000e-01   3.4185184e-03
   2.1780000e-01   3.0405366e-03
   2.1800000e-01   2.6635148e-03
   2.1820000e-01   2.2933048e-03
   2.1840000e-01   1.9355735e-03
   2.1860000e-01   1.5957127e-03
   2.1880000e-01   1.2787556e-03
   2.1900000e-01   9.8929903e-04
   2.1920000e-01   7.3143484e-04
   2.1940000e-01   5.0868972e-04
   2.1960000e-01   3.2397521e-04
   2.1980000e-01   1.7954824e-04
   2.2000000e-01   7.6982855e-05
   2.2020000e-01   1.7153347e-05
   2.2040000e-01   2.2891153e-07
   2.2060000e-01   2.5679857e-05
   2.2080000e-01   9.2295035e-05
   2.2100000e-01   1.9821010e-04
   2.2120000e-01   3.4094603e-04
   2.2140000e-01   5.1745706e-04
   2.2160000e-01   7.2418729e-04
   2.2180000e-01   9.5713481e-04
   2.2200000e-01   1.2119223e-03
   2.2220000e-01   1.4838726e-03
   2.2240000e-01   1.7680887e-03
   2.2260000e-01   2.0595360e-03
   2.2280000e-01   2.3531255e-03
   2.2300000e-01   2.6437976e-03
   2.2320000e-01   2.9266036e-03
   2.2340000e-01   3.1967849e-03
   2.2360000e-01   3.4498482e-03
   2.2380000e-01   3.6816353e-03
   2.2400000e-01   3.8883864e-03
   2.2420000e-01   4.0667965e-03
   2.2440000e-01   4.2140642e-03
   2.2460000e-01   4.3279304e-03
   2.2480000e-01   4.4067092e-03
   2.2500000e-01   4.4493084e-03
   2.2520000e-01   4.4552401e-03
   2.2540000e-01   4.4246216e-03
   2.2560000e-01   4.3581663e-03
   2.2580000e-01   4.2571654e-03
   2.2600000e-01   4.1234600e-03
   2.2620000e-01   3.9594045e-03
   2.2640000e-01   3.7678230e-03
   2.2660000e-01   3.5519574e-03
   2.2680000e-01   3.3154100e-03
   2.2700000e-01   3.0620811e-03
   2.2720000e-01   2.7961016e-03
   2.2740000e-01   2.5217637e-03
   2.2760000e-01   2.2434491e-03
   2.2780000e-01   1.9655565e-03
   2.2800000e-01   1.6924300e-03
   2.2820000e-01   1.4282893e-03
   2.2840000e-01   1.1771621e-03
   2.2860000e-01   9.4282070e-04
   2.2880000e-01   7.2872389e-04
   2.2900000e-01   5.3796372e-04
   2.2920000e-01   3.7321946e-04
   2.2940000e-01   2.3671849e-04
   2.2960000e-01   1.3020504e-04
   2.2980000e-01   5.4917112e-05
   2.3000000e-01   1.1571804e-05
   2.3020000e-01   3.5933982e-07
   2.3040000e-01   2.0945653e-05
   2.3060000e-01   7.2483482e-05
   2.3080000e-01   1.5363166e-04
   2.3100000e-01   2.6258224e-04
   2.3120000e-01   3.9709485e-04
   2.3140000e-01   5.5453778e-04
   2.3160000e-01   7.3193493e-04
   2.3180000e-01   9.2601784e-04
   2.3200000e-01   1.1332820e-03
   2.3220000e-01   1.3500462e-03
   2.3240000e-01   1.5725144e-03
   2.3260000e-01   1.7968385e-03
   2.3280000e-01   2.0191819e-03
   2.3300000e-01   2.2357811e-03
   2.3320000e-01   2.4430066e-03
   2.3340000e-01   2.6374204e-03
   2.3360000e-01   2.8158303e-03
   2.3380000e-01   2.9753384e-03
   2.3400000e-01   3.1133862e-03
   2.3420000e-01   3.2277921e-03
   2.3440000e-01   3.3167832e-03
   2.3460000e-01   3.3790201e-03
   2.3480000e-01   3.4136140e-03
   2.3500000e-01   3.4201367e-03
   2.3520000e-01   3.3986231e-03
   2.3540000e-01   3.3495655e-03
   2.3560000e-01   3.2739015e-03
   2.3580000e-01   3.1729940e-03
   2.3600000e-01   3.0486045e-03
   2.3620000e-01   2.9028611e-03
   2.3640000e-01   2.7382196e-03
   2.3660000e-01   2.5574206e-03
   2.3680000e-01   2.3634421e-03
   2.3700000e-01   2.1594485e-03
   2.3720000e-01   1.9487376e-03
   2.3740000e-01   1.7346850e-03
   2.3760000e-01   1.5206893e-03
   2.3780000e-01   1.3101157e-03
   2.3800000e-01   1.1062420e-03
   2.3820000e-01   9.1220629e-04
   2.3840000e-01   7.3095666e-04
   2.3860000e-01   5.6520549e-04
   2.3880000e-01   4.1738745e-04
   2.3900000e-01   2.8962250e-04
   2.3920000e-01   1.8368446e-04
   2.3940000e-01   1.0097535e-04
   2.3960000e-01   4.2506209e-05
   2.3980000e-01   8.8842500e-06
   2.4000000e-01   3.0685209e-07
   2.4020000e-01   1.6562185e-05
   2.4040000e-01   5.7036506e-05
   2.4060000e-01   1.2072791e-04
   2.4080000e-01   2.0626628e-04
   2.4100000e-01   3.1193899e-04
   2.4120000e-01   4.3572198e-04
   2.4140000e-01   5.7531557e-04
   2.4160000e-01   7.2818445e-04
   2.4180000e-01   8.9160112e-04
   2.4200000e-01   1.0626920e-03
   2.4220000e-01   1.2384856e-03
   2.4240000e-01   1.4159618e-03
   2.4260000e-01   1.5921012e-03
   2.4280000e-01   1.7639347e-03
   2.4300000e-01   1.9285909e-03
   2.4320000e-01   2.0833421e-03
   2.4340000e-01   2.2256478e-03
   2.4360000e-01   2.3531936e-03
   2.4380000e-01   2.4639274e-03
   2.4400000e-01   2.5560902e-03
   2.4420000e-01   2.6282422e-03
   2.4440000e-01   2.6792834e-03
   2.4460000e-01   2.7084683e-03
   2.4480000e-01   2.7154150e-03
   2.4500000e-01   2.7001082e-03
   2.4520000e-01   2.6628962e-03
   2.4540000e-01   2.6044820e-03
   2.4560000e-01   2.5259086e-03
   2.4580000e-01   2.4285392e-03
   2.4600000e-01   2.3140322e-03
   2.4620000e-01   2.1843114e-03
   2.4640000e-01   2.0415327e-03
   2.4660000e-01   1.8880466e-03
   2.4680000e-01   1.7263586e-03
   2.4700000e-01   1.5590868e-03
   2.4720000e-01   1.3889185e-03
   2.4740000e-01   1.2185655e-03
   2.4760000e-01   1.0507202e-03
   2.4780000e-01   8.8801163e-04
   2.4800000e-01   7.3296321e-04
   2.4820000e-01   5.8795264e-04
   2.4840000e-01   4.5517435e-04
   2.4860000e-01   3.3660538e-04
   2.4880000e-01   2.3397495e-04
   2.4900000e-01   1.4873848e-04
   2.4920000e-01   8.2056109e-05
   2.4940000e-01   3.4776340e-05
   2.4960000e-01   7.4247993e-06
   2.4980000e-01   1.9838482e-07
   2.5000000e-01   1.2964794e-05
   2.5020000e-01   4.5267411e-05
   2.5040000e-01   9.6335435e-05
   2.5060000e-01   1.6509902e-04
   2.5080000e-01   2.5020917e-04
   2.5100000e-01   3.5006200e-04
   2.5120000e-01   4.6282695e-04
   2.5140000e-01   5.8647843e-04
   2.5160000e-01   7.1883042e-04
   2.5180000e-01   8.5757338e-04
   2.5200000e-01   1.0003128e-03
   2.5220000e-01   1.1446090e-03
   2.5240000e-01   1.2880172e-03
   2.5260000e-01   1.4281271e-03
   2.5280000e-01   1.5626023e-03
   2.5300000e-01   1.6892174e-03
   2.5320000e-01   1.8058936e-03
   2.5340000e-01   1.9107312e-03
   2.5360000e-01   2.0020391e-03
   2.5380000e-01   2.0783607e-03
   2.5400000e-01   2.1384959e-03
   2.5420000e-01   2.1815185e-03
   2.5440000e-01   2.2067891e-03
   2.5460000e-01   2.2139631e-03
   2.5480000e-01   2.2029942e-03
   2.5500000e-01   2.1741329e-03
   2.5520000e-01   2.1279198e-03
   2.5540000e-01   2.0651746e-03
   2.5560000e-01   1.9869806e-03
   2.5580000e-01   1.8946652e-03
   2.5600000e-01   1.7897760e-03
   2.5620000e-01   1.6740541e-03
   2.5640000e-01   1.5494043e-03
   2.5660000e-01   1.4178625e-03
   2.5680000e-01   1.2815621e-03
   2.5700000e-01   1.1426977e-03
   2.5720000e-01   1.0034896e-03
   2.5740000e-01   8.6614707e-04
   2.5760000e-01   7.3283244e-04
   2.5780000e-01   6.0562637e-04
   2.5800000e-01   4.8649451e-04
   2.5820000e-01   3.7725632e-04
   2.5840000e-01   2.7955655e-04
   2.5860000e-01   1.9483980e-04
   2.5880000e-01   1.2432844e-04
   2.5900000e-01   6.9004373e-05
   2.5920000e-01   2.9594878e-05
   2.5940000e-01   6.5626167e-06
   2.5960000e-01   1.0009464e-07
   2.5980000e-01   1.0128527e-05
   2.6000000e-01   3.6301137e-05
   2.6020000e-01   7.8010791e-05
   2.6040000e-01   1.3440181e-04
   2.6060000e-01   2.0438576e-04
   2.6080000e-01   2.8666087e-04
   2.6100000e-01   3.7973482e-04
   2.6120000e-01   4.8195045e-04
   2.6140000e-01   5.9151399e-04
   2.6160000e-01   7.0652522e-04
   2.6180000e-01   8.2500926e-04
   2.6200000e-01   9.4494926e-04
   2.6220000e-01   1.0643196e-03
   2.6240000e-01   1.1811188e-03
   2.6260000e-01   1.2934023e-03
   2.6280000e-01   1.3993134e-03
   2.6300000e-01   1.4971129e-03
   2.6320000e-01   1.5852067e-03
   2.6340000e-01   1.6621710e-03
   2.6360000e-01   1.7267736e-03
   2.6380000e-01   1.7779933e-03
   2.6400000e-01   1.8150345e-03
   2.6420000e-01   1.8373391e-03
   2.6440000e-01   1.8445934e-03
   2.6460000e-01   1.8367318e-03
   2.6480000e-01   1.8139358e-03
   2.6500000e-01   1.7766297e-03
   2.6520000e-01   1.7254720e-03
   2.6540000e-01   1.6613423e-03
   2.6560000e-01   1.5853263e-03
   2.6580000e-01   1.4986962e-03
   2.6600000e-01   1.4028888e-03
   2.6620000e-01   1.2994809e-03
   2.6640000e-01   1.1901625e-03
   2.6660000e-01   1.0767088e-03
   2.6680000e-01   9.6095037e-04
   2.6700000e-01   8.4474308e-04
   2.6720000e-01   7.2993765e-04
   2.6740000e-01   6.1834952e-04
   2.6760000e-01   5.1172949e-04
   2.6780000e-01   4.1173565e-04
   2.6800000e-01   3.1990698e-04
   2.6820000e-01   2.3763904e-04
   2.6840000e-01   1.6616228e-04
   2.6860000e-01   1.0652301e-04
   2.6880000e-01   5.9567651e-05
   2.6900000e-01   2.5930267e-05
   2.6920000e-01   6.0236620e-06
   2.6940000e-01   3.4134545e-08
   2.6960000e-01   7.9199619e-06
   2.6980000e-01   2.9413604e-05
   2.7000000e-01   6.4027569e-05
   2.7020000e-01   1.1106383e-04
   2.7040000e-01   1.6962658e-04
   2.7060000e-01   2.3863820e-04
   2.7080000e-01   3.1685793e-04
   2.7100000e-01   4.0290329e-04
   2.7120000e-01   4.9527343e-04
   2.7140000e-01   5.9237446e-04
   2.7160000e-01   6.9254602e-04
   2.7180000e-01   7.9408872e-04
   2.7200000e-01   8.9529218e-04
   2.7220000e-01   9.9446294e-04
   2.7240000e-01   1.0899519e-03
   2.7260000e-01   1.1801811e-03
   2.7280000e-01   1.2636687e-03
   2.7300000e-01   1.3390527e-03
   2.7320000e-01   1.4051124e-03
   2.7340000e-01   1.4607872e-03
   2.7360000e-01   1.5051930e-03
   2.7380000e-01   1.5376355e-03
   2.7400000e-01   1.5576201e-03
   2.7420000e-01   1.5648591e-03
   2.7440000e-01   1.5592745e-03
   2.7460000e-01   1.5409983e-03
   2.7480000e-01   1.5103691e-03
   2.7500000e-01   1.4679249e-03
   2.7520000e-01   1.4143934e-03
   2.7540000e-01   1.3506787e-03
   2.7560000e-01   1.2778456e-03
   2.7580000e-01   1.1971013e-03
   2.7600000e-01   1.1097745e-03
   2.7620000e-01   1.0172933e-03
   2.7640000e-01   9.2116111e-04
   2.7660000e-01   8.2293172e-04
   2.7680000e-01   7.2418368e-04
   2.7700000e-01   6.2649442e-04
   2.7720000e-01   5.3141444e-04
   2.7740000e-01   4.4044230e-04
   2.7760000e-01   3.5500045e-04
   2.7780000e-01   2.7641254e-04
   2.7800000e-01   2.0588241e-04
   2.7820000e-01   1.4447523e-04
   2.7840000e-01   9.3100953e-05
   2.7860000e-01   5.2500468e-05
   2.7880000e-01   2.3234515e-05
   2.7900000e-01   5.6756569e-06
   2.7920000e-01   3.3457443e-09
   2.7940000e-01   6.2021707e-06
   2.7960000e-01   2.4063289e-05
   2.7980000e-01   5.3189001e-05
   2.8000000e-01   9.3000375e-05
   2.8020000e-01   1.4274778e-04
   2.8040000e-01   2.0152413e-04
   2.8060000e-01   2.6828062e-04
   2.8080000e-01   3.4184469e-04
   2.8100000e-01   4.2093987e-04
   2.8120000e-01   5.0420721e-04
   2.8140000e-01   5.9022795e-04
   2.8160000e-01   6.7754698e-04
   2.8180000e-01   7.6469681e-04
   2.8200000e-01   8.5022156e-04
   2.8220000e-01   9.3270064e-04
   2.8240000e-01   1.0107717e-03
   2.8260000e-01   1.0831525e-03
   2.8280000e-01   1.1486613e-03
   2.8300000e-01   1.2062356e-03
   2.8320000e-01   1.2549489e-03
   2.8340000e-01   1.2940247e-03
   2.8360000e-01   1.3228486e-03
   2.8380000e-01   1.3409769e-03
   2.8400000e-01   1.3481437e-03
   2.8420000e-01   1.3442633e-03
   2.8440000e-01   1.3294309e-03
   2.8460000e-01   1.3039203e-03
   2.8480000e-01   1.2681780e-03
   2.8500000e-01   1.2228150e-03
   2.8520000e-01   1.1685960e-03
   2.8540000e-01   1.1064261e-03
   2.8560000e-01   1.0373349e-03
   2.8580000e-01   9.6245945e-04
   2.8600000e-01   8.8302476e-04
   2.8620000e-01   8.0032343e-04
   2.8640000e-01   7.1569422e-04
   2.8660000e-01   6.3049990e-04
   2.8680000e-01   5.4610489e-04
   2.8700000e-01   4.6385303e-04
   2.8720000e-01   3.8504575e-04
   2.8740000e-01   3.1092108e-04
   2.8760000e-01   2.4263385e-04
   2.8780000e-01   1.8123726e-04
   2.8800000e-01   1.2766633e-04
   2.8820000e-01   8.2723260e-05
   2.8840000e-01   4.7065117e-05
   2.8860000e-01   2.1193914e-05
   2.8880000e-01   5.4492780e-06
   2.8900000e-01   3.8152860e-09
   2.8920000e-01   4.8612156e-06
   2.8940000e-01   1.9857125e-05
   2.8960000e-01   4.4662750e-05
   2.8980000e-01   7.8791128e-05
   2.9000000e-01   1.2160593e-04
   2.9020000e-01   1.7233267e-04
   2.9040000e-01   2.3007208e-04
   2.9060000e-01   2.9381545e-04
   2.9080000e-01   3.6246173e-04
   2.9100000e-01   4.3483590e-04
   2.9120000e-01   5.0970862e-04
   2.9140000e-01   5.8581656e-04
   2.9160000e-01   6.6188313e-04
   2.9180000e-01   7.3663946e-04
   2.9200000e-01   8.0884500e-04
   2.9220000e-01   8.7730762e-04
   2.9240000e-01   9.4090279e-04
   2.9260000e-01   9.9859159e-04
   2.9280000e-01   1.0494371e-03
   2.9300000e-01   1.0926194e-03
   2.9320000e-01   1.1274479e-03
   2.9340000e-01   1.1533723e-03
   2.9360000e-01   1.1699906e-03
   2.9380000e-01   1.1770550e-03
   2.9400000e-01   1.1744750e-03
   2.9420000e-01   1.1623182e-03
   2.9440000e-01   1.1408084e-03
   2.9460000e-01   1.1103206e-03
   2.9480000e-01   1.0713749e-03
   2.9500000e-01   1.0246266e-03
   2.9520000e-01   9.7085534e-04
   2.9540000e-01   9.1095111e-04
   2.9560000e-01   8.4589968e-04
   2.9580000e-01   7.7676579e-04
   2.9600000e-01   7.0467541e-04
   2.9620000e-01   6.3079706e-04
   2.9640000e-01   5.5632250e-04
   2.9660000e-01   4.8244718e-04
   2.9680000e-01   4.1035075e-04
   2.9700000e-01   3.4117783e-04
   2.9720000e-01   2.7601959e-04
   2.9740000e-01   2.1589615e-04
   2.9760000e-01   1.6174034e-04
   2.9780000e-01   1.1438292e-04
   2.9800000e-01   7.4539558e-05
   2.9820000e-01   4.2799704e-05
   2.9840000e-01   1.9617641e-05
   2.9860000e-01   5.3057520e-06
   2.9880000e-01   3.0135940e-08
   2.9900000e-01   3.8086398e-06
   2.9920000e-01   1.6511313e-05
   2.9940000e-01   3.7863269e-05
   2.9960000e-01   6.7449900e-05
   2.9980000e-01   1.0472434e-04
   3.0000000e-01   1.4901705e-04
   3.0020000e-01   1.9954736e-04
   3.0040000e-01   2.5543673e-04
   3.0060000e-01   3.1572362e-04
   3.0080000e-01   3.7937955e-04
   3.0100000e-01   4.4532623e-04
   3.0120000e-01   5.1245341e-04
   3.0140000e-01   5.7963711e-04
   3.0160000e-01   6.4575809e-04
   3.0180000e-01   7.0972003e-04
   3.0200000e-01   7.7046735e-04
   3.0220000e-01   8.2700219e-04
   3.0240000e-01   8.7840046e-04
   3.0260000e-01   9.2382651e-04
   3.0280000e-01   9.6254636e-04
   3.0300000e-01   9.9393918e-04
   3.0320000e-01   1.0175069e-03
   3.0340000e-01   1.0328815e-03
   3.0360000e-01   1.0398310e-03
   3.0380000e-01   1.0382618e-03
   3.0400000e-01   1.0282201e-03
   3.0420000e-01   1.0098902e-03
   3.0440000e-01   9.8359102e-04
   3.0460000e-01   9.4977004e-04
   3.0480000e-01   9.0899558e-04
   3.0500000e-01   8.6194681e-04
   3.0520000e-01   8.0940219e-04
   3.0540000e-01   7.5222630e-04
   3.0560000e-01   6.9135531e-04
   3.0580000e-01   6.2778136e-04
   3.0600000e-01   5.6253610e-04
   3.0620000e-01   4.9667368e-04
   3.0640000e-01   4.3125343e-04
   3.0660000e-01   3.6732259e-04
   3.0680000e-01   3.0589918e-04
   3.0700000e-01   2.4795563e-04
   3.0720000e-01   1.9440307e-04
   3.0740000e-01   1.4607675e-04
   3.0760000e-01   1.0372277e-04
   3.0780000e-01   6.7986314e-05
   3.0800000e-01   3.9401610e-05
   3.0820000e-01   1.8383702e-05
   3.0840000e-01   5.2222405e-06
   3.0860000e-01   7.7334256e-08
   3.0880000e-01   2.9775354e-06
   3.0900000e-01   1.3819980e-05
   3.0920000e-01   3.2372669e-05
   3.0940000e-01   5.8278852e-05
   3.0960000e-01   9.1063417e-05
   3.0980000e-01   1.3014119e-04
   3.1000000e-01   1.7482698e-04
   3.1020000e-01   2.2434723e-04
   3.1040000e-01   2.7785303e-04
   3.1060000e-01   3.3443432e-04
   3.1080000e-01   3.9313503e-04
   3.1100000e-01   4.5296887e-04
   3.1120000e-01   5.1293558e-04
   3.1140000e-01   5.7203732e-04
   3.1160000e-01   6.2929492e-04
   3.1180000e-01   6.8376380e-04
   3.1200000e-01   7.3454923e-04
   3.1220000e-01   7.8082070e-04
   3.1240000e-01   8.2182519e-04
   3.1260000e-01   8.5689911e-04
   3.1280000e-01   8.8547873e-04
   3.1300000e-01   9.0710897e-04
   3.1320000e-01   9.2145028e-04
   3.1340000e-01   9.2828372e-04
   3.1360000e-01   9.2751400e-04
   3.1380000e-01   9.1917045e-04
   3.1400000e-01   9.0340602e-04
   3.1420000e-01   8.8049426e-04
   3.1440000e-01   8.5082425e-04
   3.1460000e-01   8.1489384e-04
   3.1480000e-01   7.7330096e-04
   3.1500000e-01   7.2673348e-04
   3.1520000e-01   6.7595758e-04
   3.1540000e-01   6.2180487e-04
   3.1560000e-01   5.6515858e-04
   3.1580000e-01   5.0693887e-04
   3.1600000e-01   4.4808768e-04
   3.1620000e-01   3.8955328e-04
   3.1640000e-01   3.3227471e-04
   3.1660000e-01   2.7716655e-04
   3.1680000e-01   2.2510402e-04
   3.1700000e-01   1.7690898e-04
   3.1720000e-01   1.3333661e-04
   3.1740000e-01   9.5063465e-05
   3.1760000e-01   6.2676735e-05
   3.1780000e-01   3.6665031e-05
   3.1800000e-01   1.7410840e-05
   3.1820000e-01   5.1847345e-06
   3.1840000e-01   1.4142181e-07
   3.1860000e-01   2.3177151e-06
   3.1880000e-01   1.1632428e-05
   3.1900000e-01   2.7888199e-05
   3.1920000e-01   5.0775199e-05
   3.1940000e-01   7.9876664e-05
   3.1960000e-01   1.1467615e-04
   3.1980000e-01   1.5456636e-04
   3.2000000e-01   1.9885948e-04
   3.2020000e-01   2.4679870e-04
   3.2040000e-01   2.9757086e-04
   3.2060000e-01   3.5032000e-04
   3.2080000e-01   4.0416145e-04
   3.2100000e-01   4.5819644e-04
   3.2120000e-01   5.1152679e-04
   3.2140000e-01   5.6326961e-04
   3.2160000e-01   6.1257162e-04
   3.2180000e-01   6.5862296e-04
   3.2200000e-01   7.0067024e-04
   3.2220000e-01   7.3802861e-04
   3.2240000e-01   7.7009265e-04
   3.2260000e-01   7.9634593e-04
   3.2280000e-01   8.1636909e-04
   3.2300000e-01   8.2984626e-04
   3.2320000e-01   8.3656984e-04
   3.2340000e-01   8.3644339e-04
   3.2360000e-01   8.2948284e-04
   3.2380000e-01   8.1581568e-04
   3.2400000e-01   7.9567849e-04
   3.2420000e-01   7.6941262e-04
   3.2440000e-01   7.3745820e-04
   3.2460000e-01   7.0034654e-04
   3.2480000e-01   6.5869113e-04
   3.2500000e-01   6.1317726e-04
   3.2520000e-01   5.6455053e-04
   3.2540000e-01   5.1360450e-04
   3.2560000e-01   4.6116750e-04
   3.2580000e-01   4.0808895e-04
   3.2600000e-01   3.5522546e-04
   3.2620000e-01   3.0342678e-04
   3.2640000e-01   2.5352197e-04
   3.2660000e-01   2.0630592e-04
   3.2680000e-01   1.6252656e-04
   3.2700000e-01   1.2287277e-04
   3.2720000e-01   8.7963411e-05
   3.2740000e-01   5.8337478e-05
   3.2760000e-01   3.4445610e-05
   3.2780000e-01   1.6643085e-05
   3.2800000e-01   5.1843815e-06
   3.2820000e-01   2.1942487e-07
   3.2840000e-01   1.7915391e-06
   3.2860000e-01   9.8371544e-06
   3.2880000e-01   2.4187258e-05
   3.2900000e-01   4.4570560e-05
   3.2920000e-01   7.0618318e-05
   3.2940000e-01   1.0187073e-04
   3.2960000e-01   1.3778480e-04
   3.2980000e-01   1.7774349e-04
   3.3000000e-01   2.2106614e-04
   3.3020000e-01   2.6701975e-04
   3.3040000e-01   3.1483121e-04
   3.3060000e-01   3.6370003e-04
   3.3080000e-01   4.1281155e-04
   3.3100000e-01   4.6135025e-04
   3.3120000e-01   5.0851313e-04
   3.3140000e-01   5.5352271e-04
   3.3160000e-01   5.9563967e-04
   3.3180000e-01   6.3417477e-04
   3.3200000e-01   6.6849989e-04
   3.3220000e-01   6.9805809e-04
   3.3240000e-01   7.2237242e-04
   3.3260000e-01   7.4105340e-04
   3.3280000e-01   7.5380509e-04
   3.3300000e-01   7.6042953e-04
   3.3320000e-01   7.6082960e-04
   3.3340000e-01   7.5501030e-04
   3.3360000e-01   7.4307822e-04
   3.3380000e-01   7.2523944e-04
   3.3400000e-01   7.0179583e-04
   3.3420000e-01   6.7313974e-04
   3.3440000e-01   6.3974724e-04
   3.3460000e-01   6.0217008e-04
   3.3480000e-01   5.6102640e-04
   3.3500000e-01   5.1699035e-04
   3.3520000e-01   4.7078092e-04
   3.3540000e-01   4.2315004e-04
   3.3560000e-01   3.7487013e-04
   3.3580000e-01   3.2672147e-04
   3.3600000e-01   2.7947941e-04
   3.3620000e-01   2.3390171e-04
   3.3640000e-01   1.9071626e-04
   3.3660000e-01   1.5060927e-04
   3.3680000e-01   1.1421424e-04
   3.3700000e-01   8.2101805e-05
   3.3720000e-01   5.4770616e-05
   3.3740000e-01   3.2639484e-05
   3.3760000e-01   1.6040814e-05
   3.3780000e-01   5.2154852e-06
   3.3800000e-01   3.0924600e-07
   3.3820000e-01   1.3706716e-06
   3.3840000e-01   8.3507156e-06
   3.3860000e-01   2.1103857e-05
   3.3880000e-01   3.9390817e-05
   3.3900000e-01   6.2882800e-05
   3.3920000e-01   9.1167174e-05
   3.3940000e-01   1.2375451e-04
   3.3960000e-01   1.6008683e-04
   3.3980000e-01   1.9954698e-04
   3.4000000e-01   2.4146890e-04
   3.4020000e-01   2.8514868e-04
   3.4040000e-01   3.2985617e-04
   3.4060000e-01   3.7484701e-04
   3.4080000e-01   4.1937486e-04
   3.4100000e-01   4.6270352e-04
   3.4120000e-01   5.0411899e-04
   3.4140000e-01   5.4294104e-04
   3.4160000e-01   5.7853415e-04
   3.4180000e-01   6.1031780e-04
   3.4200000e-01   6.3777573e-04
   3.4220000e-01   6.6046415e-04
   3.4240000e-01   6.7801873e-04
   3.4260000e-01   6.9016031e-04
   3.4280000e-01   6.9669914e-04
   3.4300000e-01   6.9753768e-04
   3.4320000e-01   6.9267188e-04
   3.4340000e-01   6.8219092e-04
   3.4360000e-01   6.6627546e-04
   3.4380000e-01   6.4519438e-04
   3.4400000e-01   6.1930003e-04
   3.4420000e-01   5.8902230e-04
   3.4440000e-01   5.5486124e-04
   3.4460000e-01   5.1737870e-04
   3.4480000e-01   4.7718896e-04
   3.4500000e-01   4.3494850e-04
   3.4520000e-01   3.9134514e-04
   3.4540000e-01   3.4708672e-04
   3.4560000e-01   3.0288944e-04
   3.4580000e-01   2.5946617e-04
   3.4600000e-01   2.1751480e-04
   3.4620000e-01   1.7770690e-04
   3.4640000e-01   1.4067682e-04
   3.4660000e-01   1.0701149e-04
   3.4680000e-01   7.7240948e-05
   3.4700000e-01   5.1829903e-05
   3.4720000e-01   3.1170342e-05
   3.4740000e-01   1.5575375e-05
   3.4760000e-01   5.2743714e-06
   3.4780000e-01   4.0949528e-07
   3.4800000e-01   1.0336618e-06
   3.4820000e-01   7.1099656e-06
   3.4840000e-01   1.8512574e-05
   3.4860000e-01   3.5029072e-05
   3.4880000e-01   5.6364209e-05
   3.4900000e-01   8.2144989e-05
   3.4920000e-01   1.1192701e-04
   3.4940000e-01   1.4520197e-04
   3.4960000e-01   1.8140614e-04
   3.4980000e-01   2.1992977e-04
   3.5000000e-01   2.6012721e-04
   3.5020000e-01   3.0132754e-04
   3.5040000e-01   3.4284561e-04
   3.5060000e-01   3.8399330e-04
   3.5080000e-01   4.2409075e-04
   3.5100000e-01   4.6247744e-04
   3.5120000e-01   4.9852293e-04
   3.5140000e-01   5.3163703e-04
   3.5160000e-01   5.6127936e-04
   3.5180000e-01   5.8696795e-04
   3.5200000e-01   6.0828702e-04
   3.5220000e-01   6.2489348e-04
   3.5240000e-01   6.3652234e-04
   3.5260000e-01   6.4299081e-04
   3.5280000e-01   6.4420101e-04
   3.5300000e-01   6.4014129e-04
   3.5320000e-01   6.3088619e-04
   3.5340000e-01   6.1659492e-04
   3.5360000e-01   5.9750852e-04
   3.5380000e-01   5.7394564e-04
   3.5400000e-01   5.4629716e-04
   3.5420000e-01   5.1501949e-04
   3.5440000e-01   4.8062700e-04
   3.5460000e-01   4.4368338e-04
   3.5480000e-01   4.0479233e-04
   3.5500000e-01   3.6458754e-04
   3.5520000e-01   3.2372226e-04
   3.5540000e-01   2.8285856e-04
   3.5560000e-01   2.4265653e-04
   3.5580000e-01   2.0376345e-04
   3.5600000e-01   1.6680328e-04
   3.5620000e-01   1.3236655e-04
   3.5640000e-01   1.0100080e-04
   3.5660000e-01   7.3201771e-05
   3.5680000e-01   4.9405457e-05
   3.5700000e-01   2.9981173e-05
   3.5720000e-01   1.5225711e-05
   3.5740000e-01   5.3587202e-06
   3.5760000e-01   5.1933970e-07
   3.5780000e-01   7.6417125e-07
   3.5800000e-01   6.0665978e-06
   3.5820000e-01   1.6317466e-05
   3.5840000e-01   3.1327111e-05
   3.5860000e-01   5.0828699e-05
   3.5880000e-01   7.4482805e-05
   3.5900000e-01   1.0188318e-04
   3.5920000e-01   1.3256357e-04
   3.5940000e-01   1.6600552e-04
   3.5960000e-01   2.0164700e-04
   3.5980000e-01   2.3889170e-04
   3.6000000e-01   2.7711887e-04
   3.6020000e-01   3.1569355e-04
   3.6040000e-01   3.5397695e-04
   3.6060000e-01   3.9133694e-04
   3.6080000e-01   4.2715831e-04
   3.6100000e-01   4.6085280e-04
   3.6120000e-01   4.9186863e-04
   3.6140000e-01   5.1969941e-04
   3.6160000e-01   5.4389225e-04
   3.6180000e-01   5.6405503e-04
   3.6200000e-01   5.7986266e-04
   3.6220000e-01   5.9106214e-04
   3.6240000e-01   5.9747651e-04
   3.6260000e-01   5.9900755e-04
   3.6280000e-01   5.9563714e-04
   3.6300000e-01   5.8742730e-04
   3.6320000e-01   5.7451900e-04
   3.6340000e-01   5.5712962e-04
   3.6360000e-01   5.3554915e-04
   3.6380000e-01   5.1013528e-04
   3.6400000e-01   4.8130739e-04
   3.6420000e-01   4.4953944e-04
   3.6440000e-01   4.1535219e-04
   3.6460000e-01   3.7930445e-04
   3.6480000e-01   3.4198393e-04
   3.6500000e-01   3.0399752e-04
   3.6520000e-01   2.6596132e-04
   3.6540000e-01   2.2849056e-04
   3.6560000e-01   1.9218957e-04
   3.6580000e-01   1.5764187e-04
   3.6600000e-01   1.2540080e-04
   3.6620000e-01   9.5980476e-05
   3.6640000e-01   6.9847525e-05
   3.6660000e-01   4.7413608e-05
   3.6680000e-01   2.9028831e-05
   3.6700000e-01   1.4976197e-05
   3.6720000e-01   5.4671623e-06
   3.6740000e-01   6.3838325e-07
   3.6760000e-01   5.4968157e-07
   3.6780000e-01   5.1832774e-06
   3.6800000e-01   1.4444290e-05
   3.6820000e-01   2.8162494e-05
   3.6840000e-01   4.6095306e-05
   3.6860000e-01   6.7931941e-05
   3.6880000e-01   9.3298672e-05
   3.6900000e-01   1.2176511e-04
   3.6920000e-01   1.5285136e-04
   3.6940000e-01   1.8603605e-04
   3.6960000e-01   2.2076490e-04
   3.6980000e-01   2.5645989e-04
   3.7000000e-01   2.9252877e-04
   3.7020000e-01   3.2837477e-04
   3.7040000e-01   3.6340634e-04
   3.7060000e-01   3.9704684e-04
   3.7080000e-01   4.2874390e-04
   3.7100000e-01   4.5797837e-04
   3.7120000e-01   4.8427272e-04
   3.7140000e-01   5.0719876e-04
   3.7160000e-01   5.2638447e-04
   3.7180000e-01   5.4151994e-04
   3.7200000e-01   5.5236228e-04
   3.7220000e-01   5.5873941e-04
   3.7240000e-01   5.6055270e-04
   3.7260000e-01   5.5777836e-04
   3.7280000e-01   5.5046766e-04
   3.7300000e-01   5.3874590e-04
   3.7320000e-01   5.2281016e-04
   3.7340000e-01   5.0292590e-04
   3.7360000e-01   4.7942245e-04
   3.7380000e-01   4.5268746e-04
   3.7400000e-01   4.2316044e-04
   3.7420000e-01   3.9132540e-04
   3.7440000e-01   3.5770288e-04
   3.7460000e-01   3.2284133e-04
   3.7480000e-01   2.8730807e-04
   3.7500000e-01   2.5167998e-04
   3.7520000e-01   2.1653409e-04
   3.7540000e-01   1.8243806e-04
   3.7560000e-01   1.4994102e-04
   3.7580000e-01   1.1956461e-04
   3.7600000e-01   9.1794521e-05
   3.7620000e-01   6.7072645e-05
   3.7640000e-01   4.5789986e-05
   3.7660000e-01   2.8280380e-05
   3.7680000e-01   1.4815192e-05
   3.7700000e-01   5.5990306e-06
   3.7720000e-01   7.6657722e-07
   3.7740000e-01   3.8055230e-07
   3.7760000e-01   4.4308707e-06
   3.7780000e-01   1.2834985e-05
   3.7800000e-01   2.5439411e-05
   3.7820000e-01   4.2022412e-05
   3.7840000e-01   6.2297784e-05
   3.7860000e-01   8.5919694e-05
   3.7880000e-01   1.1248847e-04
   3.7900000e-01   1.4155727e-04
   3.7920000e-01   1.7263949e-04
   3.7940000e-01   2.0521681e-04
   3.7960000e-01   2.3874775e-04
   3.7980000e-01   2.7267655e-04
   3.8000000e-01   3.0644231e-04
   3.8020000e-01   3.3948817e-04
   3.8040000e-01   3.7127036e-04
   3.8060000e-01   4.0126710e-04
   3.8080000e-01   4.2898704e-04
   3.8100000e-01   4.5397722e-04
   3.8120000e-01   4.7583040e-04
   3.8140000e-01   4.9419160e-04
   3.8160000e-01   5.0876375e-04
   3.8180000e-01   5.1931244e-04
   3.8200000e-01   5.2566957e-04
   3.8220000e-01   5.2773597e-04
   3.8240000e-01   5.2548286e-04
   3.8260000e-01   5.1895213e-04
   3.8280000e-01   5.0825548e-04
   3.8300000e-01   4.9357250e-04
   3.8320000e-01   4.7514750e-04
   3.8340000e-01   4.5328540e-04
   3.8360000e-01   4.2834663e-04
   3.8380000e-01   4.0074105e-04
   3.8400000e-01   3.7092123e-04
   3.8420000e-01   3.3937485e-04
   3.8440000e-01   3.0661674e-04
   3.8460000e-01   2.7318036e-04
   3.8480000e-01   2.3960905e-04
   3.8500000e-01   2.0644713e-04
   3.8520000e-01   1.7423101e-04
   3.8540000e-01   1.4348043e-04
   3.8560000e-01   1.1469001e-04
   3.8580000e-01   8.8321236e-05
   3.8600000e-01   6.4794982e-05
   3.8620000e-01   4.4484727e-05
   3.8640000e-01   2.7710560e-05
   3.8660000e-01   1.4734071e-05
   3.8680000e-01   5.7542056e-06
   3.8700000e-01   9.0415619e-07
   3.8720000e-01   2.4933148e-07
   3.8740000e-01   3.7864391e-06
   3.8760000e-01   1.1443692e-05
   3.8780000e-01   2.3082135e-05
   3.8800000e-01   3.8498060e-05
   3.8820000e-01   5.7426483e-05
   3.8840000e-01   7.9545606e-05
   3.8860000e-01   1.0448220e-04
   3.8880000e-01   1.3181783e-04
   3.8900000e-01   1.6109575e-04
   3.8920000e-01   1.9182851e-04
   3.8940000e-01   2.2350594e-04
   3.8960000e-01   2.5560357e-04
   3.8980000e-01   2.8759119e-04
   3.9000000e-01   3.1894158e-04
   3.9020000e-01   3.4913907e-04
   3.9040000e-01   3.7768797e-04
   3.9060000e-01   4.0412061e-04
   3.9080000e-01   4.2800494e-04
   3.9100000e-01   4.4895150e-04
   3.9120000e-01   4.6661969e-04
   3.9140000e-01   4.8072325e-04
   3.9160000e-01   4.9103480e-04
   3.9180000e-01   4.9738945e-04
   3.9200000e-01   4.9968734e-04
   3.9220000e-01   4.9789514e-04
   3.9240000e-01   4.9204649e-04
   3.9260000e-01   4.8224124e-04
   3.9280000e-01   4.6864374e-04
   3.9300000e-01   4.5148000e-04
   3.9320000e-01   4.3103384e-04
   3.9340000e-01   4.0764218e-04
   3.9360000e-01   3.8168939e-04
   3.9380000e-01   3.5360090e-04
   3.9400000e-01   3.2383621e-04
   3.9420000e-01   2.9288127e-04
   3.9440000e-01   2.6124048e-04
   3.9460000e-01   2.2942845e-04
   3.9480000e-01   1.9796151e-04
   3.9500000e-01   1.6734935e-04
   3.9520000e-01   1.3808661e-04
   3.9540000e-01   1.1064491e-04
   3.9560000e-01   8.5465123e-05
   3.9580000e-01   6.2950294e-05
   3.9600000e-01   4.3459084e-05
   3.9620000e-01   2.7300021e-05
   3.9640000e-01   1.4726553e-05
   3.9660000e-01   5.9330201e-06
   3.9680000e-01   1.0515946e-06
   3.9700000e-01   1.5024910e-07
   3.9720000e-01   3.2317728e-06
   3.9740000e-01   1.0233857e-05
   3.9760000e-01   2.1030241e-05
   3.9780000e-01   3.5432909e-05
   3.9800000e-01   5.3195276e-05
   3.9820000e-01   7.4016344e-05
   3.9840000e-01   9.7545718e-05
   3.9860000e-01   1.2338944e-04
   3.9880000e-01   1.5111651e-04
   3.9900000e-01   1.8026598e-04
   3.9920000e-01   2.1035460e-04
   3.9940000e-01   2.4088471e-04
   3.9960000e-01   2.7135240e-04
   3.9980000e-01   3.0125579e-04
   4.0000000e-01   3.3010320e-04
   4.0020000e-01   3.5742120e-04
   4.0040000e-01   3.8276227e-04
   4.0060000e-01   4.0571207e-04
   4.0080000e-01   4.2589618e-04
   4.0100000e-01   4.4298612e-04
   4.0120000e-01   4.5670462e-04
   4.0140000e-01   4.6683007e-04
   4.0160000e-01   4.7320003e-04
   4.0180000e-01   4.7571377e-04
   4.0200000e-01   4.7433381e-04
   4.0220000e-01   4.6908639e-04
   4.0240000e-01   4.6006094e-04
   4.0260000e-01   4.4740850e-04
   4.0280000e-01   4.3133912e-04
   4.0300000e-01   4.1211833e-04
   4.0320000e-01   3.9006269e-04
   4.0340000e-01   3.6553453e-04
   4.0360000e-01   3.3893592e-04
   4.0380000e-01   3.1070205e-04
   4.0400000e-01   2.8129406e-04
   4.0420000e-01   2.5119143e-04
   4.0440000e-01   2.2088411e-04
   4.0460000e-01   1.9086454e-04
   4.0480000e-01   1.6161952e-04
   4.0500000e-01   1.3362234e-04
   4.0520000e-01   1.0732504e-04
   4.0540000e-01   8.3151032e-05
   4.0560000e-01   6.1488280e-05
   4.0580000e-01   4.2682995e-05
   4.0600000e-01   2.7034060e-05
   4.0620000e-01   1.4788233e-05
   4.0640000e-01   6.1362035e-06
   4.0660000e-01   1.2095795e-06
   4.0680000e-01   7.8843064e-08
   4.0700000e-01   2.7523066e-06
   4.0720000e-01   9.1760887e-06
   4.0740000e-01   1.9235105e-05
   4.0760000e-01   3.2755060e-05
   4.0780000e-01   4.9505396e-05
   4.0800000e-01   6.9203167e-05
   4.0820000e-01   9.1517751e-05
   4.0840000e-01   1.1607634e-04
   4.0860000e-01   1.4247010e-04
   4.0880000e-01   1.7026093e-04
   4.0900000e-01   1.9898866e-04
   4.0920000e-01   2.2817862e-04
   4.0940000e-01   2.5734943e-04
   4.0960000e-01   2.8602083e-04
   4.0980000e-01   3.1372161e-04
   4.1000000e-01   3.3999722e-04
   4.1020000e-01   3.6441722e-04
   4.1040000e-01   3.8658226e-04
   4.1060000e-01   4.0613052e-04
   4.1080000e-01   4.2274361e-04
   4.1100000e-01   4.3615169e-04
   4.1120000e-01   4.4613775e-04
   4.1140000e-01   4.5254114e-04
   4.1160000e-01   4.5526004e-04
   4.1180000e-01   4.5425306e-04
   4.1200000e-01   4.4953979e-04
   4.1220000e-01   4.4120040e-04
   4.1240000e-01   4.2937422e-04
   4.1260000e-01   4.1425736e-04
   4.1280000e-01   3.9609939e-04
   4.1300000e-01   3.7519923e-04
   4.1320000e-01   3.5190013e-04
   4.1340000e-01   3.2658399e-04
   4.1360000e-01   2.9966509e-04
   4.1380000e-01   2.7158322e-04
   4.1400000e-01   2.4279648e-04
   4.1420000e-01   2.1377377e-04
   4.1440000e-01   1.8498706e-04
   4.1460000e-01   1.5690374e-04
   4.1480000e-01   1.2997893e-04
   4.1500000e-01   1.0464808e-04
   4.1520000e-01   8.1319895e-05
   4.1540000e-01   6.0369695e-05
   4.1560000e-01   4.2133321e-05
   4.1580000e-01   2.6901720e-05
   4.1600000e-01   1.4916257e-05
   4.1620000e-01   6.3648535e-06
   4.1640000e-01   1.3789967e-06
   4.1660000e-01   3.1681936e-08
   4.1680000e-01   2.3363118e-06
   4.1700000e-01   8.2465714e-06
   4.1720000e-01   1.7657279e-05
   4.1740000e-01   3.0406199e-05
   4.1760000e-01   4.6276782e-05
   4.1780000e-01   6.5001788e-05
   4.1800000e-01   8.6267738e-05
   4.1820000e-01   1.0972010e-04
   4.1840000e-01   1.3496917e-04
   4.1860000e-01   1.6159646e-04
   4.1880000e-01   1.8916161e-04
   4.1900000e-01   2.1720963e-04
   4.1920000e-01   2.4527832e-04
   4.1940000e-01   2.7290587e-04
   4.1960000e-01   2.9963838e-04
   4.1980000e-01   3.2503731e-04
   4.2000000e-01   3.4868657e-04
   4.2020000e-01   3.7019934e-04
   4.2040000e-01   3.8922430e-04
   4.2060000e-01   4.0545136e-04
   4.2080000e-01   4.1861665e-04
   4.2100000e-01   4.2850674e-04
   4.2120000e-01   4.3496210e-04
   4.2140000e-01   4.3787960e-04
   4.2160000e-01   4.3721411e-04
   4.2180000e-01   4.3297916e-04
   4.2200000e-01   4.2524663e-04
   4.2220000e-01   4.1414548e-04
   4.2240000e-01   3.9985957e-04
   4.2260000e-01   3.8262459e-04
   4.2280000e-01   3.6272409e-04
   4.2300000e-01   3.4048480e-04
   4.2320000e-01   3.1627123e-04
   4.2340000e-01   2.9047966e-04
   4.2360000e-01   2.6353159e-04
   4.2380000e-01   2.3586684e-04
   4.2400000e-01   2.0793633e-04
   4.2420000e-01   1.8019469e-04
   4.2440000e-01   1.5309280e-04
   4.2460000e-01   1.2707049e-04
   4.2480000e-01   1.0254928e-04
   4.2500000e-01   7.9925578e-05
   4.2520000e-01   5.9564228e-05
   4.2540000e-01   4.1792564e-05
   4.2560000e-01   2.6895133e-05
   4.2580000e-01   1.5109098e-05
   4.2600000e-01   6.6204273e-06
   4.2620000e-01   1.5609266e-06
   4.2640000e-01   6.1590350e-09
   4.2660000e-01   1.9742878e-06
   4.2680000e-01   7.4258589e-06
   4.2700000e-01   1.6264525e-05
   4.2720000e-01   2.8338699e-05
   4.2740000e-01   4.3444105e-05
   4.2760000e-01   6.1327196e-05
   4.2780000e-01   8.1689356e-05
   4.2800000e-01   1.0419185e-04
   4.2820000e-01   1.2846141e-04
   4.2840000e-01   1.5409640e-04
   4.2860000e-01   1.8067338e-04
   4.2880000e-01   2.0775410e-04
   4.2900000e-01   2.3489267e-04
   4.2920000e-01   2.6164285e-04
   4.2940000e-01   2.8756535e-04
   4.2960000e-01   3.1223500e-04
   4.2980000e-01   3.3524768e-04
   4.3000000e-01   3.5622692e-04
   4.3020000e-01   3.7482999e-04
   4.3040000e-01   3.9075347e-04
   4.3060000e-01   4.0373814e-04
   4.3080000e-01   4.1357321e-04
   4.3100000e-01   4.2009965e-04
   4.3120000e-01   4.2321275e-04
   4.3140000e-01   4.2286374e-04
   4.3160000e-01   4.1906056e-04
   4.3180000e-01   4.1186760e-04
   4.3200000e-01   4.0140461e-04
   4.3220000e-01   3.8784468e-04
   4.3240000e-01   3.7141131e-04
   4.3260000e-01   3.5237472e-04
   4.3280000e-01   3.3104736e-04
   4.3300000e-01   3.0777876e-04
   4.3320000e-01   2.8294975e-04
   4.3340000e-01   2.5696621e-04
   4.3360000e-01   2.3025243e-04
   4.3380000e-01   2.0324408e-04
   4.3400000e-01   1.7638114e-04
   4.3420000e-01   1.5010069e-04
   4.3440000e-01   1.2482973e-04
   4.3460000e-01   1.0097826e-04
   4.3480000e-01   7.8932560e-05
   4.3500000e-01   5.9048943e-05
   4.3520000e-01   4.1647927e-05
   4.3540000e-01   2.7009063e-05
   4.3560000e-01   1.5366407e-05
   4.3580000e-01   6.9047489e-06
   4.3600000e-01   1.7566499e-06
   4.3620000e-01   3.3968179e-10
   4.3640000e-01   1.6585006e-06
   4.3660000e-01   6.6979634e-06
   4.3680000e-01   1.5030315e-05
   4.3700000e-01   2.6513409e-05
   4.3720000e-01   4.0953754e-05
   4.3740000e-01   5.8109734e-05
   4.3760000e-01   7.7695616e-05
   4.3780000e-01   9.9386276e-05
   4.3800000e-01   1.2282255e-04
   4.3820000e-01   1.4761716e-04
   4.3840000e-01   1.7336107e-04
   4.3860000e-01   1.9963017e-04
   4.3880000e-01   2.2599230e-04
   4.3900000e-01   2.5201423e-04
   4.3920000e-01   2.7726884e-04
   4.3940000e-01   3.0134200e-04
   4.3960000e-01   3.2383940e-04
   4.3980000e-01   3.4439295e-04
   4.4000000e-01   3.6266675e-04
   4.4020000e-01   3.7836257e-04
   4.4040000e-01   3.9122468e-04
   4.4060000e-01   4.0104395e-04
   4.4080000e-01   4.0766129e-04
   4.4100000e-01   4.1097012e-04
   4.4120000e-01   4.1091809e-04
   4.4140000e-01   4.0750789e-04
   4.4160000e-01   4.0079710e-04
   4.4180000e-01   3.9089725e-04
   4.4200000e-01   3.7797188e-04
   4.4220000e-01   3.6223386e-04
   4.4240000e-01   3.4394181e-04
   4.4260000e-01   3.2339586e-04
   4.4280000e-01   3.0093268e-04
   4.4300000e-01   2.7691996e-04
   4.4320000e-01   2.5175033e-04
   4.4340000e-01   2.2583493e-04
   4.4360000e-01   1.9959667e-04
   4.4380000e-01   1.7346334e-04
   4.4400000e-01   1.4786053e-04
   4.4420000e-01   1.2320475e-04
   4.4440000e-01   9.9896595e-05
   4.4460000e-01   7.8314206e-05
   4.4480000e-01   5.8807134e-05
   4.4500000e-01   4.1690640e-05
   4.4520000e-01   2.7240577e-05
   4.4540000e-01   1.5688923e-05
   4.4560000e-01   7.2200304e-06
   4.4580000e-01   1.9676606e-06
   4.4600000e-01   1.2848635e-08
   4.4620000e-01   1.3826301e-06
   4.4640000e-01   6.0496537e-06
   4.4660000e-01   1.3932682e-05
   4.4680000e-01   2.4897972e-05
   4.4700000e-01   3.8761516e-05
   4.4720000e-01   5.5292096e-05
   4.4740000e-01   7.4215115e-05
   4.4760000e-01   9.5217120e-05
   4.4780000e-01   1.1795098e-04
   4.4800000e-01   1.4204157e-04
   4.4820000e-01   1.6709195e-04
   4.4840000e-01   1.9268989e-04
   4.4860000e-01   2.1841457e-04
   4.4880000e-01   2.4384353e-04
   4.4900000e-01   2.6855955e-04
   4.4920000e-01   2.9215745e-04
   4.4940000e-01   3.1425075e-04
   4.4960000e-01   3.3447792e-04
   4.4980000e-01   3.5250830e-04
   4.5000000e-01   3.6804747e-04
   4.5020000e-01   3.8084202e-04
   4.5040000e-01   3.9068368e-04
   4.5060000e-01   3.9741266e-04
   4.5080000e-01   4.0092022e-04
   4.5100000e-01   4.0115042e-04
   4.5120000e-01   3.9810096e-04
   4.5140000e-01   3.9182320e-04
   4.5160000e-01   3.8242123e-04
   4.5180000e-01   3.7005019e-04
   4.5200000e-01   3.5491360e-04
   4.5220000e-01   3.3726007e-04
   4.5240000e-01   3.1737913e-04
   4.5260000e-01   2.9559651e-04
   4.5280000e-01   2.7226876e-04
   4.5300000e-01   2.4777739e-04
   4.5320000e-01   2.2252261e-04
   4.5340000e-01   1.9691680e-04
   4.5360000e-01   1.7137771e-04
   4.5380000e-01   1.4632167e-04
   4.5400000e-01   1.2215673e-04
   4.5420000e-01   9.9276072e-05
   4.5440000e-01   7.8051515e-05
   4.5460000e-01   5.8827503e-05
   4.5480000e-01   4.1915481e-05
   4.5500000e-01   2.7588829e-05
   4.5520000e-01   1.6078425e-05
   4.5540000e-01   7.5689059e-06
   4.5560000e-01   2.1956876e-06
   4.5580000e-01   4.2788452e-08
   4.5600000e-01   1.1414990e-06
   4.5620000e-01   5.4699127e-06
   4.5640000e-01   1.2953327e-05
   4.5660000e-01   2.3465509e-05
   4.5680000e-01   3.6830796e-05
   4.5700000e-01   5.2827013e-05
   4.5720000e-01   7.1189137e-05
   4.5740000e-01   9.1613668e-05
   4.5760000e-01   1.1376362e-04
   4.5780000e-01   1.3727406e-04
   4.5800000e-01   1.6175808e-04
   4.5820000e-01   1.8681318e-04
   4.5840000e-01   2.1202781e-04
   4.5860000e-01   2.3698816e-04
   4.5880000e-01   2.6128486e-04
   4.5900000e-01   2.8451974e-04
   4.5920000e-01   3.0631231e-04
   4.5940000e-01   3.2630593e-04
   4.5960000e-01   3.4417367e-04
   4.5980000e-01   3.5962362e-04
   4.6000000e-01   3.7240364e-04
   4.6020000e-01   3.8230542e-04
   4.6040000e-01   3.8916792e-04
   4.6060000e-01   3.9287991e-04
   4.6080000e-01   3.9338177e-04
   4.6100000e-01   3.9066644e-04
   4.6120000e-01   3.8477949e-04
   4.6140000e-01   3.7581833e-04
   4.6160000e-01   3.6393059e-04
   4.6180000e-01   3.4931166e-04
   4.6200000e-01   3.3220150e-04
   4.6220000e-01   3.1288060e-04
   4.6240000e-01   2.9166547e-04
   4.6260000e-01   2.6890336e-04
   4.6280000e-01   2.4496660e-04
   4.6300000e-01   2.2024647e-04
   4.6320000e-01   1.9514683e-04
   4.6340000e-01   1.7007746e-04
   4.6360000e-01   1.4544739e-04
   4.6380000e-01   1.2165817e-04
   4.6400000e-01   9.9097374e-05
   4.6420000e-01   7.8132216e-05
   4.6440000e-01   5.9103580e-05
   4.6460000e-01   4.2320461e-05
   4.6480000e-01   2.8054934e-05
   4.6500000e-01   1.6537728e-05
   4.6520000e-01   7.9544783e-06
   4.6540000e-01   2.4427233e-06
   4.6560000e-01   8.9682222e-08
   4.6580000e-01   9.3086302e-07
   4.6600000e-01   4.9495136e-06
   4.6620000e-01   1.2076928e-05
   4.6640000e-01   2.2193604e-05
   4.6660000e-01   3.5131225e-05
   4.6680000e-01   5.0675446e-05
   4.6700000e-01   6.8569426e-05
   4.6720000e-01   8.8518050e-05
   4.6740000e-01   1.1019278e-04
   4.6760000e-01   1.3323706e-04
   4.6780000e-01   1.5727213e-04
   4.6800000e-01   1.8190327e-04
   4.6820000e-01   2.0672625e-04
   4.6840000e-01   2.3133393e-04
   4.6860000e-01   2.5532294e-04
   4.6880000e-01   2.7830027e-04
   4.6900000e-01   2.9988969e-04
   4.6920000e-01   3.1973788e-04
   4.6940000e-01   3.3752021e-04
   4.6960000e-01   3.5294604e-04
   4.6980000e-01   3.6576341e-04
   4.7000000e-01   3.7576321e-04
   4.7020000e-01   3.8278251e-04
   4.7040000e-01   3.8670723e-04
   4.7060000e-01   3.8747397e-04
   4.7080000e-01   3.8507104e-04
   4.7100000e-01   3.7953859e-04
   4.7120000e-01   3.7096795e-04
   4.7140000e-01   3.5950010e-04
   4.7160000e-01   3.4532334e-04
   4.7180000e-01   3.2867020e-04
   4.7200000e-01   3.0981357e-04
   4.7220000e-01   2.8906228e-04
   4.7240000e-01   2.6675598e-04
   4.7260000e-01   2.4325960e-04
   4.7280000e-01   2.1895735e-04
   4.7300000e-01   1.9424645e-04
   4.7320000e-01   1.6953059e-04
   4.7340000e-01   1.4521338e-04
   4.7360000e-01   1.2169169e-04
   4.7380000e-01   9.9349211e-05
   4.7400000e-01   7.8550162e-05
   4.7420000e-01   5.9633348e-05
   4.7440000e-01   4.2906632e-05
   4.7460000e-01   2.8641918e-05
   4.7480000e-01   1.7070717e-05
   4.7500000e-01   8.3803810e-06
   4.7520000e-01   2.7110615e-06
   4.7540000e-01   1.5343610e-07
   4.7560000e-01   7.4724962e-07
   4.7580000e-01   4.4806865e-06
   4.7600000e-01   1.1290587e-05
   4.7620000e-01   2.1063503e-05
   4.7640000e-01   3.3637575e-05
   4.7660000e-01   4.8805199e-05
   4.7680000e-01   6.6316444e-05
   4.7700000e-01   8.5883155e-05
   4.7720000e-01   1.0718368e-04
   4.7740000e-01   1.2986816e-04
   4.7760000e-01   1.5356422e-04
   4.7780000e-01   1.7788312e-04
   4.7800000e-01   2.0242609e-04
   4.7820000e-01   2.2679087e-04
   4.7840000e-01   2.5057826e-04
   4.7860000e-01   2.7339868e-04
   4.7880000e-01   2.9487854e-04
   4.7900000e-01   3.1466630e-04
   4.7920000e-01   3.3243825e-04
   4.7940000e-01   3.4790381e-04
   4.7960000e-01   3.6081020e-04
   4.7980000e-01   3.7094663e-04
   4.8000000e-01   3.7814769e-04
   4.8020000e-01   3.8229607e-04
   4.8040000e-01   3.8332442e-04
   4.8060000e-01   3.8121647e-04
   4.8080000e-01   3.7600728e-04
   4.8100000e-01   3.6778259e-04
   4.8120000e-01   3.5667749e-04
   4.8140000e-01   3.4287411e-04
   4.8160000e-01   3.2659870e-04
   4.8180000e-01   3.0811783e-04
   4.8200000e-01   2.8773411e-04
   4.8220000e-01   2.6578115e-04
   4.8240000e-01   2.4261814e-04
   4.8260000e-01   2.1862395e-04
   4.8280000e-01   1.9419095e-04
   4.8300000e-01   1.6971853e-04
   4.8320000e-01   1.4560665e-04
   4.8340000e-01   1.2224923e-04
   4.8360000e-01   1.0002774e-04
   4.8380000e-01   7.9304961e-05
   4.8400000e-01   6.0419048e-05
   4.8420000e-01   4.3678023e-05
   4.8440000e-01   2.9354736e-05
   4.8460000e-01   1.7682413e-05
   4.8480000e-01   8.8508546e-06
   4.8500000e-01   3.0033447e-06
   4.8520000e-01   2.3431856e-07
   4.8540000e-01   5.8783212e-07
   4.8560000e-01   4.0568553e-06
   4.8580000e-01   1.0583401e-05
   4.8600000e-01   2.0059485e-05
   4.8620000e-01   3.2328907e-05
   4.8640000e-01   4.7189817e-05
   4.8660000e-01   6.4398029e-05
   4.8680000e-01   8.3671021e-05
   4.8700000e-01   1.0469257e-04
   4.8720000e-01   1.2711793e-04
   4.8740000e-01   1.5057948e-04
   4.8760000e-01   1.7469274e-04
   4.8780000e-01   1.9906265e-04
   4.8800000e-01   2.2329005e-04
   4.8820000e-01   2.4697822e-04
   4.8840000e-01   2.6973934e-04
   4.8860000e-01   2.9120084e-04
   4.8880000e-01   3.1101151e-04
   4.8900000e-01   3.2884722e-04
   4.8920000e-01   3.4441619e-04
   4.8940000e-01   3.5746383e-04
   4.8960000e-01   3.6777683e-04
   4.8980000e-01   3.7518666e-04
   4.9000000e-01   3.7957232e-04
   4.9020000e-01   3.8086233e-04
   4.9040000e-01   3.7903584e-04
   4.9060000e-01   3.7412303e-04
   4.9080000e-01   3.6620454e-04
   4.9100000e-01   3.5541018e-04
   4.9120000e-01   3.4191680e-04
   4.9140000e-01   3.2594537e-04
   4.9160000e-01   3.0775738e-04
   4.9180000e-01   2.8765054e-04
   4.9200000e-01   2.6595391e-04
   4.9220000e-01   2.4302252e-04
   4.9240000e-01   2.1923155e-04
   4.9260000e-01   1.9497021e-04
   4.9280000e-01   1.7063533e-04
   4.9300000e-01   1.4662491e-04
   4.9320000e-01   1.2333161e-04
   4.9340000e-01   1.0113629e-04
   4.9360000e-01   8.0401822e-05
   4.9380000e-01   6.1467130e-05
   4.9400000e-01   4.4641668e-05
   4.9420000e-01   3.0200355e-05
   4.9440000e-01   1.8379078e-05
   4.9460000e-01   9.3708434e-06
   4.9480000e-01   3.3226232e-06
   4.9500000e-01   3.3295458e-07
   4.9520000e-01   4.5033370e-07
   4.9540000e-01   3.6724270e-06
   4.9560000e-01   9.9461138e-06
   4.9580000e-01   1.9168360e-05
   4.9600000e-01   3.1187905e-05
   4.9620000e-01   4.5807745e-05
   4.9640000e-01   6.2788351e-05
   4.9660000e-01   8.1851597e-05
   4.9680000e-01   1.0268531e-04
   4.9700000e-01   1.2494836e-04
   4.9720000e-01   1.4827629e-04
   4.9740000e-01   1.7228722e-04
   4.9760000e-01   1.9658814e-04
   4.9780000e-01   2.2078129e-04
   4.9800000e-01   2.4447073e-04
   4.9820000e-01   2.6726876e-04
   4.9840000e-01   2.8880230e-04
   4.9860000e-01   3.0871897e-04
   4.9880000e-01   3.2669283e-04
   4.9900000e-01   3.4242979e-04
   4.9920000e-01   3.5567233e-04
   4.9940000e-01   3.6620377e-04
   4.9960000e-01   3.7385178e-04
   4.9980000e-01   3.7849123e-04
   5.0000000e-01   3.8004619e-04


==> sdp.dat <==
  -7.2024000e-02   3.1337671e-01
  -4.3595252e-02  -9.4880626e-01
   4.3595200e-02  -9.4880604e-01
   7.2024009e-02   3.1337499e-01
   1.0030772e-01   4.4057835e-01
   1.6089651e-01  -5.8667780e-01
   2.1179017e-01   2.5759767e-01
   2.5784551e-01   2.0623461e-01
   3.2048907e-01   1.9495309e-01
   5.0000000e-01  -2.0475274e-01


==> sdp_clean.dat <==
   4.4667790e-02  -9.1023555e-01
   7.2667790e-02   5.2529293e-01
   1.0066779e-01   3.0682993e-01
   1.3034262e-01   3.4470302e-02
   1.6069668e-01  -7.1533512e-01


==> sdp_robust.dat <==
   4.4667790e-02  -9.1023521e-01
   7.2667790e-02   5.2529252e-01
   1.0066779e-01   3.0683038e-01
   1.3034263e-01   3.4469526e-02
   1.6069671e-01  -7.1533513e-01


==> sdp_robust_clean.dat <==
   4.4667790e-02  -9.1023521e-01
   7.2667790e-02   5.2529253e-01
   1.0066779e-01   3.0683038e-01
   1.3034263e-01   3.4469524e-02
   1.6069671e-01  -7.1533513e-01


==> sign_R.dat <==
   2.9030572e-01   8.2206359e-01
   3.6975800e-01  -1.1223340e+00
   4.8958600e-01   1.1028814e+00
   6.5008056e-01   9.1263118e-01


==> sign_R_imag.dat <==
   2.9030572e-01  -4.3201545e-01
   3.6975800e-01   4.6832501e-02
   4.8958600e-01   3.2309107e-01
   6.5008056e-01   2.0263137e-01


==> sign_R_real.dat <==
   2.9030572e-01   8.2206359e-01
   3.6975800e-01  -1.1223340e+00
   4.8958600e-01   1.1028814e+00
   6.5008056e-01   9.1263118e-01


==> sign_spikes.dat <==
   2.9030572e-01   1.0000000e+00
   3.6975800e-01  -1.0000000e+00
   4.8958600e-01   1.0000000e+00
   6.5008056e-01   1.0000000e+00


==> sines.dat <==
   0.0000000e+00  -1.5179558e+00
   5.0025013e-02  -1.5165909e+00
   1.0005003e-01  -1.5125001e+00
   1.5007504e-01  -1.5056960e+00
   2.0010005e-01  -1.4961992e+00
   2.5012506e-01  -1.4840385e+00
   3.0015008e-01  -1.4692508e+00
   3.5017509e-01  -1.4518811e+00
   4.0020010e-01  -1.4319823e+00
   4.5022511e-01  -1.4096148e+00
   5.0025013e-01  -1.3848468e+00
   5.5027514e-01  -1.3577537e+00
   6.0030015e-01  -1.3284184e+00
   6.5032516e-01  -1.2969303e+00
   7.0035018e-01  -1.2633858e+00
   7.5037519e-01  -1.2278876e+00
   8.0040020e-01  -1.1905448e+00
   8.5042521e-01  -1.1514720e+00
   9.0045023e-01  -1.1107896e+00
   9.5047524e-01  -1.0686231e+00
   1.0005003e+00  -1.0251029e+00
   1.0505253e+00  -9.8036385e-01
   1.1005503e+00  -9.3454500e-01
   1.1505753e+00  -8.8778913e-01
   1.2006003e+00  -8.4024235e-01
   1.2506253e+00  -7.9205373e-01
   1.3006503e+00  -7.4337490e-01
   1.3506753e+00  -6.9435956e-01
   1.4007004e+00  -6.4516313e-01
   1.4507254e+00  -5.9594228e-01
   1.5007504e+00  -5.4685449e-01
   1.5507754e+00  -4.9805762e-01
   1.6008004e+00  -4.4970947e-01
   1.6508254e+00  -4.0196733e-01
   1.7008504e+00  -3.5498754e-01
   1.7508754e+00  -3.0892506e-01
   1.8009005e+00  -2.6393302e-01
   1.8509255e+00  -2.2016229e-01
   1.9009505e+00  -1.7776104e-01
   1.9509755e+00  -1.3687434e-01
   2.0010005e+00  -9.7643733e-02
   2.0510255e+00  -6.0206818e-02
   2.1010505e+00  -2.4696872e-02
   2.1510755e+00   8.7575515e-03
   2.2011006e+00   4.0032989e-02
   2.2511256e+00   6.9011437e-02
   2.3011506e+00   9.5580694e-02
   2.3511756e+00   1.1963470e-01
   2.4012006e+00   1.4107386e-01
   2.4512256e+00   1.5980532e-01
   2.5012506e+00   1.7574330e-01
   2.5512756e+00   1.8880932e-01
   2.6013007e+00   1.9893248e-01
   2.6513257e+00   2.0604965e-01
   2.7013507e+00   2.1010573e-01
   2.7513757e+00   2.1105380e-01
   2.8014007e+00   2.0885530e-01
   2.8514257e+00   2.0348021e-01
   2.9014507e+00   1.9490712e-01
   2.9514757e+00   1.8312336e-01
   3.0015008e+00   1.6812509e-01
   3.0515258e+00   1.4991735e-01
   3.1015508e+00   1.2851407e-01
   3.1515758e+00   1.0393812e-01
   3.2016008e+00   7.6221291e-02
   3.2516258e+00   4.5404234e-02
   3.3016508e+00   1.1536421e-02
   3.3516758e+00  -2.5323935e-02
   3.4017009e+00  -6.5109992e-02
   3.4517259e+00  -1.0774640e-01
   3.5017509e+00  -1.5314946e-01
   3.5517759e+00  -2.0122728e-01
   3.6018009e+00  -2.5187998e-01
   3.6518259e+00  -3.0499991e-01
   3.7018509e+00  -3.6047187e-01
   3.7518759e+00  -4.1817338e-01
   3.8019010e+00  -4.7797494e-01
   3.8519260e+00  -5.3974034e-01
   3.9019510e+00  -6.0332697e-01
   3.9519760e+00  -6.6858613e-01
   4.0020010e+00  -7.3536339e-01
   4.0520260e+00  -8.0349898e-01
   4.1020510e+00  -8.7282810e-01
   4.1520760e+00  -9.4318136e-01
   4.2021011e+00  -1.0143852e+00
   4.2521261e+00  -1.0862622e+00
   4.3021511e+00  -1.1586317e+00
   4.3521761e+00  -1.2313100e+00
   4.4022011e+00  -1.3041110e+00
   4.4522261e+00  -1.3768465e+00
   4.5022511e+00  -1.4493269e+00
   4.5522761e+00  -1.5213612e+00
   4.6023012e+00  -1.5927581e+00
   4.6523262e+00  -1.6633260e+00
   4.7023512e+00  -1.7328735e+00
   4.7523762e+00  -1.8012101e+00
   4.8024012e+00  -1.8681466e+00
   4.8524262e+00  -1.9334955e+00
   4.9024512e+00  -1.9970713e+00
   4.9524762e+00  -2.0586914e+00
   5.0025013e+00  -2.1181763e+00
   5.0525263e+00  -2.1753500e+00
   5.1025513e+00  -2.2300406e+00
   5.1525763e+00  -2.2820804e+00
   5.2026013e+00  -2.3313070e+00
   5.2526263e+00  -2.3775629e+00
   5.3026513e+00  -2.4206965e+00
   5.3526763e+00  -2.4605622e+00
   5.4027014e+00  -2.4970211e+00
   5.4527264e+00  -2.5299407e+00
   5.5027514e+00  -2.5591961e+00
   5.5527764e+00  -2.5846695e+00
   5.6028014e+00  -2.6062513e+00
   5.6528264e+00  -2.6238397e+00
   5.7028514e+00  -2.6373414e+00
   5.7528764e+00  -2.6466717e+00
   5.8029015e+00  -2.6517547e+00
   5.8529265e+00  -2.6525237e+00
   5.9029515e+00  -2.6489211e+00
   5.9529765e+00  -2.6408989e+00
   6.0030015e+00  -2.6284184e+00
   6.0530265e+00  -2.6114509e+00
   6.1030515e+00  -2.5899773e+00
   6.1530765e+00  -2.5639882e+00
   6.2031016e+00  -2.5334846e+00
   6.2531266e+00  -2.4984769e+00
   6.3031516e+00  -2.4589857e+00
   6.3531766e+00  -2.4150415e+00
   6.4032016e+00  -2.3666845e+00
   6.4532266e+00  -2.3139651e+00
   6.5032516e+00  -2.2569428e+00
   6.5532766e+00  -2.1956872e+00
   6.6033017e+00  -2.1302771e+00
   6.6533267e+00  -2.0608006e+00
   6.7033517e+00  -1.9873548e+00
   6.7533767e+00  -1.9100458e+00
   6.8034017e+00  -1.8289884e+00
   6.8534267e+00  -1.7443056e+00
   6.9034517e+00  -1.6561286e+00
   6.9534767e+00  -1.5645964e+00
   7.0035018e+00  -1.4698556e+00
   7.0535268e+00  -1.3720599e+00
   7.1035518e+00  -1.2713697e+00
   7.1535768e+00  -1.1679522e+00
   7.2036018e+00  -1.0619804e+00
   7.2536268e+00  -9.5363300e-01
   7.3036518e+00  -8.4309408e-01
   7.3536768e+00  -7.3055252e-01
   7.4037019e+00  -6.1620161e-01
   7.4537269e+00  -5.0023861e-01
   7.5037519e+00  -3.8286432e-01
   7.5537769e+00  -2.6428254e-01
   7.6038019e+00  -1.4469968e-01
   7.6538269e+00  -2.4324242e-02
   7.7038519e+00   9.6633672e-02
   7.7538769e+00   2.1796282e-01
   7.8039020e+00   3.3945133e-01
   7.8539270e+00   4.6088718e-01
   7.9039520e+00   5.8205871e-01
   7.9539770e+00   7.0275508e-01
   8.0040020e+00   8.2276678e-01
   8.0540270e+00   9.4188612e-01
   8.1040520e+00   1.0599077e+00
   8.1540770e+00   1.1766289e+00
   8.2041021e+00   1.2918503e+00
   8.2541271e+00   1.4053762e+00
   8.3041521e+00   1.5170150e+00
   8.3541771e+00   1.6265799e+00
   8.4042021e+00   1.7338888e+00
   8.4542271e+00   1.8387652e+00
   8.5042521e+00   1.9410384e+00
   8.5542771e+00   2.0405441e+00
   8.6043022e+00   2.1371243e+00
   8.6543272e+00   2.2306280e+00
   8.7043522e+00   2.3209119e+00
   8.7543772e+00   2.4078397e+00
   8.8044022e+00   2.4912834e+00
   8.8544272e+00   2.5711232e+00
   8.9044522e+00   2.6472476e+00
   8.9544772e+00   2.7195540e+00
   9.0045023e+00   2.7879484e+00
   9.0545273e+00   2.8523463e+00
   9.1045523e+00   2.9126722e+00
   9.1545773e+00   2.9688602e+00
   9.2046023e+00   3.0208539e+00
   9.2546273e+00   3.0686067e+00
   9.3046523e+00   3.1120817e+00
   9.3546773e+00   3.1512516e+00
   9.4047024e+00   3.1860993e+00
   9.4547274e+00   3.2166174e+00
   9.5047524e+00   3.2428082e+00
   9.5547774e+00   3.2646840e+00
   9.6048024e+00   3.2822669e+00
   9.6548274e+00   3.2955883e+00
   9.7048524e+00   3.3046896e+00
   9.7548774e+00   3.3096211e+00
   9.8049025e+00   3.3104427e+00
   9.8549275e+00   3.3072233e+00
   9.9049525e+00   3.3000405e+00
   9.9549775e+00   3.2889808e+00
   1.0005003e+01   3.2741387e+00
   1.0055028e+01   3.2556172e+00
   1.0105053e+01   3.2335268e+00
   1.0155078e+01   3.2079859e+00
   1.0205103e+01   3.1791197e+00
   1.0255128e+01   3.1470606e+00
   1.0305153e+01   3.1119472e+00
   1.0355178e+01   3.0739244e+00
   1.0405203e+01   3.0331429e+00
   1.0455228e+01   2.9897586e+00
   1.0505253e+01   2.9439325e+00
   1.0555278e+01   2.8958297e+00
   1.0605303e+01   2.8456199e+00
   1.0655328e+01   2.7934761e+00
   1.0705353e+01   2.7395744e+00
   1.0755378e+01   2.6840939e+00
   1.0805403e+01   2.6272156e+00
   1.0855428e+01   2.5691226e+00
   1.0905453e+01   2.5099989e+00
   1.0955478e+01   2.4500297e+00
   1.1005503e+01   2.3894002e+00
   1.1055528e+01   2.3282958e+00
   1.1105553e+01   2.2669009e+00
   1.1155578e+01   2.2053992e+00
   1.1205603e+01   2.1439724e+00
   1.1255628e+01   2.0828006e+00
   1.1305653e+01   2.0220610e+00
   1.1355678e+01   1.9619281e+00
   1.1405703e+01   1.9025731e+00
   1.1455728e+01   1.8441630e+00
   1.1505753e+01   1.7868610e+00
   1.1555778e+01   1.7308253e+00
   1.1605803e+01   1.6762092e+00
   1.1655828e+01   1.6231605e+00
   1.1705853e+01   1.5718211e+00
   1.1755878e+01   1.5223270e+00
   1.1805903e+01   1.4748074e+00
   1.1855928e+01   1.4293847e+00
   1.1905953e+01   1.3861743e+00
   1.1955978e+01   1.3452842e+00
   1.2006003e+01   1.3068144e+00
   1.2056028e+01   1.2708573e+00
   1.2106053e+01   1.2374971e+00
   1.2156078e+01   1.2068094e+00
   1.2206103e+01   1.1788615e+00
   1.2256128e+01   1.1537120e+00
   1.2306153e+01   1.1314105e+00
   1.2356178e+01   1.1119977e+00
   1.2406203e+01   1.0955054e+00
   1.2456228e+01   1.0819563e+00
   1.2506253e+01   1.0713636e+00
   1.2556278e+01   1.0637319e+00
   1.2606303e+01   1.0590562e+00
   1.2656328e+01   1.0573225e+00
   1.2706353e+01   1.0585080e+00
   1.2756378e+01   1.0625804e+00
   1.2806403e+01   1.0694990e+00
   1.2856428e+01   1.0792140e+00
   1.2906453e+01   1.0916672e+00
   1.2956478e+01   1.1067918e+00
   1.3006503e+01   1.1245129e+00
   1.3056528e+01   1.1447472e+00
   1.3106553e+01   1.1674041e+00
   1.3156578e+01   1.1923851e+00
   1.3206603e+01   1.2195844e+00
   1.3256628e+01   1.2488894e+00
   1.3306653e+01   1.2801807e+00
   1.3356678e+01   1.3133324e+00
   1.3406703e+01   1.3482129e+00
   1.3456728e+01   1.3846847e+00
   1.3506753e+01   1.4226050e+00
   1.3556778e+01   1.4618264e+00
   1.3606803e+01   1.5021966e+00
   1.3656828e+01   1.5435594e+00
   1.3706853e+01   1.5857551e+00
   1.3756878e+01   1.6286205e+00
   1.3806903e+01   1.6719898e+00
   1.3856928e+01   1.7156947e+00
   1.3906953e+01   1.7595650e+00
   1.3956978e+01   1.8034294e+00
   1.4007004e+01   1.8471151e+00
   1.4057029e+01   1.8904492e+00
   1.4107054e+01   1.9332586e+00
   1.4157079e+01   1.9753706e+00
   1.4207104e+01   2.0166134e+00
   1.4257129e+01   2.0568166e+00
   1.4307154e+01   2.0958117e+00
   1.4357179e+01   2.1334321e+00
   1.4407204e+01   2.1695142e+00
   1.4457229e+01   2.2038976e+00
   1.4507254e+01   2.2364252e+00
   1.4557279e+01   2.2669441e+00
   1.4607304e+01   2.2953058e+00
   1.4657329e+01   2.3213667e+00
   1.4707354e+01   2.3449881e+00
   1.4757379e+01   2.3660371e+00
   1.4807404e+01   2.3843869e+00
   1.4857429e+01   2.3999166e+00
   1.4907454e+01   2.4125122e+00
   1.4957479e+01   2.4220667e+00
   1.5007504e+01   2.4284799e+00
   1.5057529e+01   2.4316596e+00
   1.5107554e+01   2.4315211e+00
   1.5157579e+01   2.4279877e+00
   1.5207604e+01   2.4209909e+00
   1.5257629e+01   2.4104708e+00
   1.5307654e+01   2.3963759e+00
   1.5357679e+01   2.3786633e+00
   1.5407704e+01   2.3572993e+00
   1.5457729e+01   2.3322590e+00
   1.5507754e+01   2.3035264e+00
   1.5557779e+01   2.2710948e+00
   1.5607804e+01   2.2349667e+00
   1.5657829e+01   2.1951535e+00
   1.5707854e+01   2.1516759e+00
   1.5757879e+01   2.1045638e+00
   1.5807904e+01   2.0538559e+00
   1.5857929e+01   1.9996002e+00
   1.5907954e+01   1.9418532e+00
   1.5957979e+01   1.8806804e+00
   1.6008004e+01   1.8161559e+00
   1.6058029e+01   1.7483620e+00
   1.6108054e+01   1.6773893e+00
   1.6158079e+01   1.6033365e+00
   1.6208104e+01   1.5263101e+00
   1.6258129e+01   1.4464239e+00
   1.6308154e+01   1.3637992e+00
   1.6358179e+01   1.2785639e+00
   1.6408204e+01   1.1908529e+00
   1.6458229e+01   1.1008072e+00
   1.6508254e+01   1.0085737e+00
   1.6558279e+01   9.1430520e-01
   1.6608304e+01   8.1815934e-01
   1.6658329e+01   7.2029882e-01
   1.6708354e+01   6.2089070e-01
   1.6758379e+01   5.2010608e-01
   1.6808404e+01   4.1811964e-01
   1.6858429e+01   3.1510922e-01
   1.6908454e+01   2.1125538e-01
   1.6958479e+01   1.0674097e-01
   1.7008504e+01   1.7506281e-03
   1.7058529e+01  -1.0352963e-01
   1.7108554e+01  -2.0891289e-01
   1.7158579e+01  -3.1421182e-01
   1.7208604e+01  -4.1923911e-01
   1.7258629e+01  -5.2380797e-01
   1.7308654e+01  -6.2773254e-01
   1.7358679e+01  -7.3082843e-01
   1.7408704e+01  -8.3291312e-01
   1.7458729e+01  -9.3380641e-01
   1.7508754e+01  -1.0333309e+00
   1.7558779e+01  -1.1313125e+00
   1.7608804e+01  -1.2275807e+00
   1.7658829e+01  -1.3219691e+00
   1.7708854e+01  -1.4143157e+00
   1.7758879e+01  -1.5044636e+00
   1.7808904e+01  -1.5922612e+00
   1.7858929e+01  -1.6775623e+00
   1.7908954e+01  -1.7602270e+00
   1.7958979e+01  -1.8401217e+00
   1.8009005e+01  -1.9171195e+00
   1.8059030e+01  -1.9911006e+00
   1.8109055e+01  -2.0619522e+00
   1.8159080e+01  -2.1295696e+00
   1.8209105e+01  -2.1938557e+00
   1.8259130e+01  -2.2547213e+00
   1.8309155e+01  -2.3120858e+00
   1.8359180e+01  -2.3658770e+00
   1.8409205e+01  -2.4160313e+00
   1.8459230e+01  -2.4624942e+00
   1.8509255e+01  -2.5052197e+00
   1.8559280e+01  -2.5441713e+00
   1.8609305e+01  -2.5793214e+00
   1.8659330e+01  -2.6106517e+00
   1.8709355e+01  -2.6381531e+00
   1.8759380e+01  -2.6618258e+00
   1.8809405e+01  -2.6816791e+00
   1.8859430e+01  -2.6977317e+00
   1.8909455e+01  -2.7100112e+00
   1.8959480e+01  -2.7185547e+00
   1.9009505e+01  -2.7234077e+00
   1.9059530e+01  -2.7246249e+00
   1.9109555e+01  -2.7222697e+00
   1.9159580e+01  -2.7164138e+00
   1.9209605e+01  -2.7071372e+00
   1.9259630e+01  -2.6945283e+00
   1.9309655e+01  -2.6786830e+00
   1.9359680e+01  -2.6597050e+00
   1.9409705e+01  -2.6377053e+00
   1.9459730e+01  -2.6128019e+00
   1.9509755e+01  -2.5851194e+00
   1.9559780e+01  -2.5547891e+00
   1.9609805e+01  -2.5219480e+00
   1.9659830e+01  -2.4867390e+00
   1.9709855e+01  -2.4493100e+00
   1.9759880e+01  -2.4098142e+00
   1.9809905e+01  -2.3684089e+00
   1.9859930e+01  -2.3252559e+00
   1.9909955e+01  -2.2805203e+00
   1.9959980e+01  -2.2343705e+00
   2.0010005e+01  -2.1869779e+00
   2.0060030e+01  -2.1385159e+00
   2.0110055e+01  -2.0891599e+00
   2.0160080e+01  -2.0390869e+00
   2.0210105e+01  -1.9884745e+00
   2.0260130e+01  -1.9375010e+00
   2.0310155e+01  -1.8863446e+00
   2.0360180e+01  -1.8351832e+00
   2.0410205e+01  -1.7841935e+00
   2.0460230e+01  -1.7335509e+00
   2.0510255e+01  -1.6834291e+00
   2.0560280e+01  -1.6339993e+00
   2.0610305e+01  -1.5854298e+00
   2.0660330e+01  -1.5378861e+00
   2.0710355e+01  -1.4915295e+00
   2.0760380e+01  -1.4465177e+00
   2.0810405e+01  -1.4030036e+00
   2.0860430e+01  -1.3611353e+00
   2.0910455e+01  -1.3210555e+00
   2.0960480e+01  -1.2829014e+00
   2.1010505e+01  -1.2468039e+00
   2.1060530e+01  -1.2128877e+00
   2.1110555e+01  -1.1812706e+00
   2.1160580e+01  -1.1520636e+00
   2.1210605e+01  -1.1253700e+00
   2.1260630e+01  -1.1012858e+00
   2.1310655e+01  -1.0798989e+00
   2.1360680e+01  -1.0612891e+00
   2.1410705e+01  -1.0455279e+00
   2.1460730e+01  -1.0326783e+00
   2.1510755e+01  -1.0227944e+00
   2.1560780e+01  -1.0159217e+00
   2.1610805e+01  -1.0120963e+00
   2.1660830e+01  -1.0113455e+00
   2.1710855e+01  -1.0136874e+00
   2.1760880e+01  -1.0191306e+00
   2.1810905e+01  -1.0276745e+00
   2.1860930e+01  -1.0393094e+00
   2.1910955e+01  -1.0540161e+00
   2.1960980e+01  -1.0717660e+00
   2.2011006e+01  -1.0925216e+00
   2.2061031e+01  -1.1162362e+00
   2.2111056e+01  -1.1428538e+00
   2.2161081e+01  -1.1723098e+00
   2.2211106e+01  -1.2045310e+00
   2.2261131e+01  -1.2394351e+00
   2.2311156e+01  -1.2769321e+00
   2.2361181e+01  -1.3169233e+00
   2.2411206e+01  -1.3593024e+00
   2.2461231e+01  -1.4039554e+00
   2.2511256e+01  -1.4507609e+00
   2.2561281e+01  -1.4995904e+00
   2.2611306e+01  -1.5503089e+00
   2.2661331e+01  -1.6027747e+00
   2.2711356e+01  -1.6568402e+00
   2.2761381e+01  -1.7123520e+00
   2.2811406e+01  -1.7691516e+00
   2.2861431e+01  -1.8270754e+00
   2.2911456e+01  -1.8859555e+00
   2.2961481e+01  -1.9456197e+00
   2.3011506e+01  -2.0058923e+00
   2.3061531e+01  -2.0665945e+00
   2.3111556e+01  -2.1275445e+00
   2.3161581e+01  -2.1885586e+00
   2.3211606e+01  -2.2494510e+00
   2.3261631e+01  -2.3100347e+00
   2.3311656e+01  -2.3701217e+00
   2.3361681e+01  -2.4295237e+00
   2.3411706e+01  -2.4880527e+00
   2.3461731e+01  -2.5455209e+00
   2.3511756e+01  -2.6017419e+00
   2.3561781e+01  -2.6565307e+00
   2.3611806e+01  -2.7097042e+00
   2.3661831e+01  -2.7610820e+00
   2.3711856e+01  -2.8104867e+00
   2.3761881e+01  -2.8577439e+00
   2.3811906e+01  -2.9026837e+00
   2.3861931e+01  -2.9451399e+00
   2.3911956e+01  -2.9849514e+00
   2.3961981e+01  -3.0219621e+00
   2.4012006e+01  -3.0560217e+00
   2.4062031e+01  -3.0869855e+00
   2.4112056e+01  -3.1147154e+00
   2.4162081e+01  -3.1390801e+00
   2.4212106e+01  -3.1599550e+00
   2.4262131e+01  -3.1772233e+00
   2.4312156e+01  -3.1907755e+00
   2.4362181e+01  -3.2005105e+00
   2.4412206e+01  -3.2063353e+00
   2.4462231e+01  -3.2081653e+00
   2.4512256e+01  -3.2059248e+00
   2.4562281e+01  -3.1995471e+00
   2.4612306e+01  -3.1889747e+00
   2.4662331e+01  -3.1741594e+00
   2.4712356e+01  -3.1550624e+00
   2.4762381e+01  -3.1316546e+00
   2.4812406e+01  -3.1039167e+00
   2.4862431e+01  -3.0718389e+00
   2.4912456e+01  -3.0354216e+00
   2.4962481e+01  -2.9946747e+00
   2.5012506e+01  -2.9496183e+00
   2.5062531e+01  -2.9002820e+00
   2.5112556e+01  -2.8467056e+00
   2.5162581e+01  -2.7889382e+00
   2.5212606e+01  -2.7270389e+00
   2.5262631e+01  -2.6610761e+00
   2.5312656e+01  -2.5911276e+00
   2.5362681e+01  -2.5172805e+00
   2.5412706e+01  -2.4396308e+00
   2.5462731e+01  -2.3582834e+00
   2.5512756e+01  -2.2733517e+00
   2.5562781e+01  -2.1849575e+00
   2.5612806e+01  -2.0932306e+00
   2.5662831e+01  -1.9983087e+00
   2.5712856e+01  -1.9003368e+00
   2.5762881e+01  -1.7994671e+00
   2.5812906e+01  -1.6958585e+00
   2.5862931e+01  -1.5896764e+00
   2.5912956e+01  -1.4810921e+00
   2.5962981e+01  -1.3702826e+00
   2.6013007e+01  -1.2574303e+00
   2.6063032e+01  -1.1427222e+00
   2.6113057e+01  -1.0263496e+00
   2.6163082e+01  -9.0850790e-01
   2.6213107e+01  -7.8939595e-01
   2.6263132e+01  -6.6921557e-01
   2.6313157e+01  -5.4817112e-01
   2.6363182e+01  -4.2646904e-01
   2.6413207e+01  -3.0431736e-01
   2.6463232e+01  -1.8192518e-01
   2.6513257e+01  -5.9502269e-02
   2.6563282e+01   6.2741519e-02
   2.6613307e+01   1.8459667e-01
   2.6663332e+01   3.0585453e-01
   2.6713357e+01   4.2630777e-01
   2.6763382e+01   5.4575087e-01
   2.6813407e+01   6.6398061e-01
   2.6863432e+01   7.8079653e-01
   2.6913457e+01   8.9600137e-01
   2.6963482e+01   1.0094016e+00
   2.7013507e+01   1.1208077e+00
   2.7063532e+01   1.2300349e+00
   2.7113557e+01   1.3369033e+00
   2.7163582e+01   1.4412384e+00
   2.7213607e+01   1.5428714e+00
   2.7263632e+01   1.6416399e+00
   2.7313657e+01   1.7373878e+00
   2.7363682e+01   1.8299662e+00
   2.7413707e+01   1.9192331e+00
   2.7463732e+01   2.0050543e+00
   2.7513757e+01   2.0873032e+00
   2.7563782e+01   2.1658617e+00
   2.7613807e+01   2.2406196e+00
   2.7663832e+01   2.3114758e+00
   2.7713857e+01   2.3783377e+00
   2.7763882e+01   2.4411218e+00
   2.7813907e+01   2.4997538e+00
   2.7863932e+01   2.5541689e+00
   2.7913957e+01   2.6043116e+00
   2.7963982e+01   2.6501360e+00
   2.8014007e+01   2.6916059e+00
   2.8064032e+01   2.7286947e+00
   2.8114057e+01   2.7613857e+00
   2.8164082e+01   2.7896718e+00
   2.8214107e+01   2.8135557e+00
   2.8264132e+01   2.8330497e+00
   2.8314157e+01   2.8481760e+00
   2.8364182e+01   2.8589659e+00
   2.8414207e+01   2.8654604e+00
   2.8464232e+01   2.8677097e+00
   2.8514257e+01   2.8657731e+00
   2.8564282e+01   2.8597190e+00
   2.8614307e+01   2.8496244e+00
   2.8664332e+01   2.8355748e+00
   2.8714357e+01   2.8176641e+00
   2.8764382e+01   2.7959940e+00
   2.8814407e+01   2.7706743e+00
   2.8864432e+01   2.7418219e+00
   2.8914457e+01   2.7095609e+00
   2.8964482e+01   2.6740223e+00
   2.9014507e+01   2.6353434e+00
   2.9064532e+01   2.5936676e+00
   2.9114557e+01   2.5491440e+00
   2.9164582e+01   2.5019270e+00
   2.9214607e+01   2.4521758e+00
   2.9264632e+01   2.4000542e+00
   2.9314657e+01   2.3457299e+00
   2.9364682e+01   2.2893744e+00
   2.9414707e+01   2.2311621e+00
   2.9464732e+01   2.1712703e+00
   2.9514757e+01   2.1098785e+00
   2.9564782e+01   2.0471680e+00
   2.9614807e+01   1.9833215e+00
   2.9664832e+01   1.9185225e+00
   2.9714857e+01   1.8529549e+00
   2.9764882e+01   1.7868025e+00
   2.9814907e+01   1.7202486e+00
   2.9864932e+01   1.6534757e+00
   2.9914957e+01   1.5866646e+00
   2.9964982e+01   1.5199944e+00
   3.0015008e+01   1.4536417e+00
   3.0065033e+01   1.3877804e+00
   3.0115058e+01   1.3225812e+00
   3.0165083e+01   1.2582112e+00
   3.0215108e+01   1.1948334e+00
   3.0265133e+01   1.1326064e+00
   3.0315158e+01   1.0716841e+00
   3.0365183e+01   1.0122150e+00
   3.0415208e+01   9.5434215e-01
   3.0465233e+01   8.9820280e-01
   3.0515258e+01   8.4392788e-01
   3.0565283e+01   7.9164186e-01
   3.0615308e+01   7.4146238e-01
   3.0665333e+01   6.9350000e-01
   3.0715358e+01   6.4785798e-01
   3.0765383e+01   6.0463199e-01
   3.0815408e+01   5.6390995e-01
   3.0865433e+01   5.2577180e-01
   3.0915458e+01   4.9028936e-01
   3.0965483e+01   4.5752616e-01
   3.1015508e+01   4.2753735e-01
   3.1065533e+01   4.0036956e-01
   3.1115558e+01   3.7606082e-01
   3.1165583e+01   3.5464054e-01
   3.1215608e+01   3.3612945e-01
   3.1265633e+01   3.2053957e-01
   3.1315658e+01   3.0787428e-01
   3.1365683e+01   2.9812830e-01
   3.1415708e+01   2.9128776e-01
   3.1465733e+01   2.8733030e-01
   3.1515758e+01   2.8622515e-01
   3.1565783e+01   2.8793329e-01
   3.1615808e+01   2.9240754e-01
   3.1665833e+01   2.9959277e-01
   3.1715858e+01   3.0942610e-01
   3.1765883e+01   3.2183705e-01
   3.1815908e+01   3.3674785e-01
   3.1865933e+01   3.5407360e-01
   3.1915958e+01   3.7372261e-01
   3.1965983e+01   3.9559665e-01
   3.2016008e+01   4.1959125e-01
   3.2066033e+01   4.4559602e-01
   3.2116058e+01   4.7349499e-01
   3.2166083e+01   5.0316696e-01
   3.2216108e+01   5.3448583e-01
   3.2266133e+01   5.6732102e-01
   3.2316158e+01   6.0153781e-01
   3.2366183e+01   6.3699775e-01
   3.2416208e+01   6.7355909e-01
   3.2466233e+01   7.1107714e-01
   3.2516258e+01   7.4940475e-01
   3.2566283e+01   7.8839267e-01
   3.2616308e+01   8.2789004e-01
   3.2666333e+01   8.6774479e-01
   3.2716358e+01   9.0780409e-01
   3.2766383e+01   9.4791477e-01
   3.2816408e+01   9.8792379e-01
   3.2866433e+01   1.0276787e+00
   3.2916458e+01   1.0670279e+00
   3.2966483e+01   1.1058213e+00
   3.3016508e+01   1.1439108e+00
   3.3066533e+01   1.1811503e+00
   3.3116558e+01   1.2173966e+00
   3.3166583e+01   1.2525094e+00
   3.3216608e+01   1.2863522e+00
   3.3266633e+01   1.3187921e+00
   3.3316658e+01   1.3497006e+00
   3.3366683e+01   1.3789539e+00
   3.3416708e+01   1.4064329e+00
   3.3466733e+01   1.4320242e+00
   3.3516758e+01   1.4556198e+00
   3.3566783e+01   1.4771179e+00
   3.3616808e+01   1.4964227e+00
   3.3666833e+01   1.5134452e+00
   3.3716858e+01   1.5281029e+00
   3.3766883e+01   1.5403208e+00
   3.3816908e+01   1.5500306e+00
   3.3866933e+01   1.5571720e+00
   3.3916958e+01   1.5616919e+00
   3.3966983e+01   1.5635454e+00
   3.4017009e+01   1.5626953e+00
   3.4067034e+01   1.5591126e+00
   3.4117059e+01   1.5527763e+00
   3.4167084e+01   1.5436738e+00
   3.4217109e+01   1.5318007e+00
   3.4267134e+01   1.5171611e+00
   3.4317159e+01   1.4997671e+00
   3.4367184e+01   1.4796394e+00
   3.4417209e+01   1.4568069e+00
   3.4467234e+01   1.4313066e+00
   3.4517259e+01   1.4031838e+00
   3.4567284e+01   1.3724915e+00
   3.4617309e+01   1.3392910e+00
   3.4667334e+01   1.3036512e+00
   3.4717359e+01   1.2656483e+00
   3.4767384e+01   1.2253662e+00
   3.4817409e+01   1.1828959e+00
   3.4867434e+01   1.1383352e+00
   3.4917459e+01   1.0917887e+00
   3.4967484e+01   1.0433673e+00
   3.5017509e+01   9.9318828e-01
   3.5067534e+01   9.4137439e-01
   3.5117559e+01   8.8805407e-01
   3.5167584e+01   8.3336090e-01
   3.5217609e+01   7.7743323e-01
   3.5267634e+01   7.2041388e-01
   3.5317659e+01   6.6244971e-01
   3.5367684e+01   6.0369127e-01
   3.5417709e+01   5.4429237e-01
   3.5467734e+01   4.8440969e-01
   3.5517759e+01   4.2420235e-01
   3.5567784e+01   3.6383147e-01
   3.5617809e+01   3.0345978e-01
   3.5667834e+01   2.4325112e-01
   3.5717859e+01   1.8337005e-01
   3.5767884e+01   1.2398139e-01
   3.5817909e+01   6.5249747e-02
   3.5867934e+01   7.3390972e-03
   3.5917959e+01  -4.9587675e-02
   3.5967984e+01  -1.0536923e-01
   3.6018009e+01  -1.5984619e-01
   3.6068034e+01  -2.1286162e-01
   3.6118059e+01  -2.6426143e-01
   3.6168084e+01  -3.1389481e-01
   3.6218109e+01  -3.6161467e-01
   3.6268134e+01  -4.0727802e-01
   3.6318159e+01  -4.5074640e-01
   3.6368184e+01  -4.9188626e-01
   3.6418209e+01  -5.3056934e-01
   3.6468234e+01  -5.6667305e-01
   3.6518259e+01  -6.0008081e-01
   3.6568284e+01  -6.3068240e-01
   3.6618309e+01  -6.5837426e-01
   3.6668334e+01  -6.8305985e-01
   3.6718359e+01  -7.0464988e-01
   3.6768384e+01  -7.2306262e-01
   3.6818409e+01  -7.3822414e-01
   3.6868434e+01  -7.5006855e-01
   3.6918459e+01  -7.5853821e-01
   3.6968484e+01  -7.6358394e-01
   3.7018509e+01  -7.6516515e-01
   3.7068534e+01  -7.6325003e-01
   3.7118559e+01  -7.5781568e-01
   3.7168584e+01  -7.4884819e-01
   3.7218609e+01  -7.3634273e-01
   3.7268634e+01  -7.2030362e-01
   3.7318659e+01  -7.0074437e-01
   3.7368684e+01  -6.7768767e-01
   3.7418709e+01  -6.5116541e-01
   3.7468734e+01  -6.2121863e-01
   3.7518759e+01  -5.8789744e-01
   3.7568784e+01  -5.5126100e-01
   3.7618809e+01  -5.1137735e-01
   3.7668834e+01  -4.6832333e-01
   3.7718859e+01  -4.2218440e-01
   3.7768884e+01  -3.7305449e-01
   3.7818909e+01  -3.2103580e-01
   3.7868934e+01  -2.6623856e-01
   3.7918959e+01  -2.0878085e-01
   3.7968984e+01  -1.4878827e-01
   3.8019010e+01  -8.6393731e-02
   3.8069035e+01  -2.1737112e-02
   3.8119060e+01   4.5035033e-02
   3.8169085e+01   1.1376981e-01
   3.8219110e+01   1.8430835e-01
   3.8269135e+01   2.5648613e-01
   3.8319160e+01   3.3013342e-01
   3.8369185e+01   4.0507561e-01
   3.8419210e+01   4.8113368e-01
   3.8469235e+01   5.5812457e-01
   3.8519260e+01   6.3586163e-01
   3.8569285e+01   7.1415508e-01
   3.8619310e+01   7.9281242e-01
   3.8669335e+01   8.7163894e-01
   3.8719360e+01   9.5043813e-01
   3.8769385e+01   1.0290122e+00
   3.8819410e+01   1.1071625e+00
   3.8869435e+01   1.1846901e+00
   3.8919460e+01   1.2613961e+00
   3.8969485e+01   1.3370824e+00
   3.9019510e+01   1.4115517e+00
   3.9069535e+01   1.4846085e+00
   3.9119560e+01   1.5560594e+00
   3.9169585e+01   1.6257134e+00
   3.9219610e+01   1.6933824e+00
   3.9269635e+01   1.7588820e+00
   3.9319660e+01   1.8220316e+00
   3.9369685e+01   1.8826549e+00
   3.9419710e+01   1.9405804e+00
   3.9469735e+01   1.9956419e+00
   3.9519760e+01   2.0476788e+00
   3.9569785e+01   2.0965366e+00
   3.9619810e+01   2.1420670e+00
   3.9669835e+01   2.1841286e+00
   3.9719860e+01   2.2225873e+00
   3.9769885e+01   2.2573163e+00
   3.9819910e+01   2.2881967e+00
   3.9869935e+01   2.3151176e+00
   3.9919960e+01   2.3379766e+00
   3.9969985e+01   2.3566799e+00
   4.0020010e+01   2.3711426e+00
   4.0070035e+01   2.3812889e+00
   4.0120060e+01   2.3870523e+00
   4.0170085e+01   2.3883760e+00
   4.0220110e+01   2.3852125e+00
   4.0270135e+01   2.3775244e+00
   4.0320160e+01   2.3652841e+00
   4.0370185e+01   2.3484737e+00
   4.0420210e+01   2.3270858e+00
   4.0470235e+01   2.3011227e+00
   4.0520260e+01   2.2705969e+00
   4.0570285e+01   2.2355310e+00
   4.0620310e+01   2.1959577e+00
   4.0670335e+01   2.1519194e+00
   4.0720360e+01   2.1034687e+00
   4.0770385e+01   2.0506678e+00
   4.0820410e+01   1.9935884e+00
   4.0870435e+01   1.9323121e+00
   4.0920460e+01   1.8669293e+00
   4.0970485e+01   1.7975399e+00
   4.1020510e+01   1.7242525e+00
   4.1070535e+01   1.6471843e+00
   4.1120560e+01   1.5664609e+00
   4.1170585e+01   1.4822159e+00
   4.1220610e+01   1.3945910e+00
   4.1270635e+01   1.3037348e+00
   4.1320660e+01   1.2098034e+00
   4.1370685e+01   1.1129595e+00
   4.1420710e+01   1.0133722e+00
   4.1470735e+01   9.1121660e-01
   4.1520760e+01   8.0667319e-01
   4.1570785e+01   6.9992775e-01
   4.1620810e+01   5.9117074e-01
   4.1670835e+01   4.8059686e-01
   4.1720860e+01   3.6840463e-01
   4.1770885e+01   2.5479593e-01
   4.1820910e+01   1.3997548e-01
   4.1870935e+01   2.4150440e-02
   4.1920960e+01  -9.2470156e-02
   4.1970985e+01  -2.0967582e-01
   4.2021011e+01  -3.2725515e-01
   4.2071036e+01  -4.4499629e-01
   4.2121061e+01  -5.6268742e-01
   4.2171086e+01  -6.8011729e-01
   4.2221111e+01  -7.9707567e-01
   4.2271136e+01  -9.1335387e-01
   4.2321161e+01  -1.0287452e+00
   4.2371186e+01  -1.1430454e+00
   4.2421211e+01  -1.2560532e+00
   4.2471236e+01  -1.3675709e+00
   4.2521261e+01  -1.4774045e+00
   4.2571286e+01  -1.5853643e+00
   4.2621311e+01  -1.6912655e+00
   4.2671336e+01  -1.7949283e+00
   4.2721361e+01  -1.8961788e+00
   4.2771386e+01  -1.9948487e+00
   4.2821411e+01  -2.0907764e+00
   4.2871436e+01  -2.1838068e+00
   4.2921461e+01  -2.2737919e+00
   4.2971486e+01  -2.3605913e+00
   4.3021511e+01  -2.4440721e+00
   4.3071536e+01  -2.5241096e+00
   4.3121561e+01  -2.6005870e+00
   4.3171586e+01  -2.6733965e+00
   4.3221611e+01  -2.7424388e+00
   4.3271636e+01  -2.8076236e+00
   4.3321661e+01  -2.8688697e+00
   4.3371686e+01  -2.9261054e+00
   4.3421711e+01  -2.9792681e+00
   4.3471736e+01  -3.0283051e+00
   4.3521761e+01  -3.0731732e+00
   4.3571786e+01  -3.1138389e+00
   4.3621811e+01  -3.1502785e+00
   4.3671836e+01  -3.1824781e+00
   4.3721861e+01  -3.2104335e+00
   4.3771886e+01  -3.2341504e+00
   4.3821911e+01  -3.2536439e+00
   4.3871936e+01  -3.2689390e+00
   4.3921961e+01  -3.2800700e+00
   4.3971986e+01  -3.2870808e+00
   4.4022011e+01  -3.2900244e+00
   4.4072036e+01  -3.2889627e+00
   4.4122061e+01  -3.2839668e+00
   4.4172086e+01  -3.2751161e+00
   4.4222111e+01  -3.2624989e+00
   4.4272136e+01  -3.2462111e+00
   4.4322161e+01  -3.2263568e+00
   4.4372186e+01  -3.2030477e+00
   4.4422211e+01  -3.1764026e+00
   4.4472236e+01  -3.1465474e+00
   4.4522261e+01  -3.1136145e+00
   4.4572286e+01  -3.0777425e+00
   4.4622311e+01  -3.0390760e+00
   4.4672336e+01  -2.9977648e+00
   4.4722361e+01  -2.9539640e+00
   4.4772386e+01  -2.9078331e+00
   4.4822411e+01  -2.8595360e+00
   4.4872436e+01  -2.8092402e+00
   4.4922461e+01  -2.7571165e+00
   4.4972486e+01  -2.7033388e+00
   4.5022511e+01  -2.6480831e+00
   4.5072536e+01  -2.5915275e+00
   4.5122561e+01  -2.5338515e+00
   4.5172586e+01  -2.4752355e+00
   4.5222611e+01  -2.4158606e+00
   4.5272636e+01  -2.3559078e+00
   4.5322661e+01  -2.2955577e+00
   4.5372686e+01  -2.2349900e+00
   4.5422711e+01  -2.1743830e+00
   4.5472736e+01  -2.1139133e+00
   4.5522761e+01  -2.0537549e+00
   4.5572786e+01  -1.9940794e+00
   4.5622811e+01  -1.9350549e+00
   4.5672836e+01  -1.8768462e+00
   4.5722861e+01  -1.8196138e+00
   4.5772886e+01  -1.7635138e+00
   4.5822911e+01  -1.7086975e+00
   4.5872936e+01  -1.6553109e+00
   4.5922961e+01  -1.6034946e+00
   4.5972986e+01  -1.5533828e+00
   4.6023012e+01  -1.5051038e+00
   4.6073037e+01  -1.4587791e+00
   4.6123062e+01  -1.4145233e+00
   4.6173087e+01  -1.3724436e+00
   4.6223112e+01  -1.3326400e+00
   4.6273137e+01  -1.2952046e+00
   4.6323162e+01  -1.2602215e+00
   4.6373187e+01  -1.2277668e+00
   4.6423212e+01  -1.1979080e+00
   4.6473237e+01  -1.1707043e+00
   4.6523262e+01  -1.1462062e+00
   4.6573287e+01  -1.1244554e+00
   4.6623312e+01  -1.1054847e+00
   4.6673337e+01  -1.0893181e+00
   4.6723362e+01  -1.0759704e+00
   4.6773387e+01  -1.0654476e+00
   4.6823412e+01  -1.0577468e+00
   4.6873437e+01  -1.0528557e+00
   4.6923462e+01  -1.0507536e+00
   4.6973487e+01  -1.0514106e+00
   4.7023512e+01  -1.0547881e+00
   4.7073537e+01  -1.0608391e+00
   4.7123562e+01  -1.0695077e+00
   4.7173587e+01  -1.0807300e+00
   4.7223612e+01  -1.0944340e+00
   4.7273637e+01  -1.1105394e+00
   4.7323662e+01  -1.1289585e+00
   4.7373687e+01  -1.1495960e+00
   4.7423712e+01  -1.1723495e+00
   4.7473737e+01  -1.1971097e+00
   4.7523762e+01  -1.2237605e+00
   4.7573787e+01  -1.2521798e+00
   4.7623812e+01  -1.2822393e+00
   4.7673837e+01  -1.3138052e+00
   4.7723862e+01  -1.3467387e+00
   4.7773887e+01  -1.3808958e+00
   4.7823912e+01  -1.4161283e+00
   4.7873937e+01  -1.4522838e+00
   4.7923962e+01  -1.4892063e+00
   4.7973987e+01  -1.5267369e+00
   4.8024012e+01  -1.5647135e+00
   4.8074037e+01  -1.6029719e+00
   4.8124062e+01  -1.6413461e+00
   4.8174087e+01  -1.6796685e+00
   4.8224112e+01  -1.7177707e+00
   4.8274137e+01  -1.7554837e+00
   4.8324162e+01  -1.7926385e+00
   4.8374187e+01  -1.8290666e+00
   4.8424212e+01  -1.8646002e+00
   4.8474237e+01  -1.8990730e+00
   4.8524262e+01  -1.9323205e+00
   4.8574287e+01  -1.9641802e+00
   4.8624312e+01  -1.9944927e+00
   4.8674337e+01  -2.0231014e+00
   4.8724362e+01  -2.0498533e+00
   4.8774387e+01  -2.0745996e+00
   4.8824412e+01  -2.0971957e+00
   4.8874437e+01  -2.1175017e+00
   4.8924462e+01  -2.1353832e+00
   4.8974487e+01  -2.1507111e+00
   4.9024512e+01  -2.1633621e+00
   4.9074537e+01  -2.1732196e+00
   4.9124562e+01  -2.1801731e+00
   4.9174587e+01  -2.1841193e+00
   4.9224612e+01  -2.1849620e+00
   4.9274637e+01  -2.1826123e+00
   4.9324662e+01  -2.1769894e+00
   4.9374687e+01  -2.1680200e+00
   4.9424712e+01  -2.1556394e+00
   4.9474737e+01  -2.1397909e+00
   4.9524762e+01  -2.1204265e+00
   4.9574787e+01  -2.0975070e+00
   4.9624812e+01  -2.0710018e+00
   4.9674837e+01  -2.0408894e+00
   4.9724862e+01  -2.0071571e+00
   4.9774887e+01  -1.9698015e+00
   4.9824912e+01  -1.9288282e+00
   4.9874937e+01  -1.8842517e+00
   4.9924962e+01  -1.8360961e+00
   4.9974987e+01  -1.7843940e+00
   5.0025013e+01  -1.7291874e+00
   5.0075038e+01  -1.6705271e+00
   5.0125063e+01  -1.6084727e+00
   5.0175088e+01  -1.5430924e+00
   5.0225113e+01  -1.4744632e+00
   5.0275138e+01  -1.4026703e+00
   5.0325163e+01  -1.3278070e+00
   5.0375188e+01  -1.2499748e+00
   5.0425213e+01  -1.1692827e+00
   5.0475238e+01  -1.0858473e+00
   5.0525263e+01  -9.9979225e-01
   5.0575288e+01  -9.1124830e-01
   5.0625313e+01  -8.2035267e-01
   5.0675338e+01  -7.2724883e-01
   5.0725363e+01  -6.3208620e-01
   5.0775388e+01  -5.3501975e-01
   5.0825413e+01  -4.3620959e-01
   5.0875438e+01  -3.3582066e-01
   5.0925463e+01  -2.3402225e-01
   5.0975488e+01  -1.3098763e-01
   5.1025513e+01  -2.6893625e-02
   5.1075538e+01   7.8079837e-02
   5.1125563e+01   1.8375016e-01
   5.1175588e+01   2.8993252e-01
   5.1225613e+01   3.9644033e-01
   5.1275638e+01   5.0308571e-01
   5.1325663e+01   6.0967991e-01
   5.1375688e+01   7.1603384e-01
   5.1425713e+01   8.2195847e-01
   5.1475738e+01   9.2726537e-01
   5.1525763e+01   1.0317671e+00
   5.1575788e+01   1.1352777e+00
   5.1625813e+01   1.2376132e+00
   5.1675838e+01   1.3385921e+00
   5.1725863e+01   1.4380356e+00
   5.1775888e+01   1.5357684e+00
   5.1825913e+01   1.6316187e+00
   5.1875938e+01   1.7254191e+00
   5.1925963e+01   1.8170067e+00
   5.1975988e+01   1.9062235e+00
   5.2026013e+01   1.9929170e+00
   5.2076038e+01   2.0769404e+00
   5.2126063e+01   2.1581531e+00
   5.2176088e+01   2.2364208e+00
   5.2226113e+01   2.3116162e+00
   5.2276138e+01   2.3836191e+00
   5.2326163e+01   2.4523165e+00
   5.2376188e+01   2.5176034e+00
   5.2426213e+01   2.5793826e+00
   5.2476238e+01   2.6375651e+00
   5.2526263e+01   2.6920704e+00
   5.2576288e+01   2.7428265e+00
   5.2626313e+01   2.7897703e+00
   5.2676338e+01   2.8328477e+00
   5.2726363e+01   2.8720134e+00
   5.2776388e+01   2.9072315e+00
   5.2826413e+01   2.9384755e+00
   5.2876438e+01   2.9657281e+00
   5.2926463e+01   2.9889811e+00
   5.2976488e+01   3.0082362e+00
   5.3026513e+01   3.0235042e+00
   5.3076538e+01   3.0348052e+00
   5.3126563e+01   3.0421686e+00
   5.3176588e+01   3.0456332e+00
   5.3226613e+01   3.0452467e+00
   5.3276638e+01   3.0410659e+00
   5.3326663e+01   3.0331563e+00
   5.3376688e+01   3.0215922e+00
   5.3426713e+01   3.0064563e+00
   5.3476738e+01   2.9878395e+00
   5.3526763e+01   2.9658407e+00
   5.3576788e+01   2.9405666e+00
   5.3626813e+01   2.9121314e+00
   5.3676838e+01   2.8806564e+00
   5.3726863e+01   2.8462698e+00
   5.3776888e+01   2.8091064e+00
   5.3826913e+01   2.7693070e+00
   5.3876938e+01   2.7270185e+00
   5.3926963e+01   2.6823929e+00
   5.3976988e+01   2.6355874e+00
   5.4027014e+01   2.5867640e+00
   5.4077039e+01   2.5360887e+00
   5.4127064e+01   2.4837313e+00
   5.4177089e+01   2.4298651e+00
   5.4227114e+01   2.3746662e+00
   5.4277139e+01   2.3183132e+00
   5.4327164e+01   2.2609866e+00
   5.4377189e+01   2.2028686e+00
   5.4427214e+01   2.1441422e+00
   5.4477239e+01   2.0849913e+00
   5.4527264e+01   2.0255996e+00
   5.4577289e+01   1.9661507e+00
   5.4627314e+01   1.9068271e+00
   5.4677339e+01   1.8478102e+00
   5.4727364e+01   1.7892796e+00
   5.4777389e+01   1.7314124e+00
   5.4827414e+01   1.6743834e+00
   5.4877439e+01   1.6183639e+00
   5.4927464e+01   1.5635218e+00
   5.4977489e+01   1.5100208e+00
   5.5027514e+01   1.4580204e+00
   5.5077539e+01   1.4076750e+00
   5.5127564e+01   1.3591338e+00
   5.5177589e+01   1.3125403e+00
   5.5227614e+01   1.2680320e+00
   5.5277639e+01   1.2257400e+00
   5.5327664e+01   1.1857888e+00
   5.5377689e+01   1.1482956e+00
   5.5427714e+01   1.1133704e+00
   5.5477739e+01   1.0811155e+00
   5.5527764e+01   1.0516252e+00
   5.5577789e+01   1.0249858e+00
   5.5627814e+01   1.0012751e+00
   5.5677839e+01   9.8056225e-01
   5.5727864e+01   9.6290769e-01
   5.5777889e+01   9.4836288e-01
   5.5827914e+01   9.3697020e-01
   5.5877939e+01   9.2876281e-01
   5.5927964e+01   9.2376456e-01
   5.5977989e+01   9.2198997e-01
   5.6028014e+01   9.2344410e-01
   5.6078039e+01   9.2812261e-01
   5.6128064e+01   9.3601171e-01
   5.6178089e+01   9.4708821e-01
   5.6228114e+01   9.6131956e-01
   5.6278139e+01   9.7866395e-01
   5.6328164e+01   9.9907038e-01
   5.6378189e+01   1.0224788e+00
   5.6428214e+01   1.0488202e+00
   5.6478239e+01   1.0780168e+00
   5.6528264e+01   1.1099825e+00
   5.6578289e+01   1.1446226e+00
   5.6628314e+01   1.1818343e+00
   5.6678339e+01   1.2215072e+00
   5.6728364e+01   1.2635230e+00
   5.6778389e+01   1.3077564e+00
   5.6828414e+01   1.3540749e+00
   5.6878439e+01   1.4023395e+00
   5.6928464e+01   1.4524049e+00
   5.6978489e+01   1.5041198e+00
   5.7028514e+01   1.5573274e+00
   5.7078539e+01   1.6118658e+00
   5.7128564e+01   1.6675682e+00
   5.7178589e+01   1.7242638e+00
   5.7228614e+01   1.7817776e+00
   5.7278639e+01   1.8399312e+00
   5.7328664e+01   1.8985433e+00
   5.7378689e+01   1.9574300e+00
   5.7428714e+01   2.0164054e+00
   5.7478739e+01   2.0752820e+00
   5.7528764e+01   2.1338710e+00
   5.7578789e+01   2.1919831e+00
   5.7628814e+01   2.2494288e+00
   5.7678839e+01   2.3060191e+00
   5.7728864e+01   2.3615655e+00
   5.7778889e+01   2.4158810e+00
   5.7828914e+01   2.4687802e+00
   5.7878939e+01   2.5200801e+00
   5.7928964e+01   2.5696003e+00
   5.7978989e+01   2.6171636e+00
   5.8029015e+01   2.6625963e+00
   5.8079040e+01   2.7057291e+00
   5.8129065e+01   2.7463969e+00
   5.8179090e+01   2.7844395e+00
   5.8229115e+01   2.8197022e+00
   5.8279140e+01   2.8520361e+00
   5.8329165e+01   2.8812983e+00
   5.8379190e+01   2.9073524e+00
   5.8429215e+01   2.9300689e+00
   5.8479240e+01   2.9493255e+00
   5.8529265e+01   2.9650074e+00
   5.8579290e+01   2.9770076e+00
   5.8629315e+01   2.9852273e+00
   5.8679340e+01   2.9895760e+00
   5.8729365e+01   2.9899717e+00
   5.8779390e+01   2.9863416e+00
   5.8829415e+01   2.9786214e+00
   5.8879440e+01   2.9667566e+00
   5.8929465e+01   2.9507015e+00
   5.8979490e+01   2.9304204e+00
   5.9029515e+01   2.9058868e+00
   5.9079540e+01   2.8770842e+00
   5.9129565e+01   2.8440056e+00
   5.9179590e+01   2.8066541e+00
   5.9229615e+01   2.7650423e+00
   5.9279640e+01   2.7191928e+00
   5.9329665e+01   2.6691378e+00
   5.9379690e+01   2.6149194e+00
   5.9429715e+01   2.5565891e+00
   5.9479740e+01   2.4942079e+00
   5.9529765e+01   2.4278465e+00
   5.9579790e+01   2.3575845e+00
   5.9629815e+01   2.2835106e+00
   5.9679840e+01   2.2057224e+00
   5.9729865e+01   2.1243262e+00
   5.9779890e+01   2.0394366e+00
   5.9829915e+01   1.9511762e+00
   5.9879940e+01   1.8596757e+00
   5.9929965e+01   1.7650732e+00
   5.9979990e+01   1.6675139e+00
   6.0030015e+01   1.5671502e+00
   6.0080040e+01   1.4641406e+00
   6.0130065e+01   1.3586501e+00
   6.0180090e+01   1.2508493e+00
   6.0230115e+01   1.1409142e+00
   6.0280140e+01   1.0290259e+00
   6.0330165e+01   9.1536976e-01
   6.0380190e+01   8.0013545e-01
   6.0430215e+01   6.8351618e-01
   6.0480240e+01   5.6570840e-01
   6.0530265e+01   4.4691130e-01
   6.0580290e+01   3.2732629e-01
   6.0630315e+01   2.0715662e-01
   6.0680340e+01   8.6606824e-02
   6.0730365e+01  -3.4117716e-02
   6.0780390e+01  -1.5481127e-01
   6.0830415e+01  -2.7526825e-01
   6.0880440e+01  -3.9528367e-01
   6.0930465e+01  -5.1465363e-01
   6.0980490e+01  -6.3317582e-01
   6.1030515e+01  -7.5064996e-01
   6.1080540e+01  -8.6687828e-01
   6.1130565e+01  -9.8166599e-01
   6.1180590e+01  -1.0948217e+00
   6.1230615e+01  -1.2061579e+00
   6.1280640e+01  -1.3154914e+00
   6.1330665e+01  -1.4226437e+00
   6.1380690e+01  -1.5274414e+00
   6.1430715e+01  -1.6297167e+00
   6.1480740e+01  -1.7293077e+00
   6.1530765e+01  -1.8260587e+00
   6.1580790e+01  -1.9198208e+00
   6.1630815e+01  -2.0104518e+00
   6.1680840e+01  -2.0978171e+00
   6.1730865e+01  -2.1817894e+00
   6.1780890e+01  -2.2622495e+00
   6.1830915e+01  -2.3390860e+00
   6.1880940e+01  -2.4121963e+00
   6.1930965e+01  -2.4814859e+00
   6.1980990e+01  -2.5468695e+00
   6.2031016e+01  -2.6082705e+00
   6.2081041e+01  -2.6656214e+00
   6.2131066e+01  -2.7188641e+00
   6.2181091e+01  -2.7679496e+00
   6.2231116e+01  -2.8128385e+00
   6.2281141e+01  -2.8535008e+00
   6.2331166e+01  -2.8899161e+00
   6.2381191e+01  -2.9220734e+00
   6.2431216e+01  -2.9499713e+00
   6.2481241e+01  -2.9736177e+00
   6.2531266e+01  -2.9930303e+00
   6.2581291e+01  -3.0082357e+00
   6.2631316e+01  -3.0192700e+00
   6.2681341e+01  -3.0261783e+00
   6.2731366e+01  -3.0290147e+00
   6.2781391e+01  -3.0278420e+00
   6.2831416e+01  -3.0227317e+00
   6.2881441e+01  -3.0137636e+00
   6.2931466e+01  -3.0010256e+00
   6.2981491e+01  -2.9846136e+00
   6.3031516e+01  -2.9646309e+00
   6.3081541e+01  -2.9411883e+00
   6.3131566e+01  -2.9144035e+00
   6.3181591e+01  -2.8844009e+00
   6.3231616e+01  -2.8513112e+00
   6.3281641e+01  -2.8152712e+00
   6.3331666e+01  -2.7764231e+00
   6.3381691e+01  -2.7349144e+00
   6.3431716e+01  -2.6908975e+00
   6.3481741e+01  -2.6445291e+00
   6.3531766e+01  -2.5959700e+00
   6.3581791e+01  -2.5453843e+00
   6.3631816e+01  -2.4929396e+00
   6.3681841e+01  -2.4388059e+00
   6.3731866e+01  -2.3831555e+00
   6.3781891e+01  -2.3261626e+00
   6.3831916e+01  -2.2680026e+00
   6.3881941e+01  -2.2088518e+00
   6.3931966e+01  -2.1488870e+00
   6.3981991e+01  -2.0882848e+00
   6.4032016e+01  -2.0272215e+00
   6.4082041e+01  -1.9658723e+00
   6.4132066e+01  -1.9044110e+00
   6.4182091e+01  -1.8430097e+00
   6.4232116e+01  -1.7818380e+00
   6.4282141e+01  -1.7210629e+00
   6.4332166e+01  -1.6608483e+00
   6.4382191e+01  -1.6013546e+00
   6.4432216e+01  -1.5427380e+00
   6.4482241e+01  -1.4851507e+00
   6.4532266e+01  -1.4287398e+00
   6.4582291e+01  -1.3736476e+00
   6.4632316e+01  -1.3200108e+00
   6.4682341e+01  -1.2679605e+00
   6.4732366e+01  -1.2176215e+00
   6.4782391e+01  -1.1691123e+00
   6.4832416e+01  -1.1225448e+00
   6.4882441e+01  -1.0780238e+00
   6.4932466e+01  -1.0356470e+00
   6.4982491e+01  -9.9550470e-01
   6.5032516e+01  -9.5767948e-01
   6.5082541e+01  -9.2224618e-01
   6.5132566e+01  -8.8927164e-01
   6.5182591e+01  -8.5881457e-01
   6.5232616e+01  -8.3092545e-01
   6.5282641e+01  -8.0564640e-01
   6.5332666e+01  -7.8301115e-01
   6.5382691e+01  -7.6304492e-01
   6.5432716e+01  -7.4576446e-01
   6.5482741e+01  -7.3117798e-01
   6.5532766e+01  -7.1928522e-01
   6.5582791e+01  -7.1007744e-01
   6.5632816e+01  -7.0353751e-01
   6.5682841e+01  -6.9963998e-01
   6.5732866e+01  -6.9835118e-01
   6.5782891e+01  -6.9962937e-01
   6.5832916e+01  -7.0342486e-01
   6.5882941e+01  -7.0968020e-01
   6.5932966e+01  -7.1833037e-01
   6.5982991e+01  -7.2930296e-01
   6.6033017e+01  -7.4251845e-01
   6.6083042e+01  -7.5789042e-01
   6.6133067e+01  -7.7532581e-01
   6.6183092e+01  -7.9472527e-01
   6.6233117e+01  -8.1598337e-01
   6.6283142e+01  -8.3898899e-01
   6.6333167e+01  -8.6362563e-01
   6.6383192e+01  -8.8977172e-01
   6.6433217e+01  -9.1730105e-01
   6.6483242e+01  -9.4608310e-01
   6.6533267e+01  -9.7598341e-01
   6.6583292e+01  -1.0068640e+00
   6.6633317e+01  -1.0385838e+00
   6.6683342e+01  -1.0709990e+00
   6.6733367e+01  -1.1039636e+00
   6.6783392e+01  -1.1373294e+00
   6.6833417e+01  -1.1709473e+00
   6.6883442e+01  -1.2046667e+00
   6.6933467e+01  -1.2383367e+00
   6.6983492e+01  -1.2718062e+00
   6.7033517e+01  -1.3049245e+00
   6.7083542e+01  -1.3375415e+00
   6.7133567e+01  -1.3695084e+00
   6.7183592e+01  -1.4006779e+00
   6.7233617e+01  -1.4309049e+00
   6.7283642e+01  -1.4600466e+00
   6.7333667e+01  -1.4879632e+00
   6.7383692e+01  -1.5145182e+00
   6.7433717e+01  -1.5395785e+00
   6.7483742e+01  -1.5630155e+00
   6.7533767e+01  -1.5847049e+00
   6.7583792e+01  -1.6045269e+00
   6.7633817e+01  -1.6223674e+00
   6.7683842e+01  -1.6381174e+00
   6.7733867e+01  -1.6516739e+00
   6.7783892e+01  -1.6629401e+00
   6.7833917e+01  -1.6718255e+00
   6.7883942e+01  -1.6782464e+00
   6.7933967e+01  -1.6821260e+00
   6.7983992e+01  -1.6833947e+00
   6.8034017e+01  -1.6819905e+00
   6.8084042e+01  -1.6778588e+00
   6.8134067e+01  -1.6709529e+00
   6.8184092e+01  -1.6612341e+00
   6.8234117e+01  -1.6486717e+00
   6.8284142e+01  -1.6332433e+00
   6.8334167e+01  -1.6149348e+00
   6.8384192e+01  -1.5937404e+00
   6.8434217e+01  -1.5696627e+00
   6.8484242e+01  -1.5427129e+00
   6.8534267e+01  -1.5129106e+00
   6.8584292e+01  -1.4802837e+00
   6.8634317e+01  -1.4448687e+00
   6.8684342e+01  -1.4067101e+00
   6.8734367e+01  -1.3658610e+00
   6.8784392e+01  -1.3223823e+00
   6.8834417e+01  -1.2763432e+00
   6.8884442e+01  -1.2278204e+00
   6.8934467e+01  -1.1768985e+00
   6.8984492e+01  -1.1236694e+00
   6.9034517e+01  -1.0682324e+00
   6.9084542e+01  -1.0106935e+00
   6.9134567e+01  -9.5116588e-01
   6.9184592e+01  -8.8976882e-01
   6.9234617e+01  -8.2662791e-01
   6.9284642e+01  -7.6187461e-01
   6.9334667e+01  -6.9564589e-01
   6.9384692e+01  -6.2808389e-01
   6.9434717e+01  -5.5933563e-01
   6.9484742e+01  -4.8955254e-01
   6.9534767e+01  -4.1889015e-01
   6.9584792e+01  -3.4750765e-01
   6.9634817e+01  -2.7556753e-01
   6.9684842e+01  -2.0323509e-01
   6.9734867e+01  -1.3067809e-01
   6.9784892e+01  -5.8066247e-02
   6.9834917e+01   1.4429145e-02
   6.9884942e+01   8.6635702e-02
   6.9934967e+01   1.5838038e-01
   6.9984992e+01   2.2948995e-01
   7.0035018e+01   2.9979143e-01
   7.0085043e+01   3.6911254e-01
   7.0135068e+01   4.3728219e-01
   7.0185093e+01   5.0413090e-01
   7.0235118e+01   5.6949127e-01
   7.0285143e+01   6.3319842e-01
   7.0335168e+01   6.9509044e-01
   7.0385193e+01   7.5500881e-01
   7.0435218e+01   8.1279887e-01
   7.0485243e+01   8.6831017e-01
   7.0535268e+01   9.2139696e-01
   7.0585293e+01   9.7191852e-01
   7.0635318e+01   1.0197396e+00
   7.0685343e+01   1.0647308e+00
   7.0735368e+01   1.1067688e+00
   7.0785393e+01   1.1457370e+00
   7.0835418e+01   1.1815255e+00
   7.0885443e+01   1.2140317e+00
   7.0935468e+01   1.2431604e+00
   7.0985493e+01   1.2688241e+00
   7.1035518e+01   1.2909435e+00
   7.1085543e+01   1.3094474e+00
   7.1135568e+01   1.3242732e+00
   7.1185593e+01   1.3353669e+00
   7.1235618e+01   1.3426834e+00
   7.1285643e+01   1.3461867e+00
   7.1335668e+01   1.3458496e+00
   7.1385693e+01   1.3416547e+00
   7.1435718e+01   1.3335934e+00
   7.1485743e+01   1.3216671e+00
   7.1535768e+01   1.3058860e+00
   7.1585793e+01   1.2862704e+00
   7.1635818e+01   1.2628496e+00
   7.1685843e+01   1.2356626e+00
   7.1735868e+01   1.2047578e+00
   7.1785893e+01   1.1701926e+00
   7.1835918e+01   1.1320340e+00
   7.1885943e+01   1.0903579e+00
   7.1935968e+01   1.0452492e+00
   7.1985993e+01   9.9680133e-01
   7.2036018e+01   9.4511663e-01
   7.2086043e+01   8.9030562e-01
   7.2136068e+01   8.3248699e-01
   7.2186093e+01   7.7178727e-01
   7.2236118e+01   7.0834062e-01
   7.2286143e+01   6.4228847e-01
   7.2336168e+01   5.7377924e-01
   7.2386193e+01   5.0296800e-01
   7.2436218e+01   4.3001612e-01
   7.2486243e+01   3.5509088e-01
   7.2536268e+01   2.7836514e-01
   7.2586293e+01   2.0001689e-01
   7.2636318e+01   1.2022887e-01
   7.2686343e+01   3.9188127e-02
   7.2736368e+01  -4.2914392e-02
   7.2786393e+01  -1.2588432e-01
   7.2836418e+01  -2.0952429e-01
   7.2886443e+01  -2.9363444e-01
   7.2936468e+01  -3.7801285e-01
   7.2986493e+01  -4.6245601e-01
   7.3036518e+01  -5.4675934e-01
   7.3086543e+01  -6.3071766e-01
   7.3136568e+01  -7.1412565e-01
   7.3186593e+01  -7.9677837e-01
   7.3236618e+01  -8.7847175e-01
   7.3286643e+01  -9.5900306e-01
   7.3336668e+01  -1.0381714e+00
   7.3386693e+01  -1.1157781e+00
   7.3436718e+01  -1.1916275e+00
   7.3486743e+01  -1.2655270e+00
   7.3536768e+01  -1.3372878e+00
   7.3586793e+01  -1.4067252e+00
   7.3636818e+01  -1.4736593e+00
   7.3686843e+01  -1.5379150e+00
   7.3736868e+01  -1.5993230e+00
   7.3786893e+01  -1.6577196e+00
   7.3836918e+01  -1.7129475e+00
   7.3886943e+01  -1.7648562e+00
   7.3936968e+01  -1.8133021e+00
   7.3986993e+01  -1.8581489e+00
   7.4037019e+01  -1.8992683e+00
   7.4087044e+01  -1.9365397e+00
   7.4137069e+01  -1.9698511e+00
   7.4187094e+01  -1.9990990e+00
   7.4237119e+01  -2.0241888e+00
   7.4287144e+01  -2.0450349e+00
   7.4337169e+01  -2.0615611e+00
   7.4387194e+01  -2.0737006e+00
   7.4437219e+01  -2.0813963e+00
   7.4487244e+01  -2.0846010e+00
   7.4537269e+01  -2.0832773e+00
   7.4587294e+01  -2.0773978e+00
   7.4637319e+01  -2.0669453e+00
   7.4687344e+01  -2.0519127e+00
   7.4737369e+01  -2.0323030e+00
   7.4787394e+01  -2.0081294e+00
   7.4837419e+01  -1.9794152e+00
   7.4887444e+01  -1.9461938e+00
   7.4937469e+01  -1.9085086e+00
   7.4987494e+01  -1.8664130e+00
   7.5037519e+01  -1.8199700e+00
   7.5087544e+01  -1.7692523e+00
   7.5137569e+01  -1.7143422e+00
   7.5187594e+01  -1.6553311e+00
   7.5237619e+01  -1.5923196e+00
   7.5287644e+01  -1.5254169e+00
   7.5337669e+01  -1.4547410e+00
   7.5387694e+01  -1.3804181e+00
   7.5437719e+01  -1.3025823e+00
   7.5487744e+01  -1.2213755e+00
   7.5537769e+01  -1.1369469e+00
   7.5587794e+01  -1.0494525e+00
   7.5637819e+01  -9.5905521e-01
   7.5687844e+01  -8.6592390e-01
   7.5737869e+01  -7.7023339e-01
   7.5787894e+01  -6.7216388e-01
   7.5837919e+01  -5.7190053e-01
   7.5887944e+01  -4.6963306e-01
   7.5937969e+01  -3.6555526e-01
   7.5987994e+01  -2.5986456e-01
   7.6038019e+01  -1.5276155e-01
   7.6088044e+01  -4.4449506e-02
   7.6138069e+01   6.4866094e-02
   7.6188094e+01   1.7497805e-01
   7.6238119e+01   2.8567791e-01
   7.6288144e+01   3.9675652e-01
   7.6338169e+01   5.0800444e-01
   7.6388194e+01   6.1921249e-01
   7.6438219e+01   7.3017224e-01
   7.6488244e+01   8.4067645e-01
   7.6538269e+01   9.5051962e-01
   7.6588294e+01   1.0594984e+00
   7.6638319e+01   1.1674122e+00
   7.6688344e+01   1.2740634e+00
   7.6738369e+01   1.3792582e+00
   7.6788394e+01   1.4828065e+00
   7.6838419e+01   1.5845230e+00
   7.6888444e+01   1.6842271e+00
   7.6938469e+01   1.7817437e+00
   7.6988494e+01   1.8769031e+00
   7.7038519e+01   1.9695421e+00
   7.7088544e+01   2.0595036e+00
   7.7138569e+01   2.1466376e+00
   7.7188594e+01   2.2308010e+00
   7.7238619e+01   2.3118585e+00
   7.7288644e+01   2.3896822e+00
   7.7338669e+01   2.4641525e+00
   7.7388694e+01   2.5351580e+00
   7.7438719e+01   2.6025959e+00
   7.7488744e+01   2.6663720e+00
   7.7538769e+01   2.7264013e+00
   7.7588794e+01   2.7826077e+00
   7.7638819e+01   2.8349245e+00
   7.7688844e+01   2.8832942e+00
   7.7738869e+01   2.9276690e+00
   7.7788894e+01   2.9680106e+00
   7.7838919e+01   3.0042901e+00
   7.7888944e+01   3.0364886e+00
   7.7938969e+01   3.0645965e+00
   7.7988994e+01   3.0886140e+00
   7.8039020e+01   3.1085509e+00
   7.8089045e+01   3.1244264e+00
   7.8139070e+01   3.1362692e+00
   7.8189095e+01   3.1441173e+00
   7.8239120e+01   3.1480176e+00
   7.8289145e+01   3.1480265e+00
   7.8339170e+01   3.1442086e+00
   7.8389195e+01   3.1366377e+00
   7.8439220e+01   3.1253956e+00
   7.8489245e+01   3.1105722e+00
   7.8539270e+01   3.0922656e+00
   7.8589295e+01   3.0705811e+00
   7.8639320e+01   3.0456314e+00
   7.8689345e+01   3.0175364e+00
   7.8739370e+01   2.9864221e+00
   7.8789395e+01   2.9524212e+00
   7.8839420e+01   2.9156720e+00
   7.8889445e+01   2.8763185e+00
   7.8939470e+01   2.8345095e+00
   7.8989495e+01   2.7903988e+00
   7.9039520e+01   2.7441442e+00
   7.9089545e+01   2.6959076e+00
   7.9139570e+01   2.6458540e+00
   7.9189595e+01   2.5941514e+00
   7.9239620e+01   2.5409706e+00
   7.9289645e+01   2.4864839e+00
   7.9339670e+01   2.4308656e+00
   7.9389695e+01   2.3742909e+00
   7.9439720e+01   2.3169357e+00
   7.9489745e+01   2.2589758e+00
   7.9539770e+01   2.2005872e+00
   7.9589795e+01   2.1419446e+00
   7.9639820e+01   2.0832218e+00
   7.9689845e+01   2.0245906e+00
   7.9739870e+01   1.9662211e+00
   7.9789895e+01   1.9082803e+00
   7.9839920e+01   1.8509324e+00
   7.9889945e+01   1.7943382e+00
   7.9939970e+01   1.7386545e+00
   7.9989995e+01   1.6840338e+00
   8.0040020e+01   1.6306238e+00
   8.0090045e+01   1.5785674e+00
   8.0140070e+01   1.5280018e+00
   8.0190095e+01   1.4790585e+00
   8.0240120e+01   1.4318627e+00
   8.0290145e+01   1.3865334e+00
   8.0340170e+01   1.3431827e+00
   8.0390195e+01   1.3019155e+00
   8.0440220e+01   1.2628295e+00
   8.0490245e+01   1.2260149e+00
   8.0540270e+01   1.1915540e+00
   8.0590295e+01   1.1595210e+00
   8.0640320e+01   1.1299821e+00
   8.0690345e+01   1.1029950e+00
   8.0740370e+01   1.0786090e+00
   8.0790395e+01   1.0568648e+00
   8.0840420e+01   1.0377942e+00
   8.0890445e+01   1.0214204e+00
   8.0940470e+01   1.0077578e+00
   8.0990495e+01   9.9681181e-01
   8.1040520e+01   9.8857906e-01
   8.1090545e+01   9.8304735e-01
   8.1140570e+01   9.8019569e-01
   8.1190595e+01   9.7999437e-01
   8.1240620e+01   9.8240506e-01
   8.1290645e+01   9.8738093e-01
   8.1340670e+01   9.9486678e-01
   8.1390695e+01   1.0047992e+00
   8.1440720e+01   1.0171067e+00
   8.1490745e+01   1.0317101e+00
   8.1540770e+01   1.0485225e+00
   8.1590795e+01   1.0674497e+00
   8.1640820e+01   1.0883903e+00
   8.1690845e+01   1.1112364e+00
   8.1740870e+01   1.1358732e+00
   8.1790895e+01   1.1621799e+00
   8.1840920e+01   1.1900299e+00
   8.1890945e+01   1.2192910e+00
   8.1940970e+01   1.2498259e+00
   8.1990995e+01   1.2814925e+00
   8.2041021e+01   1.3141444e+00
   8.2091046e+01   1.3476312e+00
   8.2141071e+01   1.3817990e+00
   8.2191096e+01   1.4164905e+00
   8.2241121e+01   1.4515462e+00
   8.2291146e+01   1.4868038e+00
   8.2341171e+01   1.5220996e+00
   8.2391196e+01   1.5572683e+00
   8.2441221e+01   1.5921437e+00
   8.2491246e+01   1.6265594e+00
   8.2541271e+01   1.6603488e+00
   8.2591296e+01   1.6933456e+00
   8.2641321e+01   1.7253848e+00
   8.2691346e+01   1.7563026e+00
   8.2741371e+01   1.7859369e+00
   8.2791396e+01   1.8141280e+00
   8.2841421e+01   1.8407191e+00
   8.2891446e+01   1.8655563e+00
   8.2941471e+01   1.8884894e+00
   8.2991496e+01   1.9093722e+00
   8.3041521e+01   1.9280629e+00
   8.3091546e+01   1.9444245e+00
   8.3141571e+01   1.9583252e+00
   8.3191596e+01   1.9696388e+00
   8.3241621e+01   1.9782451e+00
   8.3291646e+01   1.9840301e+00
   8.3341671e+01   1.9868864e+00
   8.3391696e+01   1.9867134e+00
   8.3441721e+01   1.9834180e+00
   8.3491746e+01   1.9769143e+00
   8.3541771e+01   1.9671243e+00
   8.3591796e+01   1.9539778e+00
   8.3641821e+01   1.9374131e+00
   8.3691846e+01   1.9173765e+00
   8.3741871e+01   1.8938231e+00
   8.3791896e+01   1.8667166e+00
   8.3841921e+01   1.8360297e+00
   8.3891946e+01   1.8017437e+00
   8.3941971e+01   1.7638493e+00
   8.3991996e+01   1.7223460e+00
   8.4042021e+01   1.6772426e+00
   8.4092046e+01   1.6285569e+00
   8.4142071e+01   1.5763158e+00
   8.4192096e+01   1.5205554e+00
   8.4242121e+01   1.4613208e+00
   8.4292146e+01   1.3986659e+00
   8.4342171e+01   1.3326536e+00
   8.4392196e+01   1.2633554e+00
   8.4442221e+01   1.1908514e+00
   8.4492246e+01   1.1152301e+00
   8.4542271e+01   1.0365881e+00
   8.4592296e+01   9.5503021e-01
   8.4642321e+01   8.7066864e-01
   8.4692346e+01   7.8362331e-01
   8.4742371e+01   6.9402128e-01
   8.4792396e+01   6.0199651e-01
   8.4842421e+01   5.0768956e-01
   8.4892446e+01   4.1124728e-01
   8.4942471e+01   3.1282240e-01
   8.4992496e+01   2.1257322e-01
   8.5042521e+01   1.1066323e-01
   8.5092546e+01   7.2606814e-03
   8.5142571e+01  -9.7461766e-02
   8.5192596e+01  -2.0332750e-01
   8.5242621e+01  -3.1015637e-01
   8.5292646e+01  -4.1776511e-01
   8.5342671e+01  -5.2596779e-01
   8.5392696e+01  -6.3457630e-01
   8.5442721e+01  -7.4340074e-01
   8.5492746e+01  -8.5224994e-01
   8.5542771e+01  -9.6093192e-01
   8.5592796e+01  -1.0692543e+00
   8.5642821e+01  -1.1770249e+00
   8.5692846e+01  -1.2840521e+00
   8.5742871e+01  -1.3901452e+00
   8.5792896e+01  -1.4951153e+00
   8.5842921e+01  -1.5987753e+00
   8.5892946e+01  -1.7009405e+00
   8.5942971e+01  -1.8014293e+00
   8.5992996e+01  -1.9000633e+00
   8.6043022e+01  -1.9966680e+00
   8.6093047e+01  -2.0910731e+00
   8.6143072e+01  -2.1831129e+00
   8.6193097e+01  -2.2726267e+00
   8.6243122e+01  -2.3594595e+00
   8.6293147e+01  -2.4434618e+00
   8.6343172e+01  -2.5244905e+00
   8.6393197e+01  -2.6024091e+00
   8.6443222e+01  -2.6770879e+00
   8.6493247e+01  -2.7484045e+00
   8.6543272e+01  -2.8162439e+00
   8.6593297e+01  -2.8804989e+00
   8.6643322e+01  -2.9410705e+00
   8.6693347e+01  -2.9978680e+00
   8.6743372e+01  -3.0508092e+00
   8.6793397e+01  -3.0998205e+00
   8.6843422e+01  -3.1448374e+00
   8.6893447e+01  -3.1858045e+00
   8.6943472e+01  -3.2226754e+00
   8.6993497e+01  -3.2554133e+00
   8.7043522e+01  -3.2839907e+00
   8.7093547e+01  -3.3083894e+00
   8.7143572e+01  -3.3286011e+00
   8.7193597e+01  -3.3446267e+00
   8.7243622e+01  -3.3564768e+00
   8.7293647e+01  -3.3641715e+00
   8.7343672e+01  -3.3677403e+00
   8.7393697e+01  -3.3672222e+00
   8.7443722e+01  -3.3626653e+00
   8.7493747e+01  -3.3541271e+00
   8.7543772e+01  -3.3416737e+00
   8.7593797e+01  -3.3253805e+00
   8.7643822e+01  -3.3053313e+00
   8.7693847e+01  -3.2816182e+00
   8.7743872e+01  -3.2543419e+00
   8.7793897e+01  -3.2236105e+00
   8.7843922e+01  -3.1895403e+00
   8.7893947e+01  -3.1522546e+00
   8.7943972e+01  -3.1118840e+00
   8.7993997e+01  -3.0685655e+00
   8.8044022e+01  -3.0224429e+00
   8.8094047e+01  -2.9736656e+00
   8.8144072e+01  -2.9223889e+00
   8.8194097e+01  -2.8687733e+00
   8.8244122e+01  -2.8129840e+00
   8.8294147e+01  -2.7551907e+00
   8.8344172e+01  -2.6955671e+00
   8.8394197e+01  -2.6342905e+00
   8.8444222e+01  -2.5715412e+00
   8.8494247e+01  -2.5075020e+00
   8.8544272e+01  -2.4423581e+00
   8.8594297e+01  -2.3762964e+00
   8.8644322e+01  -2.3095049e+00
   8.8694347e+01  -2.2421723e+00
   8.8744372e+01  -2.1744878e+00
   8.8794397e+01  -2.1066403e+00
   8.8844422e+01  -2.0388178e+00
   8.8894447e+01  -1.9712076e+00
   8.8944472e+01  -1.9039948e+00
   8.8994497e+01  -1.8373629e+00
   8.9044522e+01  -1.7714925e+00
   8.9094547e+01  -1.7065614e+00
   8.9144572e+01  -1.6427437e+00
   8.9194597e+01  -1.5802098e+00
   8.9244622e+01  -1.5191255e+00
   8.9294647e+01  -1.4596522e+00
   8.9344672e+01  -1.4019457e+00
   8.9394697e+01  -1.3461565e+00
   8.9444722e+01  -1.2924291e+00
   8.9494747e+01  -1.2409017e+00
   8.9544772e+01  -1.1917056e+00
   8.9594797e+01  -1.1449655e+00
   8.9644822e+01  -1.1007984e+00
   8.9694847e+01  -1.0593139e+00
   8.9744872e+01  -1.0206136e+00
   8.9794897e+01  -9.8479102e-01
   8.9844922e+01  -9.5193130e-01
   8.9894947e+01  -9.2211092e-01
   8.9944972e+01  -8.9539760e-01
   8.9994997e+01  -8.7185006e-01
   9.0045023e+01  -8.5151793e-01
   9.0095048e+01  -8.3444158e-01
   9.0145073e+01  -8.2065204e-01
   9.0195098e+01  -8.1017093e-01
   9.0245123e+01  -8.0301036e-01
   9.0295148e+01  -7.9917296e-01
   9.0345173e+01  -7.9865182e-01
   9.0395198e+01  -8.0143056e-01
   9.0445223e+01  -8.0748331e-01
   9.0495248e+01  -8.1677484e-01
   9.0545273e+01  -8.2926061e-01
   9.0595298e+01  -8.4488687e-01
   9.0645323e+01  -8.6359084e-01
   9.0695348e+01  -8.8530086e-01
   9.0745373e+01  -9.0993654e-01
   9.0795398e+01  -9.3740898e-01
   9.0845423e+01  -9.6762103e-01
   9.0895448e+01  -1.0004675e+00
   9.0945473e+01  -1.0358353e+00
   9.0995498e+01  -1.0736042e+00
   9.1045523e+01  -1.1136464e+00
   9.1095548e+01  -1.1558276e+00
   9.1145573e+01  -1.2000067e+00
   9.1195598e+01  -1.2460366e+00
   9.1245623e+01  -1.2937644e+00
   9.1295648e+01  -1.3430319e+00
   9.1345673e+01  -1.3936759e+00
   9.1395698e+01  -1.4455284e+00
   9.1445723e+01  -1.4984175e+00
   9.1495748e+01  -1.5521676e+00
   9.1545773e+01  -1.6065997e+00
   9.1595798e+01  -1.6615322e+00
   9.1645823e+01  -1.7167810e+00
   9.1695848e+01  -1.7721601e+00
   9.1745873e+01  -1.8274823e+00
   9.1795898e+01  -1.8825593e+00
   9.1845923e+01  -1.9372025e+00
   9.1895948e+01  -1.9912233e+00
   9.1945973e+01  -2.0444335e+00
   9.1995998e+01  -2.0966460e+00
   9.2046023e+01  -2.1476753e+00
   9.2096048e+01  -2.1973378e+00
   9.2146073e+01  -2.2454522e+00
   9.2196098e+01  -2.2918401e+00
   9.2246123e+01  -2.3363267e+00
   9.2296148e+01  -2.3787408e+00
   9.2346173e+01  -2.4189153e+00
   9.2396198e+01  -2.4566881e+00
   9.2446223e+01  -2.4919020e+00
   9.2496248e+01  -2.5244051e+00
   9.2546273e+01  -2.5540518e+00
   9.2596298e+01  -2.5807024e+00
   9.2646323e+01  -2.6042239e+00
   9.2696348e+01  -2.6244904e+00
   9.2746373e+01  -2.6413832e+00
   9.2796398e+01  -2.6547910e+00
   9.2846423e+01  -2.6646107e+00
   9.2896448e+01  -2.6707471e+00
   9.2946473e+01  -2.6731136e+00
   9.2996498e+01  -2.6716321e+00
   9.3046523e+01  -2.6662334e+00
   9.3096548e+01  -2.6568573e+00
   9.3146573e+01  -2.6434527e+00
   9.3196598e+01  -2.6259781e+00
   9.3246623e+01  -2.6044011e+00
   9.3296648e+01  -2.5786991e+00
   9.3346673e+01  -2.5488590e+00
   9.3396698e+01  -2.5148773e+00
   9.3446723e+01  -2.4767604e+00
   9.3496748e+01  -2.4345241e+00
   9.3546773e+01  -2.3881940e+00
   9.3596798e+01  -2.3378052e+00
   9.3646823e+01  -2.2834025e+00
   9.3696848e+01  -2.2250400e+00
   9.3746873e+01  -2.1627811e+00
   9.3796898e+01  -2.0966984e+00
   9.3846923e+01  -2.0268735e+00
   9.3896948e+01  -1.9533967e+00
   9.3946973e+01  -1.8763671e+00
   9.3996998e+01  -1.7958919e+00
   9.4047024e+01  -1.7120867e+00
   9.4097049e+01  -1.6250747e+00
   9.4147074e+01  -1.5349869e+00
   9.4197099e+01  -1.4419612e+00
   9.4247124e+01  -1.3461426e+00
   9.4297149e+01  -1.2476828e+00
   9.4347174e+01  -1.1467394e+00
   9.4397199e+01  -1.0434760e+00
   9.4447224e+01  -9.3806168e-01
   9.4497249e+01  -8.3067044e-01
   9.4547274e+01  -7.2148095e-01
   9.4597299e+01  -6.1067605e-01
   9.4647324e+01  -4.9844234e-01
   9.4697349e+01  -3.8496974e-01
   9.4747374e+01  -2.7045099e-01
   9.4797399e+01  -1.5508125e-01
   9.4847424e+01  -3.9057601e-02
   9.4897449e+01   7.7421428e-02
   9.4947474e+01   1.9415632e-01
   9.4997499e+01   3.1094704e-01
   9.5047524e+01   4.2759355e-01
   9.5097549e+01   5.4389621e-01
   9.5147574e+01   6.5965634e-01
   9.5197599e+01   7.7467662e-01
   9.5247624e+01   8.8876160e-01
   9.5297649e+01   1.0017181e+00
   9.5347674e+01   1.1133558e+00
   9.5397699e+01   1.2234876e+00
   9.5447724e+01   1.3319299e+00
   9.5497749e+01   1.4385033e+00
   9.5547774e+01   1.5430329e+00
   9.5597799e+01   1.6453488e+00
   9.5647824e+01   1.7452862e+00
   9.5697849e+01   1.8426862e+00
   9.5747874e+01   1.9373958e+00
   9.5797899e+01   2.0292685e+00
   9.5847924e+01   2.1181644e+00
   9.5897949e+01   2.2039508e+00
   9.5947974e+01   2.2865023e+00
   9.5997999e+01   2.3657011e+00
   9.6048024e+01   2.4414373e+00
   9.6098049e+01   2.5136091e+00
   9.6148074e+01   2.5821231e+00
   9.6198099e+01   2.6468944e+00
   9.6248124e+01   2.7078468e+00
   9.6298149e+01   2.7649129e+00
   9.6348174e+01   2.8180345e+00
   9.6398199e+01   2.8671623e+00
   9.6448224e+01   2.9122563e+00
   9.6498249e+01   2.9532857e+00
   9.6548274e+01   2.9902290e+00
   9.6598299e+01   3.0230741e+00
   9.6648324e+01   3.0518181e+00
   9.6698349e+01   3.0764672e+00
   9.6748374e+01   3.0970371e+00
   9.6798399e+01   3.1135525e+00
   9.6848424e+01   3.1260471e+00
   9.6898449e+01   3.1345634e+00
   9.6948474e+01   3.1391529e+00
   9.6998499e+01   3.1398756e+00
   9.7048524e+01   3.1367997e+00
   9.7098549e+01   3.1300018e+00
   9.7148574e+01   3.1195664e+00
   9.7198599e+01   3.1055857e+00
   9.7248624e+01   3.0881593e+00
   9.7298649e+01   3.0673940e+00
   9.7348674e+01   3.0434033e+00
   9.7398699e+01   3.0163075e+00
   9.7448724e+01   2.9862328e+00
   9.7498749e+01   2.9533114e+00
   9.7548774e+01   2.9176809e+00
   9.7598799e+01   2.8794839e+00
   9.7648824e+01   2.8388679e+00
   9.7698849e+01   2.7959845e+00
   9.7748874e+01   2.7509893e+00
   9.7798899e+01   2.7040413e+00
   9.7848924e+01   2.6553024e+00
   9.7898949e+01   2.6049374e+00
   9.7948974e+01   2.5531130e+00
   9.7998999e+01   2.4999976e+00
   9.8049025e+01   2.4457610e+00
   9.8099050e+01   2.3905737e+00
   9.8149075e+01   2.3346066e+00
   9.8199100e+01   2.2780305e+00
   9.8249125e+01   2.2210156e+00
   9.8299150e+01   2.1637311e+00
   9.8349175e+01   2.1063449e+00
   9.8399200e+01   2.0490228e+00
   9.8449225e+01   1.9919285e+00
   9.8499250e+01   1.9352229e+00
   9.8549275e+01   1.8790636e+00
   9.8599300e+01   1.8236048e+00
   9.8649325e+01   1.7689968e+00
   9.8699350e+01   1.7153853e+00
   9.8749375e+01   1.6629115e+00
   9.8799400e+01   1.6117116e+00
   9.8849425e+01   1.5619161e+00
   9.8899450e+01   1.5136499e+00
   9.8949475e+01   1.4670319e+00
   9.8999500e+01   1.4221745e+00
   9.9049525e+01   1.3791836e+00
   9.9099550e+01   1.3381581e+00
   9.9149575e+01   1.2991898e+00
   9.9199600e+01   1.2623631e+00
   9.9249625e+01   1.2277548e+00
   9.9299650e+01   1.1954340e+00
   9.9349675e+01   1.1654620e+00
   9.9399700e+01   1.1378918e+00
   9.9449725e+01   1.1127684e+00
   9.9499750e+01   1.0901286e+00
   9.9549775e+01   1.0700006e+00
   9.9599800e+01   1.0524046e+00
   9.9649825e+01   1.0373520e+00
   9.9699850e+01   1.0248461e+00
   9.9749875e+01   1.0148816e+00
   9.9799900e+01   1.0074449e+00
   9.9849925e+01   1.0025141e+00
   9.9899950e+01   1.0000593e+00
   9.9949975e+01   1.0000422e+00
   1.0000000e+02   1.0024166e+00


==> sines_lowres.dat <==
   0.0000000e+00  -1.7945371e-01
   6.7533767e-04  -1.7535682e-01
   1.3506753e-03  -1.6324737e-01
   2.0260130e-03  -1.4366124e-01
   2.7013507e-03  -1.1746598e-01
   3.3766883e-03  -8.5823449e-02
   4.0520260e-03  -5.0139846e-02
   4.7273637e-03  -1.2005090e-02
   5.4027014e-03   2.6875849e-02
   6.0780390e-03   6.4756779e-02
   6.7533767e-03   9.9926152e-02
   7.4287144e-03   1.3078178e-01
   8.1040520e-03   1.5590122e-01
   8.7793897e-03   1.7410483e-01
   9.4547274e-03   1.8450880e-01
   1.0130065e-02   1.8656587e-01
   1.0805403e-02   1.8009202e-01
   1.1480740e-02   1.6527774e-01
   1.2156078e-02   1.4268356e-01
   1.2831416e-02   1.1321973e-01
   1.3506753e-02   7.8110898e-02
   1.4182091e-02   3.8847129e-02
   1.4857429e-02  -2.8768322e-03
   1.5532766e-02  -4.5231553e-02
   1.6208104e-02  -8.6329376e-02
   1.6883442e-02  -1.2430423e-01
   1.7558779e-02  -1.5739151e-01
   1.8234117e-02  -1.8400478e-01
   1.8909455e-02  -2.0280606e-01
   1.9584792e-02  -2.1276683e-01
   2.0260130e-02  -2.1321715e-01
   2.0935468e-02  -2.0388083e-01
   2.1610805e-02  -1.8489500e-01
   2.2286143e-02  -1.5681333e-01
   2.2961481e-02  -1.2059248e-01
   2.3636818e-02  -7.7562205e-02
   2.4312156e-02  -2.9380246e-02
   2.4987494e-02   2.2026411e-02
   2.5662831e-02   7.4531643e-02
   2.6338169e-02   1.2588900e-01
   2.7013507e-02   1.7381619e-01
   2.7688844e-02   2.1608197e-01
   2.8364182e-02   2.5059205e-01
   2.9039520e-02   2.7547070e-01
   2.9714857e-02   2.8913490e-01
   3.0390195e-02   2.9035805e-01
   3.1065533e-02   2.7832088e-01
   3.1740870e-02   2.5264742e-01
   3.2416208e-02   2.1342478e-01
   3.3091546e-02   1.6120581e-01
   3.3766883e-02   9.6994639e-02
   3.4442221e-02   2.2215493e-02
   3.5117559e-02  -6.1333836e-02
   3.5792896e-02  -1.5154228e-01
   3.6468234e-02  -2.4605714e-01
   3.7143572e-02  -3.4236440e-01
   3.7818909e-02  -4.3787466e-01
   3.8494247e-02  -5.3001147e-01
   3.9169585e-02  -6.1629873e-01
   3.9844922e-02  -6.9444387e-01
   4.0520260e-02  -7.6241384e-01
   4.1195598e-02  -8.1850106e-01
   4.1870935e-02  -8.6137690e-01
   4.2546273e-02  -8.9013105e-01
   4.3221611e-02  -9.0429526e-01
   4.3896948e-02  -9.0385077e-01
   4.4572286e-02  -8.8921956e-01
   4.5247624e-02  -8.6123973e-01
   4.5922961e-02  -8.2112634e-01
   4.6598299e-02  -7.7041935e-01
   4.7273637e-02  -7.1092075e-01
   4.7948974e-02  -6.4462369e-01
   4.8624312e-02  -5.7363606e-01
   4.9299650e-02  -5.0010190e-01
   4.9974987e-02  -4.2612338e-01
   5.0650325e-02  -3.5368648e-01
   5.1325663e-02  -2.8459309e-01
   5.2001001e-02  -2.2040197e-01
   5.2676338e-02  -1.6238073e-01
   5.3351676e-02  -1.1147036e-01
   5.4027014e-02  -6.8263521e-02
   5.4702351e-02  -3.2996988e-02
   5.5377689e-02  -5.5584088e-03
   5.6053027e-02   1.4493367e-02
   5.6728364e-02   2.7895402e-02
   5.7403702e-02   3.5636845e-02
   5.8079040e-02   3.8906123e-02
   5.8754377e-02   3.9031474e-02
   5.9429715e-02   3.7417316e-02
   6.0105053e-02   3.5479103e-02
   6.0780390e-02   3.4579304e-02
   6.1455728e-02   3.5967053e-02
   6.2131066e-02   4.0723834e-02
   6.2806403e-02   4.9717264e-02
   6.3481741e-02   6.3564685e-02
   6.4157079e-02   8.2607852e-02
   6.4832416e-02   1.0689954e-01
   6.5507754e-02   1.3620242e-01
   6.6183092e-02   1.6999998e-01
   6.6858429e-02   2.0751893e-01
   6.7533767e-02   2.4776202e-01
   6.8209105e-02   2.8954965e-01
   6.8884442e-02   3.3156868e-01
   6.9559780e-02   3.7242625e-01
   7.0235118e-02   4.1070649e-01
   7.0910455e-02   4.4502772e-01
   7.1585793e-02   4.7409805e-01
   7.2261131e-02   4.9676712e-01
   7.2936468e-02   5.1207202e-01
   7.3611806e-02   5.1927576e-01
   7.4287144e-02   5.1789683e-01
   7.4962481e-02   5.0772894e-01
   7.5637819e-02   4.8885028e-01
   7.6313157e-02   4.6162219e-01
   7.6988494e-02   4.2667730e-01
   7.7663832e-02   3.8489800e-01
   7.8339170e-02   3.3738601e-01
   7.9014507e-02   2.8542450e-01
   7.9689845e-02   2.3043417e-01
   8.0365183e-02   1.7392515e-01
   8.1040520e-02   1.1744647e-01
   8.1715858e-02   6.2535030e-02
   8.2391196e-02   1.0665939e-02
   8.3066533e-02  -3.6794063e-02
   8.3741871e-02  -7.8628493e-02
   8.4417209e-02  -1.1380697e-01
   8.5092546e-02  -1.4151392e-01
   8.5767884e-02  -1.6116936e-01
   8.6443222e-02  -1.7244126e-01
   8.7118559e-02  -1.7524938e-01
   8.7793897e-02  -1.6976065e-01
   8.8469235e-02  -1.5637674e-01
   8.9144572e-02  -1.3571431e-01
   8.9819910e-02  -1.0857917e-01
   9.0495248e-02  -7.5935263e-02
   9.1170585e-02  -3.8869889e-02
   9.1845923e-02   1.4434913e-03
   9.2521261e-02   4.3783563e-02
   9.3196598e-02   8.6919174e-02
   9.3871936e-02   1.2964583e-01
   9.4547274e-02   1.7081950e-01
   9.5222611e-02   2.0938686e-01
   9.5897949e-02   2.4441098e-01
   9.6573287e-02   2.7509216e-01
   9.7248624e-02   3.0078332e-01
   9.7923962e-02   3.2099984e-01
   9.8599300e-02   3.3542408e-01
   9.9274637e-02   3.4390455e-01
   9.9949975e-02   3.4645037e-01
   1.0062531e-01   3.4322141e-01
   1.0130065e-01   3.3451492e-01
   1.0197599e-01   3.2074918e-01
   1.0265133e-01   3.0244505e-01
   1.0332666e-01   2.8020612e-01
   1.0400200e-01   2.5469826e-01
   1.0467734e-01   2.2662907e-01
   1.0535268e-01   1.9672803e-01
   1.0602801e-01   1.6572767e-01
   1.0670335e-01   1.3434629e-01
   1.0737869e-01   1.0327240e-01
   1.0805403e-01   7.3151246e-02
   1.0872936e-01   4.4573270e-02
   1.0940470e-01   1.8064778e-02
   1.1008004e-01  -5.9194446e-03
   1.1075538e-01  -2.7001564e-02
   1.1143072e-01  -4.4884377e-02
   1.1210605e-01  -5.9353370e-02
   1.1278139e-01  -7.0277341e-02
   1.1345673e-01  -7.7607720e-02
   1.1413207e-01  -8.1376728e-02
   1.1480740e-01  -8.1694458e-02
   1.1548274e-01  -7.8744959e-02
   1.1615808e-01  -7.2781342e-02
   1.1683342e-01  -6.4119912e-02
   1.1750875e-01  -5.3133327e-02
   1.1818409e-01  -4.0242746e-02
   1.1885943e-01  -2.5908965e-02
   1.1953477e-01  -1.0622530e-02
   1.2021011e-01   5.1071240e-03
   1.2088544e-01   2.0763438e-02
   1.2156078e-01   3.5835257e-02
   1.2223612e-01   4.9829926e-02
   1.2291146e-01   6.2286692e-02
   1.2358679e-01   7.2790087e-02
   1.2426213e-01   8.0982908e-02
   1.2493747e-01   8.6578375e-02
   1.2561281e-01   8.9370980e-02
   1.2628814e-01   8.9245583e-02
   1.2696348e-01   8.6184268e-02
   1.2763882e-01   8.0270527e-02
   1.2831416e-01   7.1690396e-02
   1.2898949e-01   6.0730253e-02
   1.2966483e-01   4.7771056e-02
   1.3034017e-01   3.3278982e-02
   1.3101551e-01   1.7792505e-02
   1.3169085e-01   1.9061245e-03
   1.3236618e-01  -1.3748875e-02
   1.3304152e-01  -2.8526159e-02
   1.3371686e-01  -4.1787897e-02
   1.3439220e-01  -5.2929402e-02
   1.3506753e-01  -6.1403976e-02
   1.3574287e-01  -6.6747041e-02
   1.3641821e-01  -6.8598615e-02
   1.3709355e-01  -6.6723150e-02
   1.3776888e-01  -6.1025861e-02
   1.3844422e-01  -5.1564697e-02
   1.3911956e-01  -3.8557270e-02
   1.3979490e-01  -2.2382204e-02
   1.4047024e-01  -3.5745457e-03
   1.4114557e-01   1.7184895e-02
   1.4182091e-01   3.9086184e-02
   1.4249625e-01   6.1212552e-02
   1.4317159e-01   8.2567782e-02
   1.4384692e-01   1.0210790e-01
   1.4452226e-01   1.1877622e-01
   1.4519760e-01   1.3154050e-01
   1.4587294e-01   1.3943108e-01
   1.4654827e-01   1.4157851e-01
   1.4722361e-01   1.3724925e-01
   1.4789895e-01   1.2587821e-01
   1.4857429e-01   1.0709666e-01
   1.4924962e-01   8.0754381e-02
   1.4992496e-01   4.6935069e-02
   1.5060030e-01   5.9641824e-03
   1.5127564e-01  -4.1591303e-02
   1.5195098e-01  -9.4931470e-02
   1.5262631e-01  -1.5304032e-01
   1.5330165e-01  -2.1471054e-01
   1.5397699e-01  -2.7857555e-01
   1.5465233e-01  -3.4314782e-01
   1.5532766e-01  -4.0686231e-01
   1.5600300e-01  -4.6812364e-01
   1.5667834e-01  -5.2535535e-01
   1.5735368e-01  -5.7704955e-01
   1.5802901e-01  -6.2181535e-01
   1.5870435e-01  -6.5842421e-01
   1.5937969e-01  -6.8585072e-01
   1.6005503e-01  -7.0330716e-01
   1.6073037e-01  -7.1027071e-01
   1.6140570e-01  -7.0650222e-01
   1.6208104e-01  -6.9205576e-01
   1.6275638e-01  -6.6727863e-01
   1.6343172e-01  -6.3280168e-01
   1.6410705e-01  -5.8952031e-01
   1.6478239e-01  -5.3856662e-01
   1.6545773e-01  -4.8127387e-01
   1.6613307e-01  -4.1913429e-01
   1.6680840e-01  -3.5375176e-01
   1.6748374e-01  -2.8679108e-01
   1.6815908e-01  -2.1992552e-01
   1.6883442e-01  -1.5478454e-01
   1.6950975e-01  -9.2903454e-02
   1.7018509e-01  -3.5676892e-02
   1.7086043e-01   1.5682456e-02
   1.7153577e-01   6.0178341e-02
   1.7221111e-01   9.7057564e-02
   1.7288644e-01   1.2582786e-01
   1.7356178e-01   1.4626652e-01
   1.7423712e-01   1.5841959e-01
   1.7491246e-01   1.6259179e-01
   1.7558779e-01   1.5932769e-01
   1.7626313e-01   1.4938501e-01
   1.7693847e-01   1.3370106e-01
   1.7761381e-01   1.1335375e-01
   1.7828914e-01   8.9518687e-02
   1.7896448e-01   6.3424007e-02
   1.7963982e-01   3.6304659e-02
   1.8031516e-01   9.3578476e-03
   1.8099050e-01  -1.6298739e-02
   1.8166583e-01  -3.9664413e-02
   1.8234117e-01  -5.9887386e-02
   1.8301651e-01  -7.6290031e-02
   1.8369185e-01  -8.8386700e-02
   1.8436718e-01  -9.5893645e-02
   1.8504252e-01  -9.8730848e-02
   1.8571786e-01  -9.7015948e-02
   1.8639320e-01  -9.1050686e-02
   1.8706853e-01  -8.1300648e-02
   1.8774387e-01  -6.8369270e-02
   1.8841921e-01  -5.2967300e-02
   1.8909455e-01  -3.5879077e-02
   1.8976988e-01  -1.7927047e-02
   1.9044522e-01   6.4000752e-05
   1.9112056e-01   1.7301531e-02
   1.9179590e-01   3.3057324e-02
   1.9247124e-01   4.6695782e-02
   1.9314657e-01   5.7697427e-02
   1.9382191e-01   6.5676764e-02
   1.9449725e-01   7.0393958e-02
   1.9517259e-01   7.1759996e-02
   1.9584792e-01   6.9835333e-02
   1.9652326e-01   6.4822245e-02
   1.9719860e-01   5.7051411e-02
   1.9787394e-01   4.6963432e-02
   1.9854927e-01   3.5086220e-02
   1.9922461e-01   2.2009325e-02
   1.9989995e-01   8.3563775e-03
   2.0057529e-01  -5.2431408e-03
   2.0125063e-01  -1.8181559e-02
   2.0192596e-01  -2.9898958e-02
   2.0260130e-01  -3.9906313e-02
   2.0327664e-01  -4.7804924e-02
   2.0395198e-01  -5.3301382e-02
   2.0462731e-01  -5.6217558e-02
   2.0530265e-01  -5.6495279e-02
   2.0597799e-01  -5.4195648e-02
   2.0665333e-01  -4.9493159e-02
   2.0732866e-01  -4.2664978e-02
   2.0800400e-01  -3.4075997e-02
   2.0867934e-01  -2.4160397e-02
   2.0935468e-01  -1.3400605e-02
   2.1003002e-01  -2.3046485e-03
   2.1070535e-01   8.6170925e-03
   2.1138069e-01   1.8874675e-02
   2.1205603e-01   2.8019953e-02
   2.1273137e-01   3.5665582e-02
   2.1340670e-01   4.1500903e-02
   2.1408204e-01   4.5304058e-02
   2.1475738e-01   4.6949880e-02
   2.1543272e-01   4.6413321e-02
   2.1610805e-01   4.3768341e-02
   2.1678339e-01   3.9182401e-02
   2.1745873e-01   3.2906918e-02
   2.1813407e-01   2.5264157e-02
   2.1880940e-01   1.6631248e-02
   2.1948474e-01   7.4220655e-03
   2.2016008e-01  -1.9321570e-03
   2.2083542e-01  -1.1002599e-02
   2.2151076e-01  -1.9382123e-02
   2.2218609e-01  -2.6703188e-02
   2.2286143e-01  -3.2653635e-02
   2.2353677e-01  -3.6989682e-02
   2.2421211e-01  -3.9545591e-02
   2.2488744e-01  -4.0239650e-02
   2.2556278e-01  -3.9076258e-02
   2.2623812e-01  -3.6144094e-02
   2.2691346e-01  -3.1610531e-02
   2.2758879e-01  -2.5712595e-02
   2.2826413e-01  -1.8744962e-02
   2.2893947e-01  -1.1045560e-02
   2.2961481e-01  -2.9794759e-03
   2.3029015e-01   5.0780738e-03
   2.3096548e-01   1.2758940e-02
   2.3164082e-01   1.9718617e-02
   2.3231616e-01   2.5651466e-02
   2.3299150e-01   3.0303926e-02
   2.3366683e-01   3.3485140e-02
   2.3434217e-01   3.5074569e-02
   2.3501751e-01   3.5026296e-02
   2.3569285e-01   3.3369880e-02
   2.3636818e-01   3.0207770e-02
   2.3704352e-01   2.5709462e-02
   2.3771886e-01   2.0102707e-02
   2.3839420e-01   1.3662213e-02
   2.3906953e-01   6.6963931e-03
   2.3974487e-01  -4.6720653e-04
   2.4042021e-01  -7.4971279e-03
   2.4109555e-01  -1.4073164e-02
   2.4177089e-01  -1.9900782e-02
   2.4244622e-01  -2.4724163e-02
   2.4312156e-01  -2.8337282e-02
   2.4379690e-01  -3.0592567e-02
   2.4447224e-01  -3.1406765e-02
   2.4514757e-01  -3.0763796e-02
   2.4582291e-01  -2.8714515e-02
   2.4649825e-01  -2.5373415e-02
   2.4717359e-01  -2.0912496e-02
   2.4784892e-01  -1.5552583e-02
   2.4852426e-01  -9.5525555e-03
   2.4919960e-01  -3.1969832e-03
   2.4987494e-01   3.2172384e-03
   2.5055028e-01   9.3946290e-03
   2.5122561e-01   1.5054616e-02
   2.5190095e-01   1.9944161e-02
   2.5257629e-01   2.3848970e-02
   2.5325163e-01   2.6602772e-02
   2.5392696e-01   2.8094301e-02
   2.5460230e-01   2.8271656e-02
   2.5527764e-01   2.7143908e-02
   2.5595298e-01   2.4779892e-02
   2.5662831e-01   2.1304292e-02
   2.5730365e-01   1.6891208e-02
   2.5797899e-01   1.1755566e-02
   2.5865433e-01   6.1427506e-03
   2.5932966e-01   3.1698530e-04
   2.6000500e-01  -5.4510124e-03
   2.6068034e-01  -1.0896518e-02
   2.6135568e-01  -1.5772862e-02
   2.6203102e-01  -1.9862523e-02
   2.6270635e-01  -2.2986746e-02
   2.6338169e-01  -2.5013284e-02
   2.6405703e-01  -2.5861904e-02
   2.6473237e-01  -2.5507461e-02
   2.6540770e-01  -2.3980405e-02
   2.6608304e-01  -2.1364734e-02
   2.6675838e-01  -1.7793526e-02
   2.6743372e-01  -1.3442265e-02
   2.6810905e-01  -8.5203031e-03
   2.6878439e-01  -3.2608675e-03
   2.6945973e-01   2.0899186e-03
   2.7013507e-01   7.2844807e-03
   2.7081041e-01   1.2085180e-02
   2.7148574e-01   1.6275119e-02
   2.7216108e-01   1.9667879e-02
   2.7283642e-01   2.2115754e-02
   2.7351176e-01   2.3516119e-02
   2.7418709e-01   2.3815663e-02
   2.7486243e-01   2.3012317e-02
   2.7553777e-01   2.1154802e-02
   2.7621311e-01   1.8339860e-02
   2.7688844e-01   1.4707307e-02
   2.7756378e-01   1.0433152e-02
   2.7823912e-01   5.7211368e-03
   2.7891446e-01   7.9308024e-04
   2.7958979e-01  -4.1215063e-03
   2.8026513e-01  -8.7960536e-03
   2.8094047e-01  -1.3017327e-02
   2.8161581e-01  -1.6595101e-02
   2.8229115e-01  -1.9370689e-02
   2.8296648e-01  -2.1223926e-02
   2.8364182e-01  -2.2078330e-02
   2.8431716e-01  -2.1904189e-02
   2.8499250e-01  -2.0719485e-02
   2.8566783e-01  -1.8588601e-02
   2.8634317e-01  -1.5618920e-02
   2.8701851e-01  -1.1955473e-02
   2.8769385e-01  -7.7739053e-03
   2.8836918e-01  -3.2721049e-03
   2.8904452e-01   1.3391176e-03
   2.8971986e-01   5.8458560e-03
   2.9039520e-01   1.0040989e-02
   2.9107054e-01   1.3733656e-02
   2.9174587e-01   1.6757904e-02
   2.9242121e-01   1.8980106e-02
   2.9309655e-01   2.0304824e-02
   2.9377189e-01   2.0678874e-02
   2.9444722e-01   2.0093395e-02
   2.9512256e-01   1.8583870e-02
   2.9579790e-01   1.6228106e-02
   2.9647324e-01   1.3142275e-02
   2.9714857e-01   9.4752347e-03
   2.9782391e-01   5.4013820e-03
   2.9849925e-01   1.1123991e-03
   2.9917459e-01  -3.1917297e-03
   2.9984992e-01  -7.3120075e-03
   3.0052526e-01  -1.1059590e-02
   3.0120060e-01  -1.4264411e-02
   3.0187594e-01  -1.6782862e-02
   3.0255128e-01  -1.8504204e-02
   3.0322661e-01  -1.9355402e-02
   3.0390195e-01  -1.9304185e-02
   3.0457729e-01  -1.8360209e-02
   3.0525263e-01  -1.6574271e-02
   3.0592796e-01  -1.4035642e-02
   3.0660330e-01  -1.0867639e-02
   3.0727864e-01  -7.2216700e-03
   3.0795398e-01  -3.2700299e-03
   3.0862931e-01   8.0221325e-04
   3.0930465e-01   4.8058553e-03
   3.0997999e-01   8.5563177e-03
   3.1065533e-01   1.1882130e-02
   3.1133067e-01   1.4632742e-02
   3.1200600e-01   1.6685313e-02
   3.1268134e-01   1.7950174e-02
   3.1335668e-01   1.8374717e-02
   3.1403202e-01   1.7945549e-02
   3.1470735e-01   1.6688817e-02
   3.1538269e-01   1.4668717e-02
   3.1605803e-01   1.1984245e-02
   3.1673337e-01   8.7643819e-03
   3.1740870e-01   5.1619163e-03
   3.1808404e-01   1.3462231e-03
   3.1875938e-01  -2.5046762e-03
   3.1943472e-01  -6.2123946e-03
   3.2011006e-01  -9.6064194e-03
   3.2078539e-01  -1.2531931e-02
   3.2146073e-01  -1.4856843e-02
   3.2213607e-01  -1.6477746e-02
   3.2281141e-01  -1.7324484e-02
   3.2348674e-01  -1.7363168e-02
   3.2416208e-01  -1.6597497e-02
   3.2483742e-01  -1.5068330e-02
   3.2551276e-01  -1.2851548e-02
   3.2618809e-01  -1.0054318e-02
   3.2686343e-01  -6.8099349e-03
   3.2753877e-01  -3.2714856e-03
   3.2821411e-01   3.9534803e-04
   3.2888944e-01   4.0200289e-03
   3.2956478e-01   7.4350748e-03
   3.3024012e-01   1.0483778e-02
   3.3091546e-01   1.3027375e-02
   3.3159080e-01   1.4951349e-02
   3.3226613e-01   1.6170563e-02
   3.3294147e-01   1.6633013e-02
   3.3361681e-01   1.6322020e-02
   3.3429215e-01   1.5256786e-02
   3.3496748e-01   1.3491281e-02
   3.3564282e-01   1.1111534e-02
   3.3631816e-01   8.2314637e-03
   3.3699350e-01   4.9874411e-03
   3.3766883e-01   1.5318503e-03
   3.3834417e-01  -1.9740515e-03
   3.3901951e-01  -5.3676414e-03
   3.3969485e-01  -8.4924575e-03
   3.4037019e-01  -1.1205396e-02
   3.4104552e-01  -1.3383247e-02
   3.4172086e-01  -1.4928279e-02
   3.4239620e-01  -1.5772606e-02
   3.4307154e-01  -1.5881158e-02
   3.4374687e-01  -1.5253109e-02
   3.4442221e-01  -1.3921728e-02
   3.4509755e-01  -1.1952642e-02
   3.4577289e-01  -9.4406210e-03
   3.4644822e-01  -6.5050312e-03
   3.4712356e-01  -3.2841801e-03
   3.4779890e-01   7.1185755e-05
   3.4847424e-01   3.4049212e-03
   3.4914957e-01   6.5627334e-03
   3.4982491e-01   9.3993083e-03
   3.5050025e-01   1.1784984e-02
   3.5117559e-01   1.3611663e-02
   3.5185093e-01   1.4797699e-02
   3.5252626e-01   1.5291534e-02
   3.5320160e-01   1.5073923e-02
   3.5387694e-01   1.4158657e-02
   3.5455228e-01   1.2591752e-02
   3.5522761e-01   1.0449155e-02
   3.5590295e-01   7.8330755e-03
   3.5657829e-01   4.8671242e-03
   3.5725363e-01   1.6904832e-03
   3.5792896e-01  -1.5486110e-03
   3.5860430e-01  -4.6997717e-03
   3.5927964e-01  -7.6174316e-03
   3.5995498e-01  -1.0167554e-02
   3.6063032e-01  -1.2233781e-02
   3.6130565e-01  -1.3722726e-02
   3.6198099e-01  -1.4568191e-02
   3.6265633e-01  -1.4734093e-02
   3.6333167e-01  -1.4215991e-02
   3.6400700e-01  -1.3041144e-02
   3.6468234e-01  -1.1267093e-02
   3.6535768e-01  -8.9788623e-03
   3.6603302e-01  -6.2848901e-03
   3.6670835e-01  -3.3119041e-03
   3.6738369e-01  -1.9897022e-04
   3.6805903e-01   2.9090009e-03
   3.6873437e-01   5.8679880e-03
   3.6940970e-01   8.5415216e-03
   3.7008504e-01   1.0806967e-02
   3.7076038e-01   1.2561142e-02
   3.7143572e-01   1.3725000e-02
   3.7211106e-01   1.4247193e-02
   3.7278639e-01   1.4106317e-02
   3.7346173e-01   1.3311780e-02
   3.7413707e-01   1.1903231e-02
   3.7481241e-01   9.9485898e-03
   3.7548774e-01   7.5407892e-03
   3.7616308e-01   4.7933606e-03
   3.7683842e-01   1.8350924e-03
   3.7751376e-01  -1.1959972e-03
   3.7818909e-01  -4.1590890e-03
   3.7886443e-01  -6.9170953e-03
   3.7953977e-01  -9.3429921e-03
   3.8021511e-01  -1.1325660e-02
   3.8089045e-01  -1.2774967e-02
   3.8156578e-01  -1.3625853e-02
   3.8224112e-01  -1.3841250e-02
   3.8291646e-01  -1.3413680e-02
   3.8359180e-01  -1.2365492e-02
   3.8426713e-01  -1.0747702e-02
   3.8494247e-01  -8.6375279e-03
   3.8561781e-01  -6.1347039e-03
   3.8629315e-01  -3.3567804e-03
   3.8696848e-01  -4.3360969e-04
   3.8764382e-01   2.4987148e-03
   3.8831916e-01   5.3041851e-03
   3.8899450e-01   7.8531783e-03
   3.8966983e-01   1.0028437e-02
   3.9034517e-01   1.1730455e-02
   3.9102051e-01   1.2882022e-02
   3.9169585e-01   1.3431719e-02
   3.9237119e-01   1.3356208e-02
   3.9304652e-01   1.2661213e-02
   3.9372186e-01   1.1381150e-02
   3.9439720e-01   9.5774333e-03
   3.9507254e-01   7.3355370e-03
   3.9574787e-01   4.7609489e-03
   3.9642321e-01   1.9742164e-03
   3.9709855e-01  -8.9469010e-04
   3.9777389e-01  -3.7124309e-03
   3.9844922e-01  -6.3484860e-03
   3.9912456e-01  -8.6811929e-03
   3.9979990e-01  -1.0603354e-02
   4.0047524e-01  -1.2027157e-02
   4.0115058e-01  -1.2888178e-02
   4.0182591e-01  -1.3148292e-02
   4.0250125e-01  -1.2797355e-02
   4.0317659e-01  -1.1853587e-02
   4.0385193e-01  -1.0362632e-02
   4.0452726e-01  -8.3953620e-03
   4.0520260e-01  -6.0445119e-03
   4.0587794e-01  -3.4203153e-03
   4.0655328e-01  -6.4534206e-04
   4.0722861e-01   2.1512192e-03
   4.0790395e-01   4.8395680e-03
   4.0857929e-01   7.2953091e-03
   4.0925463e-01   9.4052016e-03
   4.0992996e-01   1.1072374e-02
   4.1060530e-01   1.2220766e-02
   4.1128064e-01   1.2798593e-02
   4.1195598e-01   1.2780676e-02
   4.1263132e-01   1.2169536e-02
   4.1330665e-01   1.0995192e-02
   4.1398199e-01   9.3136988e-03
   4.1465733e-01   7.2044750e-03
   4.1533267e-01   4.7665553e-03
   4.1600800e-01   2.1139487e-03
   4.1668334e-01  -6.2968774e-04
   4.1735868e-01  -3.3368061e-03
   4.1803402e-01  -5.8818905e-03
   4.1870935e-01  -8.1472702e-03
   4.1938469e-01  -1.0028553e-02
   4.2006003e-01  -1.1439431e-02
   4.2073537e-01  -1.2315635e-02
   4.2141071e-01  -1.2617855e-02
   4.2208604e-01  -1.2333504e-02
   4.2276138e-01  -1.1477233e-02
   4.2343672e-01  -1.0090182e-02
   4.2411206e-01  -8.2380115e-03
   4.2478739e-01  -6.0077955e-03
   4.2546273e-01  -3.5039356e-03
   4.2613807e-01  -8.4327829e-04
   4.2681341e-01   1.8503318e-03
   4.2748874e-01   4.4518099e-03
   4.2816408e-01   6.8406335e-03
   4.2883942e-01   8.9064198e-03
   4.2951476e-01   1.0554021e-02
   4.3019010e-01   1.1707900e-02
   4.3086543e-01   1.2315594e-02
   4.3154077e-01   1.2350089e-02
   4.3221611e-01   1.1811023e-02
   4.3289145e-01   1.0724642e-02
   4.3356678e-01   9.1425283e-03
   4.3424212e-01   7.1391532e-03
   4.3491746e-01   4.8083769e-03
   4.3559280e-01   2.2590558e-03
   4.3626813e-01  -3.9003611e-04
   4.3694347e-01  -3.0157352e-03
   4.3761881e-01  -5.4962085e-03
   4.3829415e-01  -7.7166010e-03
   4.3896948e-01  -9.5743481e-03
   4.3964482e-01  -1.0983909e-02
   4.4032016e-01  -1.1880699e-02
   4.4099550e-01  -1.2224050e-02
   4.4167084e-01  -1.1999044e-02
   4.4234617e-01  -1.1217167e-02
   4.4302151e-01  -9.9157203e-03
   4.4369685e-01  -8.1560465e-03
   4.4437219e-01  -6.0206432e-03
   4.4504752e-01  -3.6092978e-03
   4.4572286e-01  -1.0344299e-03
   4.4639820e-01   1.5841449e-03
   4.4707354e-01   4.1247845e-03
   4.4774887e-01   6.4696658e-03
   4.4842421e-01   8.5102428e-03
   4.4909955e-01   1.0152267e-02
   4.4977489e-01   1.1320136e-02
   4.5045023e-01   1.1960369e-02
   4.5112556e-01   1.2044057e-02
   4.5180090e-01   1.1568161e-02
   4.5247624e-01   1.0555617e-02
   4.5315158e-01   9.0542321e-03
   4.5382691e-01   7.1344297e-03
   4.5450225e-01   4.8859502e-03
   4.5517759e-01   2.4136602e-03
   4.5585293e-01  -1.6733375e-04
   4.5652826e-01  -2.7370390e-03
   4.5720360e-01  -5.1761502e-03
   4.5787894e-01  -7.3715833e-03
   4.5855428e-01  -9.2217130e-03
   4.5922961e-01  -1.0641073e-02
   4.5990495e-01  -1.1564300e-02
   4.6058029e-01  -1.1949140e-02
   4.6125563e-01  -1.1778381e-02
   4.6193097e-01  -1.1060621e-02
   4.6260630e-01  -9.8298381e-03
   4.6328164e-01  -8.1437818e-03
   4.6395698e-01  -6.0812695e-03
   4.6463232e-01  -3.7385033e-03
   4.6530765e-01  -1.2245882e-03
   4.6598299e-01   1.3435447e-03
   4.6665833e-01   3.8465724e-03
   4.6733367e-01   6.1683181e-03
   4.6800900e-01   8.2011396e-03
   4.6868434e-01   9.8509145e-03
   4.6935968e-01   1.1041394e-02
   4.7003502e-01   1.1717726e-02
   4.7071036e-01   1.1848975e-02
   4.7138569e-01   1.1429541e-02
   4.7206103e-01   1.0479392e-02
   4.7273637e-01   9.0431193e-03
   4.7341171e-01   7.1878415e-03
   4.7408704e-01   5.0000750e-03
   4.7476238e-01   2.5817019e-03
   4.7543772e-01   4.5229491e-05
   4.7611306e-01  -2.4914386e-03
   4.7678839e-01  -4.9104784e-03
   4.7746373e-01  -7.0996131e-03
   4.7813907e-01  -8.9573196e-03
   4.7881441e-01  -1.0397533e-02
   4.7948974e-01  -1.1353629e-02
   4.8016508e-01  -1.1781506e-02
   4.8084042e-01  -1.1661613e-02
   4.8151576e-01  -1.0999846e-02
   4.8219110e-01  -9.8272569e-03
   4.8286643e-01  -8.1985990e-03
   4.8354177e-01  -6.1897721e-03
   4.8421711e-01  -3.8942885e-03
   4.8489245e-01  -1.4189242e-03
   4.8556778e-01   1.1212436e-03
   4.8624312e-01   3.6081817e-03
   4.8691846e-01   5.9263806e-03
   4.8759380e-01   7.9682148e-03
   4.8826913e-01   9.6389350e-03
   4.8894447e-01   1.0861061e-02
   4.8961981e-01   1.1577971e-02
   4.9029515e-01   1.1756525e-02
   4.9097049e-01   1.1388593e-02
   4.9164582e-01   1.0491423e-02
   4.9232116e-01   9.1068379e-03
   4.9299650e-01   7.2992857e-03
   4.9367184e-01   5.1528404e-03
   4.9434717e-01   2.7672970e-03
   4.9502251e-01   2.5353500e-04
   4.9569785e-01  -2.2716305e-03
   4.9637319e-01  -4.6908724e-03
   4.9704852e-01  -6.8917986e-03
   4.9772386e-01  -8.7721682e-03
   4.9839920e-01  -1.0244638e-02
   4.9907454e-01  -1.1240814e-02
   4.9974987e-01  -1.1714427e-02
   5.0042521e-01  -1.1643481e-02
   5.0110055e-01  -1.1031271e-02
   5.0177589e-01  -9.9062308e-03
   5.0245123e-01  -8.3206151e-03
   5.0312656e-01  -6.3480735e-03
   5.0380190e-01  -4.0802327e-03
   5.0447724e-01  -1.6224438e-03
   5.0515258e-01   9.1110683e-04
   5.0582791e-01   3.4026984e-03
   5.0650325e-01   5.7365406e-03
   5.0717859e-01   7.8041499e-03
   5.0785393e-01   9.5093876e-03
   5.0852926e-01   1.0772927e-02
   5.0920460e-01   1.1535938e-02
   5.0987994e-01   1.1762827e-02
   5.1055528e-01   1.1442895e-02
   5.1123062e-01   1.0590838e-02
   5.1190595e-01   9.2460780e-03
   5.1258129e-01   7.4709372e-03
   5.1325663e-01   5.3477533e-03
   5.1393197e-01   2.9750637e-03
   5.1460730e-01   4.6303623e-04
   5.1528264e-01  -2.0716412e-03
   5.1595798e-01  -4.5111767e-03
   5.1663332e-01  -6.7421432e-03
   5.1730865e-01  -8.6607476e-03
   5.1798399e-01  -1.0177656e-02
   5.1865933e-01  -1.1222148e-02
   5.1933467e-01  -1.1745414e-02
   5.2001001e-01  -1.1722829e-02
   5.2068534e-01  -1.1155114e-02
   5.2136068e-01  -1.0068319e-02
   5.2203602e-01  -8.5126240e-03
   5.2271136e-01  -6.5600282e-03
   5.2338669e-01  -4.3010193e-03
   5.2406203e-01  -1.8403844e-03
   5.2473737e-01   7.0764681e-04
   5.2541271e-01   3.2246997e-03
   5.2608804e-01   5.5937496e-03
   5.2676338e-01   7.7045571e-03
   5.2743872e-01   9.4587940e-03
   5.2811406e-01   1.0774619e-02
   5.2878939e-01   1.1590492e-02
   5.2946473e-01   1.1868050e-02
   5.3014007e-01   1.1593911e-02
   5.3081541e-01   1.0780313e-02
   5.3149075e-01   9.4645749e-03
   5.3216608e-01   7.7073808e-03
   5.3284142e-01   5.5899881e-03
   5.3351676e-01   3.2104718e-03
   5.3419210e-01   6.7918607e-04
   5.3486743e-01  -1.8863489e-03
   5.3554277e-01  -4.3668979e-03
   5.3621811e-01  -6.6470473e-03
   5.3689345e-01  -8.6205697e-03
   5.3756878e-01  -1.0195369e-02
   5.3824412e-01  -1.1297772e-02
   5.3891946e-01  -1.1875975e-02
   5.3959480e-01  -1.1902473e-02
   5.4027014e-01  -1.1375366e-02
   5.4094547e-01  -1.0318481e-02
   5.4162081e-01  -8.7802928e-03
   5.4229615e-01  -6.8317061e-03
   5.4297149e-01  -4.5627896e-03
   5.4364682e-01  -2.0786162e-03
   5.4432216e-01   5.0559763e-04
   5.4499750e-01   3.0698310e-03
   5.4567284e-01   5.4948272e-03
   5.4634817e-01   7.6676349e-03
   5.4702351e-01   9.4868643e-03
   5.4769885e-01   1.0867413e-02
   5.4837419e-01   1.1744445e-02
   5.4904952e-01   1.2076429e-02
   5.4972486e-01   1.1847106e-02
   5.5040020e-01   1.1066280e-02
   5.5107554e-01   9.7694032e-03
   5.5175088e-01   8.0159709e-03
   5.5242621e-01   5.8867916e-03
   5.5310155e-01   3.4802690e-03
   5.5377689e-01   9.0785825e-04
   5.5445223e-01  -1.7110912e-03
   5.5512756e-01  -4.2548672e-03
   5.5580290e-01  -6.6050457e-03
   5.5647824e-01  -8.6519987e-03
   5.5715358e-01  -1.0300003e-02
   5.5782891e-01  -1.1471710e-02
   5.5850425e-01  -1.2111776e-02
   5.5917959e-01  -1.2189469e-02
   5.5985493e-01  -1.1700143e-02
   5.6053027e-01  -1.0665501e-02
   5.6120560e-01  -9.1326376e-03
   5.6188094e-01  -7.1718953e-03
   5.6255628e-01  -4.8736422e-03
   5.6323162e-01  -2.3441112e-03
   5.6390695e-01   2.9950562e-04
   5.6458229e-01   2.9344803e-03
   5.6525763e-01   5.4382411e-03
   5.6593297e-01   7.6940682e-03
   5.6660830e-01   9.5965293e-03
   5.6728364e-01   1.1056402e-02
   5.6795898e-01   1.2004852e-02
   5.6863432e-01   1.2396677e-02
   5.6930965e-01   1.2212457e-02
   5.6998499e-01   1.1459509e-02
   5.7066033e-01   1.0171609e-02
   5.7133567e-01   8.4074778e-03
   5.7201101e-01   6.2481076e-03
   5.7268634e-01   3.7930494e-03
   5.7336168e-01   1.1558279e-03
   5.7403702e-01  -1.5413022e-03
   5.7471236e-01  -4.1730175e-03
   5.7538769e-01  -6.6167429e-03
   5.7606303e-01  -8.7583537e-03
   5.7673837e-01  -1.0497500e-02
   5.7741371e-01  -1.1752304e-02
   5.7808904e-01  -1.2463207e-02
   5.7876438e-01  -1.2595796e-02
   5.7943972e-01  -1.2142461e-02
   5.8011506e-01  -1.1122817e-02
   5.8079040e-01  -9.5828623e-03
   5.8146573e-01  -7.5929056e-03
   5.8214107e-01  -5.2443606e-03
   5.8281641e-01  -2.6455529e-03
   5.8349175e-01   8.3271118e-05
   5.8416708e-01   2.8155014e-03
   5.8484242e-01   5.4240319e-03
   5.8551776e-01   7.7871668e-03
   5.8619310e-01   9.7942913e-03
   5.8686843e-01   1.1351043e-02
   5.8754377e-01   1.2383742e-02
   5.8821911e-01   1.2842874e-02
   5.8889445e-01   1.2705457e-02
   5.8956978e-01   1.1976187e-02
   5.9024512e-01   1.0687295e-02
   5.9092046e-01   8.8971319e-03
   5.9159580e-01   6.6875285e-03
   5.9227114e-01   4.1600619e-03
   5.9294647e-01   1.4313915e-03
   5.9362181e-01  -1.3721184e-03
   5.9429715e-01  -4.1202436e-03
   5.9497249e-01  -6.6849416e-03
   5.9564782e-01  -8.9463097e-03
   5.9632316e-01  -1.0798183e-02
   5.9699850e-01  -1.2153114e-02
   5.9767384e-01  -1.2946491e-02
   5.9834917e-01  -1.3139619e-02
   5.9902451e-01  -1.2721596e-02
   5.9969985e-01  -1.1709908e-02
   6.0037519e-01  -1.0149712e-02
   6.0105053e-01  -8.1118217e-03
   6.0172586e-01  -5.6895001e-03
   6.0240120e-01  -2.9941992e-03
   6.0307654e-01  -1.5043871e-04
   6.0375188e-01   2.7099397e-03
   6.0442721e-01   5.4538759e-03
   6.0510255e-01   7.9532732e-03
   6.0577789e-01   1.0090970e-02
   6.0645323e-01   1.1766225e-02
   6.0712856e-01   1.2899455e-02
   6.0780390e-01   1.3436011e-02
   6.0847924e-01   1.3348805e-02
   6.0915458e-01   1.2639667e-02
   6.0982991e-01   1.1339363e-02
   6.1050525e-01   9.5062704e-03
   6.1118059e-01   7.2237601e-03
   6.1185593e-01   4.5964150e-03
   6.1253127e-01   1.7452442e-03
   6.1320660e-01  -1.1978821e-03
   6.1388194e-01  -4.0963224e-03
   6.1455728e-01  -6.8149996e-03
   6.1523262e-01  -9.2266861e-03
   6.1590795e-01  -1.1217949e-02
   6.1658329e-01  -1.2694479e-02
   6.1725863e-01  -1.3585542e-02
   6.1793397e-01  -1.3847370e-02
   6.1860930e-01  -1.3465291e-02
   6.1928464e-01  -1.2454532e-02
   6.1995998e-01  -1.0859628e-02
   6.2063532e-01  -8.7524679e-03
   6.2131066e-01  -6.2290616e-03
   6.2198599e-01  -3.4051749e-03
   6.2266133e-01  -4.1102654e-04
   6.2333667e-01   2.6147071e-03
   6.2401201e-01   5.5313046e-03
   6.2468734e-01   8.2025344e-03
   6.2536268e-01   1.0503007e-02
   6.2603802e-01   1.2324054e-02
   6.2671336e-01   1.3578844e-02
   6.2738869e-01   1.4206525e-02
   6.2806403e-01   1.4175155e-02
   6.2873937e-01   1.3483316e-02
   6.2941471e-01   1.2160315e-02
   6.3009005e-01   1.0264954e-02
   6.3076538e-01   7.8829254e-03
   6.3144072e-01   5.1229473e-03
   6.3211606e-01   2.1118120e-03
   6.3279140e-01  -1.0114294e-03
   6.3346673e-01  -4.1018769e-03
   6.3414207e-01  -7.0154927e-03
   6.3481741e-01  -9.6158030e-03
   6.3549275e-01  -1.1780279e-02
   6.3616808e-01  -1.3406099e-02
   6.3684342e-01  -1.4415022e-02
   6.3751876e-01  -1.4757143e-02
   6.3819410e-01  -1.4413343e-02
   6.3886943e-01  -1.3396333e-02
   6.3954477e-01  -1.1750208e-02
   6.4022011e-01  -9.5485508e-03
   6.4089545e-01  -6.8911545e-03
   6.4157079e-01  -3.8995088e-03
   6.4224612e-01  -7.1125769e-04
   6.4292146e-01   2.5261216e-03
   6.4359680e-01   5.6621276e-03
   6.4427214e-01   8.5502182e-03
   6.4494747e-01   1.1054645e-02
   6.4562281e-01   1.3056821e-02
   6.4629815e-01   1.4460923e-02
   6.4697349e-01   1.5198464e-02
   6.4764882e-01   1.5231621e-02
   6.4832416e-01   1.4555151e-02
   6.4899950e-01   1.3196808e-02
   6.4967484e-01   1.1216224e-02
   6.5035018e-01   8.7023049e-03
   6.5102551e-01   5.7692541e-03
   6.5170085e-01   2.5513952e-03
   6.5237619e-01  -8.0296552e-04
   6.5305153e-01  -4.1383597e-03
   6.5372686e-01  -7.2993481e-03
   6.5440220e-01  -1.0137749e-02
   6.5507754e-01  -1.2519572e-02
   6.5575288e-01  -1.4331322e-02
   6.5642821e-01  -1.5485400e-02
   6.5710355e-01  -1.5924316e-02
   6.5777889e-01  -1.5623539e-02
   6.5845423e-01  -1.4592819e-02
   6.5912956e-01  -1.2875938e-02
   6.5980490e-01  -1.0548862e-02
   6.6048024e-01  -7.7164016e-03
   6.6115558e-01  -4.5075028e-03
   6.6183092e-01  -1.0693928e-03
   6.6250625e-01   2.4391588e-03
   6.6318159e-01   5.8551553e-03
   6.6385693e-01   9.0189275e-03
   6.6453227e-01   1.1781580e-02
   6.6520760e-01   1.4011980e-02
   6.6588294e-01   1.5602964e-02
   6.6655828e-01   1.6476470e-02
   6.6723362e-01   1.6587344e-02
   6.6790895e-01   1.5925649e-02
   6.6858429e-01   1.4517339e-02
   6.6925963e-01   1.2423285e-02
   6.6993497e-01   9.7366605e-03
   6.7061031e-01   6.5788139e-03
   6.7128564e-01   3.0938051e-03
   6.7196098e-01  -5.5814758e-04
   6.7263632e-01  -4.2080147e-03
   6.7331166e-01  -7.6857589e-03
   6.7398699e-01  -1.0828236e-02
   6.7466233e-01  -1.3486828e-02
   6.7533767e-01  -1.5534449e-02
   6.7601301e-01  -1.6871601e-02
   6.7668834e-01  -1.7431185e-02
   6.7736368e-01  -1.7181839e-02
   6.7803902e-01  -1.6129640e-02
   6.7871436e-01  -1.4318073e-02
   6.7938969e-01  -1.1826272e-02
   6.8006503e-01  -8.7655809e-03
   6.8074037e-01  -5.2745986e-03
   6.8141571e-01  -1.5129271e-03
   6.8209105e-01   2.3461052e-03
   6.8276638e-01   6.1234066e-03
   6.8344172e-01   9.6424091e-03
   6.8411706e-01   1.2737298e-02
   6.8479240e-01   1.5260800e-02
   6.8546773e-01   1.7091166e-02
   6.8614307e-01   1.8138019e-02
   6.8681841e-01   1.8346783e-02
   6.8749375e-01   1.7701493e-02
   6.8816908e-01   1.6225813e-02
   6.8884442e-01   1.3982240e-02
   6.8951976e-01   1.1069483e-02
   6.9019510e-01   7.6181483e-03
   6.9087044e-01   3.7849097e-03
   6.9154577e-01  -2.5458022e-04
   6.9222111e-01  -4.3137112e-03
   6.9289645e-01  -8.2035077e-03
   6.9357179e-01  -1.1741398e-02
   6.9424712e-01  -1.4759754e-02
   6.9492246e-01  -1.7113803e-02
   6.9559780e-01  -1.8688540e-02
   6.9627314e-01  -1.9404312e-02
   6.9694847e-01  -1.9220805e-02
   6.9762381e-01  -1.8139237e-02
   6.9829915e-01  -1.6202636e-02
   6.9897449e-01  -1.3494181e-02
   6.9964982e-01  -1.0133665e-02
   7.0032516e-01  -6.2722265e-03
   7.0100050e-01  -2.0855843e-03
   7.0167584e-01   2.2339290e-03
   7.0235118e-01   6.4861677e-03
   7.0302651e-01   1.0472413e-02
   7.0370185e-01   1.4004623e-02
   7.0437719e-01   1.6914268e-02
   7.0505253e-01   1.9060333e-02
   7.0572786e-01   2.0336110e-02
   7.0640320e-01   2.0674462e-02
   7.0707854e-01   2.0051288e-02
   7.0775388e-01   1.8487027e-02
   7.0842921e-01   1.6046098e-02
   7.0910455e-01   1.2834305e-02
   7.0977989e-01   8.9942890e-03
   7.1045523e-01   4.6992276e-03
   7.1113057e-01   1.4506800e-04
   7.1180590e-01  -4.4583752e-03
   7.1248124e-01  -8.8970439e-03
   7.1315658e-01  -1.2962547e-02
   7.1383192e-01  -1.6461898e-02
   7.1450725e-01  -1.9226632e-02
   7.1518259e-01  -2.1120868e-02
   7.1585793e-01  -2.2047930e-02
   7.1653327e-01  -2.1955220e-02
   7.1720860e-01  -2.0837088e-02
   7.1788394e-01  -1.8735547e-02
   7.1855928e-01  -1.5738788e-02
   7.1923462e-01  -1.1977536e-02
   7.1990995e-01  -7.6193941e-03
   7.2058529e-01  -2.8614246e-03
   7.2126063e-01   2.0787143e-03
   7.2193597e-01   6.9726745e-03
   7.2261131e-01   1.1591919e-02
   7.2328664e-01   1.5718341e-02
   7.2396198e-01   1.9154500e-02
   7.2463732e-01   2.1733015e-02
   7.2531266e-01   2.3324651e-02
   7.2598799e-01   2.3844725e-02
   7.2666333e-01   2.3257508e-02
   7.2733867e-01   2.1578407e-02
   7.2801401e-01   1.8873798e-02
   7.2868934e-01   1.5258491e-02
   7.2936468e-01   1.0890921e-02
   7.3004002e-01   5.9662649e-03
   7.3071536e-01   7.0778538e-04
   7.3139070e-01  -4.6432335e-03
   7.3206603e-01  -9.8384883e-03
   7.3274137e-01  -1.4634110e-02
   7.3341671e-01  -1.8802037e-02
   7.3409205e-01  -2.2140791e-02
   7.3476738e-01  -2.4485129e-02
   7.3544272e-01  -2.5714142e-02
   7.3611806e-01  -2.5757378e-02
   7.3679340e-01  -2.4598708e-02
   7.3746873e-01  -2.2277711e-02
   7.3814407e-01  -1.8888501e-02
   7.3881941e-01  -1.4576007e-02
   7.3949475e-01  -9.5298579e-03
   7.4017009e-01  -3.9761258e-03
   7.4084542e-01   1.8327266e-03
   7.4152076e-01   7.6292357e-03
   7.4219610e-01   1.3143164e-02
   7.4287144e-01   1.8114007e-02
   7.4354677e-01   2.2303201e-02
   7.4422211e-01   2.5505474e-02
   7.4489745e-01   2.7558790e-02
   7.4557279e-01   2.8352427e-02
   7.4624812e-01   2.7832773e-02
   7.4692346e-01   2.6006561e-02
   7.4759880e-01   2.2941351e-02
   7.4827414e-01   1.8763197e-02
   7.4894947e-01   1.3651589e-02
   7.4962481e-01   7.8318440e-03
   7.5030015e-01   1.5652802e-03
   7.5097549e-01  -4.8624066e-03
   7.5165083e-01  -1.1154052e-02
   7.5232616e-01  -1.7014642e-02
   7.5300150e-01  -2.2165013e-02
   7.5367684e-01  -2.6355020e-02
   7.5435218e-01  -2.9375535e-02
   7.5502751e-01  -3.1068732e-02
   7.5570285e-01  -3.1336135e-02
   7.5637819e-01  -3.0144051e-02
   7.5705353e-01  -2.7526074e-02
   7.5772886e-01  -2.3582531e-02
   7.5840420e-01  -1.8476830e-02
   7.5907954e-01  -1.2428841e-02
   7.5975488e-01  -5.7055725e-03
   7.6043022e-01   1.3904678e-03
   7.6110555e-01   8.5347297e-03
   7.6178089e-01   1.5395299e-02
   7.6245623e-01   2.1648142e-02
   7.6313157e-01   2.6992226e-02
   7.6380690e-01   3.1163813e-02
   7.6448224e-01   3.3949264e-02
   7.6515758e-01   3.5195731e-02
   7.6583292e-01   3.4819229e-02
   7.6650825e-01   3.2809656e-02
   7.6718359e-01   2.9232497e-02
   7.6785893e-01   2.4227072e-02
   7.6853427e-01   1.8001352e-02
   7.6920960e-01   1.0823536e-02
   7.6988494e-01   3.0106979e-03
   7.7056028e-01  -5.0849980e-03
   7.7123562e-01  -1.3091940e-02
   7.7191096e-01  -2.0635881e-02
   7.7258629e-01  -2.7357161e-02
   7.7326163e-01  -3.2927578e-02
   7.7393697e-01  -3.7066106e-02
   7.7461231e-01  -3.9552731e-02
   7.7528764e-01  -4.0239749e-02
   7.7596298e-01  -3.9059941e-02
   7.7663832e-01  -3.6031214e-02
   7.7731366e-01  -3.1257424e-02
   7.7798899e-01  -2.4925270e-02
   7.7866433e-01  -1.7297331e-02
   7.7933967e-01  -8.7014955e-03
   7.8001501e-01   4.8281535e-04
   7.8069035e-01   9.8410535e-03
   7.8136568e-01   1.8941887e-02
   7.8204102e-01   2.7356684e-02
   7.8271636e-01   3.4679271e-02
   7.8339170e-01   4.0545074e-02
   7.8406703e-01   4.4648763e-02
   7.8474237e-01   4.6759564e-02
   7.8541771e-01   4.6733494e-02
   7.8609305e-01   4.4521907e-02
   7.8676838e-01   4.0175882e-02
   7.8744372e-01   3.3846166e-02
   7.8811906e-01   2.5778574e-02
   7.8879440e-01   1.6304971e-02
   7.8946973e-01   5.8301273e-03
   7.9014507e-01  -5.1850392e-03
   7.9082041e-01  -1.6243162e-02
   7.9149575e-01  -2.6832246e-02
   7.9217109e-01  -3.6448675e-02
   7.9284642e-01  -4.4620402e-02
   7.9352176e-01  -5.0929278e-02
   7.9419710e-01  -5.5031511e-02
   7.9487244e-01  -5.6675276e-02
   7.9554777e-01  -5.5714634e-02
   7.9622311e-01  -5.2119045e-02
   7.9689845e-01  -4.5977931e-02
   7.9757379e-01  -3.7499975e-02
   7.9824912e-01  -2.7007051e-02
   7.9892446e-01  -1.4922903e-02
   7.9959980e-01  -1.7569677e-03
   8.0027514e-01   1.1916104e-02
   8.0095048e-01   2.5480407e-02
   8.0162581e-01   3.8305275e-02
   8.0230115e-01   4.9773211e-02
   8.0297649e-01   5.9308051e-02
   8.0365183e-01   6.6402158e-02
   8.0432716e-01   7.0641407e-02
   8.0500250e-01   7.1726825e-02
   8.0567784e-01   6.9491834e-02
   8.0635318e-01   6.3914246e-02
   8.0702851e-01   5.5122305e-02
   8.0770385e-01   4.3394370e-02
   8.0837919e-01   2.9152051e-02
   8.0905453e-01   1.2946885e-02
   8.0972986e-01  -4.5590486e-03
   8.1040520e-01  -2.2617969e-02
   8.1108054e-01  -4.0425773e-02
   8.1175588e-01  -5.7154887e-02
   8.1243122e-01  -7.1989295e-02
   8.1310655e-01  -8.4160374e-02
   8.1378189e-01  -9.2982065e-02
   8.1445723e-01  -9.7883898e-02
   8.1513257e-01  -9.8440483e-02
   8.1580790e-01  -9.4396116e-02
   8.1648324e-01  -8.5683393e-02
   8.1715858e-01  -7.2434879e-02
   8.1783392e-01  -5.4987171e-02
   8.1850925e-01  -3.3876963e-02
   8.1918459e-01  -9.8290577e-03
   8.1985993e-01   1.6263444e-02
   8.2053527e-01   4.3366211e-02
   8.2121061e-01   7.0337144e-02
   8.2188594e-01   9.5965102e-02
   8.2256128e-01   1.1901255e-01
   8.2323662e-01   1.3826057e-01
   8.2391196e-01   1.5255460e-01
   8.2458729e-01   1.6084920e-01
   8.2526263e-01   1.6225008e-01
   8.2593797e-01   1.5605180e-01
   8.2661331e-01   1.4176971e-01
   8.2728864e-01   1.1916469e-01
   8.2796398e-01   8.8259772e-02
   8.2863932e-01   4.9347847e-02
   8.2931466e-01   2.9900410e-03
   8.2998999e-01  -4.9995355e-02
   8.3066533e-01  -1.0855309e-01
   8.3134067e-01  -1.7141969e-01
   8.3201601e-01  -2.3715985e-01
   8.3269135e-01  -3.0420920e-01
   8.3336668e-01  -3.7092199e-01
   8.3404202e-01  -4.3562207e-01
   8.3471736e-01  -4.9665544e-01
   8.3539270e-01  -5.5244240e-01
   8.3606803e-01  -6.0152758e-01
   8.3674337e-01  -6.4262606e-01
   8.3741871e-01  -6.7466397e-01
   8.3809405e-01  -6.9681219e-01
   8.3876938e-01  -7.0851191e-01
   8.3944472e-01  -7.0949132e-01
   8.4012006e-01  -6.9977275e-01
   8.4079540e-01  -6.7967020e-01
   8.4147074e-01  -6.4977732e-01
   8.4214607e-01  -6.1094639e-01
   8.4282141e-01  -5.6425907e-01
   8.4349675e-01  -5.1099013e-01
   8.4417209e-01  -4.5256528e-01
   8.4484742e-01  -3.9051493e-01
   8.4552276e-01  -3.2642523e-01
   8.4619810e-01  -2.6188837e-01
   8.4687344e-01  -1.9845369e-01
   8.4754877e-01  -1.3758136e-01
   8.4822411e-01  -8.0600110e-02
   8.4889945e-01  -2.8670452e-02
   8.4957479e-01   1.7245566e-02
   8.5025013e-01   5.6407133e-02
   8.5092546e-01   8.8309400e-02
   8.5160080e-01   1.1268990e-01
   8.5227614e-01   1.2952665e-01
   8.5295148e-01   1.3902828e-01
   8.5362681e-01   1.4161682e-01
   8.5430215e-01   1.3790391e-01
   8.5497749e-01   1.2866160e-01
   8.5565283e-01   1.1478887e-01
   8.5632816e-01   9.7275242e-02
   8.5700350e-01   7.7162942e-02
   8.5767884e-01   5.5508876e-02
   8.5835418e-01   3.3347881e-02
   8.5902951e-01   1.1658461e-02
   8.5970485e-01  -8.6678776e-03
   8.6038019e-01  -2.6852755e-02
   8.6105553e-01  -4.2251791e-02
   8.6173087e-01  -5.4369716e-02
   8.6240620e-01  -6.2869452e-02
   8.6308154e-01  -6.7575142e-02
   8.6375688e-01  -6.8469315e-02
   8.6443222e-01  -6.5684589e-02
   8.6510755e-01  -5.9490497e-02
   8.6578289e-01  -5.0276166e-02
   8.6645823e-01  -3.8529706e-02
   8.6713357e-01  -2.4815212e-02
   8.6780890e-01  -9.7483581e-03
   8.6848424e-01   6.0284863e-03
   8.6915958e-01   2.1870686e-02
   8.6983492e-01   3.7154498e-02
   8.7051026e-01   5.1298210e-02
   8.7118559e-01   6.3780661e-02
   8.7186093e-01   7.4156668e-02
   8.7253627e-01   8.2069039e-02
   8.7321161e-01   8.7257005e-02
   8.7388694e-01   8.9561040e-02
   8.7456228e-01   8.8924183e-02
   8.7523762e-01   8.5390072e-02
   8.7591296e-01   7.9098033e-02
   8.7658829e-01   7.0275595e-02
   8.7726363e-01   5.9228903e-02
   8.7793897e-01   4.6331469e-02
   8.7861431e-01   3.2011775e-02
   8.7928964e-01   1.6740135e-02
   8.7996498e-01   1.0152807e-03
   8.8064032e-01  -1.4648993e-02
   8.8131566e-01  -2.9736798e-02
   8.8199100e-01  -4.3742503e-02
   8.8266633e-01  -5.6182270e-02
   8.8334167e-01  -6.6604671e-02
   8.8401701e-01  -7.4600309e-02
   8.8469235e-01  -7.9810426e-02
   8.8536768e-01  -8.1934481e-02
   8.8604302e-01  -8.0736745e-02
   8.8671836e-01  -7.6051913e-02
   8.8739370e-01  -6.7789742e-02
   8.8806903e-01  -5.5938720e-02
   8.8874437e-01  -4.0568709e-02
   8.8941971e-01  -2.1832494e-02
   8.9009505e-01   3.3859004e-05
   8.9077039e-01   2.4711982e-02
   8.9144572e-01   5.1803669e-02
   8.9212106e-01   8.0834996e-02
   8.9279640e-01   1.1126224e-01
   8.9347174e-01   1.4247977e-01
   8.9414707e-01   1.7382994e-01
   8.9482241e-01   2.0461512e-01
   8.9549775e-01   2.3411177e-01
   8.9617309e-01   2.6158641e-01
   8.9684842e-01   2.8631339e-01
   8.9752376e-01   3.0759397e-01
   8.9819910e-01   3.2477647e-01
   8.9887444e-01   3.3727677e-01
   8.9954977e-01   3.4459875e-01
   9.0022511e-01   3.4635382e-01
   9.0090045e-01   3.4227888e-01
   9.0157579e-01   3.3225197e-01
   9.0225113e-01   3.1630484e-01
   9.0292646e-01   2.9463171e-01
   9.0360180e-01   2.6759365e-01
   9.0427714e-01   2.3571801e-01
   9.0495248e-01   1.9969264e-01
   9.0562781e-01   1.6035451e-01
   9.0630315e-01   1.1867292e-01
   9.0697849e-01   7.5727393e-02
   9.0765383e-01   3.2680682e-02
   9.0832916e-01  -9.2524287e-03
   9.0900450e-01  -4.8839751e-02
   9.0967984e-01  -8.4868694e-02
   9.1035518e-01  -1.1618448e-01
   9.1103052e-01  -1.4172827e-01
   9.1170585e-01  -1.6057394e-01
   9.1238119e-01  -1.7196191e-01
   9.1305653e-01  -1.7532900e-01
   9.1373187e-01  -1.7033279e-01
   9.1440720e-01  -1.5686954e-01
   9.1508254e-01  -1.3508466e-01
   9.1575788e-01  -1.0537518e-01
   9.1643322e-01  -6.8383685e-02
   9.1710855e-01  -2.4983770e-02
   9.1778389e-01   2.3742876e-02
   9.1845923e-01   7.6537106e-02
   9.1913457e-01   1.3199985e-01
   9.1980990e-01   1.8863535e-01
   9.2048524e-01   2.4489870e-01
   9.2116058e-01   2.9924606e-01
   9.2183592e-01   3.5018568e-01
   9.2251126e-01   3.9632805e-01
   9.2318659e-01   4.3643303e-01
   9.2386193e-01   4.6945239e-01
   9.2453727e-01   4.9456593e-01
   9.2521261e-01   5.1120965e-01
   9.2588794e-01   5.1909491e-01
   9.2656328e-01   5.1821755e-01
   9.2723862e-01   5.0885655e-01
   9.2791396e-01   4.9156195e-01
   9.2858929e-01   4.6713254e-01
   9.2926463e-01   4.3658384e-01
   9.2993997e-01   4.0110759e-01
   9.3061531e-01   3.6202411e-01
   9.3129065e-01   3.2072938e-01
   9.3196598e-01   2.7863883e-01
   9.3264132e-01   2.3713002e-01
   9.3331666e-01   1.9748647e-01
   9.3399200e-01   1.6084492e-01
   9.3466733e-01   1.2814825e-01
   9.3534267e-01   1.0010592e-01
   9.3601801e-01   7.7163764e-02
   9.3669335e-01   5.9484475e-02
   9.3736868e-01   4.6939751e-02
   9.3804402e-01   3.9114613e-02
   9.3871936e-01   3.5323937e-02
   9.3939470e-01   3.4640741e-02
   9.4007004e-01   3.5935280e-02
   9.4074537e-01   3.7923537e-02
   9.4142071e-01   3.9223322e-02
   9.4209605e-01   3.8415804e-02
   9.4277139e-01   3.4110073e-02
   9.4344672e-01   2.5008152e-02
   9.4412206e-01   9.9677919e-03
   9.4479740e-01  -1.1939545e-02
   9.4547274e-01  -4.1378003e-02
   9.4614807e-01  -7.8706167e-02
   9.4682341e-01  -1.2394729e-01
   9.4749875e-01  -1.7677241e-01
   9.4817409e-01  -2.3649726e-01
   9.4884942e-01  -3.0209352e-01
   9.4952476e-01  -3.7221416e-01
   9.5020010e-01  -4.4523229e-01
   9.5087544e-01  -5.1929224e-01
   9.5155078e-01  -5.9237108e-01
   9.5222611e-01  -6.6234843e-01
   9.5290145e-01  -7.2708208e-01
   9.5357679e-01  -7.8448636e-01
   9.5425213e-01  -8.3261053e-01
   9.5492746e-01  -8.6971397e-01
   9.5560280e-01  -8.9433535e-01
   9.5627814e-01  -9.0535280e-01
   9.5695348e-01  -9.0203292e-01
   9.5762881e-01  -8.8406624e-01
   9.5830415e-01  -8.5158786e-01
   9.5897949e-01  -8.0518204e-01
   9.5965483e-01  -7.4587045e-01
   9.6033017e-01  -6.7508434e-01
   9.6100550e-01  -5.9462136e-01
   9.6168084e-01  -5.0658862e-01
   9.6235618e-01  -4.1333390e-01
   9.6303152e-01  -3.1736754e-01
   9.6370685e-01  -2.2127783e-01
   9.6438219e-01  -1.2764308e-01
   9.6505753e-01  -3.8943548e-02
   9.6573287e-01   4.2523288e-02
   9.6640820e-01   1.1472112e-01
   9.6708354e-01   1.7594373e-01
   9.6775888e-01   2.2487192e-01
   9.6843422e-01   2.6061624e-01
   9.6910955e-01   2.8274388e-01
   9.6978489e-01   2.9128875e-01
   9.7046023e-01   2.8674429e-01
   9.7113557e-01   2.7003950e-01
   9.7181091e-01   2.4249880e-01
   9.7248624e-01   2.0578769e-01
   9.7316158e-01   1.6184605e-01
   9.7383692e-01   1.1281172e-01
   9.7451226e-01   6.0937540e-02
   9.7518759e-01   8.5048165e-03
   9.7586293e-01  -4.2263260e-02
   9.7653827e-01  -8.9284926e-02
   9.7721361e-01  -1.3069668e-01
   9.7788894e-01  -1.6492070e-01
   9.7856428e-01  -1.9072020e-01
   9.7923962e-01  -2.0724079e-01
   9.7991496e-01  -2.1403616e-01
   9.8059030e-01  -2.1107730e-01
   9.8126563e-01  -1.9874503e-01
   9.8194097e-01  -1.7780623e-01
   9.8261631e-01  -1.4937486e-01
   9.8329165e-01  -1.1485962e-01
   9.8396698e-01  -7.5900198e-02
   9.8464232e-01  -3.4295046e-02
   9.8531766e-01   8.0764388e-03
   9.8599300e-01   4.9334111e-02
   9.8666833e-01   8.7676320e-02
   9.8734367e-01   1.2145499e-01
   9.8801901e-01   1.4924348e-01
   9.8869435e-01   1.6989447e-01
   9.8936968e-01   1.8258556e-01
   9.9004502e-01   1.8685083e-01
   9.9072036e-01   1.8259711e-01
   9.9139570e-01   1.7010432e-01
   9.9207104e-01   1.5001011e-01
   9.9274637e-01   1.2327943e-01
   9.9342171e-01   9.1160420e-02
   9.9409705e-01   5.5128518e-02
   9.9477239e-01   1.6821253e-02
   9.9544772e-01  -2.2033570e-02
   9.9612306e-01  -5.9693184e-02
   9.9679840e-01  -9.4475515e-02
   9.9747374e-01  -1.2483196e-01
   9.9814907e-01  -1.4941422e-01
   9.9882441e-01  -1.6713243e-01
   9.9949975e-01  -1.7720200e-01
   1.0001751e+00  -1.7917739e-01
   1.0008504e+00  -1.7297121e-01
   1.0015258e+00  -1.5885801e-01
   1.0022011e+00  -1.3746248e-01
   1.0028764e+00  -1.0973258e-01
   1.0035518e+00  -7.6898797e-02
   1.0042271e+00  -4.0421149e-02
   1.0049025e+00  -1.9262393e-03
   1.0055778e+00   3.6863048e-02
   1.0062531e+00   7.4202207e-02
   1.0069285e+00   1.0840099e-01
   1.0076038e+00   1.3789730e-01
   1.0082791e+00   1.6132593e-01
   1.0089545e+00   1.7757932e-01
   1.0096298e+00   1.8585753e-01
   1.0103052e+00   1.8570554e-01
   1.0109805e+00   1.7703594e-01
   1.0116558e+00   1.6013625e-01
   1.0123312e+00   1.3566024e-01
   1.0130065e+00   1.0460364e-01
   1.0136818e+00   6.8265125e-02
   1.0143572e+00   2.8194077e-02
   1.0150325e+00  -1.3872807e-02
   1.0157079e+00  -5.6083464e-02
   1.0163832e+00  -9.6548110e-02
   1.0170585e+00  -1.3341938e-01
   1.0177339e+00  -1.6497170e-01
   1.0184092e+00  -1.8967663e-01
   1.0190845e+00  -2.0627099e-01
   1.0197599e+00  -2.1381505e-01
   1.0204352e+00  -2.1173817e-01
   1.0211106e+00  -1.9987008e-01
   1.0217859e+00  -1.7845629e-01
   1.0224612e+00  -1.4815692e-01
   1.0231366e+00  -1.1002885e-01
   1.0238119e+00  -6.5491796e-02
   1.0244872e+00  -1.6279436e-02
   1.0251626e+00   3.5622480e-02
   1.0258379e+00   8.8048781e-02
   1.0265133e+00   1.3873546e-01
   1.0271886e+00   1.8540509e-01
   1.0278639e+00   2.2585380e-01
   1.0285393e+00   2.5803638e-01
   1.0292146e+00   2.8014625e-01
   1.0298899e+00   2.9068713e-01
   1.0305653e+00   2.8853373e-01
   1.0312406e+00   2.7297887e-01
   1.0319160e+00   2.4376544e-01
   1.0325913e+00   2.0110172e-01
   1.0332666e+00   1.4565964e-01
   1.0339420e+00   7.8555870e-02
   1.0346173e+00   1.3165626e-03
   1.0352926e+00  -8.4172988e-02
   1.0359680e+00  -1.7573179e-01
   1.0366433e+00  -2.7095732e-01
   1.0373187e+00  -3.6730762e-01
   1.0379940e+00  -4.6218815e-01
   1.0386693e+00  -5.5304018e-01
   1.0393447e+00  -6.3742746e-01
   1.0400200e+00  -7.1311776e-01
   1.0406953e+00  -7.7815654e-01
   1.0413707e+00  -8.3092987e-01
   1.0420460e+00  -8.7021442e-01
   1.0427214e+00  -8.9521284e-01
   1.0433967e+00  -9.0557336e-01
   1.0440720e+00  -9.0139299e-01
   1.0447474e+00  -8.8320456e-01
   1.0454227e+00  -8.5194822e-01
   1.0460980e+00  -8.0892873e-01
   1.0467734e+00  -7.5576040e-01
   1.0474487e+00  -6.9430186e-01
   1.0481241e+00  -6.2658348e-01
   1.0487994e+00  -5.5473010e-01
   1.0494747e+00  -4.8088230e-01
   1.0501501e+00  -4.0711905e-01
   1.0508254e+00  -3.3538481e-01
   1.0515008e+00  -2.6742369e-01
   1.0521761e+00  -2.0472310e-01
   1.0528514e+00  -1.4846884e-01
   1.0535268e+00  -9.9513100e-02
   1.0542021e+00  -5.8356420e-02
   1.0548774e+00  -2.5143858e-02
   1.0555528e+00   3.2466681e-04
   1.0562281e+00   1.8570653e-02
   1.0569035e+00   3.0401128e-02
   1.0575788e+00   3.6862285e-02
   1.0582541e+00   3.9184722e-02
   1.0589295e+00   3.8722646e-02
   1.0596048e+00   3.6889592e-02
   1.0602801e+00   3.5093320e-02
   1.0609555e+00   3.4672507e-02
   1.0616308e+00   3.6837743e-02
   1.0623062e+00   4.2619138e-02
   1.0629815e+00   5.2822488e-02
   1.0636568e+00   6.7995647e-02
   1.0643322e+00   8.8406245e-02
   1.0650075e+00   1.1403146e-01
   1.0656828e+00   1.4456005e-01
   1.0663582e+00   1.7940634e-01
   1.0670335e+00   2.1773546e-01
   1.0677089e+00   2.5849853e-01
   1.0683842e+00   3.0047643e-01
   1.0690595e+00   3.4233003e-01
   1.0697349e+00   3.8265498e-01
   1.0704102e+00   4.2003881e-01
   1.0710855e+00   4.5311791e-01
   1.0717609e+00   4.8063231e-01
   1.0724362e+00   5.0147611e-01
   1.0731116e+00   5.1474163e-01
   1.0737869e+00   5.1975564e-01
   1.0744622e+00   5.1610651e-01
   1.0751376e+00   5.0366124e-01
   1.0758129e+00   4.8257200e-01
   1.0764882e+00   4.5327199e-01
   1.0771636e+00   4.1646105e-01
   1.0778389e+00   3.7308167e-01
   1.0785143e+00   3.2428654e-01
   1.0791896e+00   2.7139889e-01
   1.0798649e+00   2.1586735e-01
   1.0805403e+00   1.5921706e-01
   1.0812156e+00   1.0299876e-01
   1.0818909e+00   4.8738016e-02
   1.0825663e+00  -2.1138501e-03
   1.0832416e+00  -4.8225254e-02
   1.0839170e+00  -8.8424791e-02
   1.0845923e+00  -1.2173532e-01
   1.0852676e+00  -1.4740069e-01
   1.0859430e+00  -1.6490435e-01
   1.0866183e+00  -1.7397954e-01
   1.0872936e+00  -1.7461085e-01
   1.0879690e+00  -1.6702759e-01
   1.0886443e+00  -1.5168932e-01
   1.0893197e+00  -1.2926446e-01
   1.0899950e+00  -1.0060295e-01
   1.0906703e+00  -6.6704192e-02
   1.0913457e+00  -2.8681461e-02
   1.0920210e+00   1.2275687e-02
   1.0926963e+00   5.4939775e-02
   1.0933717e+00   9.8083148e-02
   1.0940470e+00   1.4051387e-01
   1.0947224e+00   1.8110870e-01
   1.0953977e+00   2.1884219e-01
   1.0960730e+00   2.5281123e-01
   1.0967484e+00   2.8225442e-01
   1.0974237e+00   3.0656607e-01
   1.0980990e+00   3.2530464e-01
   1.0987744e+00   3.3819584e-01
   1.0994497e+00   3.4513054e-01
   1.1001251e+00   3.4615804e-01
   1.1008004e+00   3.4147526e-01
   1.1014757e+00   3.3141248e-01
   1.1021511e+00   3.1641641e-01
   1.1028264e+00   2.9703132e-01
   1.1035018e+00   2.7387891e-01
   1.1041771e+00   2.4763783e-01
   1.1048524e+00   2.1902323e-01
   1.1055278e+00   1.8876713e-01
   1.1062031e+00   1.5759996e-01
   1.1068784e+00   1.2623371e-01
   1.1075538e+00   9.5346891e-02
   1.1082291e+00   6.5571558e-02
   1.1089045e+00   3.7482348e-02
   1.1095798e+00   1.1587647e-02
   1.1102551e+00  -1.1677260e-02
   1.1109305e+00  -3.1955159e-02
   1.1116058e+00  -4.8970147e-02
   1.1122811e+00  -6.2529307e-02
   1.1129565e+00  -7.2522973e-02
   1.1136318e+00  -7.8923741e-02
   1.1143072e+00  -8.1784344e-02
   1.1149825e+00  -8.1234465e-02
   1.1156578e+00  -7.7476567e-02
   1.1163332e+00  -7.0780745e-02
   1.1170085e+00  -6.1478613e-02
   1.1176838e+00  -4.9956197e-02
   1.1183592e+00  -3.6645827e-02
   1.1190345e+00  -2.2016999e-02
   1.1197099e+00  -6.5662381e-03
   1.1203852e+00   9.1940099e-03
   1.1210605e+00   2.4747358e-02
   1.1217359e+00   3.9586172e-02
   1.1224112e+00   5.3224776e-02
   1.1230865e+00   6.5212880e-02
   1.1237619e+00   7.5148903e-02
   1.1244372e+00   8.2692776e-02
   1.1251126e+00   8.7577809e-02
   1.1257879e+00   8.9621133e-02
   1.1264632e+00   8.8732256e-02
   1.1271386e+00   8.4919267e-02
   1.1278139e+00   7.8292265e-02
   1.1284892e+00   6.9063654e-02
   1.1291646e+00   5.7545029e-02
   1.1298399e+00   4.4140489e-02
   1.1305153e+00   2.9336333e-02
   1.1311906e+00   1.3687250e-02
   1.1318659e+00  -2.2007649e-03
   1.1325413e+00  -1.7690353e-02
   1.1332166e+00  -3.2135064e-02
   1.1338919e+00  -4.4903272e-02
   1.1345673e+00  -5.5402949e-02
   1.1352426e+00  -6.3106421e-02
   1.1359180e+00  -6.7574159e-02
   1.1365933e+00  -6.8476662e-02
   1.1372686e+00  -6.5613472e-02
   1.1379440e+00  -5.8928443e-02
   1.1386193e+00  -4.8520469e-02
   1.1392946e+00  -3.4649013e-02
   1.1399700e+00  -1.7733937e-02
   1.1406453e+00   1.6506546e-03
   1.1413207e+00   2.2788641e-02
   1.1419960e+00   4.4840033e-02
   1.1426713e+00   6.6864646e-02
   1.1433467e+00   8.7850686e-02
   1.1440220e+00   1.0674741e-01
   1.1446973e+00   1.2250083e-01
   1.1453727e+00   1.3409128e-01
   1.1460480e+00   1.4057151e-01
   1.1467234e+00   1.4110398e-01
   1.1473987e+00   1.3499587e-01
   1.1480740e+00   1.2173053e-01
   1.1487494e+00   1.0099400e-01
   1.1494247e+00   7.2695521e-02
   1.1501001e+00   3.6981042e-02
   1.1507754e+00  -5.7610106e-03
   1.1514507e+00  -5.4902107e-02
   1.1521261e+00  -1.0958436e-01
   1.1528014e+00  -1.6873950e-01
   1.1534767e+00  -2.3111555e-01
   1.1541521e+00  -2.9531068e-01
   1.1548274e+00  -3.5981291e-01
   1.1555028e+00  -4.2304470e-01
   1.1561781e+00  -4.8341080e-01
   1.1568534e+00  -5.3934776e-01
   1.1575288e+00  -5.8937349e-01
   1.1582041e+00  -6.3213497e-01
   1.1588794e+00  -6.6645266e-01
   1.1595548e+00  -6.9135971e-01
   1.1602301e+00  -7.0613480e-01
   1.1609055e+00  -7.1032720e-01
   1.1615808e+00  -7.0377326e-01
   1.1622561e+00  -6.8660346e-01
   1.1629315e+00  -6.5923992e-01
   1.1636068e+00  -6.2238427e-01
   1.1642821e+00  -5.7699628e-01
   1.1649575e+00  -5.2426392e-01
   1.1656328e+00  -4.6556593e-01
   1.1663082e+00  -4.0242821e-01
   1.1669835e+00  -3.3647541e-01
   1.1676588e+00  -2.6937958e-01
   1.1683342e+00  -2.0280760e-01
   1.1690095e+00  -1.3836925e-01
   1.1696848e+00  -7.7567632e-02
   1.1703602e+00  -2.1753932e-02
   1.1710355e+00   2.7912265e-02
   1.1717109e+00   7.0495508e-02
   1.1723862e+00   1.0530890e-01
   1.1730615e+00   1.3192960e-01
   1.1737369e+00   1.5020505e-01
   1.1744122e+00   1.6024968e-01
   1.1750875e+00   1.6243254e-01
   1.1757629e+00   1.5735633e-01
   1.1764382e+00   1.4582878e-01
   1.1771136e+00   1.2882760e-01
   1.1777889e+00   1.0746025e-01
   1.1784642e+00   8.2920357e-02
   1.1791396e+00   5.6442196e-02
   1.1798149e+00   2.9255123e-02
   1.1804902e+00   2.5395894e-03
   1.1811656e+00  -2.2613654e-02
   1.1818409e+00  -4.5239710e-02
   1.1825163e+00  -6.4529809e-02
   1.1831916e+00  -7.9854694e-02
   1.1838669e+00  -9.0780438e-02
   1.1845423e+00  -9.7076258e-02
   1.1852176e+00  -9.8714276e-02
   1.1858929e+00  -9.5861447e-02
   1.1865683e+00  -8.8864188e-02
   1.1872436e+00  -7.8226525e-02
   1.1879190e+00  -6.4582798e-02
   1.1885943e+00  -4.8666172e-02
   1.1892696e+00  -3.1274308e-02
   1.1899450e+00  -1.3233673e-02
   1.1906203e+00   4.6360635e-03
   1.1912956e+00   2.1556093e-02
   1.1919710e+00   3.6819669e-02
   1.1926463e+00   4.9819256e-02
   1.1933217e+00   6.0068638e-02
   1.1939970e+00   6.7219224e-02
   1.1946723e+00   7.1070047e-02
   1.1953477e+00   7.1571237e-02
   1.1960230e+00   6.8820994e-02
   1.1966983e+00   6.3056392e-02
   1.1973737e+00   5.4638565e-02
   1.1980490e+00   4.4033066e-02
   1.1987244e+00   3.1786348e-02
   1.1993997e+00   1.8499494e-02
   1.2000750e+00   4.8003573e-03
   1.2007504e+00  -8.6846263e-03
   1.2014257e+00  -2.1357771e-02
   1.2021011e+00  -3.2675450e-02
   1.2027764e+00  -4.2170358e-02
   1.2034517e+00  -4.9469849e-02
   1.2041271e+00  -5.4309654e-02
   1.2048024e+00  -5.6542510e-02
   1.2054777e+00  -5.6141448e-02
   1.2061531e+00  -5.3197737e-02
   1.2068284e+00  -4.7913699e-02
   1.2075038e+00  -4.0590837e-02
   1.2081791e+00  -3.1613897e-02
   1.2088544e+00  -2.1431671e-02
   1.2095298e+00  -1.0535441e-02
   1.2102051e+00   5.6392451e-04
   1.2108804e+00   1.1359196e-02
   1.2115558e+00   2.1369296e-02
   1.2122311e+00   3.0160129e-02
   1.2129065e+00   3.7362850e-02
   1.2135818e+00   4.2688824e-02
   1.2142571e+00   4.5940677e-02
   1.2149325e+00   4.7019056e-02
   1.2156078e+00   4.5924869e-02
   1.2162831e+00   4.2757015e-02
   1.2169585e+00   3.7705793e-02
   1.2176338e+00   3.1042374e-02
   1.2183092e+00   2.3104884e-02
   1.2189845e+00   1.4281784e-02
   1.2196598e+00   4.9933415e-03
   1.2203352e+00  -4.3279408e-03
   1.2210105e+00  -1.3257054e-02
   1.2216858e+00  -2.1395480e-02
   1.2223612e+00  -2.8388621e-02
   1.2230365e+00  -3.3940924e-02
   1.2237119e+00  -3.7828055e-02
   1.2243872e+00  -3.9905643e-02
   1.2250625e+00  -4.0114259e-02
   1.2257379e+00  -3.8480483e-02
   1.2264132e+00  -3.5114079e-02
   1.2270885e+00  -3.0201474e-02
   1.2277639e+00  -2.3995902e-02
   1.2284392e+00  -1.6804715e-02
   1.2291146e+00  -8.9744797e-03
   1.2297899e+00  -8.7456475e-04
   1.2304652e+00   7.1200063e-03
   1.2311406e+00   1.4645664e-02
   1.2318159e+00   2.1366589e-02
   1.2324912e+00   2.6989469e-02
   1.2331666e+00   3.1276096e-02
   1.2338419e+00   3.4053239e-02
   1.2345173e+00   3.5219433e-02
   1.2351926e+00   3.4748386e-02
   1.2358679e+00   3.2688938e-02
   1.2365433e+00   2.9161607e-02
   1.2372186e+00   2.4351947e-02
   1.2378939e+00   1.8501055e-02
   1.2385693e+00   1.1893717e-02
   1.2392446e+00   4.8447423e-03
   1.2399200e+00  -2.3158364e-03
   1.2405953e+00  -9.2580401e-03
   1.2412706e+00  -1.5666978e-02
   1.2419460e+00  -2.1256973e-02
   1.2426213e+00  -2.5784140e-02
   1.2432966e+00  -2.9056885e-02
   1.2439720e+00  -3.0943867e-02
   1.2446473e+00  -3.1379098e-02
   1.2453227e+00  -3.0364001e-02
   1.2459980e+00  -2.7966363e-02
   1.2466733e+00  -2.4316285e-02
   1.2473487e+00  -1.9599352e-02
   1.2480240e+00  -1.4047363e-02
   1.2486993e+00  -7.9270957e-03
   1.2493747e+00  -1.5276253e-03
   1.2500500e+00   4.8531994e-03
   1.2507254e+00   1.0922492e-02
   1.2514007e+00   1.6405653e-02
   1.2520760e+00   2.1058683e-02
   1.2527514e+00   2.4678934e-02
   1.2534267e+00   2.7113827e-02
   1.2541021e+00   2.8267176e-02
   1.2547774e+00   2.8102847e-02
   1.2554527e+00   2.6645635e-02
   1.2561281e+00   2.3979336e-02
   1.2568034e+00   2.0242155e-02
   1.2574787e+00   1.5619682e-02
   1.2581541e+00   1.0335795e-02
   1.2588294e+00   4.6419180e-03
   1.2595048e+00  -1.1948415e-03
   1.2601801e+00  -6.9041276e-03
   1.2608554e+00  -1.2224768e-02
   1.2615308e+00  -1.6916637e-02
   1.2622061e+00  -2.0771408e-02
   1.2628814e+00  -2.3621727e-02
   1.2635568e+00  -2.5348395e-02
   1.2642321e+00  -2.5885272e-02
   1.2649075e+00  -2.5221681e-02
   1.2655828e+00  -2.3402250e-02
   1.2662581e+00  -2.0524227e-02
   1.2669335e+00  -1.6732405e-02
   1.2676088e+00  -1.2211935e-02
   1.2682841e+00  -7.1793668e-03
   1.2689595e+00  -1.8723537e-03
   1.2696348e+00   3.4614989e-03
   1.2703102e+00   8.5761136e-03
   1.2709855e+00   1.3238226e-02
   1.2716608e+00   1.7237960e-02
   1.2723362e+00   2.0398212e-02
   1.2730115e+00   2.2582433e-02
   1.2736868e+00   2.3700469e-02
   1.2743622e+00   2.3712203e-02
   1.2750375e+00   2.2628873e-02
   1.2757129e+00   2.0512008e-02
   1.2763882e+00   1.7470075e-02
   1.2770635e+00   1.3653002e-02
   1.2777389e+00   9.2448587e-03
   1.2784142e+00   4.4550373e-03
   1.2790895e+00  -4.9163290e-04
   1.2797649e+00  -5.3653835e-03
   1.2804402e+00  -9.9421251e-03
   1.2811156e+00  -1.4013698e-02
   1.2817909e+00  -1.7397292e-02
   1.2824662e+00  -1.9943605e-02
   1.2831416e+00  -2.1543381e-02
   1.2838169e+00  -2.2132054e-02
   1.2844922e+00  -2.1692279e-02
   1.2851676e+00  -2.0254278e-02
   1.2858429e+00  -1.7893991e-02
   1.2865183e+00  -1.4729150e-02
   1.2871936e+00  -1.0913457e-02
   1.2878689e+00  -6.6291743e-03
   1.2885443e+00  -2.0784635e-03
   1.2892196e+00   2.5261085e-03
   1.2898949e+00   6.9714542e-03
   1.2905703e+00   1.1053784e-02
   1.2912456e+00   1.4587909e-02
   1.2919210e+00   1.7415600e-02
   1.2925963e+00   1.9412638e-02
   1.2932716e+00   2.0494227e-02
   1.2939470e+00   2.0618558e-02
   1.2946223e+00   1.9788347e-02
   1.2952976e+00   1.8050325e-02
   1.2959730e+00   1.5492700e-02
   1.2966483e+00   1.2240727e-02
   1.2973237e+00   8.4506216e-03
   1.2979990e+00   4.3020926e-03
   1.2986743e+00  -1.0143628e-05
   1.2993497e+00  -4.2854642e-03
   1.3000250e+00  -8.3266389e-03
   1.3007004e+00  -1.1948895e-02
   1.3013757e+00  -1.4988333e-02
   1.3020510e+00  -1.7309312e-02
   1.3027264e+00  -1.8810470e-02
   1.3034017e+00  -1.9429122e-02
   1.3040770e+00  -1.9143834e-02
   1.3047524e+00  -1.7975082e-02
   1.3054277e+00  -1.5983968e-02
   1.3061031e+00  -1.3269079e-02
   1.3067784e+00  -9.9616432e-03
   1.3074537e+00  -6.2192195e-03
   1.3081291e+00  -2.2182206e-03
   1.3088044e+00   1.8543713e-03
   1.3094797e+00   5.8097143e-03
   1.3101551e+00   9.4658341e-03
   1.3108304e+00   1.2655969e-02
   1.3115058e+00   1.5236150e-02
   1.3121811e+00   1.7091671e-02
   1.3128564e+00   1.8142167e-02
   1.3135318e+00   1.8345061e-02
   1.3142071e+00   1.7697254e-02
   1.3148824e+00   1.6234975e-02
   1.3155578e+00   1.4031820e-02
   1.3162331e+00   1.1195081e-02
   1.3169085e+00   7.8605508e-03
   1.3175838e+00   4.1860484e-03
   1.3182591e+00   3.4397268e-04
   1.3189345e+00  -3.4867598e-03
   1.3196098e+00  -7.1290229e-03
   1.3202851e+00  -1.0415647e-02
   1.3209605e+00  -1.3197069e-02
   1.3216358e+00  -1.5348119e-02
   1.3223112e+00  -1.6773626e-02
   1.3229865e+00  -1.7412617e-02
   1.3236618e+00  -1.7240891e-02
   1.3243372e+00  -1.6271891e-02
   1.3250125e+00  -1.4555828e-02
   1.3256878e+00  -1.2177115e-02
   1.3263632e+00  -9.2502410e-03
   1.3270385e+00  -5.9142790e-03
   1.3277139e+00  -2.3263017e-03
   1.3283892e+00   1.3459942e-03
   1.3290645e+00   4.9321053e-03
   1.3297399e+00   8.2666174e-03
   1.3304152e+00   1.1196816e-02
   1.3310905e+00   1.3589663e-02
   1.3317659e+00   1.5337814e-02
   1.3324412e+00   1.6364426e-02
   1.3331166e+00   1.6626505e-02
   1.3337919e+00   1.6116691e-02
   1.3344672e+00   1.4863371e-02
   1.3351426e+00   1.2929149e-02
   1.3358179e+00   1.0407741e-02
   1.3364932e+00   7.4194526e-03
   1.3371686e+00   4.1054597e-03
   1.3378439e+00   6.2115292e-04
   1.3385193e+00  -2.8711286e-03
   1.3391946e+00  -6.2096440e-03
   1.3398699e+00  -9.2407242e-03
   1.3405453e+00  -1.1825829e-02
   1.3412206e+00  -1.3847864e-02
   1.3418959e+00  -1.5216468e-02
   1.3425713e+00  -1.5872038e-02
   1.3432466e+00  -1.5788309e-02
   1.3439220e+00  -1.4973374e-02
   1.3445973e+00  -1.3469118e-02
   1.3452726e+00  -1.1349090e-02
   1.3459480e+00  -8.7149227e-03
   1.3466233e+00  -5.6914749e-03
   1.3472986e+00  -2.4209307e-03
   1.3479740e+00   9.4387337e-04
   1.3486493e+00   4.2465752e-03
   1.3493247e+00   7.3345383e-03
   1.3500000e+00   1.0065891e-02


==> sines_samples.dat <==
   0.0000000e+00  -1.5179558e+00
   1.0000000e+00  -1.0255444e+00
   2.0000000e+00  -9.8411218e-02
   3.0000000e+00   1.6862179e-01
   4.0000000e+00  -7.3266514e-01
   5.0000000e+00  -2.1152555e+00
   6.0000000e+00  -2.6292935e+00
   7.0000000e+00  -1.4765887e+00
   8.0000000e+00   8.1319594e-01
   9.0000000e+00   2.7819554e+00
   1.0000000e+01   3.2757902e+00
   1.1000000e+01   2.3960961e+00
   1.2000000e+01   1.3112998e+00
   1.3000000e+01   1.1220651e+00
   1.4000000e+01   1.8410163e+00
   1.5000000e+01   2.4277219e+00
   1.6000000e+01   1.8267018e+00
   1.7000000e+01   1.9624571e-02
   1.8000000e+01  -1.9034792e+00
   1.9000000e+01  -2.7227672e+00
   2.0000000e+01  -2.1965475e+00
   2.1000000e+01  -1.2542075e+00
   2.2000000e+01  -1.0876998e+00
   2.3000000e+01  -1.9919850e+00
   2.4000000e+01  -3.0481243e+00
   2.5000000e+01  -2.9612849e+00
   2.6000000e+01  -1.2869581e+00
   2.7000000e+01   1.0909352e+00
   2.8000000e+01   2.6804349e+00
   2.9000000e+01   2.6468753e+00
   3.0000000e+01   1.4735037e+00
   3.1000000e+01   4.3653419e-01
   3.2000000e+01   4.1168887e-01
   3.3000000e+01   1.1314281e+00
   3.4000000e+01   1.5632897e+00
   3.5000000e+01   1.0109433e+00
   3.6000000e+01  -1.4039471e-01
   3.7000000e+01  -7.6498609e-01
   3.8000000e+01  -1.1037786e-01
   3.9000000e+01   1.3826659e+00
   4.0000000e+01   2.3658714e+00
   4.1000000e+01   1.7547645e+00
   4.2000000e+01  -2.7783991e-01
   4.3000000e+01  -2.4085903e+00
   4.4000000e+01  -3.2892265e+00
   4.5000000e+01  -2.6731198e+00
   4.6000000e+01  -1.5270766e+00
   4.7000000e+01  -1.0528646e+00
   4.8000000e+01  -1.5464394e+00
   4.9000000e+01  -2.1575051e+00
   5.0000000e+01  -1.7572258e+00


==> sines_spectrum.dat <==
   4.4667790e-02  -9.1023522e-01
   7.2667790e-02   5.2529252e-01
   1.0066779e-01   3.0683038e-01
   1.3034263e-01   3.4469525e-02
   1.6069671e-01  -7.1533513e-01


==> sinesandspikes_dualpoly.dat <==
   0.0000000e+00  -3.1489650e-01
   1.4007004e-04  -3.1469536e-01
   2.8014007e-04  -3.1409236e-01
   4.2021011e-04  -3.1308871e-01
   5.6028014e-04  -3.1168645e-01
   7.0035018e-04  -3.0988842e-01
   8.4042021e-04  -3.0769828e-01
   9.8049025e-04  -3.0512046e-01
   1.1205603e-03  -3.0216020e-01
   1.2606303e-03  -2.9882352e-01
   1.4007004e-03  -2.9511719e-01
   1.5407704e-03  -2.9104875e-01
   1.6808404e-03  -2.8662647e-01
   1.8209105e-03  -2.8185937e-01
   1.9609805e-03  -2.7675717e-01
   2.1010505e-03  -2.7133026e-01
   2.2411206e-03  -2.6558973e-01
   2.3811906e-03  -2.5954731e-01
   2.5212606e-03  -2.5321538e-01
   2.6613307e-03  -2.4660691e-01
   2.8014007e-03  -2.3973545e-01
   2.9414707e-03  -2.3261513e-01
   3.0815408e-03  -2.2526061e-01
   3.2216108e-03  -2.1768705e-01
   3.3616808e-03  -2.0991008e-01
   3.5017509e-03  -2.0194581e-01
   3.6418209e-03  -1.9381075e-01
   3.7818909e-03  -1.8552180e-01
   3.9219610e-03  -1.7709622e-01
   4.0620310e-03  -1.6855162e-01
   4.2021011e-03  -1.5990587e-01
   4.3421711e-03  -1.5117714e-01
   4.4822411e-03  -1.4238380e-01
   4.6223112e-03  -1.3354442e-01
   4.7623812e-03  -1.2467775e-01
   4.9024512e-03  -1.1580265e-01
   5.0425213e-03  -1.0693806e-01
   5.1825913e-03  -9.8103005e-02
   5.3226613e-03  -8.9316514e-02
   5.4627314e-03  -8.0597603e-02
   5.6028014e-03  -7.1965243e-02
   5.7428714e-03  -6.3438316e-02
   5.8829415e-03  -5.5035587e-02
   6.0230115e-03  -4.6775665e-02
   6.1630815e-03  -3.8676971e-02
   6.3031516e-03  -3.0757702e-02
   6.4432216e-03  -2.3035795e-02
   6.5832916e-03  -1.5528899e-02
   6.7233617e-03  -8.2543379e-03
   6.8634317e-03  -1.2290771e-03
   7.0035018e-03   5.5303053e-03
   7.1435718e-03   1.2007652e-02
   7.2836418e-03   1.8187256e-02
   7.4237119e-03   2.4053890e-02
   7.5637819e-03   2.9592837e-02
   7.7038519e-03   3.4789918e-02
   7.8439220e-03   3.9631517e-02
   7.9839920e-03   4.4104608e-02
   8.1240620e-03   4.8196783e-02
   8.2641321e-03   5.1896273e-02
   8.4042021e-03   5.5191971e-02
   8.5442721e-03   5.8073453e-02
   8.6843422e-03   6.0531004e-02
   8.8244122e-03   6.2555630e-02
   8.9644822e-03   6.4139080e-02
   9.1045523e-03   6.5273862e-02
   9.2446223e-03   6.5953260e-02
   9.3846923e-03   6.6171345e-02
   9.5247624e-03   6.5922989e-02
   9.6648324e-03   6.5203877e-02
   9.8049025e-03   6.4010517e-02
   9.9449725e-03   6.2340246e-02
   1.0085043e-02   6.0191239e-02
   1.0225113e-02   5.7562516e-02
   1.0365183e-02   5.4453940e-02
   1.0505253e-02   5.0866227e-02
   1.0645323e-02   4.6800940e-02
   1.0785393e-02   4.2260493e-02
   1.0925463e-02   3.7248148e-02
   1.1065533e-02   3.1768009e-02
   1.1205603e-02   2.5825021e-02
   1.1345673e-02   1.9424960e-02
   1.1485743e-02   1.2574426e-02
   1.1625813e-02   5.2808323e-03
   1.1765883e-02  -2.4476017e-03
   1.1905953e-02  -1.0601867e-02
   1.2046023e-02  -1.9172178e-02
   1.2186093e-02  -2.8147986e-02
   1.2326163e-02  -3.7517997e-02
   1.2466233e-02  -4.7270191e-02
   1.2606303e-02  -5.7391837e-02
   1.2746373e-02  -6.7869518e-02
   1.2886443e-02  -7.8689153e-02
   1.3026513e-02  -8.9836013e-02
   1.3166583e-02  -1.0129476e-01
   1.3306653e-02  -1.1304944e-01
   1.3446723e-02  -1.2508356e-01
   1.3586793e-02  -1.3738007e-01
   1.3726863e-02  -1.4992142e-01
   1.3866933e-02  -1.6268955e-01
   1.4007004e-02  -1.7566599e-01
   1.4147074e-02  -1.8883180e-01
   1.4287144e-02  -2.0216770e-01
   1.4427214e-02  -2.1565402e-01
   1.4567284e-02  -2.2927077e-01
   1.4707354e-02  -2.4299767e-01
   1.4847424e-02  -2.5681420e-01
   1.4987494e-02  -2.7069960e-01
   1.5127564e-02  -2.8463292e-01
   1.5267634e-02  -2.9859309e-01
   1.5407704e-02  -3.1255889e-01
   1.5547774e-02  -3.2650903e-01
   1.5687844e-02  -3.4042220e-01
   1.5827914e-02  -3.5427706e-01
   1.5967984e-02  -3.6805230e-01
   1.6108054e-02  -3.8172670e-01
   1.6248124e-02  -3.9527911e-01
   1.6388194e-02  -4.0868855e-01
   1.6528264e-02  -4.2193420e-01
   1.6668334e-02  -4.3499545e-01
   1.6808404e-02  -4.4785194e-01
   1.6948474e-02  -4.6048360e-01
   1.7088544e-02  -4.7287067e-01
   1.7228614e-02  -4.8499374e-01
   1.7368684e-02  -4.9683378e-01
   1.7508754e-02  -5.0837218e-01
   1.7648824e-02  -5.1959080e-01
   1.7788894e-02  -5.3047194e-01
   1.7928964e-02  -5.4099845e-01
   1.8069035e-02  -5.5115370e-01
   1.8209105e-02  -5.6092164e-01
   1.8349175e-02  -5.7028682e-01
   1.8489245e-02  -5.7923441e-01
   1.8629315e-02  -5.8775023e-01
   1.8769385e-02  -5.9582079e-01
   1.8909455e-02  -6.0343329e-01
   1.9049525e-02  -6.1057566e-01
   1.9189595e-02  -6.1723656e-01
   1.9329665e-02  -6.2340544e-01
   1.9469735e-02  -6.2907251e-01
   1.9609805e-02  -6.3422879e-01
   1.9749875e-02  -6.3886614e-01
   1.9889945e-02  -6.4297721e-01
   2.0030015e-02  -6.4655553e-01
   2.0170085e-02  -6.4959549e-01
   2.0310155e-02  -6.5209232e-01
   2.0450225e-02  -6.5404215e-01
   2.0590295e-02  -6.5544200e-01
   2.0730365e-02  -6.5628976e-01
   2.0870435e-02  -6.5658424e-01
   2.1010505e-02  -6.5632515e-01
   2.1150575e-02  -6.5551308e-01
   2.1290645e-02  -6.5414953e-01
   2.1430715e-02  -6.5223693e-01
   2.1570785e-02  -6.4977856e-01
   2.1710855e-02  -6.4677863e-01
   2.1850925e-02  -6.4324222e-01
   2.1990995e-02  -6.3917530e-01
   2.2131066e-02  -6.3458471e-01
   2.2271136e-02  -6.2947814e-01
   2.2411206e-02  -6.2386415e-01
   2.2551276e-02  -6.1775211e-01
   2.2691346e-02  -6.1115224e-01
   2.2831416e-02  -6.0407554e-01
   2.2971486e-02  -5.9653383e-01
   2.3111556e-02  -5.8853967e-01
   2.3251626e-02  -5.8010637e-01
   2.3391696e-02  -5.7124801e-01
   2.3531766e-02  -5.6197933e-01
   2.3671836e-02  -5.5231577e-01
   2.3811906e-02  -5.4227343e-01
   2.3951976e-02  -5.3186906e-01
   2.4092046e-02  -5.2111998e-01
   2.4232116e-02  -5.1004412e-01
   2.4372186e-02  -4.9865994e-01
   2.4512256e-02  -4.8698643e-01
   2.4652326e-02  -4.7504307e-01
   2.4792396e-02  -4.6284980e-01
   2.4932466e-02  -4.5042697e-01
   2.5072536e-02  -4.3779535e-01
   2.5212606e-02  -4.2497604e-01
   2.5352676e-02  -4.1199048e-01
   2.5492746e-02  -3.9886042e-01
   2.5632816e-02  -3.8560785e-01
   2.5772886e-02  -3.7225496e-01
   2.5912956e-02  -3.5882416e-01
   2.6053027e-02  -3.4533800e-01
   2.6193097e-02  -3.3181913e-01
   2.6333167e-02  -3.1829029e-01
   2.6473237e-02  -3.0477426e-01
   2.6613307e-02  -2.9129382e-01
   2.6753377e-02  -2.7787172e-01
   2.6893447e-02  -2.6453063e-01
   2.7033517e-02  -2.5129313e-01
   2.7173587e-02  -2.3818165e-01
   2.7313657e-02  -2.2521846e-01
   2.7453727e-02  -2.1242558e-01
   2.7593797e-02  -1.9982483e-01
   2.7733867e-02  -1.8743770e-01
   2.7873937e-02  -1.7528540e-01
   2.8014007e-02  -1.6338878e-01
   2.8154077e-02  -1.5176829e-01
   2.8294147e-02  -1.4044398e-01
   2.8434217e-02  -1.2943546e-01
   2.8574287e-02  -1.1876185e-01
   2.8714357e-02  -1.0844177e-01
   2.8854427e-02  -9.8493286e-02
   2.8994497e-02  -8.8933918e-02
   2.9134567e-02  -7.9780587e-02
   2.9274637e-02  -7.1049595e-02
   2.9414707e-02  -6.2756600e-02
   2.9554777e-02  -5.4916594e-02
   2.9694847e-02  -4.7543876e-02
   2.9834917e-02  -4.0652033e-02
   2.9974987e-02  -3.4253920e-02
   3.0115058e-02  -2.8361638e-02
   3.0255128e-02  -2.2986519e-02
   3.0395198e-02  -1.8139105e-02
   3.0535268e-02  -1.3829138e-02
   3.0675338e-02  -1.0065542e-02
   3.0815408e-02  -6.8564096e-03
   3.0955478e-02  -4.2089951e-03
   3.1095548e-02  -2.1296997e-03
   3.1235618e-02  -6.2406547e-04
   3.1375688e-02   3.0323264e-04
   3.1515758e-02   6.4839217e-04
   3.1655828e-02   4.0848762e-04
   3.1795898e-02  -4.1852669e-04
   3.1935968e-02  -1.8338152e-03
   3.2076038e-02  -3.8376612e-03
   3.2216108e-02  -6.4294682e-03
   3.2356178e-02  -9.6077628e-03
   3.2496248e-02  -1.3370199e-02
   3.2636318e-02  -1.7713564e-02
   3.2776388e-02  -2.2633786e-02
   3.2916458e-02  -2.8125941e-02
   3.3056528e-02  -3.4184263e-02
   3.3196598e-02  -4.0802158e-02
   3.3336668e-02  -4.7972213e-02
   3.3476738e-02  -5.5686211e-02
   3.3616808e-02  -6.3935146e-02
   3.3756878e-02  -7.2709241e-02
   3.3896948e-02  -8.1997962e-02
   3.4037019e-02  -9.1790041e-02
   3.4177089e-02  -1.0207349e-01
   3.4317159e-02  -1.1283564e-01
   3.4457229e-02  -1.2406312e-01
   3.4597299e-02  -1.3574193e-01
   3.4737369e-02  -1.4785744e-01
   3.4877439e-02  -1.6039443e-01
   3.5017509e-02  -1.7333707e-01
   3.5157579e-02  -1.8666902e-01
   3.5297649e-02  -2.0037340e-01
   3.5437719e-02  -2.1443283e-01
   3.5577789e-02  -2.2882948e-01
   3.5717859e-02  -2.4354507e-01
   3.5857929e-02  -2.5856094e-01
   3.5997999e-02  -2.7385803e-01
   3.6138069e-02  -2.8941695e-01
   3.6278139e-02  -3.0521800e-01
   3.6418209e-02  -3.2124119e-01
   3.6558279e-02  -3.3746630e-01
   3.6698349e-02  -3.5387288e-01
   3.6838419e-02  -3.7044031e-01
   3.6978489e-02  -3.8714781e-01
   3.7118559e-02  -4.0397450e-01
   3.7258629e-02  -4.2089940e-01
   3.7398699e-02  -4.3790150e-01
   3.7538769e-02  -4.5495974e-01
   3.7678839e-02  -4.7205312e-01
   3.7818909e-02  -4.8916065e-01
   3.7958979e-02  -5.0626146e-01
   3.8099050e-02  -5.2333475e-01
   3.8239120e-02  -5.4035989e-01
   3.8379190e-02  -5.5731643e-01
   3.8519260e-02  -5.7418412e-01
   3.8659330e-02  -5.9094295e-01
   3.8799400e-02  -6.0757316e-01
   3.8939470e-02  -6.2405531e-01
   3.9079540e-02  -6.4037028e-01
   3.9219610e-02  -6.5649929e-01
   3.9359680e-02  -6.7242396e-01
   3.9499750e-02  -6.8812629e-01
   3.9639820e-02  -7.0358874e-01
   3.9779890e-02  -7.1879420e-01
   3.9919960e-02  -7.3372606e-01
   4.0060030e-02  -7.4836820e-01
   4.0200100e-02  -7.6270503e-01
   4.0340170e-02  -7.7672151e-01
   4.0480240e-02  -7.9040315e-01
   4.0620310e-02  -8.0373606e-01
   4.0760380e-02  -8.1670692e-01
   4.0900450e-02  -8.2930307e-01
   4.1040520e-02  -8.4151246e-01
   4.1180590e-02  -8.5332367e-01
   4.1320660e-02  -8.6472597e-01
   4.1460730e-02  -8.7570927e-01
   4.1600800e-02  -8.8626420e-01
   4.1740870e-02  -8.9638203e-01
   4.1880940e-02  -9.0605477e-01
   4.2021011e-02  -9.1527511e-01
   4.2161081e-02  -9.2403646e-01
   4.2301151e-02  -9.3233293e-01
   4.2441221e-02  -9.4015938e-01
   4.2581291e-02  -9.4751135e-01
   4.2721361e-02  -9.5438511e-01
   4.2861431e-02  -9.6077766e-01
   4.3001501e-02  -9.6668671e-01
   4.3141571e-02  -9.7211066e-01
   4.3281641e-02  -9.7704864e-01
   4.3421711e-02  -9.8150049e-01
   4.3561781e-02  -9.8546671e-01
   4.3701851e-02  -9.8894851e-01
   4.3841921e-02  -9.9194777e-01
   4.3981991e-02  -9.9446704e-01
   4.4122061e-02  -9.9650951e-01
   4.4262131e-02  -9.9807902e-01
   4.4402201e-02  -9.9918005e-01
   4.4542271e-02  -9.9981767e-01
   4.4682341e-02  -9.9999756e-01
   4.4822411e-02  -9.9972597e-01
   4.4962481e-02  -9.9900972e-01
   4.5102551e-02  -9.9785617e-01
   4.5242621e-02  -9.9627320e-01
   4.5382691e-02  -9.9426920e-01
   4.5522761e-02  -9.9185303e-01
   4.5662831e-02  -9.8903404e-01
   4.5802901e-02  -9.8582199e-01
   4.5942971e-02  -9.8222705e-01
   4.6083042e-02  -9.7825981e-01
   4.6223112e-02  -9.7393121e-01
   4.6363182e-02  -9.6925252e-01
   4.6503252e-02  -9.6423536e-01
   4.6643322e-02  -9.5889160e-01
   4.6783392e-02  -9.5323342e-01
   4.6923462e-02  -9.4727320e-01
   4.7063532e-02  -9.4102355e-01
   4.7203602e-02  -9.3449728e-01
   4.7343672e-02  -9.2770733e-01
   4.7483742e-02  -9.2066679e-01
   4.7623812e-02  -9.1338886e-01
   4.7763882e-02  -9.0588680e-01
   4.7903952e-02  -8.9817393e-01
   4.8044022e-02  -8.9026360e-01
   4.8184092e-02  -8.8216915e-01
   4.8324162e-02  -8.7390390e-01
   4.8464232e-02  -8.6548110e-01
   4.8604302e-02  -8.5691393e-01
   4.8744372e-02  -8.4821546e-01
   4.8884442e-02  -8.3939863e-01
   4.9024512e-02  -8.3047621e-01
   4.9164582e-02  -8.2146081e-01
   4.9304652e-02  -8.1236481e-01
   4.9444722e-02  -8.0320039e-01
   4.9584792e-02  -7.9397945e-01
   4.9724862e-02  -7.8471363e-01
   4.9864932e-02  -7.7541429e-01
   5.0005003e-02  -7.6609244e-01
   5.0145073e-02  -7.5675879e-01
   5.0285143e-02  -7.4742367e-01
   5.0425213e-02  -7.3809705e-01
   5.0565283e-02  -7.2878851e-01
   5.0705353e-02  -7.1950722e-01
   5.0845423e-02  -7.1026193e-01
   5.0985493e-02  -7.0106096e-01
   5.1125563e-02  -6.9191216e-01
   5.1265633e-02  -6.8282294e-01
   5.1405703e-02  -6.7380022e-01
   5.1545773e-02  -6.6485044e-01
   5.1685843e-02  -6.5597956e-01
   5.1825913e-02  -6.4719300e-01
   5.1965983e-02  -6.3849571e-01
   5.2106053e-02  -6.2989211e-01
   5.2246123e-02  -6.2138607e-01
   5.2386193e-02  -6.1298098e-01
   5.2526263e-02  -6.0467966e-01
   5.2666333e-02  -5.9648442e-01
   5.2806403e-02  -5.8839705e-01
   5.2946473e-02  -5.8041877e-01
   5.3086543e-02  -5.7255030e-01
   5.3226613e-02  -5.6479183e-01
   5.3366683e-02  -5.5714301e-01
   5.3506753e-02  -5.4960298e-01
   5.3646823e-02  -5.4217037e-01
   5.3786893e-02  -5.3484330e-01
   5.3926963e-02  -5.2761938e-01
   5.4067034e-02  -5.2049575e-01
   5.4207104e-02  -5.1346904e-01
   5.4347174e-02  -5.0653544e-01
   5.4487244e-02  -4.9969067e-01
   5.4627314e-02  -4.9293000e-01
   5.4767384e-02  -4.8624827e-01
   5.4907454e-02  -4.7963991e-01
   5.5047524e-02  -4.7309894e-01
   5.5187594e-02  -4.6661901e-01
   5.5327664e-02  -4.6019338e-01
   5.5467734e-02  -4.5381497e-01
   5.5607804e-02  -4.4747637e-01
   5.5747874e-02  -4.4116985e-01
   5.5887944e-02  -4.3488739e-01
   5.6028014e-02  -4.2862071e-01
   5.6168084e-02  -4.2236127e-01
   5.6308154e-02  -4.1610028e-01
   5.6448224e-02  -4.0982877e-01
   5.6588294e-02  -4.0353757e-01
   5.6728364e-02  -3.9721735e-01
   5.6868434e-02  -3.9085865e-01
   5.7008504e-02  -3.8445189e-01
   5.7148574e-02  -3.7798738e-01
   5.7288644e-02  -3.7145539e-01
   5.7428714e-02  -3.6484612e-01
   5.7568784e-02  -3.5814978e-01
   5.7708854e-02  -3.5135657e-01
   5.7848924e-02  -3.4445670e-01
   5.7988994e-02  -3.3744048e-01
   5.8129065e-02  -3.3029826e-01
   5.8269135e-02  -3.2302050e-01
   5.8409205e-02  -3.1559781e-01
   5.8549275e-02  -3.0802094e-01
   5.8689345e-02  -3.0028079e-01
   5.8829415e-02  -2.9236850e-01
   5.8969485e-02  -2.8427540e-01
   5.9109555e-02  -2.7599309e-01
   5.9249625e-02  -2.6751342e-01
   5.9389695e-02  -2.5882854e-01
   5.9529765e-02  -2.4993091e-01
   5.9669835e-02  -2.4081331e-01
   5.9809905e-02  -2.3146888e-01
   5.9949975e-02  -2.2189115e-01
   6.0090045e-02  -2.1207401e-01
   6.0230115e-02  -2.0201178e-01
   6.0370185e-02  -1.9169921e-01
   6.0510255e-02  -1.8113149e-01
   6.0650325e-02  -1.7030426e-01
   6.0790395e-02  -1.5921365e-01
   6.0930465e-02  -1.4785628e-01
   6.1070535e-02  -1.3622927e-01
   6.1210605e-02  -1.2433027e-01
   6.1350675e-02  -1.1215743e-01
   6.1490745e-02  -9.9709480e-02
   6.1630815e-02  -8.6985673e-02
   6.1770885e-02  -7.3985831e-02
   6.1910955e-02  -6.0710343e-02
   6.2051026e-02  -4.7160172e-02
   6.2191096e-02  -3.3336863e-02
   6.2331166e-02  -1.9242547e-02
   6.2471236e-02  -4.8799422e-03
   6.2611306e-02   9.7476383e-03
   6.2751376e-02   2.4636288e-02
   6.2891446e-02   3.9781506e-02
   6.3031516e-02   5.5178195e-02
   6.3171586e-02   7.0820666e-02
   6.3311656e-02   8.6702640e-02
   6.3451726e-02   1.0281725e-01
   6.3591796e-02   1.1915705e-01
   6.3731866e-02   1.3571400e-01
   6.3871936e-02   1.5247952e-01
   6.4012006e-02   1.6944444e-01
   6.4152076e-02   1.8659906e-01
   6.4292146e-02   2.0393312e-01
   6.4432216e-02   2.2143582e-01
   6.4572286e-02   2.3909587e-01
   6.4712356e-02   2.5690145e-01
   6.4852426e-02   2.7484024e-01
   6.4992496e-02   2.9289946e-01
   6.5132566e-02   3.1106585e-01
   6.5272636e-02   3.2932572e-01
   6.5412706e-02   3.4766492e-01
   6.5552776e-02   3.6606892e-01
   6.5692846e-02   3.8452278e-01
   6.5832916e-02   4.0301118e-01
   6.5972986e-02   4.2151848e-01
   6.6113057e-02   4.4002866e-01
   6.6253127e-02   4.5852544e-01
   6.6393197e-02   4.7699220e-01
   6.6533267e-02   4.9541210e-01
   6.6673337e-02   5.1376804e-01
   6.6813407e-02   5.3204271e-01
   6.6953477e-02   5.5021858e-01
   6.7093547e-02   5.6827799e-01
   6.7233617e-02   5.8620312e-01
   6.7373687e-02   6.0397604e-01
   6.7513757e-02   6.2157871e-01
   6.7653827e-02   6.3899305e-01
   6.7793897e-02   6.5620093e-01
   6.7933967e-02   6.7318422e-01
   6.8074037e-02   6.8992478e-01
   6.8214107e-02   7.0640455e-01
   6.8354177e-02   7.2260551e-01
   6.8494247e-02   7.3850975e-01
   6.8634317e-02   7.5409948e-01
   6.8774387e-02   7.6935707e-01
   6.8914457e-02   7.8426505e-01
   6.9054527e-02   7.9880617e-01
   6.9194597e-02   8.1296341e-01
   6.9334667e-02   8.2671999e-01
   6.9474737e-02   8.4005944e-01
   6.9614807e-02   8.5296559e-01
   6.9754877e-02   8.6542258e-01
   6.9894947e-02   8.7741494e-01
   7.0035018e-02   8.8892758e-01
   7.0175088e-02   8.9994579e-01
   7.0315158e-02   9.1045532e-01
   7.0455228e-02   9.2044235e-01
   7.0595298e-02   9.2989357e-01
   7.0735368e-02   9.3879614e-01
   7.0875438e-02   9.4713773e-01
   7.1015508e-02   9.5490658e-01
   7.1155578e-02   9.6209146e-01
   7.1295648e-02   9.6868173e-01
   7.1435718e-02   9.7466735e-01
   7.1575788e-02   9.8003889e-01
   7.1715858e-02   9.8478753e-01
   7.1855928e-02   9.8890511e-01
   7.1995998e-02   9.9238414e-01
   7.2136068e-02   9.9521778e-01
   7.2276138e-02   9.9739989e-01
   7.2416208e-02   9.9892502e-01
   7.2556278e-02   9.9978843e-01
   7.2696348e-02   9.9998610e-01
   7.2836418e-02   9.9951474e-01
   7.2976488e-02   9.9837179e-01
   7.3116558e-02   9.9655542e-01
   7.3256628e-02   9.9406458e-01
   7.3396698e-02   9.9089894e-01
   7.3536768e-02   9.8705895e-01
   7.3676838e-02   9.8254580e-01
   7.3816908e-02   9.7736145e-01
   7.3956978e-02   9.7150862e-01
   7.4097049e-02   9.6499080e-01
   7.4237119e-02   9.5781222e-01
   7.4377189e-02   9.4997789e-01
   7.4517259e-02   9.4149357e-01
   7.4657329e-02   9.3236574e-01
   7.4797399e-02   9.2260167e-01
   7.4937469e-02   9.1220933e-01
   7.5077539e-02   9.0119744e-01
   7.5217609e-02   8.8957544e-01
   7.5357679e-02   8.7735346e-01
   7.5497749e-02   8.6454236e-01
   7.5637819e-02   8.5115367e-01
   7.5777889e-02   8.3719961e-01
   7.5917959e-02   8.2269306e-01
   7.6058029e-02   8.0764755e-01
   7.6198099e-02   7.9207724e-01
   7.6338169e-02   7.7599691e-01
   7.6478239e-02   7.5942195e-01
   7.6618309e-02   7.4236833e-01
   7.6758379e-02   7.2485259e-01
   7.6898449e-02   7.0689182e-01
   7.7038519e-02   6.8850362e-01
   7.7178589e-02   6.6970611e-01
   7.7318659e-02   6.5051792e-01
   7.7458729e-02   6.3095811e-01
   7.7598799e-02   6.1104619e-01
   7.7738869e-02   5.9080212e-01
   7.7878939e-02   5.7024622e-01
   7.8019010e-02   5.4939920e-01
   7.8159080e-02   5.2828212e-01
   7.8299150e-02   5.0691637e-01
   7.8439220e-02   4.8532362e-01
   7.8579290e-02   4.6352584e-01
   7.8719360e-02   4.4154524e-01
   7.8859430e-02   4.1940423e-01
   7.8999500e-02   3.9712546e-01
   7.9139570e-02   3.7473171e-01
   7.9279640e-02   3.5224593e-01
   7.9419710e-02   3.2969119e-01
   7.9559780e-02   3.0709061e-01
   7.9699850e-02   2.8446744e-01
   7.9839920e-02   2.6184490e-01
   7.9979990e-02   2.3924627e-01
   8.0120060e-02   2.1669479e-01
   8.0260130e-02   1.9421366e-01
   8.0400200e-02   1.7182601e-01
   8.0540270e-02   1.4955488e-01
   8.0680340e-02   1.2742319e-01
   8.0820410e-02   1.0545371e-01
   8.0960480e-02   8.3669011e-02
   8.1100550e-02   6.2091504e-02
   8.1240620e-02   4.0743353e-02
   8.1380690e-02   1.9646478e-02
   8.1520760e-02  -1.1774752e-03
   8.1660830e-02  -2.1707157e-02
   8.1800900e-02  -4.1921540e-02
   8.1940970e-02  -6.1799940e-02
   8.2081041e-02  -8.1322041e-02
   8.2221111e-02  -1.0046791e-01
   8.2361181e-02  -1.1921804e-01
   8.2501251e-02  -1.3755334e-01
   8.2641321e-02  -1.5545517e-01
   8.2781391e-02  -1.7290536e-01
   8.2921461e-02  -1.8988626e-01
   8.3061531e-02  -2.0638069e-01
   8.3201601e-02  -2.2237201e-01
   8.3341671e-02  -2.3784414e-01
   8.3481741e-02  -2.5278154e-01
   8.3621811e-02  -2.6716925e-01
   8.3761881e-02  -2.8099292e-01
   8.3901951e-02  -2.9423877e-01
   8.4042021e-02  -3.0689367e-01
   8.4182091e-02  -3.1894511e-01
   8.4322161e-02  -3.3038123e-01
   8.4462231e-02  -3.4119080e-01
   8.4602301e-02  -3.5136330e-01
   8.4742371e-02  -3.6088884e-01
   8.4882441e-02  -3.6975823e-01
   8.5022511e-02  -3.7796298e-01
   8.5162581e-02  -3.8549529e-01
   8.5302651e-02  -3.9234807e-01
   8.5442721e-02  -3.9851492e-01
   8.5582791e-02  -4.0399019e-01
   8.5722861e-02  -4.0876891e-01
   8.5862931e-02  -4.1284687e-01
   8.6003002e-02  -4.1622054e-01
   8.6143072e-02  -4.1888716e-01
   8.6283142e-02  -4.2084466e-01
   8.6423212e-02  -4.2209172e-01
   8.6563282e-02  -4.2262774e-01
   8.6703352e-02  -4.2245282e-01
   8.6843422e-02  -4.2156782e-01
   8.6983492e-02  -4.1997428e-01
   8.7123562e-02  -4.1767447e-01
   8.7263632e-02  -4.1467138e-01
   8.7403702e-02  -4.1096869e-01
   8.7543772e-02  -4.0657076e-01
   8.7683842e-02  -4.0148268e-01
   8.7823912e-02  -3.9571018e-01
   8.7963982e-02  -3.8925970e-01
   8.8104052e-02  -3.8213832e-01
   8.8244122e-02  -3.7435379e-01
   8.8384192e-02  -3.6591450e-01
   8.8524262e-02  -3.5682947e-01
   8.8664332e-02  -3.4710837e-01
   8.8804402e-02  -3.3676144e-01
   8.8944472e-02  -3.2579955e-01
   8.9084542e-02  -3.1423415e-01
   8.9224612e-02  -3.0207725e-01
   8.9364682e-02  -2.8934145e-01
   8.9504752e-02  -2.7603986e-01
   8.9644822e-02  -2.6218615e-01
   8.9784892e-02  -2.4779447e-01
   8.9924962e-02  -2.3287950e-01
   9.0065033e-02  -2.1745639e-01
   9.0205103e-02  -2.0154076e-01
   9.0345173e-02  -1.8514868e-01
   9.0485243e-02  -1.6829664e-01
   9.0625313e-02  -1.5100157e-01
   9.0765383e-02  -1.3328078e-01
   9.0905453e-02  -1.1515196e-01
   9.1045523e-02  -9.6633171e-02
   9.1185593e-02  -7.7742806e-02
   9.1325663e-02  -5.8499592e-02
   9.1465733e-02  -3.8922556e-02
   9.1605803e-02  -1.9031015e-02
   9.1745873e-02   1.1554467e-03
   9.1885943e-02   2.1616997e-02
   9.2026013e-02   4.2333574e-02
   9.2166083e-02   6.3284905e-02
   9.2306153e-02   8.4450528e-02
   9.2446223e-02   1.0580981e-01
   9.2586293e-02   1.2734196e-01
   9.2726363e-02   1.4902607e-01
   9.2866433e-02   1.7084110e-01
   9.3006503e-02   1.9276592e-01
   9.3146573e-02   2.1477935e-01
   9.3286643e-02   2.3686013e-01
   9.3426713e-02   2.5898697e-01
   9.3566783e-02   2.8113857e-01
   9.3706853e-02   3.0329363e-01
   9.3846923e-02   3.2543087e-01
   9.3986993e-02   3.4752904e-01
   9.4127064e-02   3.6956698e-01
   9.4267134e-02   3.9152358e-01
   9.4407204e-02   4.1337784e-01
   9.4547274e-02   4.3510887e-01
   9.4687344e-02   4.5669590e-01
   9.4827414e-02   4.7811834e-01
   9.4967484e-02   4.9935574e-01
   9.5107554e-02   5.2038785e-01
   9.5247624e-02   5.4119461e-01
   9.5387694e-02   5.6175620e-01
   9.5527764e-02   5.8205300e-01
   9.5667834e-02   6.0206567e-01
   9.5807904e-02   6.2177513e-01
   9.5947974e-02   6.4116257e-01
   9.6088044e-02   6.6020951e-01
   9.6228114e-02   6.7889775e-01
   9.6368184e-02   6.9720944e-01
   9.6508254e-02   7.1512704e-01
   9.6648324e-02   7.3263342e-01
   9.6788394e-02   7.4971177e-01
   9.6928464e-02   7.6634568e-01
   9.7068534e-02   7.8251915e-01
   9.7208604e-02   7.9821657e-01
   9.7348674e-02   8.1342277e-01
   9.7488744e-02   8.2812299e-01
   9.7628814e-02   8.4230295e-01
   9.7768884e-02   8.5594878e-01
   9.7908954e-02   8.6904711e-01
   9.8049025e-02   8.8158505e-01
   9.8189095e-02   8.9355018e-01
   9.8329165e-02   9.0493058e-01
   9.8469235e-02   9.1571485e-01
   9.8609305e-02   9.2589210e-01
   9.8749375e-02   9.3545195e-01
   9.8889445e-02   9.4438457e-01
   9.9029515e-02   9.5268067e-01
   9.9169585e-02   9.6033149e-01
   9.9309655e-02   9.6732885e-01
   9.9449725e-02   9.7366511e-01
   9.9589795e-02   9.7933320e-01
   9.9729865e-02   9.8432664e-01
   9.9869935e-02   9.8863951e-01
   1.0001001e-01   9.9226647e-01
   1.0015008e-01   9.9520278e-01
   1.0029015e-01   9.9744429e-01
   1.0043022e-01   9.9898745e-01
   1.0057029e-01   9.9982928e-01
   1.0071036e-01   9.9996744e-01
   1.0085043e-01   9.9940017e-01
   1.0099050e-01   9.9812631e-01
   1.0113057e-01   9.9614533e-01
   1.0127064e-01   9.9345729e-01
   1.0141071e-01   9.9006287e-01
   1.0155078e-01   9.8596334e-01
   1.0169085e-01   9.8116060e-01
   1.0183092e-01   9.7565715e-01
   1.0197099e-01   9.6945609e-01
   1.0211106e-01   9.6256113e-01
   1.0225113e-01   9.5497659e-01
   1.0239120e-01   9.4670738e-01
   1.0253127e-01   9.3775902e-01
   1.0267134e-01   9.2813761e-01
   1.0281141e-01   9.1784986e-01
   1.0295148e-01   9.0690304e-01
   1.0309155e-01   8.9530503e-01
   1.0323162e-01   8.8306428e-01
   1.0337169e-01   8.7018979e-01
   1.0351176e-01   8.5669116e-01
   1.0365183e-01   8.4257853e-01
   1.0379190e-01   8.2786258e-01
   1.0393197e-01   8.1255458e-01
   1.0407204e-01   7.9666629e-01
   1.0421211e-01   7.8021002e-01
   1.0435218e-01   7.6319860e-01
   1.0449225e-01   7.4564538e-01
   1.0463232e-01   7.2756420e-01
   1.0477239e-01   7.0896940e-01
   1.0491246e-01   6.8987581e-01
   1.0505253e-01   6.7029871e-01
   1.0519260e-01   6.5025386e-01
   1.0533267e-01   6.2975746e-01
   1.0547274e-01   6.0882616e-01
   1.0561281e-01   5.8747702e-01
   1.0575288e-01   5.6572752e-01
   1.0589295e-01   5.4359554e-01
   1.0603302e-01   5.2109935e-01
   1.0617309e-01   4.9825757e-01
   1.0631316e-01   4.7508920e-01
   1.0645323e-01   4.5161357e-01
   1.0659330e-01   4.2785036e-01
   1.0673337e-01   4.0381952e-01
   1.0687344e-01   3.7954134e-01
   1.0701351e-01   3.5503636e-01
   1.0715358e-01   3.3032540e-01
   1.0729365e-01   3.0542952e-01
   1.0743372e-01   2.8037000e-01
   1.0757379e-01   2.5516836e-01
   1.0771386e-01   2.2984627e-01
   1.0785393e-01   2.0442562e-01
   1.0799400e-01   1.7892844e-01
   1.0813407e-01   1.5337688e-01
   1.0827414e-01   1.2779324e-01
   1.0841421e-01   1.0219991e-01
   1.0855428e-01   7.6619345e-02
   1.0869435e-01   5.1074087e-02
   1.0883442e-01   2.5586706e-02
   1.0897449e-01   1.7979361e-04
   1.0911456e-01  -2.5124054e-02
   1.0925463e-01  -5.0302260e-02
   1.0939470e-01  -7.5332287e-02
   1.0953477e-01  -1.0019166e-01
   1.0967484e-01  -1.2485798e-01
   1.0981491e-01  -1.4930895e-01
   1.0995498e-01  -1.7352241e-01
   1.1009505e-01  -1.9747631e-01
   1.1023512e-01  -2.2114881e-01
   1.1037519e-01  -2.4451820e-01
   1.1051526e-01  -2.6756304e-01
   1.1065533e-01  -2.9026205e-01
   1.1079540e-01  -3.1259426e-01
   1.1093547e-01  -3.3453892e-01
   1.1107554e-01  -3.5607560e-01
   1.1121561e-01  -3.7718417e-01
   1.1135568e-01  -3.9784482e-01
   1.1149575e-01  -4.1803812e-01
   1.1163582e-01  -4.3774497e-01
   1.1177589e-01  -4.5694669e-01
   1.1191596e-01  -4.7562502e-01
   1.1205603e-01  -4.9376209e-01
   1.1219610e-01  -5.1134051e-01
   1.1233617e-01  -5.2834335e-01
   1.1247624e-01  -5.4475417e-01
   1.1261631e-01  -5.6055702e-01
   1.1275638e-01  -5.7573650e-01
   1.1289645e-01  -5.9027771e-01
   1.1303652e-01  -6.0416635e-01
   1.1317659e-01  -6.1738867e-01
   1.1331666e-01  -6.2993149e-01
   1.1345673e-01  -6.4178228e-01
   1.1359680e-01  -6.5292909e-01
   1.1373687e-01  -6.6336064e-01
   1.1387694e-01  -6.7306625e-01
   1.1401701e-01  -6.8203595e-01
   1.1415708e-01  -6.9026042e-01
   1.1429715e-01  -6.9773104e-01
   1.1443722e-01  -7.0443986e-01
   1.1457729e-01  -7.1037967e-01
   1.1471736e-01  -7.1554397e-01
   1.1485743e-01  -7.1992699e-01
   1.1499750e-01  -7.2352368e-01
   1.1513757e-01  -7.2632976e-01
   1.1527764e-01  -7.2834169e-01
   1.1541771e-01  -7.2955669e-01
   1.1555778e-01  -7.2997275e-01
   1.1569785e-01  -7.2958863e-01
   1.1583792e-01  -7.2840385e-01
   1.1597799e-01  -7.2641873e-01
   1.1611806e-01  -7.2363436e-01
   1.1625813e-01  -7.2005260e-01
   1.1639820e-01  -7.1567612e-01
   1.1653827e-01  -7.1050834e-01
   1.1667834e-01  -7.0455348e-01
   1.1681841e-01  -6.9781654e-01
   1.1695848e-01  -6.9030329e-01
   1.1709855e-01  -6.8202028e-01
   1.1723862e-01  -6.7297482e-01
   1.1737869e-01  -6.6317499e-01
   1.1751876e-01  -6.5262964e-01
   1.1765883e-01  -6.4134833e-01
   1.1779890e-01  -6.2934141e-01
   1.1793897e-01  -6.1661992e-01
   1.1807904e-01  -6.0319566e-01
   1.1821911e-01  -5.8908111e-01
   1.1835918e-01  -5.7428948e-01
   1.1849925e-01  -5.5883464e-01
   1.1863932e-01  -5.4273116e-01
   1.1877939e-01  -5.2599425e-01
   1.1891946e-01  -5.0863977e-01
   1.1905953e-01  -4.9068421e-01
   1.1919960e-01  -4.7214470e-01
   1.1933967e-01  -4.5303891e-01
   1.1947974e-01  -4.3338513e-01
   1.1961981e-01  -4.1320220e-01
   1.1975988e-01  -3.9250948e-01
   1.1989995e-01  -3.7132688e-01
   1.2004002e-01  -3.4967476e-01
   1.2018009e-01  -3.2757401e-01
   1.2032016e-01  -3.0504591e-01
   1.2046023e-01  -2.8211223e-01
   1.2060030e-01  -2.5879509e-01
   1.2074037e-01  -2.3511704e-01
   1.2088044e-01  -2.1110093e-01
   1.2102051e-01  -1.8677000e-01
   1.2116058e-01  -1.6214774e-01
   1.2130065e-01  -1.3725796e-01
   1.2144072e-01  -1.1212468e-01
   1.2158079e-01  -8.6772175e-02
   1.2172086e-01  -6.1224902e-02
   1.2186093e-01  -3.5507484e-02
   1.2200100e-01  -9.6446874e-03
   1.2214107e-01   1.6338615e-02
   1.2228114e-01   4.2417467e-02
   1.2242121e-01   6.8566861e-02
   1.2256128e-01   9.4761765e-02
   1.2270135e-01   1.2097715e-01
   1.2284142e-01   1.4718804e-01
   1.2298149e-01   1.7336949e-01
   1.2312156e-01   1.9949668e-01
   1.2326163e-01   2.2554490e-01
   1.2340170e-01   2.5148960e-01
   1.2354177e-01   2.7730640e-01
   1.2368184e-01   3.0297114e-01
   1.2382191e-01   3.2845990e-01
   1.2396198e-01   3.5374903e-01
   1.2410205e-01   3.7881515e-01
   1.2424212e-01   4.0363525e-01
   1.2438219e-01   4.2818663e-01
   1.2452226e-01   4.5244700e-01
   1.2466233e-01   4.7639446e-01
   1.2480240e-01   5.0000754e-01
   1.2494247e-01   5.2326523e-01
   1.2508254e-01   5.4614701e-01
   1.2522261e-01   5.6863286e-01
   1.2536268e-01   5.9070329e-01
   1.2550275e-01   6.1233937e-01
   1.2564282e-01   6.3352274e-01
   1.2578289e-01   6.5423566e-01
   1.2592296e-01   6.7446097e-01
   1.2606303e-01   6.9418219e-01
   1.2620310e-01   7.1338348e-01
   1.2634317e-01   7.3204968e-01
   1.2648324e-01   7.5016633e-01
   1.2662331e-01   7.6771968e-01
   1.2676338e-01   7.8469671e-01
   1.2690345e-01   8.0108513e-01
   1.2704352e-01   8.1687344e-01
   1.2718359e-01   8.3205087e-01
   1.2732366e-01   8.4660746e-01
   1.2746373e-01   8.6053403e-01
   1.2760380e-01   8.7382221e-01
   1.2774387e-01   8.8646443e-01
   1.2788394e-01   8.9845395e-01
   1.2802401e-01   9.0978485e-01
   1.2816408e-01   9.2045202e-01
   1.2830415e-01   9.3045122e-01
   1.2844422e-01   9.3977902e-01
   1.2858429e-01   9.4843284e-01
   1.2872436e-01   9.5641093e-01
   1.2886443e-01   9.6371238e-01
   1.2900450e-01   9.7033712e-01
   1.2914457e-01   9.7628590e-01
   1.2928464e-01   9.8156033e-01
   1.2942471e-01   9.8616280e-01
   1.2956478e-01   9.9009655e-01
   1.2970485e-01   9.9336562e-01
   1.2984492e-01   9.9597485e-01
   1.2998499e-01   9.9792986e-01
   1.3012506e-01   9.9923706e-01
   1.3026513e-01   9.9990362e-01
   1.3040520e-01   9.9993747e-01
   1.3054527e-01   9.9934728e-01
   1.3068534e-01   9.9814243e-01
   1.3082541e-01   9.9633303e-01
   1.3096548e-01   9.9392985e-01
   1.3110555e-01   9.9094435e-01
   1.3124562e-01   9.8738865e-01
   1.3138569e-01   9.8327547e-01
   1.3152576e-01   9.7861816e-01
   1.3166583e-01   9.7343067e-01
   1.3180590e-01   9.6772747e-01
   1.3194597e-01   9.6152362e-01
   1.3208604e-01   9.5483466e-01
   1.3222611e-01   9.4767664e-01
   1.3236618e-01   9.4006606e-01
   1.3250625e-01   9.3201986e-01
   1.3264632e-01   9.2355539e-01
   1.3278639e-01   9.1469039e-01
   1.3292646e-01   9.0544294e-01
   1.3306653e-01   8.9583144e-01
   1.3320660e-01   8.8587460e-01
   1.3334667e-01   8.7559139e-01
   1.3348674e-01   8.6500099e-01
   1.3362681e-01   8.5412281e-01
   1.3376688e-01   8.4297642e-01
   1.3390695e-01   8.3158153e-01
   1.3404702e-01   8.1995797e-01
   1.3418709e-01   8.0812563e-01
   1.3432716e-01   7.9610445e-01
   1.3446723e-01   7.8391440e-01
   1.3460730e-01   7.7157541e-01
   1.3474737e-01   7.5910738e-01
   1.3488744e-01   7.4653012e-01
   1.3502751e-01   7.3386333e-01
   1.3516758e-01   7.2112656e-01
   1.3530765e-01   7.0833920e-01
   1.3544772e-01   6.9552043e-01
   1.3558779e-01   6.8268920e-01
   1.3572786e-01   6.6986418e-01
   1.3586793e-01   6.5706376e-01
   1.3600800e-01   6.4430602e-01
   1.3614807e-01   6.3160867e-01
   1.3628814e-01   6.1898904e-01
   1.3642821e-01   6.0646407e-01
   1.3656828e-01   5.9405027e-01
   1.3670835e-01   5.8176368e-01
   1.3684842e-01   5.6961986e-01
   1.3698849e-01   5.5763389e-01
   1.3712856e-01   5.4582028e-01
   1.3726863e-01   5.3419303e-01
   1.3740870e-01   5.2276553e-01
   1.3754877e-01   5.1155062e-01
   1.3768884e-01   5.0056048e-01
   1.3782891e-01   4.8980671e-01
   1.3796898e-01   4.7930022e-01
   1.3810905e-01   4.6905128e-01
   1.3824912e-01   4.5906948e-01
   1.3838919e-01   4.4936370e-01
   1.3852926e-01   4.3994215e-01
   1.3866933e-01   4.3081228e-01
   1.3880940e-01   4.2198084e-01
   1.3894947e-01   4.1345383e-01
   1.3908954e-01   4.0523653e-01
   1.3922961e-01   3.9733344e-01
   1.3936968e-01   3.8974830e-01
   1.3950975e-01   3.8248413e-01
   1.3964982e-01   3.7554314e-01
   1.3978989e-01   3.6892679e-01
   1.3992996e-01   3.6263580e-01
   1.4007004e-01   3.5667008e-01
   1.4021011e-01   3.5102882e-01
   1.4035018e-01   3.4571043e-01
   1.4049025e-01   3.4071255e-01
   1.4063032e-01   3.3603212e-01
   1.4077039e-01   3.3166529e-01
   1.4091046e-01   3.2760751e-01
   1.4105053e-01   3.2385351e-01
   1.4119060e-01   3.2039727e-01
   1.4133067e-01   3.1723213e-01
   1.4147074e-01   3.1435070e-01
   1.4161081e-01   3.1174495e-01
   1.4175088e-01   3.0940618e-01
   1.4189095e-01   3.0732507e-01
   1.4203102e-01   3.0549165e-01
   1.4217109e-01   3.0389540e-01
   1.4231116e-01   3.0252517e-01
   1.4245123e-01   3.0136930e-01
   1.4259130e-01   3.0041557e-01
   1.4273137e-01   2.9965126e-01
   1.4287144e-01   2.9906314e-01
   1.4301151e-01   2.9863756e-01
   1.4315158e-01   2.9836040e-01
   1.4329165e-01   2.9821714e-01
   1.4343172e-01   2.9819289e-01
   1.4357179e-01   2.9827240e-01
   1.4371186e-01   2.9844008e-01
   1.4385193e-01   2.9868008e-01
   1.4399200e-01   2.9897626e-01
   1.4413207e-01   2.9931225e-01
   1.4427214e-01   2.9967148e-01
   1.4441221e-01   3.0003721e-01
   1.4455228e-01   3.0039256e-01
   1.4469235e-01   3.0072053e-01
   1.4483242e-01   3.0100407e-01
   1.4497249e-01   3.0122606e-01
   1.4511256e-01   3.0136939e-01
   1.4525263e-01   3.0141697e-01
   1.4539270e-01   3.0135175e-01
   1.4553277e-01   3.0115679e-01
   1.4567284e-01   3.0081526e-01
   1.4581291e-01   3.0031048e-01
   1.4595298e-01   2.9962597e-01
   1.4609305e-01   2.9874545e-01
   1.4623312e-01   2.9765291e-01
   1.4637319e-01   2.9633262e-01
   1.4651326e-01   2.9476914e-01
   1.4665333e-01   2.9294740e-01
   1.4679340e-01   2.9085269e-01
   1.4693347e-01   2.8847072e-01
   1.4707354e-01   2.8578761e-01
   1.4721361e-01   2.8278997e-01
   1.4735368e-01   2.7946487e-01
   1.4749375e-01   2.7579991e-01
   1.4763382e-01   2.7178325e-01
   1.4777389e-01   2.6740357e-01
   1.4791396e-01   2.6265020e-01
   1.4805403e-01   2.5751305e-01
   1.4819410e-01   2.5198268e-01
   1.4833417e-01   2.4605030e-01
   1.4847424e-01   2.3970781e-01
   1.4861431e-01   2.3294781e-01
   1.4875438e-01   2.2576362e-01
   1.4889445e-01   2.1814928e-01
   1.4903452e-01   2.1009960e-01
   1.4917459e-01   2.0161015e-01
   1.4931466e-01   1.9267728e-01
   1.4945473e-01   1.8329812e-01
   1.4959480e-01   1.7347063e-01
   1.4973487e-01   1.6319354e-01
   1.4987494e-01   1.5246645e-01
   1.5001501e-01   1.4128975e-01
   1.5015508e-01   1.2966468e-01
   1.5029515e-01   1.1759332e-01
   1.5043522e-01   1.0507857e-01
   1.5057529e-01   9.2124189e-02
   1.5071536e-01   7.8734782e-02
   1.5085543e-01   6.4915782e-02
   1.5099550e-01   5.0673462e-02
   1.5113557e-01   3.6014932e-02
   1.5127564e-01   2.0948124e-02
   1.5141571e-01   5.4817964e-03
   1.5155578e-01  -1.0374485e-02
   1.5169585e-01  -2.6610349e-02
   1.5183592e-01  -4.3214637e-02
   1.5197599e-01  -6.0175406e-02
   1.5211606e-01  -7.7479955e-02
   1.5225613e-01  -9.5114828e-02
   1.5239620e-01  -1.1306584e-01
   1.5253627e-01  -1.3131808e-01
   1.5267634e-01  -1.4985597e-01
   1.5281641e-01  -1.6866321e-01
   1.5295648e-01  -1.8772288e-01
   1.5309655e-01  -2.0701743e-01
   1.5323662e-01  -2.2652867e-01
   1.5337669e-01  -2.4623786e-01
   1.5351676e-01  -2.6612568e-01
   1.5365683e-01  -2.8617230e-01
   1.5379690e-01  -3.0635735e-01
   1.5393697e-01  -3.2666003e-01
   1.5407704e-01  -3.4705906e-01
   1.5421711e-01  -3.6753277e-01
   1.5435718e-01  -3.8805909e-01
   1.5449725e-01  -4.0861560e-01
   1.5463732e-01  -4.2917959e-01
   1.5477739e-01  -4.4972801e-01
   1.5491746e-01  -4.7023762e-01
   1.5505753e-01  -4.9068492e-01
   1.5519760e-01  -5.1104624e-01
   1.5533767e-01  -5.3129777e-01
   1.5547774e-01  -5.5141558e-01
   1.5561781e-01  -5.7137568e-01
   1.5575788e-01  -5.9115404e-01
   1.5589795e-01  -6.1072660e-01
   1.5603802e-01  -6.3006938e-01
   1.5617809e-01  -6.4915844e-01
   1.5631816e-01  -6.6796995e-01
   1.5645823e-01  -6.8648024e-01
   1.5659830e-01  -7.0466583e-01
   1.5673837e-01  -7.2250342e-01
   1.5687844e-01  -7.3997002e-01
   1.5701851e-01  -7.5704288e-01
   1.5715858e-01  -7.7369960e-01
   1.5729865e-01  -7.8991816e-01
   1.5743872e-01  -8.0567691e-01
   1.5757879e-01  -8.2095464e-01
   1.5771886e-01  -8.3573062e-01
   1.5785893e-01  -8.4998460e-01
   1.5799900e-01  -8.6369686e-01
   1.5813907e-01  -8.7684828e-01
   1.5827914e-01  -8.8942029e-01
   1.5841921e-01  -9.0139498e-01
   1.5855928e-01  -9.1275507e-01
   1.5869935e-01  -9.2348398e-01
   1.5883942e-01  -9.3356584e-01
   1.5897949e-01  -9.4298551e-01
   1.5911956e-01  -9.5172863e-01
   1.5925963e-01  -9.5978161e-01
   1.5939970e-01  -9.6713169e-01
   1.5953977e-01  -9.7376694e-01
   1.5967984e-01  -9.7967626e-01
   1.5981991e-01  -9.8484947e-01
   1.5995998e-01  -9.8927725e-01
   1.6010005e-01  -9.9295121e-01
   1.6024012e-01  -9.9586387e-01
   1.6038019e-01  -9.9800871e-01
   1.6052026e-01  -9.9938016e-01
   1.6066033e-01  -9.9997361e-01
   1.6080040e-01  -9.9978543e-01
   1.6094047e-01  -9.9881299e-01
   1.6108054e-01  -9.9705464e-01
   1.6122061e-01  -9.9450972e-01
   1.6136068e-01  -9.9117861e-01
   1.6150075e-01  -9.8706266e-01
   1.6164082e-01  -9.8216425e-01
   1.6178089e-01  -9.7648677e-01
   1.6192096e-01  -9.7003461e-01
   1.6206103e-01  -9.6281317e-01
   1.6220110e-01  -9.5482886e-01
   1.6234117e-01  -9.4608905e-01
   1.6248124e-01  -9.3660215e-01
   1.6262131e-01  -9.2637751e-01
   1.6276138e-01  -9.1542547e-01
   1.6290145e-01  -9.0375730e-01
   1.6304152e-01  -8.9138525e-01
   1.6318159e-01  -8.7832247e-01
   1.6332166e-01  -8.6458304e-01
   1.6346173e-01  -8.5018193e-01
   1.6360180e-01  -8.3513498e-01
   1.6374187e-01  -8.1945890e-01
   1.6388194e-01  -8.0317123e-01
   1.6402201e-01  -7.8629033e-01
   1.6416208e-01  -7.6883534e-01
   1.6430215e-01  -7.5082616e-01
   1.6444222e-01  -7.3228346e-01
   1.6458229e-01  -7.1322858e-01
   1.6472236e-01  -6.9368356e-01
   1.6486243e-01  -6.7367112e-01
   1.6500250e-01  -6.5321456e-01
   1.6514257e-01  -6.3233780e-01
   1.6528264e-01  -6.1106533e-01
   1.6542271e-01  -5.8942213e-01
   1.6556278e-01  -5.6743371e-01
   1.6570285e-01  -5.4512603e-01
   1.6584292e-01  -5.2252548e-01
   1.6598299e-01  -4.9965881e-01
   1.6612306e-01  -4.7655316e-01
   1.6626313e-01  -4.5323597e-01
   1.6640320e-01  -4.2973497e-01
   1.6654327e-01  -4.0607810e-01
   1.6668334e-01  -3.8229355e-01
   1.6682341e-01  -3.5840964e-01
   1.6696348e-01  -3.3445482e-01
   1.6710355e-01  -3.1045765e-01
   1.6724362e-01  -2.8644672e-01
   1.6738369e-01  -2.6245063e-01
   1.6752376e-01  -2.3849797e-01
   1.6766383e-01  -2.1461724e-01
   1.6780390e-01  -1.9083684e-01
   1.6794397e-01  -1.6718503e-01
   1.6808404e-01  -1.4368990e-01
   1.6822411e-01  -1.2037929e-01
   1.6836418e-01  -9.7280807e-02
   1.6850425e-01  -7.4421746e-02
   1.6864432e-01  -5.1829078e-02
   1.6878439e-01  -2.9529403e-02
   1.6892446e-01  -7.5489171e-03
   1.6906453e-01   1.4086625e-02
   1.6920460e-01   3.5351940e-02
   1.6934467e-01   5.6222255e-02
   1.6948474e-01   7.6673336e-02
   1.6962481e-01   9.6681523e-02
   1.6976488e-01   1.1622376e-01
   1.6990495e-01   1.3527762e-01
   1.7004502e-01   1.5382135e-01
   1.7018509e-01   1.7183388e-01
   1.7032516e-01   1.8929487e-01
   1.7046523e-01   2.0618472e-01
   1.7060530e-01   2.2248459e-01
   1.7074537e-01   2.3817646e-01
   1.7088544e-01   2.5324310e-01
   1.7102551e-01   2.6766814e-01
   1.7116558e-01   2.8143606e-01
   1.7130565e-01   2.9453223e-01
   1.7144572e-01   3.0694291e-01
   1.7158579e-01   3.1865527e-01
   1.7172586e-01   3.2965741e-01
   1.7186593e-01   3.3993838e-01
   1.7200600e-01   3.4948817e-01
   1.7214607e-01   3.5829777e-01
   1.7228614e-01   3.6635910e-01
   1.7242621e-01   3.7366510e-01
   1.7256628e-01   3.8020969e-01
   1.7270635e-01   3.8598777e-01
   1.7284642e-01   3.9099527e-01
   1.7298649e-01   3.9522910e-01
   1.7312656e-01   3.9868719e-01
   1.7326663e-01   4.0136846e-01
   1.7340670e-01   4.0327284e-01
   1.7354677e-01   4.0440126e-01
   1.7368684e-01   4.0475565e-01
   1.7382691e-01   4.0433891e-01
   1.7396698e-01   4.0315494e-01
   1.7410705e-01   4.0120860e-01
   1.7424712e-01   3.9850573e-01
   1.7438719e-01   3.9505310e-01
   1.7452726e-01   3.9085843e-01
   1.7466733e-01   3.8593037e-01
   1.7480740e-01   3.8027846e-01
   1.7494747e-01   3.7391317e-01
   1.7508754e-01   3.6684580e-01
   1.7522761e-01   3.5908855e-01
   1.7536768e-01   3.5065442e-01
   1.7550775e-01   3.4155725e-01
   1.7564782e-01   3.3181167e-01
   1.7578789e-01   3.2143308e-01
   1.7592796e-01   3.1043762e-01
   1.7606803e-01   2.9884216e-01
   1.7620810e-01   2.8666427e-01
   1.7634817e-01   2.7392217e-01
   1.7648824e-01   2.6063474e-01
   1.7662831e-01   2.4682148e-01
   1.7676838e-01   2.3250245e-01
   1.7690845e-01   2.1769828e-01
   1.7704852e-01   2.0243013e-01
   1.7718859e-01   1.8671963e-01
   1.7732866e-01   1.7058890e-01
   1.7746873e-01   1.5406047e-01
   1.7760880e-01   1.3715728e-01
   1.7774887e-01   1.1990263e-01
   1.7788894e-01   1.0232014e-01
   1.7802901e-01   8.4433751e-02
   1.7816908e-01   6.6267647e-02
   1.7830915e-01   4.7846256e-02
   1.7844922e-01   2.9194198e-02
   1.7858929e-01   1.0336257e-02
   1.7872936e-01  -8.7026549e-03
   1.7886943e-01  -2.7897530e-02
   1.7900950e-01  -4.7223300e-02
   1.7914957e-01  -6.6654870e-02
   1.7928964e-01  -8.6167150e-02
   1.7942971e-01  -1.0573509e-01
   1.7956978e-01  -1.2533372e-01
   1.7970985e-01  -1.4493816e-01
   1.7984992e-01  -1.6452368e-01
   1.7998999e-01  -1.8406572e-01
   1.8013007e-01  -2.0353992e-01
   1.8027014e-01  -2.2292214e-01
   1.8041021e-01  -2.4218852e-01
   1.8055028e-01  -2.6131549e-01
   1.8069035e-01  -2.8027979e-01
   1.8083042e-01  -2.9905852e-01
   1.8097049e-01  -3.1762916e-01
   1.8111056e-01  -3.3596959e-01
   1.8125063e-01  -3.5405811e-01
   1.8139070e-01  -3.7187351e-01
   1.8153077e-01  -3.8939502e-01
   1.8167084e-01  -4.0660240e-01
   1.8181091e-01  -4.2347594e-01
   1.8195098e-01  -4.3999647e-01
   1.8209105e-01  -4.5614538e-01
   1.8223112e-01  -4.7190467e-01
   1.8237119e-01  -4.8725694e-01
   1.8251126e-01  -5.0218542e-01
   1.8265133e-01  -5.1667399e-01
   1.8279140e-01  -5.3070716e-01
   1.8293147e-01  -5.4427014e-01
   1.8307154e-01  -5.5734883e-01
   1.8321161e-01  -5.6992982e-01
   1.8335168e-01  -5.8200040e-01
   1.8349175e-01  -5.9354861e-01
   1.8363182e-01  -6.0456318e-01
   1.8377189e-01  -6.1503361e-01
   1.8391196e-01  -6.2495014e-01
   1.8405203e-01  -6.3430375e-01
   1.8419210e-01  -6.4308617e-01
   1.8433217e-01  -6.5128990e-01
   1.8447224e-01  -6.5890820e-01
   1.8461231e-01  -6.6593508e-01
   1.8475238e-01  -6.7236532e-01
   1.8489245e-01  -6.7819445e-01
   1.8503252e-01  -6.8341876e-01
   1.8517259e-01  -6.8803530e-01
   1.8531266e-01  -6.9204186e-01
   1.8545273e-01  -6.9543698e-01
   1.8559280e-01  -6.9821993e-01
   1.8573287e-01  -7.0039072e-01
   1.8587294e-01  -7.0195008e-01
   1.8601301e-01  -7.0289943e-01
   1.8615308e-01  -7.0324091e-01
   1.8629315e-01  -7.0297734e-01
   1.8643322e-01  -7.0211224e-01
   1.8657329e-01  -7.0064976e-01
   1.8671336e-01  -6.9859472e-01
   1.8685343e-01  -6.9595258e-01
   1.8699350e-01  -6.9272940e-01
   1.8713357e-01  -6.8893185e-01
   1.8727364e-01  -6.8456720e-01
   1.8741371e-01  -6.7964328e-01
   1.8755378e-01  -6.7416846e-01
   1.8769385e-01  -6.6815166e-01
   1.8783392e-01  -6.6160229e-01
   1.8797399e-01  -6.5453029e-01
   1.8811406e-01  -6.4694602e-01
   1.8825413e-01  -6.3886034e-01
   1.8839420e-01  -6.3028450e-01
   1.8853427e-01  -6.2123019e-01
   1.8867434e-01  -6.1170947e-01
   1.8881441e-01  -6.0173476e-01
   1.8895448e-01  -5.9131883e-01
   1.8909455e-01  -5.8047476e-01
   1.8923462e-01  -5.6921595e-01
   1.8937469e-01  -5.5755603e-01
   1.8951476e-01  -5.4550892e-01
   1.8965483e-01  -5.3308875e-01
   1.8979490e-01  -5.2030984e-01
   1.8993497e-01  -5.0718672e-01
   1.9007504e-01  -4.9373405e-01
   1.9021511e-01  -4.7996663e-01
   1.9035518e-01  -4.6589939e-01
   1.9049525e-01  -4.5154732e-01
   1.9063532e-01  -4.3692550e-01
   1.9077539e-01  -4.2204904e-01
   1.9091546e-01  -4.0693307e-01
   1.9105553e-01  -3.9159273e-01
   1.9119560e-01  -3.7604313e-01
   1.9133567e-01  -3.6029935e-01
   1.9147574e-01  -3.4437640e-01
   1.9161581e-01  -3.2828919e-01
   1.9175588e-01  -3.1205256e-01
   1.9189595e-01  -2.9568121e-01
   1.9203602e-01  -2.7918970e-01
   1.9217609e-01  -2.6259244e-01
   1.9231616e-01  -2.4590365e-01
   1.9245623e-01  -2.2913737e-01
   1.9259630e-01  -2.1230743e-01
   1.9273637e-01  -1.9542743e-01
   1.9287644e-01  -1.7851073e-01
   1.9301651e-01  -1.6157045e-01
   1.9315658e-01  -1.4461941e-01
   1.9329665e-01  -1.2767019e-01
   1.9343672e-01  -1.1073505e-01
   1.9357679e-01  -9.3825959e-02
   1.9371686e-01  -7.6954553e-02
   1.9385693e-01  -6.0132159e-02
   1.9399700e-01  -4.3369763e-02
   1.9413707e-01  -2.6678007e-02
   1.9427714e-01  -1.0067184e-02
   1.9441721e-01   6.4527744e-03
   1.9455728e-01   2.2872301e-02
   1.9469735e-01   3.9182197e-02
   1.9483742e-01   5.5373642e-02
   1.9497749e-01   7.1438194e-02
   1.9511756e-01   8.7367792e-02
   1.9525763e-01   1.0315476e-01
   1.9539770e-01   1.1879182e-01
   1.9553777e-01   1.3427207e-01
   1.9567784e-01   1.4958899e-01
   1.9581791e-01   1.6473647e-01
   1.9595798e-01   1.7970877e-01
   1.9609805e-01   1.9450054e-01
   1.9623812e-01   2.0910682e-01
   1.9637819e-01   2.2352303e-01
   1.9651826e-01   2.3774495e-01
   1.9665833e-01   2.5176876e-01
   1.9679840e-01   2.6559097e-01
   1.9693847e-01   2.7920849e-01
   1.9707854e-01   2.9261855e-01
   1.9721861e-01   3.0581877e-01
   1.9735868e-01   3.1880708e-01
   1.9749875e-01   3.3158176e-01
   1.9763882e-01   3.4414139e-01
   1.9777889e-01   3.5648491e-01
   1.9791896e-01   3.6861154e-01
   1.9805903e-01   3.8052080e-01
   1.9819910e-01   3.9221251e-01
   1.9833917e-01   4.0368676e-01
   1.9847924e-01   4.1494391e-01
   1.9861931e-01   4.2598459e-01
   1.9875938e-01   4.3680966e-01
   1.9889945e-01   4.4742022e-01
   1.9903952e-01   4.5781759e-01
   1.9917959e-01   4.6800332e-01
   1.9931966e-01   4.7797914e-01
   1.9945973e-01   4.8774697e-01
   1.9959980e-01   4.9730893e-01
   1.9973987e-01   5.0666726e-01
   1.9987994e-01   5.1582440e-01
   2.0002001e-01   5.2478288e-01
   2.0016008e-01   5.3354539e-01
   2.0030015e-01   5.4211473e-01
   2.0044022e-01   5.5049379e-01
   2.0058029e-01   5.5868555e-01
   2.0072036e-01   5.6669308e-01
   2.0086043e-01   5.7451950e-01
   2.0100050e-01   5.8216799e-01
   2.0114057e-01   5.8964179e-01
   2.0128064e-01   5.9694412e-01
   2.0142071e-01   6.0407827e-01
   2.0156078e-01   6.1104751e-01
   2.0170085e-01   6.1785512e-01
   2.0184092e-01   6.2450435e-01
   2.0198099e-01   6.3099844e-01
   2.0212106e-01   6.3734059e-01
   2.0226113e-01   6.4353395e-01
   2.0240120e-01   6.4958163e-01
   2.0254127e-01   6.5548667e-01
   2.0268134e-01   6.6125203e-01
   2.0282141e-01   6.6688061e-01
   2.0296148e-01   6.7237521e-01
   2.0310155e-01   6.7773853e-01
   2.0324162e-01   6.8297319e-01
   2.0338169e-01   6.8808167e-01
   2.0352176e-01   6.9306638e-01
   2.0366183e-01   6.9792957e-01
   2.0380190e-01   7.0267338e-01
   2.0394197e-01   7.0729983e-01
   2.0408204e-01   7.1181078e-01
   2.0422211e-01   7.1620798e-01
   2.0436218e-01   7.2049303e-01
   2.0450225e-01   7.2466738e-01
   2.0464232e-01   7.2873234e-01
   2.0478239e-01   7.3268907e-01
   2.0492246e-01   7.3653858e-01
   2.0506253e-01   7.4028172e-01
   2.0520260e-01   7.4391921e-01
   2.0534267e-01   7.4745161e-01
   2.0548274e-01   7.5087931e-01
   2.0562281e-01   7.5420258e-01
   2.0576288e-01   7.5742152e-01
   2.0590295e-01   7.6053609e-01
   2.0604302e-01   7.6354611e-01
   2.0618309e-01   7.6645126e-01
   2.0632316e-01   7.6925106e-01
   2.0646323e-01   7.7194492e-01
   2.0660330e-01   7.7453210e-01
   2.0674337e-01   7.7701173e-01
   2.0688344e-01   7.7938285e-01
   2.0702351e-01   7.8164432e-01
   2.0716358e-01   7.8379495e-01
   2.0730365e-01   7.8583340e-01
   2.0744372e-01   7.8775823e-01
   2.0758379e-01   7.8956793e-01
   2.0772386e-01   7.9126087e-01
   2.0786393e-01   7.9283535e-01
   2.0800400e-01   7.9428959e-01
   2.0814407e-01   7.9562174e-01
   2.0828414e-01   7.9682988e-01
   2.0842421e-01   7.9791204e-01
   2.0856428e-01   7.9886619e-01
   2.0870435e-01   7.9969028e-01
   2.0884442e-01   8.0038220e-01
   2.0898449e-01   8.0093983e-01
   2.0912456e-01   8.0136103e-01
   2.0926463e-01   8.0164363e-01
   2.0940470e-01   8.0178548e-01
   2.0954477e-01   8.0178442e-01
   2.0968484e-01   8.0163831e-01
   2.0982491e-01   8.0134502e-01
   2.0996498e-01   8.0090245e-01
   2.1010505e-01   8.0030855e-01
   2.1024512e-01   7.9956128e-01
   2.1038519e-01   7.9865868e-01
   2.1052526e-01   7.9759884e-01
   2.1066533e-01   7.9637990e-01
   2.1080540e-01   7.9500009e-01
   2.1094547e-01   7.9345770e-01
   2.1108554e-01   7.9175111e-01
   2.1122561e-01   7.8987879e-01
   2.1136568e-01   7.8783933e-01
   2.1150575e-01   7.8563137e-01
   2.1164582e-01   7.8325372e-01
   2.1178589e-01   7.8070526e-01
   2.1192596e-01   7.7798501e-01
   2.1206603e-01   7.7509209e-01
   2.1220610e-01   7.7202579e-01
   2.1234617e-01   7.6878549e-01
   2.1248624e-01   7.6537073e-01
   2.1262631e-01   7.6178118e-01
   2.1276638e-01   7.5801666e-01
   2.1290645e-01   7.5407713e-01
   2.1304652e-01   7.4996271e-01
   2.1318659e-01   7.4567366e-01
   2.1332666e-01   7.4121040e-01
   2.1346673e-01   7.3657350e-01
   2.1360680e-01   7.3176368e-01
   2.1374687e-01   7.2678182e-01
   2.1388694e-01   7.2162897e-01
   2.1402701e-01   7.1630633e-01
   2.1416708e-01   7.1081524e-01
   2.1430715e-01   7.0515721e-01
   2.1444722e-01   6.9933392e-01
   2.1458729e-01   6.9334717e-01
   2.1472736e-01   6.8719893e-01
   2.1486743e-01   6.8089133e-01
   2.1500750e-01   6.7442664e-01
   2.1514757e-01   6.6780725e-01
   2.1528764e-01   6.6103572e-01
   2.1542771e-01   6.5411475e-01
   2.1556778e-01   6.4704716e-01
   2.1570785e-01   6.3983590e-01
   2.1584792e-01   6.3248406e-01
   2.1598799e-01   6.2499482e-01
   2.1612806e-01   6.1737152e-01
   2.1626813e-01   6.0961759e-01
   2.1640820e-01   6.0173655e-01
   2.1654827e-01   5.9373205e-01
   2.1668834e-01   5.8560781e-01
   2.1682841e-01   5.7736765e-01
   2.1696848e-01   5.6901548e-01
   2.1710855e-01   5.6055527e-01
   2.1724862e-01   5.5199106e-01
   2.1738869e-01   5.4332697e-01
   2.1752876e-01   5.3456716e-01
   2.1766883e-01   5.2571584e-01
   2.1780890e-01   5.1677727e-01
   2.1794897e-01   5.0775573e-01
   2.1808904e-01   4.9865554e-01
   2.1822911e-01   4.8948104e-01
   2.1836918e-01   4.8023657e-01
   2.1850925e-01   4.7092649e-01
   2.1864932e-01   4.6155515e-01
   2.1878939e-01   4.5212690e-01
   2.1892946e-01   4.4264605e-01
   2.1906953e-01   4.3311692e-01
   2.1920960e-01   4.2354377e-01
   2.1934967e-01   4.1393084e-01
   2.1948974e-01   4.0428231e-01
   2.1962981e-01   3.9460234e-01
   2.1976988e-01   3.8489498e-01
   2.1990995e-01   3.7516427e-01
   2.2005003e-01   3.6541413e-01
   2.2019010e-01   3.5564845e-01
   2.2033017e-01   3.4587100e-01
   2.2047024e-01   3.3608548e-01
   2.2061031e-01   3.2629548e-01
   2.2075038e-01   3.1650451e-01
   2.2089045e-01   3.0671596e-01
   2.2103052e-01   2.9693312e-01
   2.2117059e-01   2.8715916e-01
   2.2131066e-01   2.7739713e-01
   2.2145073e-01   2.6764996e-01
   2.2159080e-01   2.5792045e-01
   2.2173087e-01   2.4821129e-01
   2.2187094e-01   2.3852501e-01
   2.2201101e-01   2.2886403e-01
   2.2215108e-01   2.1923061e-01
   2.2229115e-01   2.0962689e-01
   2.2243122e-01   2.0005485e-01
   2.2257129e-01   1.9051635e-01
   2.2271136e-01   1.8101309e-01
   2.2285143e-01   1.7154663e-01
   2.2299150e-01   1.6211839e-01
   2.2313157e-01   1.5272965e-01
   2.2327164e-01   1.4338154e-01
   2.2341171e-01   1.3407504e-01
   2.2355178e-01   1.2481101e-01
   2.2369185e-01   1.1559015e-01
   2.2383192e-01   1.0641303e-01
   2.2397199e-01   9.7280085e-02
   2.2411206e-01   8.8191623e-02
   2.2425213e-01   7.9147815e-02
   2.2439220e-01   7.0148707e-02
   2.2453227e-01   6.1194224e-02
   2.2467234e-01   5.2284170e-02
   2.2481241e-01   4.3418238e-02
   2.2495248e-01   3.4596007e-02
   2.2509255e-01   2.5816956e-02
   2.2523262e-01   1.7080461e-02
   2.2537269e-01   8.3858040e-03
   2.2551276e-01  -2.6782013e-04
   2.2565283e-01  -8.8812997e-03
   2.2579290e-01  -1.7455599e-02
   2.2593297e-01  -2.5991753e-02
   2.2607304e-01  -3.4490858e-02
   2.2621311e-01  -4.2954068e-02
   2.2635318e-01  -5.1382585e-02
   2.2649325e-01  -5.9777656e-02
   2.2663332e-01  -6.8140557e-02
   2.2677339e-01  -7.6472597e-02
   2.2691346e-01  -8.4775100e-02
   2.2705353e-01  -9.3049404e-02
   2.2719360e-01  -1.0129685e-01
   2.2733367e-01  -1.0951878e-01
   2.2747374e-01  -1.1771651e-01
   2.2761381e-01  -1.2589135e-01
   2.2775388e-01  -1.3404457e-01
   2.2789395e-01  -1.4217743e-01
   2.2803402e-01  -1.5029111e-01
   2.2817409e-01  -1.5838676e-01
   2.2831416e-01  -1.6646546e-01
   2.2845423e-01  -1.7452824e-01
   2.2859430e-01  -1.8257603e-01
   2.2873437e-01  -1.9060970e-01
   2.2887444e-01  -1.9863001e-01
   2.2901451e-01  -2.0663763e-01
   2.2915458e-01  -2.1463313e-01
   2.2929465e-01  -2.2261696e-01
   2.2943472e-01  -2.3058945e-01
   2.2957479e-01  -2.3855082e-01
   2.2971486e-01  -2.4650114e-01
   2.2985493e-01  -2.5444035e-01
   2.2999500e-01  -2.6236823e-01
   2.3013507e-01  -2.7028445e-01
   2.3027514e-01  -2.7818847e-01
   2.3041521e-01  -2.8607964e-01
   2.3055528e-01  -2.9395712e-01
   2.3069535e-01  -3.0181990e-01
   2.3083542e-01  -3.0966681e-01
   2.3097549e-01  -3.1749648e-01
   2.3111556e-01  -3.2530739e-01
   2.3125563e-01  -3.3309781e-01
   2.3139570e-01  -3.4086584e-01
   2.3153577e-01  -3.4860938e-01
   2.3167584e-01  -3.5632616e-01
   2.3181591e-01  -3.6401368e-01
   2.3195598e-01  -3.7166930e-01
   2.3209605e-01  -3.7929014e-01
   2.3223612e-01  -3.8687316e-01
   2.3237619e-01  -3.9441510e-01
   2.3251626e-01  -4.0191253e-01
   2.3265633e-01  -4.0936182e-01
   2.3279640e-01  -4.1675914e-01
   2.3293647e-01  -4.2410049e-01
   2.3307654e-01  -4.3138167e-01
   2.3321661e-01  -4.3859832e-01
   2.3335668e-01  -4.4574587e-01
   2.3349675e-01  -4.5281959e-01
   2.3363682e-01  -4.5981459e-01
   2.3377689e-01  -4.6672579e-01
   2.3391696e-01  -4.7354797e-01
   2.3405703e-01  -4.8027573e-01
   2.3419710e-01  -4.8690355e-01
   2.3433717e-01  -4.9342573e-01
   2.3447724e-01  -4.9983647e-01
   2.3461731e-01  -5.0612980e-01
   2.3475738e-01  -5.1229965e-01
   2.3489745e-01  -5.1833984e-01
   2.3503752e-01  -5.2424406e-01
   2.3517759e-01  -5.3000591e-01
   2.3531766e-01  -5.3561890e-01
   2.3545773e-01  -5.4107647e-01
   2.3559780e-01  -5.4637197e-01
   2.3573787e-01  -5.5149868e-01
   2.3587794e-01  -5.5644985e-01
   2.3601801e-01  -5.6121867e-01
   2.3615808e-01  -5.6579830e-01
   2.3629815e-01  -5.7018188e-01
   2.3643822e-01  -5.7436253e-01
   2.3657829e-01  -5.7833338e-01
   2.3671836e-01  -5.8208757e-01
   2.3685843e-01  -5.8561824e-01
   2.3699850e-01  -5.8891859e-01
   2.3713857e-01  -5.9198184e-01
   2.3727864e-01  -5.9480128e-01
   2.3741871e-01  -5.9737027e-01
   2.3755878e-01  -5.9968223e-01
   2.3769885e-01  -6.0173069e-01
   2.3783892e-01  -6.0350926e-01
   2.3797899e-01  -6.0501167e-01
   2.3811906e-01  -6.0623180e-01
   2.3825913e-01  -6.0716362e-01
   2.3839920e-01  -6.0780129e-01
   2.3853927e-01  -6.0813910e-01
   2.3867934e-01  -6.0817152e-01
   2.3881941e-01  -6.0789320e-01
   2.3895948e-01  -6.0729899e-01
   2.3909955e-01  -6.0638393e-01
   2.3923962e-01  -6.0514328e-01
   2.3937969e-01  -6.0357252e-01
   2.3951976e-01  -6.0166736e-01
   2.3965983e-01  -5.9942376e-01
   2.3979990e-01  -5.9683794e-01
   2.3993997e-01  -5.9390636e-01
   2.4008004e-01  -5.9062576e-01
   2.4022011e-01  -5.8699318e-01
   2.4036018e-01  -5.8300591e-01
   2.4050025e-01  -5.7866156e-01
   2.4064032e-01  -5.7395805e-01
   2.4078039e-01  -5.6889360e-01
   2.4092046e-01  -5.6346672e-01
   2.4106053e-01  -5.5767630e-01
   2.4120060e-01  -5.5152151e-01
   2.4134067e-01  -5.4500188e-01
   2.4148074e-01  -5.3811726e-01
   2.4162081e-01  -5.3086788e-01
   2.4176088e-01  -5.2325427e-01
   2.4190095e-01  -5.1527735e-01
   2.4204102e-01  -5.0693838e-01
   2.4218109e-01  -4.9823897e-01
   2.4232116e-01  -4.8918111e-01
   2.4246123e-01  -4.7976713e-01
   2.4260130e-01  -4.6999974e-01
   2.4274137e-01  -4.5988200e-01
   2.4288144e-01  -4.4941732e-01
   2.4302151e-01  -4.3860951e-01
   2.4316158e-01  -4.2746272e-01
   2.4330165e-01  -4.1598144e-01
   2.4344172e-01  -4.0417055e-01
   2.4358179e-01  -3.9203526e-01
   2.4372186e-01  -3.7958116e-01
   2.4386193e-01  -3.6681415e-01
   2.4400200e-01  -3.5374051e-01
   2.4414207e-01  -3.4036684e-01
   2.4428214e-01  -3.2670007e-01
   2.4442221e-01  -3.1274747e-01
   2.4456228e-01  -2.9851663e-01
   2.4470235e-01  -2.8401545e-01
   2.4484242e-01  -2.6925213e-01
   2.4498249e-01  -2.5423519e-01
   2.4512256e-01  -2.3897344e-01
   2.4526263e-01  -2.2347595e-01
   2.4540270e-01  -2.0775209e-01
   2.4554277e-01  -1.9181149e-01
   2.4568284e-01  -1.7566403e-01
   2.4582291e-01  -1.5931983e-01
   2.4596298e-01  -1.4278926e-01
   2.4610305e-01  -1.2608291e-01
   2.4624312e-01  -1.0921158e-01
   2.4638319e-01  -9.2186262e-02
   2.4652326e-01  -7.5018149e-02
   2.4666333e-01  -5.7718607e-02
   2.4680340e-01  -4.0299167e-02
   2.4694347e-01  -2.2771512e-02
   2.4708354e-01  -5.1474627e-03
   2.4722361e-01   1.2561035e-02
   2.4736368e-01   3.0341923e-02
   2.4750375e-01   4.8183043e-02
   2.4764382e-01   6.6072156e-02
   2.4778389e-01   8.3996948e-02
   2.4792396e-01   1.0194505e-01
   2.4806403e-01   1.1990405e-01
   2.4820410e-01   1.3786152e-01
   2.4834417e-01   1.5580499e-01
   2.4848424e-01   1.7372201e-01
   2.4862431e-01   1.9160014e-01
   2.4876438e-01   2.0942698e-01
   2.4890445e-01   2.2719016e-01
   2.4904452e-01   2.4487736e-01
   2.4918459e-01   2.6247635e-01
   2.4932466e-01   2.7997497e-01
   2.4946473e-01   2.9736118e-01
   2.4960480e-01   3.1462303e-01
   2.4974487e-01   3.3174871e-01
   2.4988494e-01   3.4872654e-01
   2.5002501e-01   3.6554501e-01
   2.5016508e-01   3.8219276e-01
   2.5030515e-01   3.9865863e-01
   2.5044522e-01   4.1493163e-01
   2.5058529e-01   4.3100099e-01
   2.5072536e-01   4.4685615e-01
   2.5086543e-01   4.6248677e-01
   2.5100550e-01   4.7788277e-01
   2.5114557e-01   4.9303430e-01
   2.5128564e-01   5.0793180e-01
   2.5142571e-01   5.2256594e-01
   2.5156578e-01   5.3692772e-01
   2.5170585e-01   5.5100839e-01
   2.5184592e-01   5.6479952e-01
   2.5198599e-01   5.7829300e-01
   2.5212606e-01   5.9148101e-01
   2.5226613e-01   6.0435608e-01
   2.5240620e-01   6.1691106e-01
   2.5254627e-01   6.2913915e-01
   2.5268634e-01   6.4103388e-01
   2.5282641e-01   6.5258916e-01
   2.5296648e-01   6.6379923e-01
   2.5310655e-01   6.7465870e-01
   2.5324662e-01   6.8516257e-01
   2.5338669e-01   6.9530619e-01
   2.5352676e-01   7.0508527e-01
   2.5366683e-01   7.1449595e-01
   2.5380690e-01   7.2353469e-01
   2.5394697e-01   7.3219838e-01
   2.5408704e-01   7.4048426e-01
   2.5422711e-01   7.4838999e-01
   2.5436718e-01   7.5591359e-01
   2.5450725e-01   7.6305346e-01
   2.5464732e-01   7.6980841e-01
   2.5478739e-01   7.7617762e-01
   2.5492746e-01   7.8216066e-01
   2.5506753e-01   7.8775746e-01
   2.5520760e-01   7.9296835e-01
   2.5534767e-01   7.9779402e-01
   2.5548774e-01   8.0223554e-01
   2.5562781e-01   8.0629435e-01
   2.5576788e-01   8.0997225e-01
   2.5590795e-01   8.1327138e-01
   2.5604802e-01   8.1619425e-01
   2.5618809e-01   8.1874372e-01
   2.5632816e-01   8.2092299e-01
   2.5646823e-01   8.2273557e-01
   2.5660830e-01   8.2418533e-01
   2.5674837e-01   8.2527643e-01
   2.5688844e-01   8.2601336e-01
   2.5702851e-01   8.2640091e-01
   2.5716858e-01   8.2644415e-01
   2.5730865e-01   8.2614847e-01
   2.5744872e-01   8.2551950e-01
   2.5758879e-01   8.2456315e-01
   2.5772886e-01   8.2328560e-01
   2.5786893e-01   8.2169326e-01
   2.5800900e-01   8.1979280e-01
   2.5814907e-01   8.1759108e-01
   2.5828914e-01   8.1509521e-01
   2.5842921e-01   8.1231249e-01
   2.5856928e-01   8.0925042e-01
   2.5870935e-01   8.0591669e-01
   2.5884942e-01   8.0231914e-01
   2.5898949e-01   7.9846579e-01
   2.5912956e-01   7.9436480e-01
   2.5926963e-01   7.9002447e-01
   2.5940970e-01   7.8545322e-01
   2.5954977e-01   7.8065960e-01
   2.5968984e-01   7.7565223e-01
   2.5982991e-01   7.7043986e-01
   2.5996998e-01   7.6503128e-01
   2.6011006e-01   7.5943536e-01
   2.6025013e-01   7.5366105e-01
   2.6039020e-01   7.4771729e-01
   2.6053027e-01   7.4161310e-01
   2.6067034e-01   7.3535749e-01
   2.6081041e-01   7.2895948e-01
   2.6095048e-01   7.2242810e-01
   2.6109055e-01   7.1577235e-01
   2.6123062e-01   7.0900121e-01
   2.6137069e-01   7.0212363e-01
   2.6151076e-01   6.9514848e-01
   2.6165083e-01   6.8808462e-01
   2.6179090e-01   6.8094080e-01
   2.6193097e-01   6.7372571e-01
   2.6207104e-01   6.6644794e-01
   2.6221111e-01   6.5911599e-01
   2.6235118e-01   6.5173824e-01
   2.6249125e-01   6.4432296e-01
   2.6263132e-01   6.3687829e-01
   2.6277139e-01   6.2941223e-01
   2.6291146e-01   6.2193265e-01
   2.6305153e-01   6.1444726e-01
   2.6319160e-01   6.0696359e-01
   2.6333167e-01   5.9948904e-01
   2.6347174e-01   5.9203079e-01
   2.6361181e-01   5.8459589e-01
   2.6375188e-01   5.7719115e-01
   2.6389195e-01   5.6982323e-01
   2.6403202e-01   5.6249856e-01
   2.6417209e-01   5.5522338e-01
   2.6431216e-01   5.4800371e-01
   2.6445223e-01   5.4084535e-01
   2.6459230e-01   5.3375391e-01
   2.6473237e-01   5.2673473e-01
   2.6487244e-01   5.1979297e-01
   2.6501251e-01   5.1293353e-01
   2.6515258e-01   5.0616108e-01
   2.6529265e-01   4.9948005e-01
   2.6543272e-01   4.9289465e-01
   2.6557279e-01   4.8640883e-01
   2.6571286e-01   4.8002632e-01
   2.6585293e-01   4.7375058e-01
   2.6599300e-01   4.6758485e-01
   2.6613307e-01   4.6153211e-01
   2.6627314e-01   4.5559510e-01
   2.6641321e-01   4.4977632e-01
   2.6655328e-01   4.4407803e-01
   2.6669335e-01   4.3850223e-01
   2.6683342e-01   4.3305071e-01
   2.6697349e-01   4.2772498e-01
   2.6711356e-01   4.2252634e-01
   2.6725363e-01   4.1745586e-01
   2.6739370e-01   4.1251434e-01
   2.6753377e-01   4.0770239e-01
   2.6767384e-01   4.0302038e-01
   2.6781391e-01   3.9846843e-01
   2.6795398e-01   3.9404648e-01
   2.6809405e-01   3.8975422e-01
   2.6823412e-01   3.8559115e-01
   2.6837419e-01   3.8155654e-01
   2.6851426e-01   3.7764946e-01
   2.6865433e-01   3.7386880e-01
   2.6879440e-01   3.7021324e-01
   2.6893447e-01   3.6668125e-01
   2.6907454e-01   3.6327115e-01
   2.6921461e-01   3.5998106e-01
   2.6935468e-01   3.5680893e-01
   2.6949475e-01   3.5375254e-01
   2.6963482e-01   3.5080950e-01
   2.6977489e-01   3.4797729e-01
   2.6991496e-01   3.4525320e-01
   2.7005503e-01   3.4263440e-01
   2.7019510e-01   3.4011791e-01
   2.7033517e-01   3.3770064e-01
   2.7047524e-01   3.3537933e-01
   2.7061531e-01   3.3315064e-01
   2.7075538e-01   3.3101110e-01
   2.7089545e-01   3.2895714e-01
   2.7103552e-01   3.2698507e-01
   2.7117559e-01   3.2509112e-01
   2.7131566e-01   3.2327143e-01
   2.7145573e-01   3.2152207e-01
   2.7159580e-01   3.1983902e-01
   2.7173587e-01   3.1821818e-01
   2.7187594e-01   3.1665542e-01
   2.7201601e-01   3.1514653e-01
   2.7215608e-01   3.1368726e-01
   2.7229615e-01   3.1227330e-01
   2.7243622e-01   3.1090034e-01
   2.7257629e-01   3.0956400e-01
   2.7271636e-01   3.0825989e-01
   2.7285643e-01   3.0698360e-01
   2.7299650e-01   3.0573072e-01
   2.7313657e-01   3.0449681e-01
   2.7327664e-01   3.0327744e-01
   2.7341671e-01   3.0206818e-01
   2.7355678e-01   3.0086463e-01
   2.7369685e-01   2.9966236e-01
   2.7383692e-01   2.9845701e-01
   2.7397699e-01   2.9724420e-01
   2.7411706e-01   2.9601962e-01
   2.7425713e-01   2.9477897e-01
   2.7439720e-01   2.9351799e-01
   2.7453727e-01   2.9223248e-01
   2.7467734e-01   2.9091826e-01
   2.7481741e-01   2.8957125e-01
   2.7495748e-01   2.8818737e-01
   2.7509755e-01   2.8676264e-01
   2.7523762e-01   2.8529313e-01
   2.7537769e-01   2.8377499e-01
   2.7551776e-01   2.8220443e-01
   2.7565783e-01   2.8057774e-01
   2.7579790e-01   2.7889129e-01
   2.7593797e-01   2.7714152e-01
   2.7607804e-01   2.7532499e-01
   2.7621811e-01   2.7343830e-01
   2.7635818e-01   2.7147818e-01
   2.7649825e-01   2.6944143e-01
   2.7663832e-01   2.6732496e-01
   2.7677839e-01   2.6512577e-01
   2.7691846e-01   2.6284096e-01
   2.7705853e-01   2.6046774e-01
   2.7719860e-01   2.5800341e-01
   2.7733867e-01   2.5544540e-01
   2.7747874e-01   2.5279123e-01
   2.7761881e-01   2.5003853e-01
   2.7775888e-01   2.4718504e-01
   2.7789895e-01   2.4422863e-01
   2.7803902e-01   2.4116726e-01
   2.7817909e-01   2.3799903e-01
   2.7831916e-01   2.3472213e-01
   2.7845923e-01   2.3133488e-01
   2.7859930e-01   2.2783573e-01
   2.7873937e-01   2.2422322e-01
   2.7887944e-01   2.2049604e-01
   2.7901951e-01   2.1665297e-01
   2.7915958e-01   2.1269295e-01
   2.7929965e-01   2.0861500e-01
   2.7943972e-01   2.0441829e-01
   2.7957979e-01   2.0010210e-01
   2.7971986e-01   1.9566583e-01
   2.7985993e-01   1.9110902e-01
   2.8000000e-01   1.8643130e-01


==> sinesandspikes_dualpoly_abs.dat <==
   0.0000000e+00   3.1489650e-01
   1.4007004e-04   3.1469536e-01
   2.8014007e-04   3.1409236e-01
   4.2021011e-04   3.1308871e-01
   5.6028014e-04   3.1168645e-01
   7.0035018e-04   3.0988842e-01
   8.4042021e-04   3.0769828e-01
   9.8049025e-04   3.0512046e-01
   1.1205603e-03   3.0216020e-01
   1.2606303e-03   2.9882352e-01
   1.4007004e-03   2.9511719e-01
   1.5407704e-03   2.9104875e-01
   1.6808404e-03   2.8662647e-01
   1.8209105e-03   2.8185937e-01
   1.9609805e-03   2.7675717e-01
   2.1010505e-03   2.7133026e-01
   2.2411206e-03   2.6558973e-01
   2.3811906e-03   2.5954731e-01
   2.5212606e-03   2.5321538e-01
   2.6613307e-03   2.4660691e-01
   2.8014007e-03   2.3973545e-01
   2.9414707e-03   2.3261513e-01
   3.0815408e-03   2.2526061e-01
   3.2216108e-03   2.1768705e-01
   3.3616808e-03   2.0991008e-01
   3.5017509e-03   2.0194581e-01
   3.6418209e-03   1.9381075e-01
   3.7818909e-03   1.8552180e-01
   3.9219610e-03   1.7709623e-01
   4.0620310e-03   1.6855162e-01
   4.2021011e-03   1.5990588e-01
   4.3421711e-03   1.5117715e-01
   4.4822411e-03   1.4238381e-01
   4.6223112e-03   1.3354443e-01
   4.7623812e-03   1.2467776e-01
   4.9024512e-03   1.1580266e-01
   5.0425213e-03   1.0693808e-01
   5.1825913e-03   9.8103024e-02
   5.3226613e-03   8.9316537e-02
   5.4627314e-03   8.0597632e-02
   5.6028014e-03   7.1965278e-02
   5.7428714e-03   6.3438359e-02
   5.8829415e-03   5.5035640e-02
   6.0230115e-03   4.6775733e-02
   6.1630815e-03   3.8677060e-02
   6.3031516e-03   3.0757822e-02
   6.4432216e-03   2.3035968e-02
   6.5832916e-03   1.5529175e-02
   6.7233617e-03   8.2548958e-03
   6.8634317e-03   1.2330897e-03
   7.0035018e-03   5.5312620e-03
   7.1435718e-03   1.2008123e-02
   7.2836418e-03   1.8187588e-02
   7.4237119e-03   2.4054158e-02
   7.5637819e-03   2.9593069e-02
   7.7038519e-03   3.4790128e-02
   7.8439220e-03   3.9631712e-02
   7.9839920e-03   4.4104795e-02
   8.1240620e-03   4.8196964e-02
   8.2641321e-03   5.1896451e-02
   8.4042021e-03   5.5192147e-02
   8.5442721e-03   5.8073630e-02
   8.6843422e-03   6.0531183e-02
   8.8244122e-03   6.2555812e-02
   8.9644822e-03   6.4139267e-02
   9.1045523e-03   6.5274055e-02
   9.2446223e-03   6.5953460e-02
   9.3846923e-03   6.6171553e-02
   9.5247624e-03   6.5923208e-02
   9.6648324e-03   6.5204108e-02
   9.8049025e-03   6.4010762e-02
   9.9449725e-03   6.2340509e-02
   1.0085043e-02   6.0191523e-02
   1.0225113e-02   5.7562824e-02
   1.0365183e-02   5.4454279e-02
   1.0505253e-02   5.0866602e-02
   1.0645323e-02   4.6801362e-02
   1.0785393e-02   4.2260977e-02
   1.0925463e-02   3.7248715e-02
   1.1065533e-02   3.1768696e-02
   1.1205603e-02   2.5825893e-02
   1.1345673e-02   1.9426153e-02
   1.1485743e-02   1.2576322e-02
   1.1625813e-02   5.2854691e-03
   1.1765883e-02   2.4578516e-03
   1.1905953e-02   1.0604298e-02
   1.2046023e-02   1.9173555e-02
   1.2186093e-02   2.8148945e-02
   1.2326163e-02   3.7518732e-02
   1.2466233e-02   4.7270786e-02
   1.2606303e-02   5.7392337e-02
   1.2746373e-02   6.7869949e-02
   1.2886443e-02   7.8689530e-02
   1.3026513e-02   8.9836349e-02
   1.3166583e-02   1.0129506e-01
   1.3306653e-02   1.1304971e-01
   1.3446723e-02   1.2508381e-01
   1.3586793e-02   1.3738030e-01
   1.3726863e-02   1.4992163e-01
   1.3866933e-02   1.6268975e-01
   1.4007004e-02   1.7566617e-01
   1.4147074e-02   1.8883198e-01
   1.4287144e-02   2.0216787e-01
   1.4427214e-02   2.1565417e-01
   1.4567284e-02   2.2927091e-01
   1.4707354e-02   2.4299781e-01
   1.4847424e-02   2.5681433e-01
   1.4987494e-02   2.7069972e-01
   1.5127564e-02   2.8463304e-01
   1.5267634e-02   2.9859320e-01
   1.5407704e-02   3.1255899e-01
   1.5547774e-02   3.2650914e-01
   1.5687844e-02   3.4042230e-01
   1.5827914e-02   3.5427715e-01
   1.5967984e-02   3.6805239e-01
   1.6108054e-02   3.8172678e-01
   1.6248124e-02   3.9527919e-01
   1.6388194e-02   4.0868863e-01
   1.6528264e-02   4.2193427e-01
   1.6668334e-02   4.3499552e-01
   1.6808404e-02   4.4785201e-01
   1.6948474e-02   4.6048367e-01
   1.7088544e-02   4.7287073e-01
   1.7228614e-02   4.8499380e-01
   1.7368684e-02   4.9683383e-01
   1.7508754e-02   5.0837224e-01
   1.7648824e-02   5.1959085e-01
   1.7788894e-02   5.3047199e-01
   1.7928964e-02   5.4099850e-01
   1.8069035e-02   5.5115375e-01
   1.8209105e-02   5.6092169e-01
   1.8349175e-02   5.7028686e-01
   1.8489245e-02   5.7923445e-01
   1.8629315e-02   5.8775027e-01
   1.8769385e-02   5.9582083e-01
   1.8909455e-02   6.0343333e-01
   1.9049525e-02   6.1057569e-01
   1.9189595e-02   6.1723659e-01
   1.9329665e-02   6.2340546e-01
   1.9469735e-02   6.2907253e-01
   1.9609805e-02   6.3422882e-01
   1.9749875e-02   6.3886616e-01
   1.9889945e-02   6.4297723e-01
   2.0030015e-02   6.4655556e-01
   2.0170085e-02   6.4959551e-01
   2.0310155e-02   6.5209234e-01
   2.0450225e-02   6.5404217e-01
   2.0590295e-02   6.5544201e-01
   2.0730365e-02   6.5628978e-01
   2.0870435e-02   6.5658426e-01
   2.1010505e-02   6.5632516e-01
   2.1150575e-02   6.5551309e-01
   2.1290645e-02   6.5414954e-01
   2.1430715e-02   6.5223694e-01
   2.1570785e-02   6.4977857e-01
   2.1710855e-02   6.4677864e-01
   2.1850925e-02   6.4324223e-01
   2.1990995e-02   6.3917531e-01
   2.2131066e-02   6.3458472e-01
   2.2271136e-02   6.2947815e-01
   2.2411206e-02   6.2386415e-01
   2.2551276e-02   6.1775212e-01
   2.2691346e-02   6.1115224e-01
   2.2831416e-02   6.0407555e-01
   2.2971486e-02   5.9653383e-01
   2.3111556e-02   5.8853967e-01
   2.3251626e-02   5.8010638e-01
   2.3391696e-02   5.7124801e-01
   2.3531766e-02   5.6197933e-01
   2.3671836e-02   5.5231577e-01
   2.3811906e-02   5.4227344e-01
   2.3951976e-02   5.3186906e-01
   2.4092046e-02   5.2111998e-01
   2.4232116e-02   5.1004412e-01
   2.4372186e-02   4.9865994e-01
   2.4512256e-02   4.8698643e-01
   2.4652326e-02   4.7504307e-01
   2.4792396e-02   4.6284980e-01
   2.4932466e-02   4.5042697e-01
   2.5072536e-02   4.3779535e-01
   2.5212606e-02   4.2497604e-01
   2.5352676e-02   4.1199048e-01
   2.5492746e-02   3.9886042e-01
   2.5632816e-02   3.8560785e-01
   2.5772886e-02   3.7225496e-01
   2.5912956e-02   3.5882416e-01
   2.6053027e-02   3.4533800e-01
   2.6193097e-02   3.3181913e-01
   2.6333167e-02   3.1829029e-01
   2.6473237e-02   3.0477426e-01
   2.6613307e-02   2.9129382e-01
   2.6753377e-02   2.7787172e-01
   2.6893447e-02   2.6453063e-01
   2.7033517e-02   2.5129313e-01
   2.7173587e-02   2.3818165e-01
   2.7313657e-02   2.2521846e-01
   2.7453727e-02   2.1242558e-01
   2.7593797e-02   1.9982483e-01
   2.7733867e-02   1.8743770e-01
   2.7873937e-02   1.7528540e-01
   2.8014007e-02   1.6338878e-01
   2.8154077e-02   1.5176829e-01
   2.8294147e-02   1.4044398e-01
   2.8434217e-02   1.2943547e-01
   2.8574287e-02   1.1876186e-01
   2.8714357e-02   1.0844177e-01
   2.8854427e-02   9.8493287e-02
   2.8994497e-02   8.8933919e-02
   2.9134567e-02   7.9780588e-02
   2.9274637e-02   7.1049596e-02
   2.9414707e-02   6.2756601e-02
   2.9554777e-02   5.4916595e-02
   2.9694847e-02   4.7543877e-02
   2.9834917e-02   4.0652034e-02
   2.9974987e-02   3.4253920e-02
   3.0115058e-02   2.8361638e-02
   3.0255128e-02   2.2986519e-02
   3.0395198e-02   1.8139105e-02
   3.0535268e-02   1.3829138e-02
   3.0675338e-02   1.0065543e-02
   3.0815408e-02   6.8564137e-03
   3.0955478e-02   4.2090067e-03
   3.1095548e-02   2.1297352e-03
   3.1235618e-02   6.2424074e-04
   3.1375688e-02   3.0372921e-04
   3.1515758e-02   6.4870025e-04
   3.1655828e-02   4.0911650e-04
   3.1795898e-02   4.1929737e-04
   3.1935968e-02   1.8340319e-03
   3.2076038e-02   3.8377865e-03
   3.2216108e-02   6.4295574e-03
   3.2356178e-02   9.6078331e-03
   3.2496248e-02   1.3370258e-02
   3.2636318e-02   1.7713616e-02
   3.2776388e-02   2.2633832e-02
   3.2916458e-02   2.8125983e-02
   3.3056528e-02   3.4184302e-02
   3.3196598e-02   4.0802195e-02
   3.3336668e-02   4.7972247e-02
   3.3476738e-02   5.5686243e-02
   3.3616808e-02   6.3935177e-02
   3.3756878e-02   7.2709271e-02
   3.3896948e-02   8.1997991e-02
   3.4037019e-02   9.1790069e-02
   3.4177089e-02   1.0207352e-01
   3.4317159e-02   1.1283566e-01
   3.4457229e-02   1.2406314e-01
   3.4597299e-02   1.3574195e-01
   3.4737369e-02   1.4785747e-01
   3.4877439e-02   1.6039445e-01
   3.5017509e-02   1.7333710e-01
   3.5157579e-02   1.8666905e-01
   3.5297649e-02   2.0037342e-01
   3.5437719e-02   2.1443285e-01
   3.5577789e-02   2.2882950e-01
   3.5717859e-02   2.4354509e-01
   3.5857929e-02   2.5856096e-01
   3.5997999e-02   2.7385805e-01
   3.6138069e-02   2.8941697e-01
   3.6278139e-02   3.0521802e-01
   3.6418209e-02   3.2124121e-01
   3.6558279e-02   3.3746632e-01
   3.6698349e-02   3.5387290e-01
   3.6838419e-02   3.7044033e-01
   3.6978489e-02   3.8714783e-01
   3.7118559e-02   4.0397452e-01
   3.7258629e-02   4.2089942e-01
   3.7398699e-02   4.3790151e-01
   3.7538769e-02   4.5495976e-01
   3.7678839e-02   4.7205313e-01
   3.7818909e-02   4.8916067e-01
   3.7958979e-02   5.0626147e-01
   3.8099050e-02   5.2333476e-01
   3.8239120e-02   5.4035991e-01
   3.8379190e-02   5.5731645e-01
   3.8519260e-02   5.7418414e-01
   3.8659330e-02   5.9094296e-01
   3.8799400e-02   6.0757317e-01
   3.8939470e-02   6.2405532e-01
   3.9079540e-02   6.4037029e-01
   3.9219610e-02   6.5649930e-01
   3.9359680e-02   6.7242397e-01
   3.9499750e-02   6.8812630e-01
   3.9639820e-02   7.0358874e-01
   3.9779890e-02   7.1879421e-01
   3.9919960e-02   7.3372607e-01
   4.0060030e-02   7.4836821e-01
   4.0200100e-02   7.6270504e-01
   4.0340170e-02   7.7672152e-01
   4.0480240e-02   7.9040316e-01
   4.0620310e-02   8.0373606e-01
   4.0760380e-02   8.1670693e-01
   4.0900450e-02   8.2930308e-01
   4.1040520e-02   8.4151246e-01
   4.1180590e-02   8.5332367e-01
   4.1320660e-02   8.6472597e-01
   4.1460730e-02   8.7570928e-01
   4.1600800e-02   8.8626420e-01
   4.1740870e-02   8.9638203e-01
   4.1880940e-02   9.0605477e-01
   4.2021011e-02   9.1527511e-01
   4.2161081e-02   9.2403646e-01
   4.2301151e-02   9.3233294e-01
   4.2441221e-02   9.4015938e-01
   4.2581291e-02   9.4751135e-01
   4.2721361e-02   9.5438511e-01
   4.2861431e-02   9.6077767e-01
   4.3001501e-02   9.6668671e-01
   4.3141571e-02   9.7211066e-01
   4.3281641e-02   9.7704865e-01
   4.3421711e-02   9.8150049e-01
   4.3561781e-02   9.8546671e-01
   4.3701851e-02   9.8894851e-01
   4.3841921e-02   9.9194777e-01
   4.3981991e-02   9.9446704e-01
   4.4122061e-02   9.9650951e-01
   4.4262131e-02   9.9807902e-01
   4.4402201e-02   9.9918005e-01
   4.4542271e-02   9.9981767e-01
   4.4682341e-02   9.9999756e-01
   4.4822411e-02   9.9972597e-01
   4.4962481e-02   9.9900972e-01
   4.5102551e-02   9.9785617e-01
   4.5242621e-02   9.9627320e-01
   4.5382691e-02   9.9426920e-01
   4.5522761e-02   9.9185303e-01
   4.5662831e-02   9.8903404e-01
   4.5802901e-02   9.8582199e-01
   4.5942971e-02   9.8222705e-01
   4.6083042e-02   9.7825981e-01
   4.6223112e-02   9.7393121e-01
   4.6363182e-02   9.6925252e-01
   4.6503252e-02   9.6423536e-01
   4.6643322e-02   9.5889160e-01
   4.6783392e-02   9.5323342e-01
   4.6923462e-02   9.4727320e-01
   4.7063532e-02   9.4102355e-01
   4.7203602e-02   9.3449728e-01
   4.7343672e-02   9.2770733e-01
   4.7483742e-02   9.2066679e-01
   4.7623812e-02   9.1338886e-01
   4.7763882e-02   9.0588680e-01
   4.7903952e-02   8.9817393e-01
   4.8044022e-02   8.9026360e-01
   4.8184092e-02   8.8216916e-01
   4.8324162e-02   8.7390391e-01
   4.8464232e-02   8.6548111e-01
   4.8604302e-02   8.5691394e-01
   4.8744372e-02   8.4821547e-01
   4.8884442e-02   8.3939863e-01
   4.9024512e-02   8.3047622e-01
   4.9164582e-02   8.2146081e-01
   4.9304652e-02   8.1236482e-01
   4.9444722e-02   8.0320039e-01
   4.9584792e-02   7.9397945e-01
   4.9724862e-02   7.8471364e-01
   4.9864932e-02   7.7541429e-01
   5.0005003e-02   7.6609245e-01
   5.0145073e-02   7.5675879e-01
   5.0285143e-02   7.4742367e-01
   5.0425213e-02   7.3809706e-01
   5.0565283e-02   7.2878852e-01
   5.0705353e-02   7.1950723e-01
   5.0845423e-02   7.1026194e-01
   5.0985493e-02   7.0106096e-01
   5.1125563e-02   6.9191216e-01
   5.1265633e-02   6.8282294e-01
   5.1405703e-02   6.7380022e-01
   5.1545773e-02   6.6485045e-01
   5.1685843e-02   6.5597956e-01
   5.1825913e-02   6.4719301e-01
   5.1965983e-02   6.3849572e-01
   5.2106053e-02   6.2989211e-01
   5.2246123e-02   6.2138608e-01
   5.2386193e-02   6.1298098e-01
   5.2526263e-02   6.0467966e-01
   5.2666333e-02   5.9648443e-01
   5.2806403e-02   5.8839705e-01
   5.2946473e-02   5.8041878e-01
   5.3086543e-02   5.7255031e-01
   5.3226613e-02   5.6479184e-01
   5.3366683e-02   5.5714302e-01
   5.3506753e-02   5.4960299e-01
   5.3646823e-02   5.4217038e-01
   5.3786893e-02   5.3484331e-01
   5.3926963e-02   5.2761939e-01
   5.4067034e-02   5.2049575e-01
   5.4207104e-02   5.1346904e-01
   5.4347174e-02   5.0653544e-01
   5.4487244e-02   4.9969067e-01
   5.4627314e-02   4.9293000e-01
   5.4767384e-02   4.8624827e-01
   5.4907454e-02   4.7963991e-01
   5.5047524e-02   4.7309895e-01
   5.5187594e-02   4.6661901e-01
   5.5327664e-02   4.6019338e-01
   5.5467734e-02   4.5381497e-01
   5.5607804e-02   4.4747637e-01
   5.5747874e-02   4.4116985e-01
   5.5887944e-02   4.3488740e-01
   5.6028014e-02   4.2862072e-01
   5.6168084e-02   4.2236127e-01
   5.6308154e-02   4.1610028e-01
   5.6448224e-02   4.0982877e-01
   5.6588294e-02   4.0353757e-01
   5.6728364e-02   3.9721735e-01
   5.6868434e-02   3.9085865e-01
   5.7008504e-02   3.8445189e-01
   5.7148574e-02   3.7798738e-01
   5.7288644e-02   3.7145539e-01
   5.7428714e-02   3.6484612e-01
   5.7568784e-02   3.5814978e-01
   5.7708854e-02   3.5135657e-01
   5.7848924e-02   3.4445670e-01
   5.7988994e-02   3.3744048e-01
   5.8129065e-02   3.3029826e-01
   5.8269135e-02   3.2302050e-01
   5.8409205e-02   3.1559781e-01
   5.8549275e-02   3.0802094e-01
   5.8689345e-02   3.0028079e-01
   5.8829415e-02   2.9236850e-01
   5.8969485e-02   2.8427540e-01
   5.9109555e-02   2.7599309e-01
   5.9249625e-02   2.6751343e-01
   5.9389695e-02   2.5882855e-01
   5.9529765e-02   2.4993091e-01
   5.9669835e-02   2.4081331e-01
   5.9809905e-02   2.3146888e-01
   5.9949975e-02   2.2189115e-01
   6.0090045e-02   2.1207401e-01
   6.0230115e-02   2.0201179e-01
   6.0370185e-02   1.9169922e-01
   6.0510255e-02   1.8113149e-01
   6.0650325e-02   1.7030426e-01
   6.0790395e-02   1.5921365e-01
   6.0930465e-02   1.4785628e-01
   6.1070535e-02   1.3622928e-01
   6.1210605e-02   1.2433027e-01
   6.1350675e-02   1.1215744e-01
   6.1490745e-02   9.9709488e-02
   6.1630815e-02   8.6985682e-02
   6.1770885e-02   7.3985841e-02
   6.1910955e-02   6.0710356e-02
   6.2051026e-02   4.7160189e-02
   6.2191096e-02   3.3336887e-02
   6.2331166e-02   1.9242588e-02
   6.2471236e-02   4.8801032e-03
   6.2611306e-02   9.7477179e-03
   6.2751376e-02   2.4636319e-02
   6.2891446e-02   3.9781524e-02
   6.3031516e-02   5.5178208e-02
   6.3171586e-02   7.0820676e-02
   6.3311656e-02   8.6702648e-02
   6.3451726e-02   1.0281726e-01
   6.3591796e-02   1.1915705e-01
   6.3731866e-02   1.3571400e-01
   6.3871936e-02   1.5247952e-01
   6.4012006e-02   1.6944445e-01
   6.4152076e-02   1.8659906e-01
   6.4292146e-02   2.0393312e-01
   6.4432216e-02   2.2143583e-01
   6.4572286e-02   2.3909588e-01
   6.4712356e-02   2.5690145e-01
   6.4852426e-02   2.7484024e-01
   6.4992496e-02   2.9289946e-01
   6.5132566e-02   3.1106586e-01
   6.5272636e-02   3.2932572e-01
   6.5412706e-02   3.4766492e-01
   6.5552776e-02   3.6606892e-01
   6.5692846e-02   3.8452278e-01
   6.5832916e-02   4.0301118e-01
   6.5972986e-02   4.2151848e-01
   6.6113057e-02   4.4002866e-01
   6.6253127e-02   4.5852544e-01
   6.6393197e-02   4.7699220e-01
   6.6533267e-02   4.9541210e-01
   6.6673337e-02   5.1376804e-01
   6.6813407e-02   5.3204271e-01
   6.6953477e-02   5.5021858e-01
   6.7093547e-02   5.6827799e-01
   6.7233617e-02   5.8620312e-01
   6.7373687e-02   6.0397604e-01
   6.7513757e-02   6.2157871e-01
   6.7653827e-02   6.3899305e-01
   6.7793897e-02   6.5620093e-01
   6.7933967e-02   6.7318422e-01
   6.8074037e-02   6.8992478e-01
   6.8214107e-02   7.0640455e-01
   6.8354177e-02   7.2260551e-01
   6.8494247e-02   7.3850975e-01
   6.8634317e-02   7.5409948e-01
   6.8774387e-02   7.6935707e-01
   6.8914457e-02   7.8426505e-01
   6.9054527e-02   7.9880617e-01
   6.9194597e-02   8.1296341e-01
   6.9334667e-02   8.2671999e-01
   6.9474737e-02   8.4005945e-01
   6.9614807e-02   8.5296559e-01
   6.9754877e-02   8.6542258e-01
   6.9894947e-02   8.7741494e-01
   7.0035018e-02   8.8892758e-01
   7.0175088e-02   8.9994579e-01
   7.0315158e-02   9.1045532e-01
   7.0455228e-02   9.2044235e-01
   7.0595298e-02   9.2989357e-01
   7.0735368e-02   9.3879614e-01
   7.0875438e-02   9.4713773e-01
   7.1015508e-02   9.5490658e-01
   7.1155578e-02   9.6209146e-01
   7.1295648e-02   9.6868173e-01
   7.1435718e-02   9.7466735e-01
   7.1575788e-02   9.8003889e-01
   7.1715858e-02   9.8478753e-01
   7.1855928e-02   9.8890511e-01
   7.1995998e-02   9.9238414e-01
   7.2136068e-02   9.9521778e-01
   7.2276138e-02   9.9739989e-01
   7.2416208e-02   9.9892502e-01
   7.2556278e-02   9.9978843e-01
   7.2696348e-02   9.9998610e-01
   7.2836418e-02   9.9951474e-01
   7.2976488e-02   9.9837179e-01
   7.3116558e-02   9.9655542e-01
   7.3256628e-02   9.9406458e-01
   7.3396698e-02   9.9089894e-01
   7.3536768e-02   9.8705895e-01
   7.3676838e-02   9.8254580e-01
   7.3816908e-02   9.7736145e-01
   7.3956978e-02   9.7150862e-01
   7.4097049e-02   9.6499080e-01
   7.4237119e-02   9.5781222e-01
   7.4377189e-02   9.4997789e-01
   7.4517259e-02   9.4149357e-01
   7.4657329e-02   9.3236574e-01
   7.4797399e-02   9.2260167e-01
   7.4937469e-02   9.1220933e-01
   7.5077539e-02   9.0119744e-01
   7.5217609e-02   8.8957544e-01
   7.5357679e-02   8.7735346e-01
   7.5497749e-02   8.6454236e-01
   7.5637819e-02   8.5115367e-01
   7.5777889e-02   8.3719962e-01
   7.5917959e-02   8.2269307e-01
   7.6058029e-02   8.0764756e-01
   7.6198099e-02   7.9207724e-01
   7.6338169e-02   7.7599692e-01
   7.6478239e-02   7.5942196e-01
   7.6618309e-02   7.4236834e-01
   7.6758379e-02   7.2485260e-01
   7.6898449e-02   7.0689183e-01
   7.7038519e-02   6.8850363e-01
   7.7178589e-02   6.6970612e-01
   7.7318659e-02   6.5051793e-01
   7.7458729e-02   6.3095812e-01
   7.7598799e-02   6.1104621e-01
   7.7738869e-02   5.9080214e-01
   7.7878939e-02   5.7024624e-01
   7.8019010e-02   5.4939922e-01
   7.8159080e-02   5.2828214e-01
   7.8299150e-02   5.0691639e-01
   7.8439220e-02   4.8532365e-01
   7.8579290e-02   4.6352587e-01
   7.8719360e-02   4.4154527e-01
   7.8859430e-02   4.1940427e-01
   7.8999500e-02   3.9712550e-01
   7.9139570e-02   3.7473176e-01
   7.9279640e-02   3.5224599e-01
   7.9419710e-02   3.2969125e-01
   7.9559780e-02   3.0709068e-01
   7.9699850e-02   2.8446751e-01
   7.9839920e-02   2.6184499e-01
   7.9979990e-02   2.3924637e-01
   8.0120060e-02   2.1669490e-01
   8.0260130e-02   1.9421379e-01
   8.0400200e-02   1.7182617e-01
   8.0540270e-02   1.4955507e-01
   8.0680340e-02   1.2742342e-01
   8.0820410e-02   1.0545399e-01
   8.0960480e-02   8.3669382e-02
   8.1100550e-02   6.2092019e-02
   8.1240620e-02   4.0744161e-02
   8.1380690e-02   1.9648202e-02
   8.1520760e-02   1.2066728e-03
   8.1660830e-02   2.1708802e-02
   8.1800900e-02   4.1922413e-02
   8.1940970e-02   6.1800546e-02
   8.2081041e-02   8.1322511e-02
   8.2221111e-02   1.0046830e-01
   8.2361181e-02   1.1921838e-01
   8.2501251e-02   1.3755363e-01
   8.2641321e-02   1.5545543e-01
   8.2781391e-02   1.7290561e-01
   8.2921461e-02   1.8988648e-01
   8.3061531e-02   2.0638090e-01
   8.3201601e-02   2.2237221e-01
   8.3341671e-02   2.3784433e-01
   8.3481741e-02   2.5278172e-01
   8.3621811e-02   2.6716942e-01
   8.3761881e-02   2.8099308e-01
   8.3901951e-02   2.9423892e-01
   8.4042021e-02   3.0689382e-01
   8.4182091e-02   3.1894526e-01
   8.4322161e-02   3.3038137e-01
   8.4462231e-02   3.4119094e-01
   8.4602301e-02   3.5136343e-01
   8.4742371e-02   3.6088896e-01
   8.4882441e-02   3.6975836e-01
   8.5022511e-02   3.7796310e-01
   8.5162581e-02   3.8549541e-01
   8.5302651e-02   3.9234819e-01
   8.5442721e-02   3.9851504e-01
   8.5582791e-02   4.0399030e-01
   8.5722861e-02   4.0876902e-01
   8.5862931e-02   4.1284697e-01
   8.6003002e-02   4.1622065e-01
   8.6143072e-02   4.1888726e-01
   8.6283142e-02   4.2084476e-01
   8.6423212e-02   4.2209182e-01
   8.6563282e-02   4.2262783e-01
   8.6703352e-02   4.2245292e-01
   8.6843422e-02   4.2156791e-01
   8.6983492e-02   4.1997437e-01
   8.7123562e-02   4.1767457e-01
   8.7263632e-02   4.1467147e-01
   8.7403702e-02   4.1096878e-01
   8.7543772e-02   4.0657085e-01
   8.7683842e-02   4.0148276e-01
   8.7823912e-02   3.9571026e-01
   8.7963982e-02   3.8925978e-01
   8.8104052e-02   3.8213840e-01
   8.8244122e-02   3.7435387e-01
   8.8384192e-02   3.6591458e-01
   8.8524262e-02   3.5682955e-01
   8.8664332e-02   3.4710844e-01
   8.8804402e-02   3.3676151e-01
   8.8944472e-02   3.2579962e-01
   8.9084542e-02   3.1423422e-01
   8.9224612e-02   3.0207733e-01
   8.9364682e-02   2.8934153e-01
   8.9504752e-02   2.7603994e-01
   8.9644822e-02   2.6218622e-01
   8.9784892e-02   2.4779454e-01
   8.9924962e-02   2.3287957e-01
   9.0065033e-02   2.1745647e-01
   9.0205103e-02   2.0154084e-01
   9.0345173e-02   1.8514876e-01
   9.0485243e-02   1.6829672e-01
   9.0625313e-02   1.5100166e-01
   9.0765383e-02   1.3328087e-01
   9.0905453e-02   1.1515206e-01
   9.1045523e-02   9.6633277e-02
   9.1185593e-02   7.7742929e-02
   9.1325663e-02   5.8499741e-02
   9.1465733e-02   3.8922761e-02
   9.1605803e-02   1.9031398e-02
   9.1745873e-02   1.1611631e-03
   9.1885943e-02   2.1617274e-02
   9.2026013e-02   4.2333701e-02
   9.2166083e-02   6.3284982e-02
   9.2306153e-02   8.4450579e-02
   9.2446223e-02   1.0580984e-01
   9.2586293e-02   1.2734199e-01
   9.2726363e-02   1.4902609e-01
   9.2866433e-02   1.7084111e-01
   9.3006503e-02   1.9276594e-01
   9.3146573e-02   2.1477936e-01
   9.3286643e-02   2.3686014e-01
   9.3426713e-02   2.5898698e-01
   9.3566783e-02   2.8113858e-01
   9.3706853e-02   3.0329363e-01
   9.3846923e-02   3.2543087e-01
   9.3986993e-02   3.4752904e-01
   9.4127064e-02   3.6956698e-01
   9.4267134e-02   3.9152358e-01
   9.4407204e-02   4.1337784e-01
   9.4547274e-02   4.3510887e-01
   9.4687344e-02   4.5669590e-01
   9.4827414e-02   4.7811834e-01
   9.4967484e-02   4.9935574e-01
   9.5107554e-02   5.2038785e-01
   9.5247624e-02   5.4119461e-01
   9.5387694e-02   5.6175620e-01
   9.5527764e-02   5.8205300e-01
   9.5667834e-02   6.0206567e-01
   9.5807904e-02   6.2177513e-01
   9.5947974e-02   6.4116257e-01
   9.6088044e-02   6.6020951e-01
   9.6228114e-02   6.7889775e-01
   9.6368184e-02   6.9720944e-01
   9.6508254e-02   7.1512705e-01
   9.6648324e-02   7.3263342e-01
   9.6788394e-02   7.4971177e-01
   9.6928464e-02   7.6634568e-01
   9.7068534e-02   7.8251915e-01
   9.7208604e-02   7.9821657e-01
   9.7348674e-02   8.1342277e-01
   9.7488744e-02   8.2812299e-01
   9.7628814e-02   8.4230295e-01
   9.7768884e-02   8.5594878e-01
   9.7908954e-02   8.6904711e-01
   9.8049025e-02   8.8158505e-01
   9.8189095e-02   8.9355018e-01
   9.8329165e-02   9.0493058e-01
   9.8469235e-02   9.1571485e-01
   9.8609305e-02   9.2589210e-01
   9.8749375e-02   9.3545195e-01
   9.8889445e-02   9.4438457e-01
   9.9029515e-02   9.5268067e-01
   9.9169585e-02   9.6033149e-01
   9.9309655e-02   9.6732885e-01
   9.9449725e-02   9.7366511e-01
   9.9589795e-02   9.7933320e-01
   9.9729865e-02   9.8432664e-01
   9.9869935e-02   9.8863951e-01
   1.0001001e-01   9.9226647e-01
   1.0015008e-01   9.9520278e-01
   1.0029015e-01   9.9744429e-01
   1.0043022e-01   9.9898745e-01
   1.0057029e-01   9.9982928e-01
   1.0071036e-01   9.9996744e-01
   1.0085043e-01   9.9940017e-01
   1.0099050e-01   9.9812631e-01
   1.0113057e-01   9.9614533e-01
   1.0127064e-01   9.9345729e-01
   1.0141071e-01   9.9006287e-01
   1.0155078e-01   9.8596334e-01
   1.0169085e-01   9.8116060e-01
   1.0183092e-01   9.7565715e-01
   1.0197099e-01   9.6945609e-01
   1.0211106e-01   9.6256113e-01
   1.0225113e-01   9.5497659e-01
   1.0239120e-01   9.4670739e-01
   1.0253127e-01   9.3775902e-01
   1.0267134e-01   9.2813762e-01
   1.0281141e-01   9.1784986e-01
   1.0295148e-01   9.0690305e-01
   1.0309155e-01   8.9530504e-01
   1.0323162e-01   8.8306428e-01
   1.0337169e-01   8.7018980e-01
   1.0351176e-01   8.5669116e-01
   1.0365183e-01   8.4257853e-01
   1.0379190e-01   8.2786259e-01
   1.0393197e-01   8.1255458e-01
   1.0407204e-01   7.9666629e-01
   1.0421211e-01   7.8021002e-01
   1.0435218e-01   7.6319861e-01
   1.0449225e-01   7.4564539e-01
   1.0463232e-01   7.2756421e-01
   1.0477239e-01   7.0896942e-01
   1.0491246e-01   6.8987582e-01
   1.0505253e-01   6.7029872e-01
   1.0519260e-01   6.5025388e-01
   1.0533267e-01   6.2975748e-01
   1.0547274e-01   6.0882618e-01
   1.0561281e-01   5.8747705e-01
   1.0575288e-01   5.6572755e-01
   1.0589295e-01   5.4359557e-01
   1.0603302e-01   5.2109938e-01
   1.0617309e-01   4.9825760e-01
   1.0631316e-01   4.7508923e-01
   1.0645323e-01   4.5161361e-01
   1.0659330e-01   4.2785040e-01
   1.0673337e-01   4.0381957e-01
   1.0687344e-01   3.7954139e-01
   1.0701351e-01   3.5503642e-01
   1.0715358e-01   3.3032547e-01
   1.0729365e-01   3.0542959e-01
   1.0743372e-01   2.8037008e-01
   1.0757379e-01   2.5516844e-01
   1.0771386e-01   2.2984637e-01
   1.0785393e-01   2.0442574e-01
   1.0799400e-01   1.7892857e-01
   1.0813407e-01   1.5337704e-01
   1.0827414e-01   1.2779343e-01
   1.0841421e-01   1.0220015e-01
   1.0855428e-01   7.6619672e-02
   1.0869435e-01   5.1074583e-02
   1.0883442e-01   2.5587704e-02
   1.0897449e-01   2.8941915e-04
   1.0911456e-01   2.5125082e-02
   1.0925463e-01   5.0302775e-02
   1.0939470e-01   7.5332632e-02
   1.0953477e-01   1.0019192e-01
   1.0967484e-01   1.2485819e-01
   1.0981491e-01   1.4930913e-01
   1.0995498e-01   1.7352256e-01
   1.1009505e-01   1.9747644e-01
   1.1023512e-01   2.2114892e-01
   1.1037519e-01   2.4451831e-01
   1.1051526e-01   2.6756313e-01
   1.1065533e-01   2.9026214e-01
   1.1079540e-01   3.1259433e-01
   1.1093547e-01   3.3453899e-01
   1.1107554e-01   3.5607567e-01
   1.1121561e-01   3.7718423e-01
   1.1135568e-01   3.9784488e-01
   1.1149575e-01   4.1803817e-01
   1.1163582e-01   4.3774502e-01
   1.1177589e-01   4.5694674e-01
   1.1191596e-01   4.7562506e-01
   1.1205603e-01   4.9376212e-01
   1.1219610e-01   5.1134054e-01
   1.1233617e-01   5.2834338e-01
   1.1247624e-01   5.4475420e-01
   1.1261631e-01   5.6055705e-01
   1.1275638e-01   5.7573652e-01
   1.1289645e-01   5.9027774e-01
   1.1303652e-01   6.0416638e-01
   1.1317659e-01   6.1738869e-01
   1.1331666e-01   6.2993151e-01
   1.1345673e-01   6.4178230e-01
   1.1359680e-01   6.5292911e-01
   1.1373687e-01   6.6336065e-01
   1.1387694e-01   6.7306626e-01
   1.1401701e-01   6.8203596e-01
   1.1415708e-01   6.9026044e-01
   1.1429715e-01   6.9773105e-01
   1.1443722e-01   7.0443987e-01
   1.1457729e-01   7.1037968e-01
   1.1471736e-01   7.1554398e-01
   1.1485743e-01   7.1992699e-01
   1.1499750e-01   7.2352368e-01
   1.1513757e-01   7.2632976e-01
   1.1527764e-01   7.2834169e-01
   1.1541771e-01   7.2955669e-01
   1.1555778e-01   7.2997275e-01
   1.1569785e-01   7.2958863e-01
   1.1583792e-01   7.2840385e-01
   1.1597799e-01   7.2641873e-01
   1.1611806e-01   7.2363436e-01
   1.1625813e-01   7.2005261e-01
   1.1639820e-01   7.1567612e-01
   1.1653827e-01   7.1050834e-01
   1.1667834e-01   7.0455348e-01
   1.1681841e-01   6.9781654e-01
   1.1695848e-01   6.9030329e-01
   1.1709855e-01   6.8202028e-01
   1.1723862e-01   6.7297482e-01
   1.1737869e-01   6.6317499e-01
   1.1751876e-01   6.5262964e-01
   1.1765883e-01   6.4134833e-01
   1.1779890e-01   6.2934141e-01
   1.1793897e-01   6.1661992e-01
   1.1807904e-01   6.0319566e-01
   1.1821911e-01   5.8908112e-01
   1.1835918e-01   5.7428948e-01
   1.1849925e-01   5.5883465e-01
   1.1863932e-01   5.4273116e-01
   1.1877939e-01   5.2599425e-01
   1.1891946e-01   5.0863977e-01
   1.1905953e-01   4.9068422e-01
   1.1919960e-01   4.7214470e-01
   1.1933967e-01   4.5303892e-01
   1.1947974e-01   4.3338514e-01
   1.1961981e-01   4.1320221e-01
   1.1975988e-01   3.9250950e-01
   1.1989995e-01   3.7132689e-01
   1.2004002e-01   3.4967478e-01
   1.2018009e-01   3.2757402e-01
   1.2032016e-01   3.0504593e-01
   1.2046023e-01   2.8211225e-01
   1.2060030e-01   2.5879512e-01
   1.2074037e-01   2.3511706e-01
   1.2088044e-01   2.1110097e-01
   1.2102051e-01   1.8677004e-01
   1.2116058e-01   1.6214779e-01
   1.2130065e-01   1.3725801e-01
   1.2144072e-01   1.1212475e-01
   1.2158079e-01   8.6772269e-02
   1.2172086e-01   6.1225037e-02
   1.2186093e-01   3.5507720e-02
   1.2200100e-01   9.6455669e-03
   1.2214107e-01   1.6339139e-02
   1.2228114e-01   4.2417670e-02
   1.2242121e-01   6.8566987e-02
   1.2256128e-01   9.4761856e-02
   1.2270135e-01   1.2097722e-01
   1.2284142e-01   1.4718810e-01
   1.2298149e-01   1.7336954e-01
   1.2312156e-01   1.9949672e-01
   1.2326163e-01   2.2554494e-01
   1.2340170e-01   2.5148964e-01
   1.2354177e-01   2.7730643e-01
   1.2368184e-01   3.0297117e-01
   1.2382191e-01   3.2845993e-01
   1.2396198e-01   3.5374905e-01
   1.2410205e-01   3.7881517e-01
   1.2424212e-01   4.0363527e-01
   1.2438219e-01   4.2818665e-01
   1.2452226e-01   4.5244702e-01
   1.2466233e-01   4.7639447e-01
   1.2480240e-01   5.0000755e-01
   1.2494247e-01   5.2326524e-01
   1.2508254e-01   5.4614702e-01
   1.2522261e-01   5.6863287e-01
   1.2536268e-01   5.9070330e-01
   1.2550275e-01   6.1233938e-01
   1.2564282e-01   6.3352275e-01
   1.2578289e-01   6.5423566e-01
   1.2592296e-01   6.7446098e-01
   1.2606303e-01   6.9418220e-01
   1.2620310e-01   7.1338349e-01
   1.2634317e-01   7.3204969e-01
   1.2648324e-01   7.5016634e-01
   1.2662331e-01   7.6771969e-01
   1.2676338e-01   7.8469671e-01
   1.2690345e-01   8.0108514e-01
   1.2704352e-01   8.1687344e-01
   1.2718359e-01   8.3205087e-01
   1.2732366e-01   8.4660746e-01
   1.2746373e-01   8.6053403e-01
   1.2760380e-01   8.7382221e-01
   1.2774387e-01   8.8646443e-01
   1.2788394e-01   8.9845395e-01
   1.2802401e-01   9.0978485e-01
   1.2816408e-01   9.2045202e-01
   1.2830415e-01   9.3045122e-01
   1.2844422e-01   9.3977902e-01
   1.2858429e-01   9.4843284e-01
   1.2872436e-01   9.5641093e-01
   1.2886443e-01   9.6371238e-01
   1.2900450e-01   9.7033712e-01
   1.2914457e-01   9.7628590e-01
   1.2928464e-01   9.8156033e-01
   1.2942471e-01   9.8616280e-01
   1.2956478e-01   9.9009655e-01
   1.2970485e-01   9.9336562e-01
   1.2984492e-01   9.9597485e-01
   1.2998499e-01   9.9792986e-01
   1.3012506e-01   9.9923706e-01
   1.3026513e-01   9.9990362e-01
   1.3040520e-01   9.9993747e-01
   1.3054527e-01   9.9934728e-01
   1.3068534e-01   9.9814243e-01
   1.3082541e-01   9.9633303e-01
   1.3096548e-01   9.9392985e-01
   1.3110555e-01   9.9094435e-01
   1.3124562e-01   9.8738865e-01
   1.3138569e-01   9.8327547e-01
   1.3152576e-01   9.7861816e-01
   1.3166583e-01   9.7343067e-01
   1.3180590e-01   9.6772747e-01
   1.3194597e-01   9.6152362e-01
   1.3208604e-01   9.5483466e-01
   1.3222611e-01   9.4767664e-01
   1.3236618e-01   9.4006606e-01
   1.3250625e-01   9.3201986e-01
   1.3264632e-01   9.2355539e-01
   1.3278639e-01   9.1469039e-01
   1.3292646e-01   9.0544294e-01
   1.3306653e-01   8.9583144e-01
   1.3320660e-01   8.8587461e-01
   1.3334667e-01   8.7559139e-01
   1.3348674e-01   8.6500099e-01
   1.3362681e-01   8.5412281e-01
   1.3376688e-01   8.4297642e-01
   1.3390695e-01   8.3158153e-01
   1.3404702e-01   8.1995797e-01
   1.3418709e-01   8.0812563e-01
   1.3432716e-01   7.9610445e-01
   1.3446723e-01   7.8391440e-01
   1.3460730e-01   7.7157541e-01
   1.3474737e-01   7.5910738e-01
   1.3488744e-01   7.4653012e-01
   1.3502751e-01   7.3386333e-01
   1.3516758e-01   7.2112656e-01
   1.3530765e-01   7.0833920e-01
   1.3544772e-01   6.9552044e-01
   1.3558779e-01   6.8268920e-01
   1.3572786e-01   6.6986418e-01
   1.3586793e-01   6.5706377e-01
   1.3600800e-01   6.4430603e-01
   1.3614807e-01   6.3160867e-01
   1.3628814e-01   6.1898905e-01
   1.3642821e-01   6.0646408e-01
   1.3656828e-01   5.9405028e-01
   1.3670835e-01   5.8176369e-01
   1.3684842e-01   5.6961988e-01
   1.3698849e-01   5.5763391e-01
   1.3712856e-01   5.4582030e-01
   1.3726863e-01   5.3419305e-01
   1.3740870e-01   5.2276556e-01
   1.3754877e-01   5.1155064e-01
   1.3768884e-01   5.0056051e-01
   1.3782891e-01   4.8980674e-01
   1.3796898e-01   4.7930026e-01
   1.3810905e-01   4.6905132e-01
   1.3824912e-01   4.5906952e-01
   1.3838919e-01   4.4936375e-01
   1.3852926e-01   4.3994220e-01
   1.3866933e-01   4.3081234e-01
   1.3880940e-01   4.2198090e-01
   1.3894947e-01   4.1345390e-01
   1.3908954e-01   4.0523661e-01
   1.3922961e-01   3.9733352e-01
   1.3936968e-01   3.8974839e-01
   1.3950975e-01   3.8248422e-01
   1.3964982e-01   3.7554323e-01
   1.3978989e-01   3.6892690e-01
   1.3992996e-01   3.6263591e-01
   1.4007004e-01   3.5667020e-01
   1.4021011e-01   3.5102895e-01
   1.4035018e-01   3.4571056e-01
   1.4049025e-01   3.4071269e-01
   1.4063032e-01   3.3603227e-01
   1.4077039e-01   3.3166545e-01
   1.4091046e-01   3.2760768e-01
   1.4105053e-01   3.2385367e-01
   1.4119060e-01   3.2039745e-01
   1.4133067e-01   3.1723231e-01
   1.4147074e-01   3.1435089e-01
   1.4161081e-01   3.1174515e-01
   1.4175088e-01   3.0940638e-01
   1.4189095e-01   3.0732527e-01
   1.4203102e-01   3.0549186e-01
   1.4217109e-01   3.0389561e-01
   1.4231116e-01   3.0252539e-01
   1.4245123e-01   3.0136953e-01
   1.4259130e-01   3.0041580e-01
   1.4273137e-01   2.9965149e-01
   1.4287144e-01   2.9906338e-01
   1.4301151e-01   2.9863780e-01
   1.4315158e-01   2.9836064e-01
   1.4329165e-01   2.9821739e-01
   1.4343172e-01   2.9819314e-01
   1.4357179e-01   2.9827264e-01
   1.4371186e-01   2.9844033e-01
   1.4385193e-01   2.9868033e-01
   1.4399200e-01   2.9897651e-01
   1.4413207e-01   2.9931250e-01
   1.4427214e-01   2.9967173e-01
   1.4441221e-01   3.0003746e-01
   1.4455228e-01   3.0039280e-01
   1.4469235e-01   3.0072077e-01
   1.4483242e-01   3.0100431e-01
   1.4497249e-01   3.0122630e-01
   1.4511256e-01   3.0136963e-01
   1.4525263e-01   3.0141720e-01
   1.4539270e-01   3.0135198e-01
   1.4553277e-01   3.0115702e-01
   1.4567284e-01   3.0081548e-01
   1.4581291e-01   3.0031070e-01
   1.4595298e-01   2.9962619e-01
   1.4609305e-01   2.9874567e-01
   1.4623312e-01   2.9765313e-01
   1.4637319e-01   2.9633283e-01
   1.4651326e-01   2.9476934e-01
   1.4665333e-01   2.9294760e-01
   1.4679340e-01   2.9085289e-01
   1.4693347e-01   2.8847092e-01
   1.4707354e-01   2.8578781e-01
   1.4721361e-01   2.8279016e-01
   1.4735368e-01   2.7946505e-01
   1.4749375e-01   2.7580009e-01
   1.4763382e-01   2.7178342e-01
   1.4777389e-01   2.6740375e-01
   1.4791396e-01   2.6265037e-01
   1.4805403e-01   2.5751322e-01
   1.4819410e-01   2.5198284e-01
   1.4833417e-01   2.4605046e-01
   1.4847424e-01   2.3970796e-01
   1.4861431e-01   2.3294796e-01
   1.4875438e-01   2.2576376e-01
   1.4889445e-01   2.1814942e-01
   1.4903452e-01   2.1009974e-01
   1.4917459e-01   2.0161029e-01
   1.4931466e-01   1.9267742e-01
   1.4945473e-01   1.8329826e-01
   1.4959480e-01   1.7347076e-01
   1.4973487e-01   1.6319368e-01
   1.4987494e-01   1.5246658e-01
   1.5001501e-01   1.4128988e-01
   1.5015508e-01   1.2966481e-01
   1.5029515e-01   1.1759345e-01
   1.5043522e-01   1.0507870e-01
   1.5057529e-01   9.2124332e-02
   1.5071536e-01   7.8734934e-02
   1.5085543e-01   6.4915949e-02
   1.5099550e-01   5.0673655e-02
   1.5113557e-01   3.6015175e-02
   1.5127564e-01   2.0948498e-02
   1.5141571e-01   5.4830614e-03
   1.5155578e-01   1.0375073e-02
   1.5169585e-01   2.6610550e-02
   1.5183592e-01   4.3214744e-02
   1.5197599e-01   6.0175473e-02
   1.5211606e-01   7.7479998e-02
   1.5225613e-01   9.5114858e-02
   1.5239620e-01   1.1306586e-01
   1.5253627e-01   1.3131810e-01
   1.5267634e-01   1.4985598e-01
   1.5281641e-01   1.6866322e-01
   1.5295648e-01   1.8772289e-01
   1.5309655e-01   2.0701743e-01
   1.5323662e-01   2.2652868e-01
   1.5337669e-01   2.4623786e-01
   1.5351676e-01   2.6612569e-01
   1.5365683e-01   2.8617230e-01
   1.5379690e-01   3.0635735e-01
   1.5393697e-01   3.2666003e-01
   1.5407704e-01   3.4705906e-01
   1.5421711e-01   3.6753277e-01
   1.5435718e-01   3.8805909e-01
   1.5449725e-01   4.0861560e-01
   1.5463732e-01   4.2917959e-01
   1.5477739e-01   4.4972801e-01
   1.5491746e-01   4.7023762e-01
   1.5505753e-01   4.9068492e-01
   1.5519760e-01   5.1104624e-01
   1.5533767e-01   5.3129777e-01
   1.5547774e-01   5.5141558e-01
   1.5561781e-01   5.7137569e-01
   1.5575788e-01   5.9115404e-01
   1.5589795e-01   6.1072661e-01
   1.5603802e-01   6.3006938e-01
   1.5617809e-01   6.4915844e-01
   1.5631816e-01   6.6796995e-01
   1.5645823e-01   6.8648025e-01
   1.5659830e-01   7.0466583e-01
   1.5673837e-01   7.2250343e-01
   1.5687844e-01   7.3997002e-01
   1.5701851e-01   7.5704288e-01
   1.5715858e-01   7.7369961e-01
   1.5729865e-01   7.8991816e-01
   1.5743872e-01   8.0567691e-01
   1.5757879e-01   8.2095465e-01
   1.5771886e-01   8.3573062e-01
   1.5785893e-01   8.4998460e-01
   1.5799900e-01   8.6369687e-01
   1.5813907e-01   8.7684828e-01
   1.5827914e-01   8.8942029e-01
   1.5841921e-01   9.0139498e-01
   1.5855928e-01   9.1275507e-01
   1.5869935e-01   9.2348398e-01
   1.5883942e-01   9.3356584e-01
   1.5897949e-01   9.4298551e-01
   1.5911956e-01   9.5172863e-01
   1.5925963e-01   9.5978161e-01
   1.5939970e-01   9.6713169e-01
   1.5953977e-01   9.7376694e-01
   1.5967984e-01   9.7967626e-01
   1.5981991e-01   9.8484947e-01
   1.5995998e-01   9.8927725e-01
   1.6010005e-01   9.9295121e-01
   1.6024012e-01   9.9586387e-01
   1.6038019e-01   9.9800871e-01
   1.6052026e-01   9.9938016e-01
   1.6066033e-01   9.9997361e-01
   1.6080040e-01   9.9978543e-01
   1.6094047e-01   9.9881299e-01
   1.6108054e-01   9.9705464e-01
   1.6122061e-01   9.9450972e-01
   1.6136068e-01   9.9117861e-01
   1.6150075e-01   9.8706266e-01
   1.6164082e-01   9.8216425e-01
   1.6178089e-01   9.7648677e-01
   1.6192096e-01   9.7003461e-01
   1.6206103e-01   9.6281317e-01
   1.6220110e-01   9.5482886e-01
   1.6234117e-01   9.4608906e-01
   1.6248124e-01   9.3660215e-01
   1.6262131e-01   9.2637752e-01
   1.6276138e-01   9.1542547e-01
   1.6290145e-01   9.0375730e-01
   1.6304152e-01   8.9138525e-01
   1.6318159e-01   8.7832247e-01
   1.6332166e-01   8.6458304e-01
   1.6346173e-01   8.5018193e-01
   1.6360180e-01   8.3513498e-01
   1.6374187e-01   8.1945890e-01
   1.6388194e-01   8.0317124e-01
   1.6402201e-01   7.8629034e-01
   1.6416208e-01   7.6883534e-01
   1.6430215e-01   7.5082617e-01
   1.6444222e-01   7.3228346e-01
   1.6458229e-01   7.1322858e-01
   1.6472236e-01   6.9368357e-01
   1.6486243e-01   6.7367113e-01
   1.6500250e-01   6.5321457e-01
   1.6514257e-01   6.3233781e-01
   1.6528264e-01   6.1106534e-01
   1.6542271e-01   5.8942214e-01
   1.6556278e-01   5.6743373e-01
   1.6570285e-01   5.4512605e-01
   1.6584292e-01   5.2252549e-01
   1.6598299e-01   4.9965883e-01
   1.6612306e-01   4.7655318e-01
   1.6626313e-01   4.5323599e-01
   1.6640320e-01   4.2973499e-01
   1.6654327e-01   4.0607812e-01
   1.6668334e-01   3.8229357e-01
   1.6682341e-01   3.5840966e-01
   1.6696348e-01   3.3445485e-01
   1.6710355e-01   3.1045768e-01
   1.6724362e-01   2.8644675e-01
   1.6738369e-01   2.6245067e-01
   1.6752376e-01   2.3849801e-01
   1.6766383e-01   2.1461728e-01
   1.6780390e-01   1.9083688e-01
   1.6794397e-01   1.6718508e-01
   1.6808404e-01   1.4368996e-01
   1.6822411e-01   1.2037936e-01
   1.6836418e-01   9.7280887e-02
   1.6850425e-01   7.4421849e-02
   1.6864432e-01   5.1829222e-02
   1.6878439e-01   2.9529649e-02
   1.6892446e-01   7.5498463e-03
   1.6906453e-01   1.4087106e-02
   1.6920460e-01   3.5352125e-02
   1.6934467e-01   5.6222367e-02
   1.6948474e-01   7.6673414e-02
   1.6962481e-01   9.6681582e-02
   1.6976488e-01   1.1622380e-01
   1.6990495e-01   1.3527766e-01
   1.7004502e-01   1.5382138e-01
   1.7018509e-01   1.7183391e-01
   1.7032516e-01   1.8929490e-01
   1.7046523e-01   2.0618474e-01
   1.7060530e-01   2.2248461e-01
   1.7074537e-01   2.3817647e-01
   1.7088544e-01   2.5324311e-01
   1.7102551e-01   2.6766815e-01
   1.7116558e-01   2.8143607e-01
   1.7130565e-01   2.9453224e-01
   1.7144572e-01   3.0694291e-01
   1.7158579e-01   3.1865527e-01
   1.7172586e-01   3.2965741e-01
   1.7186593e-01   3.3993838e-01
   1.7200600e-01   3.4948818e-01
   1.7214607e-01   3.5829777e-01
   1.7228614e-01   3.6635911e-01
   1.7242621e-01   3.7366510e-01
   1.7256628e-01   3.8020969e-01
   1.7270635e-01   3.8598777e-01
   1.7284642e-01   3.9099527e-01
   1.7298649e-01   3.9522910e-01
   1.7312656e-01   3.9868719e-01
   1.7326663e-01   4.0136846e-01
   1.7340670e-01   4.0327284e-01
   1.7354677e-01   4.0440126e-01
   1.7368684e-01   4.0475565e-01
   1.7382691e-01   4.0433891e-01
   1.7396698e-01   4.0315494e-01
   1.7410705e-01   4.0120860e-01
   1.7424712e-01   3.9850573e-01
   1.7438719e-01   3.9505310e-01
   1.7452726e-01   3.9085843e-01
   1.7466733e-01   3.8593037e-01
   1.7480740e-01   3.8027846e-01
   1.7494747e-01   3.7391317e-01
   1.7508754e-01   3.6684580e-01
   1.7522761e-01   3.5908855e-01
   1.7536768e-01   3.5065442e-01
   1.7550775e-01   3.4155725e-01
   1.7564782e-01   3.3181167e-01
   1.7578789e-01   3.2143308e-01
   1.7592796e-01   3.1043762e-01
   1.7606803e-01   2.9884216e-01
   1.7620810e-01   2.8666427e-01
   1.7634817e-01   2.7392217e-01
   1.7648824e-01   2.6063475e-01
   1.7662831e-01   2.4682149e-01
   1.7676838e-01   2.3250246e-01
   1.7690845e-01   2.1769829e-01
   1.7704852e-01   2.0243014e-01
   1.7718859e-01   1.8671964e-01
   1.7732866e-01   1.7058891e-01
   1.7746873e-01   1.5406049e-01
   1.7760880e-01   1.3715730e-01
   1.7774887e-01   1.1990265e-01
   1.7788894e-01   1.0232016e-01
   1.7802901e-01   8.4433773e-02
   1.7816908e-01   6.6267676e-02
   1.7830915e-01   4.7846295e-02
   1.7844922e-01   2.9194262e-02
   1.7858929e-01   1.0336434e-02
   1.7872936e-01   8.7028610e-03
   1.7886943e-01   2.7897593e-02
   1.7900950e-01   4.7223336e-02
   1.7914957e-01   6.6654894e-02
   1.7928964e-01   8.6167168e-02
   1.7942971e-01   1.0573511e-01
   1.7956978e-01   1.2533373e-01
   1.7970985e-01   1.4493817e-01
   1.7984992e-01   1.6452369e-01
   1.7998999e-01   1.8406573e-01
   1.8013007e-01   2.0353992e-01
   1.8027014e-01   2.2292214e-01
   1.8041021e-01   2.4218852e-01
   1.8055028e-01   2.6131549e-01
   1.8069035e-01   2.8027979e-01
   1.8083042e-01   2.9905853e-01
   1.8097049e-01   3.1762916e-01
   1.8111056e-01   3.3596959e-01
   1.8125063e-01   3.5405812e-01
   1.8139070e-01   3.7187351e-01
   1.8153077e-01   3.8939502e-01
   1.8167084e-01   4.0660240e-01
   1.8181091e-01   4.2347594e-01
   1.8195098e-01   4.3999647e-01
   1.8209105e-01   4.5614538e-01
   1.8223112e-01   4.7190467e-01
   1.8237119e-01   4.8725694e-01
   1.8251126e-01   5.0218542e-01
   1.8265133e-01   5.1667399e-01
   1.8279140e-01   5.3070716e-01
   1.8293147e-01   5.4427014e-01
   1.8307154e-01   5.5734883e-01
   1.8321161e-01   5.6992982e-01
   1.8335168e-01   5.8200040e-01
   1.8349175e-01   5.9354861e-01
   1.8363182e-01   6.0456318e-01
   1.8377189e-01   6.1503361e-01
   1.8391196e-01   6.2495014e-01
   1.8405203e-01   6.3430375e-01
   1.8419210e-01   6.4308617e-01
   1.8433217e-01   6.5128990e-01
   1.8447224e-01   6.5890820e-01
   1.8461231e-01   6.6593508e-01
   1.8475238e-01   6.7236532e-01
   1.8489245e-01   6.7819445e-01
   1.8503252e-01   6.8341876e-01
   1.8517259e-01   6.8803530e-01
   1.8531266e-01   6.9204186e-01
   1.8545273e-01   6.9543698e-01
   1.8559280e-01   6.9821994e-01
   1.8573287e-01   7.0039073e-01
   1.8587294e-01   7.0195008e-01
   1.8601301e-01   7.0289943e-01
   1.8615308e-01   7.0324091e-01
   1.8629315e-01   7.0297735e-01
   1.8643322e-01   7.0211224e-01
   1.8657329e-01   7.0064976e-01
   1.8671336e-01   6.9859473e-01
   1.8685343e-01   6.9595258e-01
   1.8699350e-01   6.9272940e-01
   1.8713357e-01   6.8893185e-01
   1.8727364e-01   6.8456720e-01
   1.8741371e-01   6.7964328e-01
   1.8755378e-01   6.7416846e-01
   1.8769385e-01   6.6815166e-01
   1.8783392e-01   6.6160230e-01
   1.8797399e-01   6.5453029e-01
   1.8811406e-01   6.4694602e-01
   1.8825413e-01   6.3886034e-01
   1.8839420e-01   6.3028450e-01
   1.8853427e-01   6.2123019e-01
   1.8867434e-01   6.1170947e-01
   1.8881441e-01   6.0173476e-01
   1.8895448e-01   5.9131883e-01
   1.8909455e-01   5.8047476e-01
   1.8923462e-01   5.6921595e-01
   1.8937469e-01   5.5755603e-01
   1.8951476e-01   5.4550892e-01
   1.8965483e-01   5.3308875e-01
   1.8979490e-01   5.2030984e-01
   1.8993497e-01   5.0718672e-01
   1.9007504e-01   4.9373405e-01
   1.9021511e-01   4.7996663e-01
   1.9035518e-01   4.6589939e-01
   1.9049525e-01   4.5154732e-01
   1.9063532e-01   4.3692550e-01
   1.9077539e-01   4.2204904e-01
   1.9091546e-01   4.0693307e-01
   1.9105553e-01   3.9159273e-01
   1.9119560e-01   3.7604314e-01
   1.9133567e-01   3.6029935e-01
   1.9147574e-01   3.4437640e-01
   1.9161581e-01   3.2828919e-01
   1.9175588e-01   3.1205257e-01
   1.9189595e-01   2.9568122e-01
   1.9203602e-01   2.7918971e-01
   1.9217609e-01   2.6259245e-01
   1.9231616e-01   2.4590366e-01
   1.9245623e-01   2.2913738e-01
   1.9259630e-01   2.1230744e-01
   1.9273637e-01   1.9542744e-01
   1.9287644e-01   1.7851075e-01
   1.9301651e-01   1.6157047e-01
   1.9315658e-01   1.4461944e-01
   1.9329665e-01   1.2767023e-01
   1.9343672e-01   1.1073510e-01
   1.9357679e-01   9.3826022e-02
   1.9371686e-01   7.6954640e-02
   1.9385693e-01   6.0132282e-02
   1.9399700e-01   4.3369952e-02
   1.9413707e-01   2.6678347e-02
   1.9427714e-01   1.0068173e-02
   1.9441721e-01   6.4544600e-03
   1.9455728e-01   2.2872818e-02
   1.9469735e-01   3.9182525e-02
   1.9483742e-01   5.5373893e-02
   1.9497749e-01   7.1438403e-02
   1.9511756e-01   8.7367976e-02
   1.9525763e-01   1.0315493e-01
   1.9539770e-01   1.1879198e-01
   1.9553777e-01   1.3427221e-01
   1.9567784e-01   1.4958913e-01
   1.9581791e-01   1.6473660e-01
   1.9595798e-01   1.7970890e-01
   1.9609805e-01   1.9450067e-01
   1.9623812e-01   2.0910695e-01
   1.9637819e-01   2.2352315e-01
   1.9651826e-01   2.3774507e-01
   1.9665833e-01   2.5176888e-01
   1.9679840e-01   2.6559109e-01
   1.9693847e-01   2.7920860e-01
   1.9707854e-01   2.9261867e-01
   1.9721861e-01   3.0581889e-01
   1.9735868e-01   3.1880720e-01
   1.9749875e-01   3.3158187e-01
   1.9763882e-01   3.4414151e-01
   1.9777889e-01   3.5648503e-01
   1.9791896e-01   3.6861165e-01
   1.9805903e-01   3.8052091e-01
   1.9819910e-01   3.9221262e-01
   1.9833917e-01   4.0368687e-01
   1.9847924e-01   4.1494402e-01
   1.9861931e-01   4.2598470e-01
   1.9875938e-01   4.3680977e-01
   1.9889945e-01   4.4742032e-01
   1.9903952e-01   4.5781770e-01
   1.9917959e-01   4.6800343e-01
   1.9931966e-01   4.7797925e-01
   1.9945973e-01   4.8774708e-01
   1.9959980e-01   4.9730904e-01
   1.9973987e-01   5.0666737e-01
   1.9987994e-01   5.1582450e-01
   2.0002001e-01   5.2478298e-01
   2.0016008e-01   5.3354549e-01
   2.0030015e-01   5.4211483e-01
   2.0044022e-01   5.5049389e-01
   2.0058029e-01   5.5868565e-01
   2.0072036e-01   5.6669318e-01
   2.0086043e-01   5.7451960e-01
   2.0100050e-01   5.8216809e-01
   2.0114057e-01   5.8964188e-01
   2.0128064e-01   5.9694422e-01
   2.0142071e-01   6.0407837e-01
   2.0156078e-01   6.1104761e-01
   2.0170085e-01   6.1785521e-01
   2.0184092e-01   6.2450444e-01
   2.0198099e-01   6.3099853e-01
   2.0212106e-01   6.3734068e-01
   2.0226113e-01   6.4353404e-01
   2.0240120e-01   6.4958172e-01
   2.0254127e-01   6.5548675e-01
   2.0268134e-01   6.6125211e-01
   2.0282141e-01   6.6688069e-01
   2.0296148e-01   6.7237529e-01
   2.0310155e-01   6.7773861e-01
   2.0324162e-01   6.8297326e-01
   2.0338169e-01   6.8808175e-01
   2.0352176e-01   6.9306645e-01
   2.0366183e-01   6.9792964e-01
   2.0380190e-01   7.0267345e-01
   2.0394197e-01   7.0729989e-01
   2.0408204e-01   7.1181084e-01
   2.0422211e-01   7.1620805e-01
   2.0436218e-01   7.2049309e-01
   2.0450225e-01   7.2466744e-01
   2.0464232e-01   7.2873240e-01
   2.0478239e-01   7.3268913e-01
   2.0492246e-01   7.3653863e-01
   2.0506253e-01   7.4028178e-01
   2.0520260e-01   7.4391927e-01
   2.0534267e-01   7.4745166e-01
   2.0548274e-01   7.5087936e-01
   2.0562281e-01   7.5420262e-01
   2.0576288e-01   7.5742156e-01
   2.0590295e-01   7.6053613e-01
   2.0604302e-01   7.6354615e-01
   2.0618309e-01   7.6645130e-01
   2.0632316e-01   7.6925110e-01
   2.0646323e-01   7.7194496e-01
   2.0660330e-01   7.7453213e-01
   2.0674337e-01   7.7701177e-01
   2.0688344e-01   7.7938288e-01
   2.0702351e-01   7.8164435e-01
   2.0716358e-01   7.8379498e-01
   2.0730365e-01   7.8583342e-01
   2.0744372e-01   7.8775826e-01
   2.0758379e-01   7.8956796e-01
   2.0772386e-01   7.9126090e-01
   2.0786393e-01   7.9283538e-01
   2.0800400e-01   7.9428961e-01
   2.0814407e-01   7.9562176e-01
   2.0828414e-01   7.9682990e-01
   2.0842421e-01   7.9791206e-01
   2.0856428e-01   7.9886621e-01
   2.0870435e-01   7.9969030e-01
   2.0884442e-01   8.0038222e-01
   2.0898449e-01   8.0093985e-01
   2.0912456e-01   8.0136104e-01
   2.0926463e-01   8.0164365e-01
   2.0940470e-01   8.0178549e-01
   2.0954477e-01   8.0178443e-01
   2.0968484e-01   8.0163832e-01
   2.0982491e-01   8.0134503e-01
   2.0996498e-01   8.0090246e-01
   2.1010505e-01   8.0030856e-01
   2.1024512e-01   7.9956129e-01
   2.1038519e-01   7.9865869e-01
   2.1052526e-01   7.9759885e-01
   2.1066533e-01   7.9637991e-01
   2.1080540e-01   7.9500010e-01
   2.1094547e-01   7.9345770e-01
   2.1108554e-01   7.9175111e-01
   2.1122561e-01   7.8987880e-01
   2.1136568e-01   7.8783933e-01
   2.1150575e-01   7.8563138e-01
   2.1164582e-01   7.8325373e-01
   2.1178589e-01   7.8070527e-01
   2.1192596e-01   7.7798501e-01
   2.1206603e-01   7.7509210e-01
   2.1220610e-01   7.7202579e-01
   2.1234617e-01   7.6878549e-01
   2.1248624e-01   7.6537073e-01
   2.1262631e-01   7.6178118e-01
   2.1276638e-01   7.5801666e-01
   2.1290645e-01   7.5407714e-01
   2.1304652e-01   7.4996272e-01
   2.1318659e-01   7.4567367e-01
   2.1332666e-01   7.4121040e-01
   2.1346673e-01   7.3657350e-01
   2.1360680e-01   7.3176368e-01
   2.1374687e-01   7.2678182e-01
   2.1388694e-01   7.2162897e-01
   2.1402701e-01   7.1630633e-01
   2.1416708e-01   7.1081524e-01
   2.1430715e-01   7.0515721e-01
   2.1444722e-01   6.9933392e-01
   2.1458729e-01   6.9334717e-01
   2.1472736e-01   6.8719893e-01
   2.1486743e-01   6.8089133e-01
   2.1500750e-01   6.7442664e-01
   2.1514757e-01   6.6780725e-01
   2.1528764e-01   6.6103573e-01
   2.1542771e-01   6.5411475e-01
   2.1556778e-01   6.4704716e-01
   2.1570785e-01   6.3983590e-01
   2.1584792e-01   6.3248406e-01
   2.1598799e-01   6.2499482e-01
   2.1612806e-01   6.1737152e-01
   2.1626813e-01   6.0961759e-01
   2.1640820e-01   6.0173655e-01
   2.1654827e-01   5.9373205e-01
   2.1668834e-01   5.8560781e-01
   2.1682841e-01   5.7736765e-01
   2.1696848e-01   5.6901548e-01
   2.1710855e-01   5.6055527e-01
   2.1724862e-01   5.5199106e-01
   2.1738869e-01   5.4332697e-01
   2.1752876e-01   5.3456716e-01
   2.1766883e-01   5.2571584e-01
   2.1780890e-01   5.1677727e-01
   2.1794897e-01   5.0775573e-01
   2.1808904e-01   4.9865554e-01
   2.1822911e-01   4.8948104e-01
   2.1836918e-01   4.8023657e-01
   2.1850925e-01   4.7092649e-01
   2.1864932e-01   4.6155515e-01
   2.1878939e-01   4.5212690e-01
   2.1892946e-01   4.4264605e-01
   2.1906953e-01   4.3311692e-01
   2.1920960e-01   4.2354377e-01
   2.1934967e-01   4.1393084e-01
   2.1948974e-01   4.0428232e-01
   2.1962981e-01   3.9460234e-01
   2.1976988e-01   3.8489498e-01
   2.1990995e-01   3.7516427e-01
   2.2005003e-01   3.6541414e-01
   2.2019010e-01   3.5564845e-01
   2.2033017e-01   3.4587100e-01
   2.2047024e-01   3.3608548e-01
   2.2061031e-01   3.2629548e-01
   2.2075038e-01   3.1650451e-01
   2.2089045e-01   3.0671597e-01
   2.2103052e-01   2.9693313e-01
   2.2117059e-01   2.8715916e-01
   2.2131066e-01   2.7739713e-01
   2.2145073e-01   2.6764996e-01
   2.2159080e-01   2.5792046e-01
   2.2173087e-01   2.4821130e-01
   2.2187094e-01   2.3852502e-01
   2.2201101e-01   2.2886404e-01
   2.2215108e-01   2.1923062e-01
   2.2229115e-01   2.0962690e-01
   2.2243122e-01   2.0005486e-01
   2.2257129e-01   1.9051636e-01
   2.2271136e-01   1.8101310e-01
   2.2285143e-01   1.7154665e-01
   2.2299150e-01   1.6211841e-01
   2.2313157e-01   1.5272967e-01
   2.2327164e-01   1.4338156e-01
   2.2341171e-01   1.3407507e-01
   2.2355178e-01   1.2481104e-01
   2.2369185e-01   1.1559018e-01
   2.2383192e-01   1.0641307e-01
   2.2397199e-01   9.7280130e-02
   2.2411206e-01   8.8191676e-02
   2.2425213e-01   7.9147877e-02
   2.2439220e-01   7.0148780e-02
   2.2453227e-01   6.1194311e-02
   2.2467234e-01   5.2284278e-02
   2.2481241e-01   4.3418373e-02
   2.2495248e-01   3.4596185e-02
   2.2509255e-01   2.5817204e-02
   2.2523262e-01   1.7080850e-02
   2.2537269e-01   8.3866285e-03
   2.2551276e-01   2.9339710e-04
   2.2565283e-01   8.8821374e-03
   2.2579290e-01   1.7456040e-02
   2.2593297e-01   2.5992059e-02
   2.2607304e-01   3.4491096e-02
   2.2621311e-01   4.2954265e-02
   2.2635318e-01   5.1382755e-02
   2.2649325e-01   5.9777806e-02
   2.2663332e-01   6.8140692e-02
   2.2677339e-01   7.6472720e-02
   2.2691346e-01   8.4775214e-02
   2.2705353e-01   9.3049511e-02
   2.2719360e-01   1.0129695e-01
   2.2733367e-01   1.0951887e-01
   2.2747374e-01   1.1771660e-01
   2.2761381e-01   1.2589143e-01
   2.2775388e-01   1.3404465e-01
   2.2789395e-01   1.4217751e-01
   2.2803402e-01   1.5029118e-01
   2.2817409e-01   1.5838683e-01
   2.2831416e-01   1.6646553e-01
   2.2845423e-01   1.7452831e-01
   2.2859430e-01   1.8257610e-01
   2.2873437e-01   1.9060976e-01
   2.2887444e-01   1.9863007e-01
   2.2901451e-01   2.0663769e-01
   2.2915458e-01   2.1463319e-01
   2.2929465e-01   2.2261701e-01
   2.2943472e-01   2.3058951e-01
   2.2957479e-01   2.3855087e-01
   2.2971486e-01   2.4650119e-01
   2.2985493e-01   2.5444039e-01
   2.2999500e-01   2.6236828e-01
   2.3013507e-01   2.7028449e-01
   2.3027514e-01   2.7818852e-01
   2.3041521e-01   2.8607969e-01
   2.3055528e-01   2.9395716e-01
   2.3069535e-01   3.0181994e-01
   2.3083542e-01   3.0966685e-01
   2.3097549e-01   3.1749652e-01
   2.3111556e-01   3.2530743e-01
   2.3125563e-01   3.3309785e-01
   2.3139570e-01   3.4086587e-01
   2.3153577e-01   3.4860942e-01
   2.3167584e-01   3.5632619e-01
   2.3181591e-01   3.6401371e-01
   2.3195598e-01   3.7166933e-01
   2.3209605e-01   3.7929017e-01
   2.3223612e-01   3.8687319e-01
   2.3237619e-01   3.9441513e-01
   2.3251626e-01   4.0191256e-01
   2.3265633e-01   4.0936184e-01
   2.3279640e-01   4.1675916e-01
   2.3293647e-01   4.2410051e-01
   2.3307654e-01   4.3138169e-01
   2.3321661e-01   4.3859834e-01
   2.3335668e-01   4.4574589e-01
   2.3349675e-01   4.5281961e-01
   2.3363682e-01   4.5981461e-01
   2.3377689e-01   4.6672581e-01
   2.3391696e-01   4.7354799e-01
   2.3405703e-01   4.8027575e-01
   2.3419710e-01   4.8690356e-01
   2.3433717e-01   4.9342575e-01
   2.3447724e-01   4.9983648e-01
   2.3461731e-01   5.0612981e-01
   2.3475738e-01   5.1229966e-01
   2.3489745e-01   5.1833985e-01
   2.3503752e-01   5.2424407e-01
   2.3517759e-01   5.3000592e-01
   2.3531766e-01   5.3561891e-01
   2.3545773e-01   5.4107648e-01
   2.3559780e-01   5.4637198e-01
   2.3573787e-01   5.5149869e-01
   2.3587794e-01   5.5644986e-01
   2.3601801e-01   5.6121868e-01
   2.3615808e-01   5.6579831e-01
   2.3629815e-01   5.7018188e-01
   2.3643822e-01   5.7436254e-01
   2.3657829e-01   5.7833339e-01
   2.3671836e-01   5.8208757e-01
   2.3685843e-01   5.8561824e-01
   2.3699850e-01   5.8891859e-01
   2.3713857e-01   5.9198184e-01
   2.3727864e-01   5.9480129e-01
   2.3741871e-01   5.9737028e-01
   2.3755878e-01   5.9968224e-01
   2.3769885e-01   6.0173069e-01
   2.3783892e-01   6.0350926e-01
   2.3797899e-01   6.0501168e-01
   2.3811906e-01   6.0623180e-01
   2.3825913e-01   6.0716363e-01
   2.3839920e-01   6.0780129e-01
   2.3853927e-01   6.0813910e-01
   2.3867934e-01   6.0817152e-01
   2.3881941e-01   6.0789321e-01
   2.3895948e-01   6.0729900e-01
   2.3909955e-01   6.0638394e-01
   2.3923962e-01   6.0514329e-01
   2.3937969e-01   6.0357252e-01
   2.3951976e-01   6.0166736e-01
   2.3965983e-01   5.9942377e-01
   2.3979990e-01   5.9683794e-01
   2.3993997e-01   5.9390636e-01
   2.4008004e-01   5.9062576e-01
   2.4022011e-01   5.8699318e-01
   2.4036018e-01   5.8300591e-01
   2.4050025e-01   5.7866157e-01
   2.4064032e-01   5.7395806e-01
   2.4078039e-01   5.6889360e-01
   2.4092046e-01   5.6346673e-01
   2.4106053e-01   5.5767630e-01
   2.4120060e-01   5.5152151e-01
   2.4134067e-01   5.4500188e-01
   2.4148074e-01   5.3811726e-01
   2.4162081e-01   5.3086788e-01
   2.4176088e-01   5.2325427e-01
   2.4190095e-01   5.1527735e-01
   2.4204102e-01   5.0693838e-01
   2.4218109e-01   4.9823898e-01
   2.4232116e-01   4.8918111e-01
   2.4246123e-01   4.7976714e-01
   2.4260130e-01   4.6999974e-01
   2.4274137e-01   4.5988200e-01
   2.4288144e-01   4.4941733e-01
   2.4302151e-01   4.3860952e-01
   2.4316158e-01   4.2746272e-01
   2.4330165e-01   4.1598144e-01
   2.4344172e-01   4.0417055e-01
   2.4358179e-01   3.9203527e-01
   2.4372186e-01   3.7958116e-01
   2.4386193e-01   3.6681416e-01
   2.4400200e-01   3.5374052e-01
   2.4414207e-01   3.4036685e-01
   2.4428214e-01   3.2670008e-01
   2.4442221e-01   3.1274748e-01
   2.4456228e-01   2.9851664e-01
   2.4470235e-01   2.8401545e-01
   2.4484242e-01   2.6925214e-01
   2.4498249e-01   2.5423520e-01
   2.4512256e-01   2.3897344e-01
   2.4526263e-01   2.2347596e-01
   2.4540270e-01   2.0775210e-01
   2.4554277e-01   1.9181150e-01
   2.4568284e-01   1.7566404e-01
   2.4582291e-01   1.5931984e-01
   2.4596298e-01   1.4278928e-01
   2.4610305e-01   1.2608293e-01
   2.4624312e-01   1.0921160e-01
   2.4638319e-01   9.2186288e-02
   2.4652326e-01   7.5018181e-02
   2.4666333e-01   5.7718650e-02
   2.4680340e-01   4.0299231e-02
   2.4694347e-01   2.2771628e-02
   2.4708354e-01   5.1479886e-03
   2.4722361e-01   1.2561256e-02
   2.4736368e-01   3.0342016e-02
   2.4750375e-01   4.8183103e-02
   2.4764382e-01   6.6072200e-02
   2.4778389e-01   8.3996984e-02
   2.4792396e-01   1.0194508e-01
   2.4806403e-01   1.1990408e-01
   2.4820410e-01   1.3786154e-01
   2.4834417e-01   1.5580501e-01
   2.4848424e-01   1.7372203e-01
   2.4862431e-01   1.9160016e-01
   2.4876438e-01   2.0942700e-01
   2.4890445e-01   2.2719017e-01
   2.4904452e-01   2.4487737e-01
   2.4918459e-01   2.6247636e-01
   2.4932466e-01   2.7997498e-01
   2.4946473e-01   2.9736119e-01
   2.4960480e-01   3.1462304e-01
   2.4974487e-01   3.3174872e-01
   2.4988494e-01   3.4872655e-01
   2.5002501e-01   3.6554502e-01
   2.5016508e-01   3.8219277e-01
   2.5030515e-01   3.9865864e-01
   2.5044522e-01   4.1493164e-01
   2.5058529e-01   4.3100100e-01
   2.5072536e-01   4.4685615e-01
   2.5086543e-01   4.6248677e-01
   2.5100550e-01   4.7788277e-01
   2.5114557e-01   4.9303431e-01
   2.5128564e-01   5.0793180e-01
   2.5142571e-01   5.2256595e-01
   2.5156578e-01   5.3692772e-01
   2.5170585e-01   5.5100839e-01
   2.5184592e-01   5.6479953e-01
   2.5198599e-01   5.7829300e-01
   2.5212606e-01   5.9148101e-01
   2.5226613e-01   6.0435608e-01
   2.5240620e-01   6.1691106e-01
   2.5254627e-01   6.2913915e-01
   2.5268634e-01   6.4103388e-01
   2.5282641e-01   6.5258916e-01
   2.5296648e-01   6.6379923e-01
   2.5310655e-01   6.7465871e-01
   2.5324662e-01   6.8516258e-01
   2.5338669e-01   6.9530619e-01
   2.5352676e-01   7.0508528e-01
   2.5366683e-01   7.1449595e-01
   2.5380690e-01   7.2353469e-01
   2.5394697e-01   7.3219838e-01
   2.5408704e-01   7.4048427e-01
   2.5422711e-01   7.4838999e-01
   2.5436718e-01   7.5591359e-01
   2.5450725e-01   7.6305346e-01
   2.5464732e-01   7.6980841e-01
   2.5478739e-01   7.7617763e-01
   2.5492746e-01   7.8216066e-01
   2.5506753e-01   7.8775746e-01
   2.5520760e-01   7.9296835e-01
   2.5534767e-01   7.9779402e-01
   2.5548774e-01   8.0223554e-01
   2.5562781e-01   8.0629435e-01
   2.5576788e-01   8.0997225e-01
   2.5590795e-01   8.1327138e-01
   2.5604802e-01   8.1619425e-01
   2.5618809e-01   8.1874373e-01
   2.5632816e-01   8.2092299e-01
   2.5646823e-01   8.2273557e-01
   2.5660830e-01   8.2418533e-01
   2.5674837e-01   8.2527643e-01
   2.5688844e-01   8.2601336e-01
   2.5702851e-01   8.2640091e-01
   2.5716858e-01   8.2644415e-01
   2.5730865e-01   8.2614847e-01
   2.5744872e-01   8.2551950e-01
   2.5758879e-01   8.2456315e-01
   2.5772886e-01   8.2328560e-01
   2.5786893e-01   8.2169327e-01
   2.5800900e-01   8.1979280e-01
   2.5814907e-01   8.1759108e-01
   2.5828914e-01   8.1509521e-01
   2.5842921e-01   8.1231249e-01
   2.5856928e-01   8.0925042e-01
   2.5870935e-01   8.0591669e-01
   2.5884942e-01   8.0231914e-01
   2.5898949e-01   7.9846579e-01
   2.5912956e-01   7.9436480e-01
   2.5926963e-01   7.9002447e-01
   2.5940970e-01   7.8545322e-01
   2.5954977e-01   7.8065960e-01
   2.5968984e-01   7.7565223e-01
   2.5982991e-01   7.7043986e-01
   2.5996998e-01   7.6503128e-01
   2.6011006e-01   7.5943537e-01
   2.6025013e-01   7.5366105e-01
   2.6039020e-01   7.4771729e-01
   2.6053027e-01   7.4161310e-01
   2.6067034e-01   7.3535749e-01
   2.6081041e-01   7.2895948e-01
   2.6095048e-01   7.2242810e-01
   2.6109055e-01   7.1577235e-01
   2.6123062e-01   7.0900122e-01
   2.6137069e-01   7.0212363e-01
   2.6151076e-01   6.9514849e-01
   2.6165083e-01   6.8808463e-01
   2.6179090e-01   6.8094081e-01
   2.6193097e-01   6.7372572e-01
   2.6207104e-01   6.6644795e-01
   2.6221111e-01   6.5911600e-01
   2.6235118e-01   6.5173825e-01
   2.6249125e-01   6.4432297e-01
   2.6263132e-01   6.3687830e-01
   2.6277139e-01   6.2941225e-01
   2.6291146e-01   6.2193267e-01
   2.6305153e-01   6.1444727e-01
   2.6319160e-01   6.0696361e-01
   2.6333167e-01   5.9948905e-01
   2.6347174e-01   5.9203081e-01
   2.6361181e-01   5.8459591e-01
   2.6375188e-01   5.7719117e-01
   2.6389195e-01   5.6982325e-01
   2.6403202e-01   5.6249859e-01
   2.6417209e-01   5.5522340e-01
   2.6431216e-01   5.4800373e-01
   2.6445223e-01   5.4084538e-01
   2.6459230e-01   5.3375394e-01
   2.6473237e-01   5.2673477e-01
   2.6487244e-01   5.1979301e-01
   2.6501251e-01   5.1293357e-01
   2.6515258e-01   5.0616112e-01
   2.6529265e-01   4.9948009e-01
   2.6543272e-01   4.9289470e-01
   2.6557279e-01   4.8640888e-01
   2.6571286e-01   4.8002637e-01
   2.6585293e-01   4.7375064e-01
   2.6599300e-01   4.6758491e-01
   2.6613307e-01   4.6153217e-01
   2.6627314e-01   4.5559516e-01
   2.6641321e-01   4.4977639e-01
   2.6655328e-01   4.4407810e-01
   2.6669335e-01   4.3850230e-01
   2.6683342e-01   4.3305078e-01
   2.6697349e-01   4.2772506e-01
   2.6711356e-01   4.2252642e-01
   2.6725363e-01   4.1745594e-01
   2.6739370e-01   4.1251443e-01
   2.6753377e-01   4.0770248e-01
   2.6767384e-01   4.0302047e-01
   2.6781391e-01   3.9846853e-01
   2.6795398e-01   3.9404658e-01
   2.6809405e-01   3.8975433e-01
   2.6823412e-01   3.8559125e-01
   2.6837419e-01   3.8155664e-01
   2.6851426e-01   3.7764957e-01
   2.6865433e-01   3.7386891e-01
   2.6879440e-01   3.7021335e-01
   2.6893447e-01   3.6668137e-01
   2.6907454e-01   3.6327127e-01
   2.6921461e-01   3.5998118e-01
   2.6935468e-01   3.5680905e-01
   2.6949475e-01   3.5375266e-01
   2.6963482e-01   3.5080963e-01
   2.6977489e-01   3.4797741e-01
   2.6991496e-01   3.4525332e-01
   2.7005503e-01   3.4263452e-01
   2.7019510e-01   3.4011804e-01
   2.7033517e-01   3.3770076e-01
   2.7047524e-01   3.3537946e-01
   2.7061531e-01   3.3315077e-01
   2.7075538e-01   3.3101123e-01
   2.7089545e-01   3.2895726e-01
   2.7103552e-01   3.2698519e-01
   2.7117559e-01   3.2509124e-01
   2.7131566e-01   3.2327155e-01
   2.7145573e-01   3.2152219e-01
   2.7159580e-01   3.1983913e-01
   2.7173587e-01   3.1821829e-01
   2.7187594e-01   3.1665553e-01
   2.7201601e-01   3.1514663e-01
   2.7215608e-01   3.1368736e-01
   2.7229615e-01   3.1227340e-01
   2.7243622e-01   3.1090043e-01
   2.7257629e-01   3.0956408e-01
   2.7271636e-01   3.0825997e-01
   2.7285643e-01   3.0698368e-01
   2.7299650e-01   3.0573079e-01
   2.7313657e-01   3.0449688e-01
   2.7327664e-01   3.0327750e-01
   2.7341671e-01   3.0206824e-01
   2.7355678e-01   3.0086468e-01
   2.7369685e-01   2.9966241e-01
   2.7383692e-01   2.9845705e-01
   2.7397699e-01   2.9724425e-01
   2.7411706e-01   2.9601966e-01
   2.7425713e-01   2.9477901e-01
   2.7439720e-01   2.9351802e-01
   2.7453727e-01   2.9223250e-01
   2.7467734e-01   2.9091829e-01
   2.7481741e-01   2.8957127e-01
   2.7495748e-01   2.8818738e-01
   2.7509755e-01   2.8676265e-01
   2.7523762e-01   2.8529314e-01
   2.7537769e-01   2.8377500e-01
   2.7551776e-01   2.8220444e-01
   2.7565783e-01   2.8057774e-01
   2.7579790e-01   2.7889129e-01
   2.7593797e-01   2.7714153e-01
   2.7607804e-01   2.7532499e-01
   2.7621811e-01   2.7343830e-01
   2.7635818e-01   2.7147818e-01
   2.7649825e-01   2.6944143e-01
   2.7663832e-01   2.6732496e-01
   2.7677839e-01   2.6512577e-01
   2.7691846e-01   2.6284097e-01
   2.7705853e-01   2.6046775e-01
   2.7719860e-01   2.5800343e-01
   2.7733867e-01   2.5544542e-01
   2.7747874e-01   2.5279125e-01
   2.7761881e-01   2.5003855e-01
   2.7775888e-01   2.4718507e-01
   2.7789895e-01   2.4422867e-01
   2.7803902e-01   2.4116731e-01
   2.7817909e-01   2.3799908e-01
   2.7831916e-01   2.3472219e-01
   2.7845923e-01   2.3133495e-01
   2.7859930e-01   2.2783581e-01
   2.7873937e-01   2.2422331e-01
   2.7887944e-01   2.2049614e-01
   2.7901951e-01   2.1665309e-01
   2.7915958e-01   2.1269308e-01
   2.7929965e-01   2.0861515e-01
   2.7943972e-01   2.0441846e-01
   2.7957979e-01   2.0010228e-01
   2.7971986e-01   1.9566603e-01
   2.7985993e-01   1.9110924e-01
   2.8000000e-01   1.8643154e-01


==> sinesandspikes_dualpoly_spectrum.dat <==
   0.0000000e+00   6.9859946e-03
   1.0000000e+00   1.2863273e-02
   2.0000000e+00  -9.9503719e-02
   3.0000000e+00   6.5136020e-03
   4.0000000e+00  -4.6457566e-02
   5.0000000e+00  -5.8149456e-02
   6.0000000e+00  -4.2469513e-02
   7.0000000e+00  -2.5388420e-02
   8.0000000e+00   2.1123209e-02
   9.0000000e+00   4.7722412e-02
   1.0000000e+01   4.2246325e-02
   1.1000000e+01   1.3670207e-02
   1.2000000e+01   3.2986002e-04
   1.3000000e+01   9.9145446e-03
   1.4000000e+01   6.1066399e-02
   1.5000000e+01   7.1085918e-02
   1.6000000e+01   6.3808142e-02
   1.7000000e+01  -9.9503719e-02
   1.8000000e+01  -7.0026093e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01  -8.2905729e-02
   2.1000000e+01  -4.2224109e-02
   2.2000000e+01   2.2071415e-02
   2.3000000e+01   1.7231338e-02
   2.4000000e+01  -1.4513187e-02
   2.5000000e+01  -2.4085649e-02
   2.6000000e+01  -9.9503719e-02
   2.7000000e+01   2.7580249e-02
   2.8000000e+01   6.5234633e-02
   2.9000000e+01   8.0521965e-02
   3.0000000e+01   6.9722675e-02
   3.1000000e+01   2.5820922e-02
   3.2000000e+01   1.2886493e-03
   3.3000000e+01  -2.3397342e-02
   3.4000000e+01  -2.2451746e-02
   3.5000000e+01  -1.8808444e-02
   3.6000000e+01  -1.9368320e-02
   3.7000000e+01  -2.8208495e-02
   3.8000000e+01  -4.7183227e-02
   3.9000000e+01   9.9503719e-02
   4.0000000e+01   1.8828391e-02
   4.1000000e+01   2.8321636e-02
   4.2000000e+01  -1.1875381e-02
   4.3000000e+01  -4.7730995e-02
   4.4000000e+01  -4.2545754e-02
   4.5000000e+01  -2.8525020e-02
   4.6000000e+01   2.7782468e-03
   4.7000000e+01  -6.9271892e-03
   4.8000000e+01  -1.1989161e-02
   4.9000000e+01  -2.6249828e-02
   5.0000000e+01  -2.9812491e-02


==> sinesandspikes_dualpoly_spectrum_abs.dat <==
   0.0000000e+00   6.9859946e-03
   1.0000000e+00   1.2863273e-02
   2.0000000e+00   9.9503719e-02
   3.0000000e+00   6.5136020e-03
   4.0000000e+00   4.6457566e-02
   5.0000000e+00   5.8149456e-02
   6.0000000e+00   4.2469513e-02
   7.0000000e+00   2.5388420e-02
   8.0000000e+00   2.1123209e-02
   9.0000000e+00   4.7722412e-02
   1.0000000e+01   4.2246325e-02
   1.1000000e+01   1.3670207e-02
   1.2000000e+01   3.2986002e-04
   1.3000000e+01   9.9145446e-03
   1.4000000e+01   6.1066399e-02
   1.5000000e+01   7.1085918e-02
   1.6000000e+01   6.3808142e-02
   1.7000000e+01   9.9503719e-02
   1.8000000e+01   7.0026093e-02
   1.9000000e+01   9.9503719e-02
   2.0000000e+01   8.2905729e-02
   2.1000000e+01   4.2224109e-02
   2.2000000e+01   2.2071415e-02
   2.3000000e+01   1.7231338e-02
   2.4000000e+01   1.4513187e-02
   2.5000000e+01   2.4085649e-02
   2.6000000e+01   9.9503719e-02
   2.7000000e+01   2.7580249e-02
   2.8000000e+01   6.5234633e-02
   2.9000000e+01   8.0521965e-02
   3.0000000e+01   6.9722675e-02
   3.1000000e+01   2.5820922e-02
   3.2000000e+01   1.2886493e-03
   3.3000000e+01   2.3397342e-02
   3.4000000e+01   2.2451746e-02
   3.5000000e+01   1.8808444e-02
   3.6000000e+01   1.9368320e-02
   3.7000000e+01   2.8208495e-02
   3.8000000e+01   4.7183227e-02
   3.9000000e+01   9.9503719e-02
   4.0000000e+01   1.8828391e-02
   4.1000000e+01   2.8321636e-02
   4.2000000e+01   1.1875381e-02
   4.3000000e+01   4.7730995e-02
   4.4000000e+01   4.2545754e-02
   4.5000000e+01   2.8525020e-02
   4.6000000e+01   2.7782468e-03
   4.7000000e+01   6.9271892e-03
   4.8000000e+01   1.1989161e-02
   4.9000000e+01   2.6249828e-02
   5.0000000e+01   2.9812491e-02


==> sinesandspikes_sign.dat <==
   4.4667790e-02  -1.0000000e+00
   7.2667790e-02   1.0000000e+00
   1.0066779e-01   1.0000000e+00
   1.3034263e-01   1.0000000e+00
   1.6069671e-01  -1.0000000e+00


==> sinesandspikes_sign_abs.dat <==
   4.4667790e-02   1.0000000e+00
   7.2667790e-02   1.0000000e+00
   1.0066779e-01   1.0000000e+00
   1.3034263e-01   1.0000000e+00
   1.6069671e-01   1.0000000e+00


==> sinesspikes.dat <==
   0.0000000e+00  -1.5179558e+00
   1.0000000e+00  -1.0255444e+00
   2.0000000e+00  -4.9594938e+00
   3.0000000e+00   1.6862179e-01
   4.0000000e+00  -7.3266514e-01
   5.0000000e+00  -2.1152555e+00
   6.0000000e+00  -2.6292935e+00
   7.0000000e+00  -1.4765887e+00
   8.0000000e+00   8.1319594e-01
   9.0000000e+00   2.7819554e+00
   1.0000000e+01   3.2757902e+00
   1.1000000e+01   2.3960961e+00
   1.2000000e+01   1.3112998e+00
   1.3000000e+01   1.1220651e+00
   1.4000000e+01   1.8410163e+00
   1.5000000e+01   2.4277219e+00
   1.6000000e+01   1.8267018e+00
   1.7000000e+01  -2.3325750e+00
   1.8000000e+01  -1.9034792e+00
   1.9000000e+01   2.0799509e+00
   2.0000000e+01  -2.1965475e+00
   2.1000000e+01  -1.2542075e+00
   2.2000000e+01  -1.0876998e+00
   2.3000000e+01  -1.9919850e+00
   2.4000000e+01  -3.0481243e+00
   2.5000000e+01  -2.9612849e+00
   2.6000000e+01  -3.7341780e+00
   2.7000000e+01   1.0909352e+00
   2.8000000e+01   2.6804349e+00
   2.9000000e+01   2.6468753e+00
   3.0000000e+01   1.4735037e+00
   3.1000000e+01   4.3653419e-01
   3.2000000e+01   4.1168887e-01
   3.3000000e+01   1.1314281e+00
   3.4000000e+01   1.5632897e+00
   3.5000000e+01   1.0109433e+00
   3.6000000e+01  -1.4039471e-01
   3.7000000e+01  -7.6498609e-01
   3.8000000e+01  -1.1037786e-01
   3.9000000e+01   1.5835415e+00
   4.0000000e+01   2.3658714e+00
   4.1000000e+01   1.7547645e+00
   4.2000000e+01  -2.7783991e-01
   4.3000000e+01  -2.4085903e+00
   4.4000000e+01  -3.2892265e+00
   4.5000000e+01  -2.6731198e+00
   4.6000000e+01  -1.5270766e+00
   4.7000000e+01  -1.0528646e+00
   4.8000000e+01  -1.5464394e+00
   4.9000000e+01  -2.1575051e+00
   5.0000000e+01  -1.7572258e+00


==> sinesspikes_spectrum.dat <==
   0.0000000e+00  -2.7166972e-01
   6.7533767e-04  -2.6751687e-01
   1.3506753e-03  -2.5524026e-01
   2.0260130e-03  -2.3537795e-01
   2.7013507e-03  -2.0880111e-01
   3.3766883e-03  -1.7667675e-01
   4.0520260e-03  -1.4041774e-01
   4.7273637e-03  -1.0162225e-01
   5.4027014e-03  -6.2005128e-02
   6.0780390e-03  -2.3324095e-02
   6.7533767e-03   1.2696101e-02
   7.4287144e-03   4.4438396e-02
   8.1040520e-03   7.0463821e-02
   8.7793897e-03   8.9574620e-02
   9.4547274e-03   1.0086739e-01
   1.0130065e-02   1.0377393e-01
   1.0805403e-02   9.8088108e-02
   1.1480740e-02   8.3977397e-02
   1.2156078e-02   6.1978674e-02
   1.2831416e-02   3.2978254e-02
   1.3506753e-02  -1.8230517e-03
   1.4182091e-02  -4.0958498e-02
   1.4857429e-02  -8.2755650e-02
   1.5532766e-02  -1.2540590e-01
   1.6208104e-02  -1.6704038e-01
   1.6883442e-02  -2.0580928e-01
   1.7558779e-02  -2.3996118e-01
   1.8234117e-02  -2.6791922e-01
   1.8909455e-02  -2.8835092e-01
   1.9584792e-02  -3.0022876e-01
   2.0260130e-02  -3.0287884e-01
   2.0935468e-02  -2.9601576e-01
   2.1610805e-02  -2.7976197e-01
   2.2286143e-02  -2.5465079e-01
   2.2961481e-02  -2.2161280e-01
   2.3636818e-02  -1.8194603e-01
   2.4312156e-02  -1.3727098e-01
   2.4987494e-02  -8.9472168e-02
   2.5662831e-02  -4.0628437e-02
   2.6338169e-02   7.0653647e-03
   2.7013507e-02   5.1382235e-02
   2.7688844e-02   9.0149173e-02
   2.8364182e-02   1.2133227e-01
   2.9039520e-02   1.4311742e-01
   2.9714857e-02   1.5398346e-01
   3.0390195e-02   1.5276488e-01
   3.1065533e-02   1.3870167e-01
   3.1740870e-02   1.1147421e-01
   3.2416208e-02   7.1221996e-02
   3.3091546e-02   1.8545228e-02
   3.3766883e-02  -4.5510630e-02
   3.4442221e-02  -1.1948693e-01
   3.5117559e-02  -2.0155924e-01
   3.5792896e-02  -2.8959837e-01
   3.6468234e-02  -3.8124259e-01
   3.7143572e-02  -4.7397844e-01
   3.7818909e-02  -5.6522699e-01
   3.8494247e-02  -6.5243231e-01
   3.9169585e-02  -7.3314887e-01
   3.9844922e-02  -8.0512460e-01
   4.0520260e-02  -8.6637646e-01
   4.1195598e-02  -9.1525595e-01
   4.1870935e-02  -9.5050192e-01
   4.2546273e-02  -9.7127911e-01
   4.3221611e-02  -9.7720095e-01
   4.3896948e-02  -9.6833598e-01
   4.4572286e-02  -9.4519785e-01
   4.5247624e-02  -9.0871954e-01
   4.5922961e-02  -8.6021285e-01
   4.6598299e-02  -8.0131496e-01
   4.7273637e-02  -7.3392431e-01
   4.7948974e-02  -6.6012824e-01
   4.8624312e-02  -5.8212537e-01
   4.9299650e-02  -5.0214565e-01
   4.9974987e-02  -4.2237120e-01
   5.0650325e-02  -3.4486086e-01
   5.1325663e-02  -2.7148129e-01
   5.2001001e-02  -2.0384707e-01
   5.2676338e-02  -1.4327196e-01
   5.3351676e-02  -9.0732838e-02
   5.4027014e-02  -4.6847506e-02
   5.4702351e-02  -1.1866944e-02
   5.5377689e-02   1.4318118e-02
   5.6053027e-02   3.2156805e-02
   5.6728364e-02   4.2405039e-02
   5.7403702e-02   4.6081369e-02
   5.8079040e-02   4.4413713e-02
   5.8754377e-02   3.8779295e-02
   5.9429715e-02   3.0640333e-02
   6.0105053e-02   2.1478096e-02
   6.0780390e-02   1.2728026e-02
   6.1455728e-02   5.7184629e-03
   6.2131066e-02   1.6153554e-03
   6.2806403e-02   1.3750448e-03
   6.3481741e-02   5.7068447e-03
   6.4157079e-02   1.5046720e-02
   6.4832416e-02   2.9542898e-02
   6.5507754e-02   4.9053762e-02
   6.6183092e-02   7.3157870e-02
   6.6858429e-02   1.0117548e-01
   6.7533767e-02   1.3220049e-01
   6.8209105e-02   1.6514134e-01
   6.8884442e-02   1.9876912e-01
   6.9559780e-02   2.3177071e-01
   7.0235118e-02   2.6280496e-01
   7.0910455e-02   2.9055938e-01
   7.1585793e-02   3.1380531e-01
   7.2261131e-02   3.3144929e-01
   7.2936468e-02   3.4257864e-01
   7.3611806e-02   3.4649965e-01
   7.4287144e-02   3.4276698e-01
   7.4962481e-02   3.3120321e-01
   7.5637819e-02   3.1190793e-01
   7.6313157e-02   2.8525633e-01
   7.6988494e-02   2.5188730e-01
   7.7663832e-02   2.1268185e-01
   7.8339170e-02   1.6873267e-01
   7.9014507e-02   1.2130628e-01
   7.9689845e-02   7.1799160e-02
   8.0365183e-02   2.1689755e-02
   8.1040520e-02  -2.7511968e-02
   8.1715858e-02  -7.4315361e-02
   8.2391196e-02  -1.1729858e-01
   8.3066533e-02  -1.5515491e-01
   8.3741871e-02  -1.8673435e-01
   8.4417209e-02  -2.1107915e-01
   8.5092546e-02  -2.2745205e-01
   8.5767884e-02  -2.3535665e-01
   8.6443222e-02  -2.3454920e-01
   8.7118559e-02  -2.2504183e-01
   8.7793897e-02  -2.0709732e-01
   8.8469235e-02  -1.8121584e-01
   8.9144572e-02  -1.4811449e-01
   8.9819910e-02  -1.0870052e-01
   9.0495248e-02  -6.4039421e-02
   9.1170585e-02  -1.5319226e-02
   9.1845923e-02   3.6187751e-02
   9.2521261e-02   8.9164212e-02
   9.3196598e-02   1.4228695e-01
   9.3871936e-02   1.9426437e-01
   9.4547274e-02   2.4387133e-01
   9.5222611e-02   2.8998036e-01
   9.5897949e-02   3.3158833e-01
   9.6573287e-02   3.6783810e-01
   9.7248624e-02   3.9803475e-01
   9.7923962e-02   4.2165613e-01
   9.8599300e-02   4.3835790e-01
   9.9274637e-02   4.4797322e-01
   9.9949975e-02   4.5050751e-01
   1.0062531e-01   4.4612877e-01
   1.0130065e-01   4.3515419e-01
   1.0197599e-01   4.1803372e-01
   1.0265133e-01   3.9533125e-01
   1.0332666e-01   3.6770440e-01
   1.0400200e-01   3.3588333e-01
   1.0467734e-01   3.0064953e-01
   1.0535268e-01   2.6281499e-01
   1.0602801e-01   2.2320240e-01
   1.0670335e-01   1.8262667e-01
   1.0737869e-01   1.4187822e-01
   1.0805403e-01   1.0170810e-01
   1.0872936e-01   6.2815148e-02
   1.0940470e-01   2.5835269e-02
   1.1008004e-01  -8.6673691e-03
   1.1075538e-01  -4.0207144e-02
   1.1143072e-01  -6.8381997e-02
   1.1210605e-01  -9.2876778e-02
   1.1278139e-01  -1.1346507e-01
   1.1345673e-01  -1.3000962e-01
   1.1413207e-01  -1.4246144e-01
   1.1480740e-01  -1.5085780e-01
   1.1548274e-01  -1.5531897e-01
   1.1615808e-01  -1.5604385e-01
   1.1683342e-01  -1.5330455e-01
   1.1750875e-01  -1.4743971e-01
   1.1818409e-01  -1.3884673e-01
   1.1885943e-01  -1.2797279e-01
   1.1953477e-01  -1.1530466e-01
   1.2021011e-01  -1.0135750e-01
   1.2088544e-01  -8.6662462e-02
   1.2156078e-01  -7.1753564e-02
   1.2223612e-01  -5.7153776e-02
   1.2291146e-01  -4.3360779e-02
   1.2358679e-01  -3.0832650e-02
   1.2426213e-01  -1.9973911e-02
   1.2493747e-01  -1.1122378e-02
   1.2561281e-01  -4.5373007e-03
   1.2628814e-01  -3.8928184e-04
   1.2696348e-01   1.2475371e-03
   1.2763882e-01   4.0056791e-04
   1.2831416e-01  -2.7992446e-03
   1.2898949e-01  -8.1188694e-03
   1.2966483e-01  -1.5228269e-02
   1.3034017e-01  -2.3709196e-02
   1.3101551e-01  -3.3067643e-02
   1.3169085e-01  -4.2749753e-02
   1.3236618e-01  -5.2160820e-02
   1.3304152e-01  -6.0686871e-02
   1.3371686e-01  -6.7718195e-02
   1.3439220e-01  -7.2674035e-02
   1.3506753e-01  -7.5027586e-02
   1.3574287e-01  -7.4330363e-02
   1.3641821e-01  -7.0234964e-02
   1.3709355e-01  -6.2515275e-02
   1.3776888e-01  -5.1083187e-02
   1.3844422e-01  -3.6000999e-02
   1.3911956e-01  -1.7488788e-02
   1.3979490e-01   4.0737914e-03
   1.4047024e-01   2.8151664e-02
   1.4114557e-01   5.4064570e-02
   1.4182091e-01   8.1003315e-02
   1.4249625e-01   1.0805171e-01
   1.4317159e-01   1.3421366e-01
   1.4384692e-01   1.5844459e-01
   1.4452226e-01   1.7968625e-01
   1.4519760e-01   1.9690381e-01
   1.4587294e-01   2.0912382e-01
   1.4654827e-01   2.1547180e-01
   1.4722361e-01   2.1520802e-01
   1.4789895e-01   2.0775999e-01
   1.4857429e-01   1.9275049e-01
   1.4924962e-01   1.7001987e-01
   1.4992496e-01   1.3964153e-01
   1.5060030e-01   1.0192998e-01
   1.5127564e-01   5.7440733e-02
   1.5195098e-01   6.9618930e-03
   1.5262631e-01  -4.8502536e-02
   1.5330165e-01  -1.0775727e-01
   1.5397699e-01  -1.6944765e-01
   1.5465233e-01  -2.3209783e-01
   1.5532766e-01  -2.9415417e-01
   1.5600300e-01  -3.5403229e-01
   1.5667834e-01  -4.1016623e-01
   1.5735368e-01  -4.6105818e-01
   1.5802901e-01  -5.0532681e-01
   1.5870435e-01  -5.4175266e-01
   1.5937969e-01  -5.6931888e-01
   1.6005503e-01  -5.8724588e-01
   1.6073037e-01  -5.9501845e-01
   1.6140570e-01  -5.9240461e-01
   1.6208104e-01  -5.7946511e-01
   1.6275638e-01  -5.5655337e-01
   1.6343172e-01  -5.2430582e-01
   1.6410705e-01  -4.8362268e-01
   1.6478239e-01  -4.3564011e-01
   1.6545773e-01  -3.8169439e-01
   1.6613307e-01  -3.2327957e-01
   1.6680840e-01  -2.6199991e-01
   1.6748374e-01  -1.9951883e-01
   1.6815908e-01  -1.3750618e-01
   1.6883442e-01  -7.7585565e-02
   1.6950975e-01  -2.1283715e-02
   1.7018509e-01   3.0016481e-02
   1.7086043e-01   7.5117584e-02
   1.7153577e-01   1.1304247e-01
   1.7221111e-01   1.4306128e-01
   1.7288644e-01   1.6470962e-01
   1.7356178e-01   1.7779742e-01
   1.7423712e-01   1.8240837e-01
   1.7491246e-01   1.7888992e-01
   1.7558779e-01   1.6783455e-01
   1.7626313e-01   1.5005298e-01
   1.7693847e-01   1.2654049e-01
   1.7761381e-01   9.8437664e-02
   1.7828914e-01   6.6987127e-02
   1.7896448e-01   3.3487902e-02
   1.7963982e-01  -7.5090284e-04
   1.8031516e-01  -3.4455348e-02
   1.8099050e-01  -6.6429235e-02
   1.8166583e-01  -9.5592483e-02
   1.8234117e-01  -1.2101402e-01
   1.8301651e-01  -1.4193806e-01
   1.8369185e-01  -1.5780309e-01
   1.8436718e-01  -1.6825283e-01
   1.8504252e-01  -1.7313934e-01
   1.8571786e-01  -1.7251797e-01
   1.8639320e-01  -1.6663505e-01
   1.8706853e-01  -1.5590864e-01
   1.8774387e-01  -1.4090359e-01
   1.8841921e-01  -1.2230190e-01
   1.8909455e-01  -1.0086986e-01
   1.8976988e-01  -7.7423211e-02
   1.9044522e-01  -5.2791981e-02
   1.9112056e-01  -2.7786258e-02
   1.9179590e-01  -3.1643678e-03
   1.9247124e-01   2.0395382e-02
   1.9314657e-01   4.2318320e-02
   1.9382191e-01   6.2151590e-02
   1.9449725e-01   7.9576317e-02
   1.9517259e-01   9.4413434e-02
   1.9584792e-01   1.0662317e-01
   1.9652326e-01   1.1629839e-01
   1.9719860e-01   1.2365233e-01
   1.9787394e-01   1.2900136e-01
   1.9854927e-01   1.3274377e-01
   1.9922461e-01   1.3533554e-01
   1.9989995e-01   1.3726431e-01
   2.0057529e-01   1.3902274e-01
   2.0125063e-01   1.4108238e-01
   2.0192596e-01   1.4386934e-01
   2.0260130e-01   1.4774269e-01
   2.0327664e-01   1.5297651e-01
   2.0395198e-01   1.5974631e-01
   2.0462731e-01   1.6812039e-01
   2.0530265e-01   1.7805635e-01
   2.0597799e-01   1.8940283e-01
   2.0665333e-01   2.0190630e-01
   2.0732866e-01   2.1522260e-01
   2.0800400e-01   2.2893244e-01
   2.0867934e-01   2.4256029e-01
   2.0935468e-01   2.5559572e-01
   2.1003002e-01   2.6751611e-01
   2.1070535e-01   2.7780988e-01
   2.1138069e-01   2.8599906e-01
   2.1205603e-01   2.9166026e-01
   2.1273137e-01   2.9444324e-01
   2.1340670e-01   2.9408614e-01
   2.1408204e-01   2.9042689e-01
   2.1475738e-01   2.8341028e-01
   2.1543272e-01   2.7309051e-01
   2.1610805e-01   2.5962913e-01
   2.1678339e-01   2.4328852e-01
   2.1745873e-01   2.2442136e-01
   2.1813407e-01   2.0345644e-01
   2.1880940e-01   1.8088169e-01
   2.1948474e-01   1.5722499e-01
   2.2016008e-01   1.3303380e-01
   2.2083542e-01   1.0885441e-01
   2.2151076e-01   8.5211743e-02
   2.2218609e-01   6.2590543e-02
   2.2286143e-01   4.1418755e-02
   2.2353677e-01   2.2053736e-02
   2.2421211e-01   4.7718519e-03
   2.2488744e-01  -1.0238190e-02
   2.2556278e-01  -2.2878059e-02
   2.2623812e-01  -3.3138562e-02
   2.2691346e-01  -4.1094586e-02
   2.2758879e-01  -4.6896567e-02
   2.2826413e-01  -5.0758935e-02
   2.2893947e-01  -5.2946138e-02
   2.2961481e-01  -5.3756939e-02
   2.3029015e-01  -5.3507734e-02
   2.3096548e-01  -5.2515685e-02
   2.3164082e-01  -5.1082435e-02
   2.3231616e-01  -4.9479147e-02
   2.3299150e-01  -4.7933527e-02
   2.3366683e-01  -4.6619392e-02
   2.3434217e-01  -4.5649217e-02
   2.3501751e-01  -4.5069951e-02
   2.3569285e-01  -4.4862232e-02
   2.3636818e-01  -4.4942991e-02
   2.3704352e-01  -4.5171259e-02
   2.3771886e-01  -4.5356855e-02
   2.3839420e-01  -4.5271512e-02
   2.3906953e-01  -4.4661879e-02
   2.3974487e-01  -4.3263770e-02
   2.4042021e-01  -4.0816972e-02
   2.4109555e-01  -3.7079911e-02
   2.4177089e-01  -3.1843492e-02
   2.4244622e-01  -2.4943468e-02
   2.4312156e-01  -1.6270768e-02
   2.4379690e-01  -5.7793158e-03
   2.4447224e-01   6.5090118e-03
   2.4514757e-01   2.0502504e-02
   2.4582291e-01   3.6040894e-02
   2.4649825e-01   5.2899724e-02
   2.4717359e-01   7.0797595e-02
   2.4784892e-01   8.9405967e-02
   2.4852426e-01   1.0836106e-01
   2.4919960e-01   1.2727734e-01
   2.4987494e-01   1.4576195e-01
   2.5055028e-01   1.6342947e-01
   2.5122561e-01   1.7991639e-01
   2.5190095e-01   1.9489462e-01
   2.5257629e-01   2.0808346e-01
   2.5325163e-01   2.1925953e-01
   2.5392696e-01   2.2826432e-01
   2.5460230e-01   2.3500893e-01
   2.5527764e-01   2.3947594e-01
   2.5595298e-01   2.4171830e-01
   2.5662831e-01   2.4185537e-01
   2.5730365e-01   2.4006627e-01
   2.5797899e-01   2.3658095e-01
   2.5865433e-01   2.3166931e-01
   2.5932966e-01   2.2562899e-01
   2.6000500e-01   2.1877218e-01
   2.6068034e-01   2.1141234e-01
   2.6135568e-01   2.0385115e-01
   2.6203102e-01   1.9636637e-01
   2.6270635e-01   1.8920112e-01
   2.6338169e-01   1.8255503e-01
   2.6405703e-01   1.7657756e-01
   2.6473237e-01   1.7136380e-01
   2.6540770e-01   1.6695287e-01
   2.6608304e-01   1.6332887e-01
   2.6675838e-01   1.6042438e-01
   2.6743372e-01   1.5812624e-01
   2.6810905e-01   1.5628325e-01
   2.6878439e-01   1.5471550e-01
   2.6945973e-01   1.5322482e-01
   2.7013507e-01   1.5160574e-01
   2.7081041e-01   1.4965666e-01
   2.7148574e-01   1.4719047e-01
   2.7216108e-01   1.4404435e-01
   2.7283642e-01   1.4008806e-01
   2.7351176e-01   1.3523070e-01
   2.7418709e-01   1.2942522e-01
   2.7486243e-01   1.2267095e-01
   2.7553777e-01   1.1501368e-01
   2.7621311e-01   1.0654363e-01
   2.7688844e-01   9.7391184e-02
   2.7756378e-01   8.7720836e-02
   2.7823912e-01   7.7723508e-02
   2.7891446e-01   6.7607710e-02
   2.7958979e-01   5.7589947e-02
   2.8026513e-01   4.7884835e-02
   2.8094047e-01   3.8695421e-02
   2.8161581e-01   3.0204137e-02
   2.8229115e-01   2.2564835e-02
   2.8296648e-01   1.5896261e-02
   2.8364182e-01   1.0277259e-02
   2.8431716e-01   5.7439343e-03
   2.8499250e-01   2.2888749e-03
   2.8566783e-01  -1.3753387e-04
   2.8634317e-01  -1.6237896e-03
   2.8701851e-01  -2.2921144e-03
   2.8769385e-01  -2.2917193e-03
   2.8836918e-01  -1.7908193e-03
   2.8904452e-01  -9.6778627e-04
   2.8971986e-01  -1.8646702e-06
   2.9039520e-01   9.3610713e-04
   2.9107054e-01   1.6925303e-03
   2.9174587e-01   2.1390163e-03
   2.9242121e-01   2.1791196e-03
   2.9309655e-01   1.7535188e-03
   2.9377189e-01   8.4340155e-04
   2.9444722e-01  -5.2810058e-04
   2.9512256e-01  -2.2964964e-03
   2.9579790e-01  -4.3585088e-03
   2.9647324e-01  -6.5765188e-03
   2.9714857e-01  -8.7846745e-03
   2.9782391e-01  -1.0796383e-02
   2.9849925e-01  -1.2412843e-02
   2.9917459e-01  -1.3432221e-02
   2.9984992e-01  -1.3659060e-02
   3.0052526e-01  -1.2913495e-02
   3.0120060e-01  -1.1039838e-02
   3.0187594e-01  -7.9141787e-03
   3.0255128e-01  -3.4506282e-03
   3.0322661e-01   2.3940491e-03
   3.0390195e-01   9.6176281e-03
   3.0457729e-01   1.8171556e-02
   3.0525263e-01   2.7962054e-02
   3.0592796e-01   3.8853136e-02
   3.0660330e-01   5.0671382e-02
   3.0727864e-01   6.3212268e-02
   3.0795398e-01   7.6247731e-02
   3.0862931e-01   8.9534651e-02
   3.0930465e-01   1.0282384e-01
   3.0997999e-01   1.1586916e-01
   3.1065533e-01   1.2843633e-01
   3.1133067e-01   1.4031108e-01
   3.1200600e-01   1.5130627e-01
   3.1268134e-01   1.6126764e-01
   3.1335668e-01   1.7007802e-01
   3.1403202e-01   1.7765981e-01
   3.1470735e-01   1.8397562e-01
   3.1538269e-01   1.8902707e-01
   3.1605803e-01   1.9285194e-01
   3.1673337e-01   1.9551966e-01
   3.1740870e-01   1.9712557e-01
   3.1808404e-01   1.9778403e-01
   3.1875938e-01   1.9762098e-01
   3.1943472e-01   1.9676609e-01
   3.2011006e-01   1.9534499e-01
   3.2078539e-01   1.9347198e-01
   3.2146073e-01   1.9124350e-01
   3.2213607e-01   1.8873276e-01
   3.2281141e-01   1.8598564e-01
   3.2348674e-01   1.8301828e-01
   3.2416208e-01   1.7981627e-01
   3.2483742e-01   1.7633560e-01
   3.2551276e-01   1.7250522e-01
   3.2618809e-01   1.6823127e-01
   3.2686343e-01   1.6340253e-01
   3.2753877e-01   1.5789711e-01
   3.2821411e-01   1.5158980e-01
   3.2888944e-01   1.4435991e-01
   3.2956478e-01   1.3609922e-01
   3.3024012e-01   1.2671955e-01
   3.3091546e-01   1.1615963e-01
   3.3159080e-01   1.0439112e-01
   3.3226613e-01   9.1423141e-02
   3.3294147e-01   7.7305405e-02
   3.3361681e-01   6.2129636e-02
   3.3429215e-01   4.6029193e-02
   3.3496748e-01   2.9176932e-02
   3.3564282e-01   1.1781353e-02
   3.3631816e-01  -5.9188143e-03
   3.3699350e-01  -2.3661369e-02
   3.3766883e-01  -4.1168466e-02
   3.3834417e-01  -5.8155186e-02
   3.3901951e-01  -7.4338505e-02
   3.3969485e-01  -8.9446273e-02
   3.4037019e-01  -1.0322585e-01
   3.4104552e-01  -1.1545202e-01
   3.4172086e-01  -1.2593393e-01
   3.4239620e-01  -1.3452066e-01
   3.4307154e-01  -1.4110532e-01
   3.4374687e-01  -1.4562747e-01
   3.4442221e-01  -1.4807382e-01
   3.4509755e-01  -1.4847715e-01
   3.4577289e-01  -1.4691361e-01
   3.4644822e-01  -1.4349848e-01
   3.4712356e-01  -1.3838062e-01
   3.4779890e-01  -1.3173593e-01
   3.4847424e-01  -1.2375998e-01
   3.4914957e-01  -1.1466033e-01
   3.4982491e-01  -1.0464876e-01
   3.5050025e-01  -9.3933753e-02
   3.5117559e-01  -8.2713597e-02
   3.5185093e-01  -7.1170391e-02
   3.5252626e-01  -5.9465140e-02
   3.5320160e-01  -4.7734170e-02
   3.5387694e-01  -3.6086970e-02
   3.5455228e-01  -2.4605493e-02
   3.5522761e-01  -1.3344921e-02
   3.5590295e-01  -2.3357748e-03
   3.5657829e-01   8.4127515e-03
   3.5725363e-01   1.8908471e-02
   3.5792896e-01   2.9171130e-02
   3.5860430e-01   3.9226869e-02
   3.5927964e-01   4.9102530e-02
   3.5995498e-01   5.8820103e-02
   3.6063032e-01   6.8391621e-02
   3.6130565e-01   7.7814762e-02
   3.6198099e-01   8.7069398e-02
   3.6265633e-01   9.6115276e-02
   3.6333167e-01   1.0489095e-01
   3.6400700e-01   1.1331405e-01
   3.6468234e-01   1.2128285e-01
   3.6535768e-01   1.2867910e-01
   3.6603302e-01   1.3537198e-01
   3.6670835e-01   1.4122302e-01
   3.6738369e-01   1.4609171e-01
   3.6805903e-01   1.4984153e-01
   3.6873437e-01   1.5234621e-01
   3.6940970e-01   1.5349575e-01
   3.7008504e-01   1.5320211e-01
   3.7076038e-01   1.5140410e-01
   3.7143572e-01   1.4807140e-01
   3.7211106e-01   1.4320731e-01
   3.7278639e-01   1.3685034e-01
   3.7346173e-01   1.2907432e-01
   3.7413707e-01   1.1998710e-01
   3.7481241e-01   1.0972790e-01
   3.7548774e-01   9.8463377e-02
   3.7616308e-01   8.6382608e-02
   3.7683842e-01   7.3691112e-02
   3.7751376e-01   6.0604274e-02
   3.7818909e-01   4.7340386e-02
   3.7886443e-01   3.4113614e-02
   3.7953977e-01   2.1127202e-02
   3.8021511e-01   8.5671883e-03
   3.8089045e-01  -3.4030889e-03
   3.8156578e-01  -1.4647476e-02
   3.8224112e-01  -2.5060296e-02
   3.8291646e-01  -3.4568318e-02
   3.8359180e-01  -4.3131345e-02
   3.8426713e-01  -5.0741404e-02
   3.8494247e-01  -5.7420614e-02
   3.8561781e-01  -6.3217841e-02
   3.8629315e-01  -6.8204315e-02
   3.8696848e-01  -7.2468436e-02
   3.8764382e-01  -7.6110009e-02
   3.8831916e-01  -7.9234205e-02
   3.8899450e-01  -8.1945521e-02
   3.8966983e-01  -8.4342031e-02
   3.9034517e-01  -8.6510203e-02
   3.9102051e-01  -8.8520501e-02
   3.9169585e-01  -9.0424003e-02
   3.9237119e-01  -9.2250157e-02
   3.9304652e-01  -9.4005784e-02
   3.9372186e-01  -9.5675372e-02
   3.9439720e-01  -9.7222604e-02
   3.9507254e-01  -9.8593069e-02
   3.9574787e-01  -9.9717985e-02
   3.9642321e-01  -1.0051876e-01
   3.9709855e-01  -1.0091215e-01
   3.9777389e-01  -1.0081576e-01
   3.9844922e-01  -1.0015359e-01
   3.9912456e-01  -9.8861393e-02
   3.9979990e-01  -9.6891525e-02
   4.0047524e-01  -9.4217056e-02
   4.0115058e-01  -9.0834943e-02
   4.0182591e-01  -8.6768075e-02
   4.0250125e-01  -8.2066095e-02
   4.0317659e-01  -7.6804911e-02
   4.0385193e-01  -7.1084929e-02
   4.0452726e-01  -6.5028056e-02
   4.0520260e-01  -5.8773590e-02
   4.0587794e-01  -5.2473188e-02
   4.0655328e-01  -4.6285115e-02
   4.0722861e-01  -4.0368040e-02
   4.0790395e-01  -3.4874650e-02
   4.0857929e-01  -2.9945371e-02
   4.0925463e-01  -2.5702491e-02
   4.0992996e-01  -2.2244938e-02
   4.1060530e-01  -1.9643967e-02
   4.1128064e-01  -1.7939963e-02
   4.1195598e-01  -1.7140496e-02
   4.1263132e-01  -1.7219741e-02
   4.1330665e-01  -1.8119304e-02
   4.1398199e-01  -1.9750409e-02
   4.1465733e-01  -2.1997385e-02
   4.1533267e-01  -2.4722297e-02
   4.1600800e-01  -2.7770521e-02
   4.1668334e-01  -3.0977045e-02
   4.1735868e-01  -3.4173210e-02
   4.1803402e-01  -3.7193610e-02
   4.1870935e-01  -3.9882858e-02
   4.1938469e-01  -4.2101922e-02
   4.2006003e-01  -4.3733767e-02
   4.2073537e-01  -4.4688065e-02
   4.2141071e-01  -4.4904765e-02
   4.2208604e-01  -4.4356393e-02
   4.2276138e-01  -4.3048977e-02
   4.2343672e-01  -4.1021579e-02
   4.2411206e-01  -3.8344446e-02
   4.2478739e-01  -3.5115905e-02
   4.2546273e-01  -3.1458109e-02
   4.2613807e-01  -2.7511861e-02
   4.2681341e-01  -2.3430733e-02
   4.2748874e-01  -1.9374742e-02
   4.2816408e-01  -1.5503881e-02
   4.2883942e-01  -1.1971755e-02
   4.2951476e-01  -8.9196371e-03
   4.3019010e-01  -6.4711549e-03
   4.3086543e-01  -4.7278655e-03
   4.3154077e-01  -3.7658711e-03
   4.3221611e-01  -3.6336162e-03
   4.3289145e-01  -4.3509375e-03
   4.3356678e-01  -5.9093800e-03
   4.3424212e-01  -8.2737386e-03
   4.3491746e-01  -1.1384727e-02
   4.3559280e-01  -1.5162626e-02
   4.3626813e-01  -1.9511715e-02
   4.3694347e-01  -2.4325270e-02
   4.3761881e-01  -2.9490877e-02
   4.3829415e-01  -3.4895793e-02
   4.3896948e-01  -4.0432112e-02
   4.3964482e-01  -4.6001478e-02
   4.4032016e-01  -5.1519137e-02
   4.4099550e-01  -5.6917129e-02
   4.4167084e-01  -6.2146489e-02
   4.4234617e-01  -6.7178359e-02
   4.4302151e-01  -7.2003974e-02
   4.4369685e-01  -7.6633538e-02
   4.4437219e-01  -8.1094060e-02
   4.4504752e-01  -8.5426269e-02
   4.4572286e-01  -8.9680777e-02
   4.4639820e-01  -9.3913688e-02
   4.4707354e-01  -9.8181881e-02
   4.4774887e-01  -1.0253821e-01
   4.4842421e-01  -1.0702689e-01
   4.4909955e-01  -1.1167924e-01
   4.4977489e-01  -1.1651011e-01
   4.5045023e-01  -1.2151507e-01
   4.5112556e-01  -1.2666866e-01
   4.5180090e-01  -1.3192354e-01
   4.5247624e-01  -1.3721099e-01
   4.5315158e-01  -1.4244233e-01
   4.5382691e-01  -1.4751158e-01
   4.5450225e-01  -1.5229897e-01
   4.5517759e-01  -1.5667533e-01
   4.5585293e-01  -1.6050710e-01
   4.5652826e-01  -1.6366174e-01
   4.5720360e-01  -1.6601326e-01
   4.5787894e-01  -1.6744773e-01
   4.5855428e-01  -1.6786842e-01
   4.5922961e-01  -1.6720030e-01
   4.5990495e-01  -1.6539390e-01
   4.6058029e-01  -1.6242804e-01
   4.6125563e-01  -1.5831161e-01
   4.6193097e-01  -1.5308405e-01
   4.6260630e-01  -1.4681474e-01
   4.6328164e-01  -1.3960108e-01
   4.6395698e-01  -1.3156560e-01
   4.6463232e-01  -1.2285197e-01
   4.6530765e-01  -1.1362028e-01
   4.6598299e-01  -1.0404167e-01
   4.6665833e-01  -9.4292649e-02
   4.6733367e-01  -8.4549218e-02
   4.6800900e-01  -7.4981200e-02
   4.6868434e-01  -6.5746909e-02
   4.6935968e-01  -5.6988434e-02
   4.7003502e-01  -4.8827729e-02
   4.7071036e-01  -4.1363667e-02
   4.7138569e-01  -3.4670158e-02
   4.7206103e-01  -2.8795421e-02
   4.7273637e-01  -2.3762391e-02
   4.7341171e-01  -1.9570232e-02
   4.7408704e-01  -1.6196856e-02
   4.7476238e-01  -1.3602312e-02
   4.7543772e-01  -1.1732845e-02
   4.7611306e-01  -1.0525432e-02
   4.7678839e-01  -9.9125539e-03
   4.7746373e-01  -9.8269473e-03
   4.7813907e-01  -1.0206113e-02
   4.7881441e-01  -1.0996338e-02
   4.7948974e-01  -1.2156037e-02
   4.8016508e-01  -1.3658230e-02
   4.8084042e-01  -1.5492043e-02
   4.8151576e-01  -1.7663141e-02
   4.8219110e-01  -2.0193072e-02
   4.8286643e-01  -2.3117544e-02
   4.8354177e-01  -2.6483722e-02
   4.8421711e-01  -3.0346662e-02
   4.8489245e-01  -3.4765072e-02
   4.8556778e-01  -3.9796589e-02
   4.8624312e-01  -4.5492820e-02
   4.8691846e-01  -5.1894388e-02
   4.8759380e-01  -5.9026241e-02
   4.8826913e-01  -6.6893463e-02
   4.8894447e-01  -7.5477815e-02
   4.8961981e-01  -8.4735192e-02
   4.9029515e-01  -9.4594164e-02
   4.9097049e-01  -1.0495568e-01
   4.9164582e-01  -1.1569405e-01
   4.9232116e-01  -1.2665906e-01
   4.9299650e-01  -1.3767940e-01
   4.9367184e-01  -1.4856702e-01
   4.9434717e-01  -1.5912244e-01
   4.9502251e-01  -1.6914079e-01
   4.9569785e-01  -1.7841821e-01
   4.9637319e-01  -1.8675850e-01
   4.9704852e-01  -1.9397974e-01
   4.9772386e-01  -1.9992040e-01
   4.9839920e-01  -2.0444502e-01
   4.9907454e-01  -2.0744895e-01
   4.9974987e-01  -2.0886197e-01
   5.0042521e-01  -2.0865091e-01
   5.0110055e-01  -2.0682072e-01
   5.0177589e-01  -2.0341436e-01
   5.0245123e-01  -1.9851124e-01
   5.0312656e-01  -1.9222443e-01
   5.0380190e-01  -1.8469664e-01
   5.0447724e-01  -1.7609523e-01
   5.0515258e-01  -1.6660645e-01
   5.0582791e-01  -1.5642913e-01
   5.0650325e-01  -1.4576802e-01
   5.0717859e-01  -1.3482720e-01
   5.0785393e-01  -1.2380373e-01
   5.0852926e-01  -1.1288181e-01
   5.0920460e-01  -1.0222766e-01
   5.0987994e-01  -9.1985406e-02
   5.1055528e-01  -8.2274000e-02
   5.1123062e-01  -7.3185368e-02
   5.1190595e-01  -6.4783781e-02
   5.1258129e-01  -5.7106451e-02
   5.1325663e-01  -5.0165287e-02
   5.1393197e-01  -4.3949689e-02
   5.1460730e-01  -3.8430221e-02
   5.1528264e-01  -3.3562944e-02
   5.1595798e-01  -2.9294208e-02
   5.1663332e-01  -2.5565628e-02
   5.1730865e-01  -2.2319005e-02
   5.1798399e-01  -1.9500944e-02
   5.1865933e-01  -1.7066942e-02
   5.1933467e-01  -1.4984739e-02
   5.2001001e-01  -1.3236782e-02
   5.2068534e-01  -1.1821674e-02
   5.2136068e-01  -1.0754551e-02
   5.2203602e-01  -1.0066364e-02
   5.2271136e-01  -9.8021186e-03
   5.2338669e-01  -1.0018157e-02
   5.2406203e-01  -1.0778623e-02
   5.2473737e-01  -1.2151292e-02
   5.2541271e-01  -1.4202982e-02
   5.2608804e-01  -1.6994764e-02
   5.2676338e-01  -2.0577233e-02
   5.2743872e-01  -2.4986079e-02
   5.2811406e-01  -3.0238170e-02
   5.2878939e-01  -3.6328384e-02
   5.2946473e-01  -4.3227334e-02
   5.3014007e-01  -5.0880133e-02
   5.3081541e-01  -5.9206281e-02
   5.3149075e-01  -6.8100698e-02
   5.3216608e-01  -7.7435884e-02
   5.3284142e-01  -8.7065132e-02
   5.3351676e-01  -9.6826666e-02
   5.3419210e-01  -1.0654853e-01
   5.3486743e-01  -1.1605403e-01
   5.3554277e-01  -1.2516749e-01
   5.3621811e-01  -1.3372011e-01
   5.3689345e-01  -1.4155554e-01
   5.3756878e-01  -1.4853519e-01
   5.3824412e-01  -1.5454269e-01
   5.3891946e-01  -1.5948765e-01
   5.3959480e-01  -1.6330834e-01
   5.4027014e-01  -1.6597322e-01
   5.4094547e-01  -1.6748130e-01
   5.4162081e-01  -1.6786130e-01
   5.4229615e-01  -1.6716963e-01
   5.4297149e-01  -1.6548733e-01
   5.4364682e-01  -1.6291608e-01
   5.4432216e-01  -1.5957343e-01
   5.4499750e-01  -1.5558760e-01
   5.4567284e-01  -1.5109193e-01
   5.4634817e-01  -1.4621937e-01
   5.4702351e-01  -1.4109708e-01
   5.4769885e-01  -1.3584165e-01
   5.4837419e-01  -1.3055490e-01
   5.4904952e-01  -1.2532053e-01
   5.4972486e-01  -1.2020181e-01
   5.5040020e-01  -1.1524040e-01
   5.5107554e-01  -1.1045621e-01
   5.5175088e-01  -1.0584844e-01
   5.5242621e-01  -1.0139767e-01
   5.5310155e-01  -9.7068864e-02
   5.5377689e-01  -9.2815139e-02
   5.5445223e-01  -8.8582143e-02
   5.5512756e-01  -8.4312737e-02
   5.5580290e-01  -7.9951797e-02
   5.5647824e-01  -7.5450869e-02
   5.5715358e-01  -7.0772440e-02
   5.5782891e-01  -6.5893597e-02
   5.5850425e-01  -6.0808886e-02
   5.5917959e-01  -5.5532216e-02
   5.5985493e-01  -5.0097704e-02
   5.6053027e-01  -4.4559390e-02
   5.6120560e-01  -3.8989841e-02
   5.6188094e-01  -3.3477684e-02
   5.6255628e-01  -2.8124168e-02
   5.6323162e-01  -2.3038928e-02
   5.6390695e-01  -1.8335130e-02
   5.6458229e-01  -1.4124232e-02
   5.6525763e-01  -1.0510605e-02
   5.6593297e-01  -7.5862838e-03
   5.6660830e-01  -5.4260874e-03
   5.6728364e-01  -4.0833728e-03
   5.6795898e-01  -3.5866228e-03
   5.6863432e-01  -3.9370575e-03
   5.6930965e-01  -5.1074032e-03
   5.6998499e-01  -7.0419021e-03
   5.7066033e-01  -9.6575921e-03
   5.7133567e-01  -1.2846824e-02
   5.7201101e-01  -1.6480931e-02
   5.7268634e-01  -2.0414905e-02
   5.7336168e-01  -2.4492890e-02
   5.7403702e-01  -2.8554268e-02
   5.7471236e-01  -3.2440072e-02
   5.7538769e-01  -3.5999446e-02
   5.7606303e-01  -3.9095883e-02
   5.7673837e-01  -4.1612942e-02
   5.7741371e-01  -4.3459212e-02
   5.7808904e-01  -4.4572279e-02
   5.7876438e-01  -4.4921525e-02
   5.7943972e-01  -4.4509618e-02
   5.8011506e-01  -4.3372622e-02
   5.8079040e-01  -4.1578713e-02
   5.8146573e-01  -3.9225534e-02
   5.8214107e-01  -3.6436317e-02
   5.8281641e-01  -3.3354908e-02
   5.8349175e-01  -3.0139923e-02
   5.8416708e-01  -2.6958271e-02
   5.8484242e-01  -2.3978327e-02
   5.8551776e-01  -2.1363044e-02
   5.8619310e-01  -1.9263299e-02
   5.8686843e-01  -1.7811758e-02
   5.8754377e-01  -1.7117519e-02
   5.8821911e-01  -1.7261765e-02
   5.8889445e-01  -1.8294606e-02
   5.8956978e-01  -2.0233227e-02
   5.9024512e-01  -2.3061441e-02
   5.9092046e-01  -2.6730621e-02
   5.9159580e-01  -3.1161980e-02
   5.9227114e-01  -3.6250081e-02
   5.9294647e-01  -4.1867401e-02
   5.9362181e-01  -4.7869749e-02
   5.9429715e-01  -5.4102276e-02
   5.9497249e-01  -6.0405805e-02
   5.9564782e-01  -6.6623204e-02
   5.9632316e-01  -7.2605491e-02
   5.9699850e-01  -7.8217428e-02
   5.9767384e-01  -8.3342331e-02
   5.9834917e-01  -8.7885903e-02
   5.9902451e-01  -9.1778928e-02
   5.9969985e-01  -9.4978707e-02
   6.0037519e-01  -9.7469201e-02
   6.0105053e-01  -9.9259891e-02
   6.0172586e-01  -1.0038342e-01
   6.0240120e-01  -1.0089218e-01
   6.0307654e-01  -1.0085394e-01
   6.0375188e-01  -1.0034688e-01
   6.0442721e-01  -9.9454172e-02
   6.0510255e-01  -9.8258358e-02
   6.0577789e-01  -9.6835966e-02
   6.0645323e-01  -9.5252458e-02
   6.0712856e-01  -9.3557877e-02
   6.0780390e-01  -9.1783358e-02
   6.0847924e-01  -8.9938723e-02
   6.0915458e-01  -8.8011260e-02
   6.0982991e-01  -8.5965767e-02
   6.1050525e-01  -8.3745875e-02
   6.1118059e-01  -8.1276603e-02
   6.1185593e-01  -7.8468017e-02
   6.1253127e-01  -7.5219852e-02
   6.1320660e-01  -7.1426867e-02
   6.1388194e-01  -6.6984698e-02
   6.1455728e-01  -6.1795922e-02
   6.1523262e-01  -5.5776056e-02
   6.1590795e-01  -4.8859199e-02
   6.1658329e-01  -4.1003035e-02
   6.1725863e-01  -3.2192972e-02
   6.1793397e-01  -2.2445185e-02
   6.1860930e-01  -1.1808412e-02
   6.1928464e-01  -3.6441048e-04
   6.1995998e-01   1.1772999e-02
   6.2063532e-01   2.4460247e-02
   6.2131066e-01   3.7527635e-02
   6.2198599e-01   5.0784101e-02
   6.2266133e-01   6.4022940e-02
   6.2333667e-01   7.7028249e-02
   6.2401201e-01   8.9581813e-02
   6.2468734e-01   1.0147014e-01
   6.2536268e-01   1.1249138e-01
   6.2603802e-01   1.2246171e-01
   6.2671336e-01   1.3122116e-01
   6.2738869e-01   1.3863829e-01
   6.2806403e-01   1.4461389e-01
   6.2873937e-01   1.4908322e-01
   6.2941471e-01   1.5201697e-01
   6.3009005e-01   1.5342074e-01
   6.3076538e-01   1.5333318e-01
   6.3144072e-01   1.5182288e-01
   6.3211606e-01   1.4898407e-01
   6.3279140e-01   1.4493152e-01
   6.3346673e-01   1.3979477e-01
   6.3414207e-01   1.3371196e-01
   6.3481741e-01   1.2682364e-01
   6.3549275e-01   1.1926682e-01
   6.3616808e-01   1.1116949e-01
   6.3684342e-01   1.0264596e-01
   6.3751876e-01   9.3793143e-02
   6.3819410e-01   8.4688102e-02
   6.3886943e-01   7.5386755e-02
   6.3954477e-01   6.5923981e-02
   6.4022011e-01   5.6315022e-02
   6.4089545e-01   4.6558103e-02
   6.4157079e-01   3.6638157e-02
   6.4224612e-01   2.6531421e-02
   6.4292146e-01   1.6210691e-02
   6.4359680e-01   5.6509381e-03
   6.4427214e-01  -5.1650074e-03
   6.4494747e-01  -1.6241012e-02
   6.4562281e-01  -2.7562731e-02
   6.4629815e-01  -3.9093524e-02
   6.4697349e-01  -5.0771419e-02
   6.4764882e-01  -6.2507340e-02
   6.4832416e-01  -7.4184714e-02
   6.4899950e-01  -8.5660550e-02
   6.4967484e-01  -9.6767976e-02
   6.5035018e-01  -1.0732018e-01
   6.5102551e-01  -1.1711560e-01
   6.5170085e-01  -1.2594422e-01
   6.5237619e-01  -1.3359461e-01
   6.5305153e-01  -1.3986158e-01
   6.5372686e-01  -1.4455391e-01
   6.5440220e-01  -1.4750205e-01
   6.5507754e-01  -1.4856524e-01
   6.5575288e-01  -1.4763786e-01
   6.5642821e-01  -1.4465467e-01
   6.5710355e-01  -1.3959463e-01
   6.5777889e-01  -1.3248321e-01
   6.5845423e-01  -1.2339304e-01
   6.5912956e-01  -1.1244273e-01
   6.5980490e-01  -9.9794000e-02
   6.6048024e-01  -8.5647219e-02
   6.6115558e-01  -7.0235413e-02
   6.6183092e-01  -5.3817079e-02
   6.6250625e-01  -3.6668034e-02
   6.6318159e-01  -1.9072664e-02
   6.6385693e-01  -1.3149040e-03
   6.6453227e-01   1.6330657e-02
   6.6520760e-01   3.3607190e-02
   6.6588294e-01   5.0283202e-02
   6.6655828e-01   6.6158975e-02
   6.6723362e-01   8.1071590e-02
   6.6790895e-01   9.4898347e-02
   6.6858429e-01   1.0755845e-01
   6.6925963e-01   1.1901292e-01
   6.6993497e-01   1.2926271e-01
   6.7061031e-01   1.3834520e-01
   6.7128564e-01   1.4632923e-01
   6.7196098e-01   1.5330890e-01
   6.7263632e-01   1.5939641e-01
   6.7331166e-01   1.6471437e-01
   6.7398699e-01   1.6938787e-01
   6.7466233e-01   1.7353674e-01
   6.7533767e-01   1.7726827e-01
   6.7601301e-01   1.8067090e-01
   6.7668834e-01   1.8380901e-01
   6.7736368e-01   1.8671911e-01
   6.7803902e-01   1.8940773e-01
   6.7871436e-01   1.9185086e-01
   6.7938969e-01   1.9399522e-01
   6.8006503e-01   1.9576115e-01
   6.8074037e-01   1.9704701e-01
   6.8141571e-01   1.9773490e-01
   6.8209105e-01   1.9769740e-01
   6.8276638e-01   1.9680507e-01
   6.8344172e-01   1.9493422e-01
   6.8411706e-01   1.9197472e-01
   6.8479240e-01   1.8783733e-01
   6.8546773e-01   1.8246032e-01
   6.8614307e-01   1.7581492e-01
   6.8681841e-01   1.6790940e-01
   6.8749375e-01   1.5879154e-01
   6.8816908e-01   1.4854934e-01
   6.8884442e-01   1.3730989e-01
   6.8951976e-01   1.2523645e-01
   6.9019510e-01   1.1252380e-01
   6.9087044e-01   9.9392131e-02
   6.9154577e-01   8.6079614e-02
   6.9222111e-01   7.2834044e-02
   6.9289645e-01   5.9903911e-02
   6.9357179e-01   4.7529283e-02
   6.9424712e-01   3.5932904e-02
   6.9492246e-01   2.5311915e-02
   6.9559780e-01   1.5830582e-02
   6.9627314e-01   7.6143396e-03
   6.9694847e-01   7.4545495e-04
   6.9762381e-01  -4.7395029e-03
   6.9829915e-01  -8.8502578e-03
   6.9897449e-01  -1.1641449e-02
   6.9964982e-01  -1.3209338e-02
   7.0032516e-01  -1.3686732e-02
   7.0100050e-01  -1.3236363e-02
   7.0167584e-01  -1.2042996e-02
   7.0235118e-01  -1.0304642e-02
   7.0302651e-01  -8.2232474e-03
   7.0370185e-01  -5.9953131e-03
   7.0437719e-01  -3.8028378e-03
   7.0505253e-01  -1.8050231e-03
   7.0572786e-01  -1.3110833e-04
   7.0640320e-01   1.1253307e-03
   7.0707854e-01   1.9103573e-03
   7.0775388e-01   2.2117399e-03
   7.0842921e-01   2.0590113e-03
   7.0910455e-01   1.5215187e-03
   7.0977989e-01   7.0455394e-04
   7.1045523e-01  -2.5625590e-04
   7.1113057e-01  -1.2020354e-03
   7.1180590e-01  -1.9588931e-03
   7.1248124e-01  -2.3469118e-03
   7.1315658e-01  -2.1894712e-03
   7.1383192e-01  -1.3224615e-03
   7.1450725e-01   3.9705418e-04
   7.1518259e-01   3.0831429e-03
   7.1585793e-01   6.8146467e-03
   7.1653327e-01   1.1630479e-02
   7.1720860e-01   1.7526812e-02
   7.1788394e-01   2.4456301e-02
   7.1855928e-01   3.2329403e-02
   7.1923462e-01   4.1017736e-02
   7.1990995e-01   5.0359347e-02
   7.2058529e-01   6.0165646e-02
   7.2126063e-01   7.0229683e-02
   7.2193597e-01   8.0335406e-02
   7.2261131e-01   9.0267438e-02
   7.2328664e-01   9.9820929e-02
   7.2396198e-01   1.0881100e-01
   7.2463732e-01   1.1708132e-01
   7.2531266e-01   1.2451141e-01
   7.2598799e-01   1.3102224e-01
   7.2666333e-01   1.3657996e-01
   7.2733867e-01   1.4119737e-01
   7.2801401e-01   1.4493320e-01
   7.2868934e-01   1.4788909e-01
   7.2936468e-01   1.5020444e-01
   7.3004002e-01   1.5204923e-01
   7.3071536e-01   1.5361532e-01
   7.3139070e-01   1.5510635e-01
   7.3206603e-01   1.5672697e-01
   7.3274137e-01   1.5867168e-01
   7.3341671e-01   1.6111388e-01
   7.3409205e-01   1.6419576e-01
   7.3476738e-01   1.6801930e-01
   7.3544272e-01   1.7263902e-01
   7.3611806e-01   1.7805679e-01
   7.3679340e-01   1.8421898e-01
   7.3746873e-01   1.9101614e-01
   7.3814407e-01   1.9828528e-01
   7.3881941e-01   2.0581479e-01
   7.3949475e-01   2.1335161e-01
   7.4017009e-01   2.2061070e-01
   7.4084542e-01   2.2728611e-01
   7.4152076e-01   2.3306344e-01
   7.4219610e-01   2.3763297e-01
   7.4287144e-01   2.4070304e-01
   7.4354677e-01   2.4201298e-01
   7.4422211e-01   2.4134503e-01
   7.4489745e-01   2.3853478e-01
   7.4557279e-01   2.3347958e-01
   7.4624812e-01   2.2614443e-01
   7.4692346e-01   2.1656532e-01
   7.4759880e-01   2.0484948e-01
   7.4827414e-01   1.9117282e-01
   7.4894947e-01   1.7577439e-01
   7.4962481e-01   1.5894823e-01
   7.5030015e-01   1.4103284e-01
   7.5097549e-01   1.2239875e-01
   7.5165083e-01   1.0343472e-01
   7.5232616e-01   8.4533126e-02
   7.5300150e-01   6.6075221e-02
   7.5367684e-01   4.8416890e-02
   7.5435218e-01   3.1875518e-02
   7.5502751e-01   1.6718586e-02
   7.5570285e-01   3.1544954e-03
   7.5637819e-01  -8.6739646e-03
   7.5705353e-01  -1.8693193e-02
   7.5772886e-01  -2.6899236e-02
   7.5840420e-01  -3.3355099e-02
   7.5907954e-01  -3.8185017e-02
   7.5975488e-01  -4.1565948e-02
   7.6043022e-01  -4.3716665e-02
   7.6110555e-01  -4.4884947e-02
   7.6178089e-01  -4.5333464e-02
   7.6245623e-01  -4.5325004e-02
   7.6313157e-01  -4.5107746e-02
   7.6380690e-01  -4.4901266e-02
   7.6448224e-01  -4.4883964e-02
   7.6515758e-01  -4.5182524e-02
   7.6583292e-01  -4.5863931e-02
   7.6650825e-01  -4.6930470e-02
   7.6718359e-01  -4.8317993e-02
   7.6785893e-01  -4.9897582e-02
   7.6853427e-01  -5.1480608e-02
   7.6920960e-01  -5.2826983e-02
   7.6988494e-01  -5.3656308e-02
   7.7056028e-01  -5.3661414e-02
   7.7123562e-01  -5.2523736e-02
   7.7191096e-01  -4.9929823e-02
   7.7258629e-01  -4.5588233e-02
   7.7326163e-01  -3.9246035e-02
   7.7393697e-01  -3.0704135e-02
   7.7461231e-01  -1.9830685e-02
   7.7528764e-01  -6.5719104e-03
   7.7596298e-01   9.0402214e-03
   7.7663832e-01   2.6883910e-02
   7.7731366e-01   4.6747300e-02
   7.7798899e-01   6.8332232e-02
   7.7866433e-01   9.1261905e-02
   7.7933967e-01   1.1509220e-01
   7.8001501e-01   1.3932626e-01
   7.8069035e-01   1.6343174e-01
   7.8136568e-01   1.8686008e-01
   7.8204102e-01   2.0906689e-01
   7.8271636e-01   2.2953274e-01
   7.8339170e-01   2.4778325e-01
   7.8406703e-01   2.6340784e-01
   7.8474237e-01   2.7607602e-01
   7.8541771e-01   2.8555068e-01
   7.8609305e-01   2.9169766e-01
   7.8676838e-01   2.9449111e-01
   7.8744372e-01   2.9401437e-01
   7.8811906e-01   2.9045624e-01
   7.8879440e-01   2.8410276e-01
   7.8946973e-01   2.7532474e-01
   7.9014507e-01   2.6456162e-01
   7.9082041e-01   2.5230218e-01
   7.9149575e-01   2.3906306e-01
   7.9217109e-01   2.2536596e-01
   7.9284642e-01   2.1171440e-01
   7.9352176e-01   1.9857129e-01
   7.9419710e-01   1.8633814e-01
   7.9487244e-01   1.7533696e-01
   7.9554777e-01   1.6579570e-01
   7.9622311e-01   1.5783795e-01
   7.9689845e-01   1.5147735e-01
   7.9757379e-01   1.4661726e-01
   7.9824912e-01   1.4305558e-01
   7.9892446e-01   1.4049472e-01
   7.9959980e-01   1.3855632e-01
   8.0027514e-01   1.3680031e-01
   8.0095048e-01   1.3474721e-01
   8.0162581e-01   1.3190314e-01
   8.0230115e-01   1.2778611e-01
   8.0297649e-01   1.2195263e-01
   8.0365183e-01   1.1402345e-01
   8.0432716e-01   1.0370702e-01
   8.0500250e-01   9.0819858e-02
   8.0567784e-01   7.5302515e-02
   8.0635318e-01   5.7230481e-02
   8.0702851e-01   3.6819273e-02
   8.0770385e-01   1.4423320e-02
   8.0837919e-01  -9.4715225e-03
   8.0905453e-01  -3.4261737e-02
   8.0972986e-01  -5.9245799e-02
   8.1040520e-01  -8.3649086e-02
   8.1108054e-01  -1.0665317e-01
   8.1175588e-01  -1.2742837e-01
   8.1243122e-01  -1.4516838e-01
   8.1310655e-01  -1.5912548e-01
   8.1378189e-01  -1.6864497e-01
   8.1445723e-01  -1.7319740e-01
   8.1513257e-01  -1.7240705e-01
   8.1580790e-01  -1.6607550e-01
   8.1648324e-01  -1.5419922e-01
   8.1715858e-01  -1.3698000e-01
   8.1783392e-01  -1.1482793e-01
   8.1850925e-01  -8.8356292e-02
   8.1918459e-01  -5.8368434e-02
   8.1985993e-01  -2.5836868e-02
   8.2053527e-01   8.1248220e-03
   8.2121061e-01   4.2296401e-02
   8.2188594e-01   7.5390590e-02
   8.2256128e-01   1.0609648e-01
   8.2323662e-01   1.3312521e-01
   8.2391196e-01   1.5525631e-01
   8.2458729e-01   1.7138282e-01
   8.2526263e-01   1.8055377e-01
   8.2593797e-01   1.8201202e-01
   8.2661331e-01   1.7522636e-01
   8.2728864e-01   1.5991626e-01
   8.2796398e-01   1.3606843e-01
   8.2863932e-01   1.0394438e-01
   8.2931466e-01   6.4078551e-02
   8.2998999e-01   1.7267031e-02
   8.3066533e-01  -3.5453015e-02
   8.3134067e-01  -9.2832426e-02
   8.3201601e-01  -1.5344679e-01
   8.3269135e-01  -2.1573956e-01
   8.3336668e-01  -2.7807017e-01
   8.3404202e-01  -3.3876535e-01
   8.3471736e-01  -3.9617199e-01
   8.3539270e-01  -4.4870961e-01
   8.3606803e-01  -4.9492068e-01
   8.3674337e-01  -5.3351697e-01
   8.3741871e-01  -5.6342036e-01
   8.3809405e-01  -5.8379667e-01
   8.3876938e-01  -5.9408138e-01
   8.3944472e-01  -5.9399641e-01
   8.4012006e-01  -5.8355727e-01
   8.4079540e-01  -5.6307069e-01
   8.4147074e-01  -5.3312256e-01
   8.4214607e-01  -4.9455693e-01
   8.4282141e-01  -4.4844677e-01
   8.4349675e-01  -3.9605763e-01
   8.4417209e-01  -3.3880554e-01
   8.4484742e-01  -2.7821072e-01
   8.4552276e-01  -2.1584867e-01
   8.4619810e-01  -1.5330047e-01
   8.4687344e-01  -9.2104008e-02
   8.4754877e-01  -3.3707667e-02
   8.4822411e-01   2.0571770e-02
   8.4889945e-01   6.9585828e-02
   8.4957479e-01   1.1238442e-01
   8.5025013e-01   1.4823848e-01
   8.5092546e-01   1.7665449e-01
   8.5160080e-01   1.9738080e-01
   8.5227614e-01   2.1040549e-01
   8.5295148e-01   2.1594640e-01
   8.5362681e-01   2.1443378e-01
   8.5430215e-01   2.0648635e-01
   8.5497749e-01   1.9288208e-01
   8.5565283e-01   1.7452462e-01
   8.5632816e-01   1.5240699e-01
   8.5700350e-01   1.2757373e-01
   8.5767884e-01   1.0108302e-01
   8.5835418e-01   7.3970106e-02
   8.5902951e-01   4.7213221e-02
   8.5970485e-01   2.1703219e-02
   8.6038019e-01  -1.7822467e-03
   8.6105553e-01  -2.2599236e-02
   8.6173087e-01  -4.0252229e-02
   8.6240620e-01  -5.4402791e-02
   8.6308154e-01  -6.4872154e-02
   8.6375688e-01  -7.1637934e-02
   8.6443222e-01  -7.4825400e-02
   8.6510755e-01  -7.4693871e-02
   8.6578289e-01  -7.1619016e-02
   8.6645823e-01  -6.6071892e-02
   8.6713357e-01  -5.8595675e-02
   8.6780890e-01  -4.9781031e-02
   8.6848424e-01  -4.0241115e-02
   8.6915958e-01  -3.0587099e-02
   8.6983492e-01  -2.1405077e-02
   8.7051026e-01  -1.3235097e-02
   8.7118559e-01  -6.5529170e-03
   8.7186093e-01  -1.7549674e-03
   8.7253627e-01   8.5316989e-04
   8.7321161e-01   1.0645919e-03
   8.7388694e-01  -1.2248006e-03
   8.7456228e-01  -6.0157689e-03
   8.7523762e-01  -1.3208557e-02
   8.7591296e-01  -2.2608730e-02
   8.7658829e-01  -3.3935620e-02
   8.7726363e-01  -4.6832918e-02
   8.7793897e-01  -6.0880914e-02
   8.7861431e-01  -7.5609901e-02
   8.7928964e-01  -9.0514263e-02
   8.7996498e-01  -1.0506681e-01
   8.8064032e-01  -1.1873295e-01
   8.8131566e-01  -1.3098445e-01
   8.8199100e-01  -1.4131237e-01
   8.8266633e-01  -1.4923915e-01
   8.8334167e-01  -1.5432960e-01
   8.8401701e-01  -1.5620074e-01
   8.8469235e-01  -1.5453048e-01
   8.8536768e-01  -1.4906510e-01
   8.8604302e-01  -1.3962559e-01
   8.8671836e-01  -1.2611284e-01
   8.8739370e-01  -1.0851168e-01
   8.8806903e-01  -8.6893827e-02
   8.8874437e-01  -6.1419618e-02
   8.8941971e-01  -3.2338570e-02
   8.9009505e-01   1.1400449e-05
   8.9077039e-01   3.5206185e-02
   8.9144572e-01   7.2739243e-02
   8.9212106e-01   1.1202708e-01
   8.9279640e-01   1.5241656e-01
   8.9347174e-01   1.9319417e-01
   8.9414707e-01   2.3359735e-01
   8.9482241e-01   2.7282784e-01
   8.9549775e-01   3.1006701e-01
   8.9617309e-01   3.4449313e-01
   8.9684842e-01   3.7530015e-01
   8.9752376e-01   4.0171787e-01
   8.9819910e-01   4.2303289e-01
   8.9887444e-01   4.3860989e-01
   8.9954977e-01   4.4791260e-01
   9.0022511e-01   4.5052379e-01
   9.0090045e-01   4.4616346e-01
   9.0157579e-01   4.3470462e-01
   9.0225113e-01   4.1618575e-01
   9.0292646e-01   3.9081941e-01
   9.0360180e-01   3.5899620e-01
   9.0427714e-01   3.2128377e-01
   9.0495248e-01   2.7842035e-01
   9.0562781e-01   2.3130269e-01
   9.0630315e-01   1.8096846e-01
   9.0697849e-01   1.2857321e-01
   9.0765383e-01   7.5362461e-02
   9.0832916e-01   2.2639483e-02
   9.0900450e-01  -2.8270363e-02
   9.0967984e-01  -7.6057658e-02
   9.1035518e-01  -1.1946818e-01
   9.1103052e-01  -1.5734209e-01
   9.1170585e-01  -1.8865159e-01
   9.1238119e-01  -2.1253588e-01
   9.1305653e-01  -2.2833174e-01
   9.1373187e-01  -2.3559887e-01
   9.1440720e-01  -2.3413853e-01
   9.1508254e-01  -2.2400473e-01
   9.1575788e-01  -2.0550739e-01
   9.1643322e-01  -1.7920684e-01
   9.1710855e-01  -1.4589978e-01
   9.1778389e-01  -1.0659685e-01
   9.1845923e-01  -6.2492328e-02
   9.1913457e-01  -1.4927000e-02
   9.1980990e-01   3.4654847e-02
   9.2048524e-01   8.4752718e-02
   9.2116058e-01   1.3385992e-01
   9.2183592e-01   1.8051448e-01
   9.2251126e-01   2.2334914e-01
   9.2318659e-01   2.6113845e-01
   9.2386193e-01   2.9284123e-01
   9.2453727e-01   3.1763666e-01
   9.2521261e-01   3.3495252e-01
   9.2588794e-01   3.4448435e-01
   9.2656328e-01   3.4620464e-01
   9.2723862e-01   3.4036161e-01
   9.2791396e-01   3.2746726e-01
   9.2858929e-01   3.0827526e-01
   9.2926463e-01   2.8374916e-01
   9.2993997e-01   2.5502212e-01
   9.3061531e-01   2.2334965e-01
   9.3129065e-01   1.9005706e-01
   9.3196598e-01   1.5648371e-01
   9.3264132e-01   1.2392619e-01
   9.3331666e-01   9.3582751e-02
   9.3399200e-01   6.6501219e-02
   9.3466733e-01   4.3532610e-02
   9.3534267e-01   2.5292371e-02
   9.3601801e-01   1.2131015e-02
   9.3669335e-01   4.1154949e-03
   9.3736868e-01   1.0222856e-03
   9.3804402e-01   2.3426818e-03
   9.3871936e-01   7.3003324e-03
   9.3939470e-01   1.4880539e-02
   9.4007004e-01   2.3870359e-02
   9.4074537e-01   3.2908096e-02
   9.4142071e-01   4.0540354e-02
   9.4209605e-01   4.5284485e-02
   9.4277139e-01   4.5693993e-02
   9.4344672e-01   4.0424313e-02
   9.4412206e-01   2.8296272e-02
   9.4479740e-01   8.3546219e-03
   9.4547274e-01  -2.0080842e-02
   9.4614807e-01  -5.7373825e-02
   9.4682341e-01  -1.0354162e-01
   9.4749875e-01  -1.5823819e-01
   9.4817409e-01  -2.2075132e-01
   9.4884942e-01  -2.9001408e-01
   9.4952476e-01  -3.6463074e-01
   9.5020010e-01  -4.4291619e-01
   9.5087544e-01  -5.2294779e-01
   9.5155078e-01  -6.0262782e-01
   9.5222611e-01  -6.7975430e-01
   9.5290145e-01  -7.5209773e-01
   9.5357679e-01  -8.1748070e-01
   9.5425213e-01  -8.7385755e-01
   9.5492746e-01  -9.1939092e-01
   9.5560280e-01  -9.5252219e-01
   9.5627814e-01  -9.7203316e-01
   9.5695348e-01  -9.7709623e-01
   9.5762881e-01  -9.6731128e-01
   9.5830415e-01  -9.4272748e-01
   9.5897949e-01  -9.0384900e-01
   9.5965483e-01  -8.5162435e-01
   9.6033017e-01  -7.8741941e-01
   9.6100550e-01  -7.1297505e-01
   9.6168084e-01  -6.3035078e-01
   9.6235618e-01  -5.4185644e-01
   9.6303152e-01  -4.4997439e-01
   9.6370685e-01  -3.5727501e-01
   9.6438219e-01  -2.6632873e-01
   9.6505753e-01  -1.7961779e-01
   9.6573287e-01  -9.9451084e-02
   9.6640820e-01  -2.7885340e-02
   9.6708354e-01   3.3344508e-02
   9.6775888e-01   8.2882972e-02
   9.6843422e-01   1.1979760e-01
   9.6910955e-01   1.4360683e-01
   9.6978489e-01   1.5429105e-01
   9.7046023e-01   1.5228652e-01
   9.7113557e-01   1.3846236e-01
   9.7181091e-01   1.1408165e-01
   9.7248624e-01   8.0747961e-02
   9.7316158e-01   4.0339784e-02
   9.7383692e-01  -5.0649335e-03
   9.7451226e-01  -5.3270915e-02
   9.7518759e-01  -1.0205126e-01
   9.7586293e-01  -1.4923330e-01
   9.7653827e-01  -1.9278137e-01
   9.7721361e-01  -2.3087310e-01
   9.7788894e-01  -2.6196649e-01
   9.7856428e-01  -2.8485505e-01
   9.7923962e-01  -2.9870897e-01
   9.7991496e-01  -3.0310081e-01
   9.8059030e-01  -2.9801482e-01
   9.8126563e-01  -2.8383962e-01
   9.8194097e-01  -2.6134473e-01
   9.8261631e-01  -2.3164193e-01
   9.8329165e-01  -1.9613330e-01
   9.8396698e-01  -1.5644796e-01
   9.8464232e-01  -1.1437033e-01
   9.8531766e-01  -7.1762863e-02
   9.8599300e-01  -3.0486313e-02
   9.8666833e-01   7.6789229e-03
   9.8734367e-01   4.1107389e-02
   9.8801901e-01   6.8395932e-02
   9.8869435e-01   8.8421134e-02
   9.8936968e-01   1.0038450e-01
   9.9004502e-01   1.0384365e-01
   9.9072036e-01   9.8728184e-02
   9.9139570e-01   8.5339863e-02
   9.9207104e-01   6.4336951e-02
   9.9274637e-01   3.6703621e-02
   9.9342171e-01   3.7057147e-03
   9.9409705e-01  -3.3165222e-02
   9.9477239e-01  -7.2257219e-02
   9.9544772e-01  -1.1182970e-01
   9.9612306e-01  -1.5012881e-01
   9.9679840e-01  -1.8546302e-01
   9.9747374e-01  -2.1627588e-01
   9.9814907e-01  -2.4121283e-01
   9.9882441e-01  -2.5917924e-01
   9.9949975e-01  -2.6938729e-01
   1.0001751e+00  -2.7138963e-01
   1.0008504e+00  -2.6509854e-01
   1.0015258e+00  -2.5078965e-01
   1.0022011e+00  -2.2909020e-01
   1.0028764e+00  -2.0095218e-01
   1.0035518e+00  -1.6761160e-01
   1.0042271e+00  -1.3053557e-01
   1.0049025e+00  -9.1359347e-02
   1.0055778e+00  -5.1816130e-02
   1.0062531e+00  -1.3662383e-02
   1.0069285e+00   2.1398011e-02
   1.0076038e+00   5.1787642e-02
   1.0082791e+00   7.6124375e-02
   1.0089545e+00   9.3282124e-02
   1.0096298e+00   1.0244100e-01
   1.0103052e+00   1.0312471e-01
   1.0109805e+00   9.5223488e-02
   1.0116558e+00   7.9001628e-02
   1.0123312e+00   5.5089142e-02
   1.0130065e+00   2.4457814e-02
   1.0136818e+00  -1.1617428e-02
   1.0143572e+00  -5.1610306e-02
   1.0150325e+00  -9.3806096e-02
   1.0157079e+00  -1.3637308e-01
   1.0163832e+00  -1.7743967e-01
   1.0170585e+00  -2.1517401e-01
   1.0177339e+00  -2.4786281e-01
   1.0184092e+00  -2.7398622e-01
   1.0190845e+00  -2.9228542e-01
   1.0197599e+00  -3.0182041e-01
   1.0204352e+00  -3.0201530e-01
   1.0211106e+00  -2.9268919e-01
   1.0217859e+00  -2.7407145e-01
   1.0224612e+00  -2.4680036e-01
   1.0231366e+00  -2.1190526e-01
   1.0238119e+00  -1.7077267e-01
   1.0244872e+00  -1.2509767e-01
   1.0251626e+00  -7.6822234e-02
   1.0258379e+00  -2.8063083e-02
   1.0265133e+00   1.8968398e-02
   1.0271886e+00   6.2050917e-02
   1.0278639e+00   9.9039481e-02
   1.0285393e+00   1.2794967e-01
   1.0292146e+00   1.4703667e-01
   1.0298899e+00   1.5486600e-01
   1.0305653e+00   1.5037305e-01
   1.0312406e+00   1.3290926e-01
   1.0319160e+00   1.0227295e-01
   1.0325913e+00   5.8723562e-02
   1.0332666e+00   2.9789295e-03
   1.0339420e+00  -6.3804647e-02
   1.0346173e+00  -1.4006855e-01
   1.0352926e+00  -2.2390298e-01
   1.0359680e+00  -3.1311113e-01
   1.0366433e+00  -4.0528390e-01
   1.0373187e+00  -4.9788241e-01
   1.0379940e+00  -5.8832520e-01
   1.0386693e+00  -6.7407669e-01
   1.0393447e+00  -7.5273376e-01
   1.0400200e+00  -8.2210722e-01
   1.0406953e+00  -8.8029493e-01
   1.0413707e+00  -9.2574428e-01
   1.0420460e+00  -9.5730148e-01
   1.0427214e+00  -9.7424604e-01
   1.0433967e+00  -9.7630944e-01
   1.0440720e+00  -9.6367722e-01
   1.0447474e+00  -9.3697485e-01
   1.0454227e+00  -8.9723797e-01
   1.0460980e+00  -8.4586832e-01
   1.0467734e+00  -7.8457738e-01
   1.0474487e+00  -7.1531976e-01
   1.0481241e+00  -6.4021925e-01
   1.0487994e+00  -5.6149030e-01
   1.0494747e+00  -4.8135796e-01
   1.0501501e+00  -4.0197941e-01
   1.0508254e+00  -3.2536995e-01
   1.0515008e+00  -2.5333625e-01
   1.0521761e+00  -1.8741907e-01
   1.0528514e+00  -1.2884777e-01
   1.0535268e+00  -7.8507656e-02
   1.0542021e+00  -3.6921616e-02
   1.0548774e+00  -4.2460225e-03
   1.0555528e+00   1.9718998e-02
   1.0562281e+00   3.5505766e-02
   1.0569035e+00   4.3942934e-02
   1.0575788e+00   4.6108764e-02
   1.0582541e+00   4.3275868e-02
   1.0589295e+00   3.6849794e-02
   1.0596048e+00   2.8304032e-02
   1.0602801e+00   1.9114100e-02
   1.0609555e+00   1.0693356e-02
   1.0616308e+00   4.3330538e-03
   1.0623062e+00   1.1489666e-03
   1.0629815e+00   2.0365564e-03
   1.0636568e+00   7.6363259e-03
   1.0643322e+00   1.8310530e-02
   1.0650075e+00   3.4131958e-02
   1.0656828e+00   5.4885007e-02
   1.0663582e+00   8.0078758e-02
   1.0670335e+00   1.0897132e-01
   1.0677089e+00   1.4060427e-01
   1.0683842e+00   1.7384558e-01
   1.0690595e+00   2.0743923e-01
   1.0697349e+00   2.4005938e-01
   1.0704102e+00   2.7036690e-01
   1.0710855e+00   2.9706584e-01
   1.0717609e+00   3.1895788e-01
   1.0724362e+00   3.3499230e-01
   1.0731116e+00   3.4430985e-01
   1.0737869e+00   3.4627880e-01
   1.0744622e+00   3.4052180e-01
   1.0751376e+00   3.2693278e-01
   1.0758129e+00   3.0568336e-01
   1.0764882e+00   2.7721865e-01
   1.0771636e+00   2.4224275e-01
   1.0778389e+00   2.0169479e-01
   1.0785143e+00   1.5671645e-01
   1.0791896e+00   1.0861235e-01
   1.0798649e+00   5.8804954e-02
   1.0805403e+00   8.7857744e-03
   1.0812156e+00  -3.9935370e-02
   1.0818909e+00  -8.5881016e-02
   1.0825663e+00  -1.2765488e-01
   1.0832416e+00  -1.6398711e-01
   1.0839170e+00  -1.9377442e-01
   1.0845923e+00  -2.1611381e-01
   1.0852676e+00  -2.3032885e-01
   1.0859430e+00  -2.3598784e-01
   1.0866183e+00  -2.3291343e-01
   1.0872936e+00  -2.2118357e-01
   1.0879690e+00  -2.0112414e-01
   1.0886443e+00  -1.7329381e-01
   1.0893197e+00  -1.3846176e-01
   1.0899950e+00  -9.7579523e-02
   1.0906703e+00  -5.1747909e-02
   1.0913457e+00  -2.1805391e-03
   1.0920210e+00   4.9834820e-02
   1.0926963e+00   1.0297563e-01
   1.0933717e+00   1.5592336e-01
   1.0940470e+00   2.0740043e-01
   1.0947224e+00   2.5620421e-01
   1.0953977e+00   3.0123707e-01
   1.0960730e+00   3.4153188e-01
   1.0967484e+00   3.7627223e-01
   1.0974237e+00   4.0480719e-01
   1.0980990e+00   4.2666046e-01
   1.0987744e+00   4.4153396e-01
   1.0994497e+00   4.4930618e-01
   1.1001251e+00   4.5002580e-01
   1.1008004e+00   4.4390091e-01
   1.1014757e+00   4.3128481e-01
   1.1021511e+00   4.1265886e-01
   1.1028264e+00   3.8861326e-01
   1.1035018e+00   3.5982646e-01
   1.1041771e+00   3.2704398e-01
   1.1048524e+00   2.9105718e-01
   1.1055278e+00   2.5268267e-01
   1.1062031e+00   2.1274283e-01
   1.1068784e+00   1.7204778e-01
   1.1075538e+00   1.3137904e-01
   1.1082291e+00   9.1475292e-02
   1.1089045e+00   5.3020017e-02
   1.1095798e+00   1.6631274e-02
   1.1102551e+00  -1.7146551e-02
   1.1109305e+00  -4.7849088e-02
   1.1116058e+00  -7.5096554e-02
   1.1122811e+00  -9.8596687e-02
   1.1129565e+00  -1.1814620e-01
   1.1136318e+00  -1.3363085e-01
   1.1143072e+00  -1.4502427e-01
   1.1149825e+00  -1.5238559e-01
   1.1156578e+00  -1.5585593e-01
   1.1163332e+00  -1.5565376e-01
   1.1170085e+00  -1.5206910e-01
   1.1176838e+00  -1.4545664e-01
   1.1183592e+00  -1.3622757e-01
   1.1190345e+00  -1.2484038e-01
   1.1197099e+00  -1.1179032e-01
   1.1203852e+00  -9.7597903e-02
   1.1210605e+00  -8.2796343e-02
   1.1217359e+00  -6.7918136e-02
   1.1224112e+00  -5.3481074e-02
   1.1230865e+00  -3.9973939e-02
   1.1237619e+00  -2.7842238e-02
   1.1244372e+00  -1.7474419e-02
   1.1251126e+00  -9.1890040e-03
   1.1257879e+00  -3.2231461e-03
   1.1264632e+00   2.7691293e-04
   1.1271386e+00   1.2629902e-03
   1.1278139e+00  -2.1071717e-04
   1.1284892e+00  -3.9865151e-03
   1.1291646e+00  -9.8055856e-03
   1.1298399e+00  -1.7314028e-02
   1.1305153e+00  -2.6072612e-02
   1.1311906e+00  -3.5570157e-02
   1.1318659e+00  -4.5240275e-02
   1.1325413e+00  -5.4481101e-02
   1.1332166e+00  -6.2677448e-02
   1.1338919e+00  -6.9224711e-02
   1.1345673e+00  -7.3553729e-02
   1.1352426e+00  -7.5155712e-02
   1.1359180e+00  -7.3606280e-02
   1.1365933e+00  -6.8587662e-02
   1.1372686e+00  -5.9908077e-02
   1.1379440e+00  -4.7517412e-02
   1.1386193e+00  -3.1518380e-02
   1.1392946e+00  -1.2172493e-02
   1.1399700e+00   1.0099659e-02
   1.1406453e+00   3.4724129e-02
   1.1413207e+00   6.0985434e-02
   1.1419960e+00   8.8044316e-02
   1.1426713e+00   1.1496108e-01
   1.1433467e+00   1.4072388e-01
   1.1440220e+00   1.6428114e-01
   1.1446973e+00   1.8457708e-01
   1.1453727e+00   2.0058911e-01
   1.1460480e+00   2.1136589e-01
   1.1467234e+00   2.1606454e-01
   1.1473987e+00   2.1398573e-01
   1.1480740e+00   2.0460511e-01
   1.1487494e+00   1.8759999e-01
   1.1494247e+00   1.6286993e-01
   1.1501001e+00   1.3055041e-01
   1.1507754e+00   9.1018750e-02
   1.1514507e+00   4.4891912e-02
   1.1521261e+00  -6.9840971e-03
   1.1528014e+00  -6.3553009e-02
   1.1534767e+00  -1.2357488e-01
   1.1541521e+00  -1.8565974e-01
   1.1548274e+00  -2.4830724e-01
   1.1555028e+00  -3.0995112e-01
   1.1561781e+00  -3.6900701e-01
   1.1568534e+00  -4.2392187e-01
   1.1575288e+00  -4.7322355e-01
   1.1582041e+00  -5.1556846e-01
   1.1588794e+00  -5.4978600e-01
   1.1595548e+00  -5.7491779e-01
   1.1602301e+00  -5.9025046e-01
   1.1609055e+00  -5.9534083e-01
   1.1615808e+00  -5.9003226e-01
   1.1622561e+00  -5.7446177e-01
   1.1629315e+00  -5.4905749e-01
   1.1636068e+00  -5.1452643e-01
   1.1642821e+00  -4.7183300e-01
   1.1649575e+00  -4.2216896e-01
   1.1656328e+00  -3.6691581e-01
   1.1663082e+00  -3.0760091e-01
   1.1669835e+00  -2.4584886e-01
   1.1676588e+00  -1.8332984e-01
   1.1683342e+00  -1.2170670e-01
   1.1690095e+00  -6.2582695e-02
   1.1696848e+00  -7.4515761e-03
   1.1703602e+00   4.2348101e-02
   1.1710355e+00   8.5672967e-02
   1.1717109e+00   1.2160776e-01
   1.1723862e+00   1.4949006e-01
   1.1730615e+00   1.6892613e-01
   1.1737369e+00   1.7979732e-01
   1.1744122e+00   1.8225701e-01
   1.1750875e+00   1.7671833e-01
   1.1757629e+00   1.6383321e-01
   1.1764382e+00   1.4446369e-01
   1.1771136e+00   1.1964670e-01
   1.1777889e+00   9.0553538e-02
   1.1784642e+00   5.8445909e-02
   1.1791396e+00   2.4629877e-02
   1.1798149e+00  -9.5903014e-03
   1.1804902e+00  -4.2956899e-02
   1.1811656e+00  -7.4300335e-02
   1.1818409e+00  -1.0257625e-01
   1.1825163e+00  -1.2689678e-01
   1.1831916e+00  -1.4655501e-01
   1.1838669e+00  -1.6104187e-01
   1.1845423e+00  -1.7005516e-01
   1.1852176e+00  -1.7350041e-01
   1.1858929e+00  -1.7148398e-01
   1.1865683e+00  -1.6429880e-01
   1.1872436e+00  -1.5240360e-01
   1.1879190e+00  -1.3639661e-01
   1.1885943e+00  -1.1698493e-01
   1.1892696e+00  -9.4951063e-02
   1.1899450e+00  -7.1117818e-02
   1.1906203e+00  -4.6313264e-02
   1.1912956e+00  -2.1337000e-02
   1.1919710e+00   3.0708496e-03
   1.1926463e+00   2.6256785e-02
   1.1933217e+00   4.7676205e-02
   1.1939970e+00   6.6910074e-02
   1.1946723e+00   8.3675459e-02
   1.1953477e+00   9.7829712e-02
   1.1960230e+00   1.0936832e-01
   1.1966983e+00   1.1841676e-01
   1.1973737e+00   1.2521683e-01
   1.1980490e+00   1.3010831e-01
   1.1987244e+00   1.3350688e-01
   1.1993997e+00   1.3587927e-01
   1.2000750e+00   1.3771698e-01
   1.2007504e+00   1.3950964e-01
   1.2014257e+00   1.4171928e-01
   1.2021011e+00   1.4475656e-01
   1.2027764e+00   1.4896008e-01
   1.2034517e+00   1.5457947e-01
   1.2041271e+00   1.6176308e-01
   1.2048024e+00   1.7055063e-01
   1.2054777e+00   1.8087109e-01
   1.2061531e+00   1.9254576e-01
   1.2068284e+00   2.0529635e-01
   1.2075038e+00   2.1875756e-01
   1.2081791e+00   2.3249360e-01
   1.2088544e+00   2.4601777e-01
   1.2095298e+00   2.5881425e-01
   1.2102051e+00   2.7036108e-01
   1.2108804e+00   2.8015327e-01
   1.2115558e+00   2.8772505e-01
   1.2122311e+00   2.9267036e-01
   1.2129065e+00   2.9466053e-01
   1.2135818e+00   2.9345867e-01
   1.2142571e+00   2.8892989e-01
   1.2149325e+00   2.8104730e-01
   1.2156078e+00   2.6989331e-01
   1.2162831e+00   2.5565641e-01
   1.2169585e+00   2.3862356e-01
   1.2176338e+00   2.1916866e-01
   1.2183092e+00   1.9773758e-01
   1.2189845e+00   1.7483048e-01
   1.2196598e+00   1.5098232e-01
   1.2203352e+00   1.2674225e-01
   1.2210105e+00   1.0265291e-01
   1.2216858e+00   7.9230539e-02
   1.2223612e+00   5.6946649e-02
   1.2230365e+00   3.6212078e-02
   1.2237119e+00   1.7364041e-02
   1.2243872e+00   6.5666001e-04
   1.2250625e+00  -1.3744689e-02
   1.2257379e+00  -2.5765062e-02
   1.2264132e+00  -3.5417695e-02
   1.2270885e+00  -4.2798015e-02
   1.2277639e+00  -4.8074266e-02
   1.2284392e+00  -5.1475270e-02
   1.2291146e+00  -5.3275933e-02
   1.2297899e+00  -5.3781211e-02
   1.2304652e+00  -5.3309311e-02
   1.2311406e+00  -5.2174892e-02
   1.2318159e+00  -5.0673063e-02
   1.2324912e+00  -4.9064872e-02
   1.2331666e+00  -4.7564943e-02
   1.2338419e+00  -4.6331777e-02
   1.2345173e+00  -4.5461127e-02
   1.2351926e+00  -4.4982687e-02
   1.2358679e+00  -4.4860194e-02
   1.2365433e+00  -4.4994890e-02
   1.2372186e+00  -4.5232103e-02
   1.2378939e+00  -4.5370626e-02
   1.2385693e+00  -4.5174377e-02
   1.2392446e+00  -4.4385793e-02
   1.2399200e+00  -4.2740290e-02
   1.2405953e+00  -3.9981100e-02
   1.2412706e+00  -3.5873789e-02
   1.2419460e+00  -3.0219775e-02
   1.2426213e+00  -2.2868219e-02
   1.2432966e+00  -1.3725739e-02
   1.2439720e+00  -2.7635223e-03
   1.2446473e+00   9.9785018e-03
   1.2453227e+00   2.4390600e-02
   1.2459980e+00   4.0295323e-02
   1.2466733e+00   5.7452645e-02
   1.2473487e+00   7.5567910e-02
   1.2480240e+00   9.4302228e-02
   1.2486993e+00   1.1328483e-01
   1.2493747e+00   1.3212688e-01
   1.2500500e+00   1.5043602e-01
   1.2507254e+00   1.6783116e-01
   1.2514007e+00   1.8395674e-01
   1.2520760e+00   1.9849585e-01
   1.2527514e+00   2.1118180e-01
   1.2534267e+00   2.2180742e-01
   1.2541021e+00   2.3023190e-01
   1.2547774e+00   2.3638482e-01
   1.2554527e+00   2.4026722e-01
   1.2561281e+00   2.4194976e-01
   1.2568034e+00   2.4156803e-01
   1.2574787e+00   2.3931527e-01
   1.2581541e+00   2.3543291e-01
   1.2588294e+00   2.3019925e-01
   1.2595048e+00   2.2391698e-01
   1.2601801e+00   2.1689991e-01
   1.2608554e+00   2.0945966e-01
   1.2615308e+00   2.0189283e-01
   1.2622061e+00   1.9446916e-01
   1.2628814e+00   1.8742126e-01
   1.2635568e+00   1.8093630e-01
   1.2642321e+00   1.7514995e-01
   1.2649075e+00   1.7014283e-01
   1.2655828e+00   1.6593960e-01
   1.2662581e+00   1.6251058e-01
   1.2669335e+00   1.5977584e-01
   1.2676088e+00   1.5761155e-01
   1.2682841e+00   1.5585812e-01
   1.2689595e+00   1.5432987e-01
   1.2696348e+00   1.5282566e-01
   1.2703102e+00   1.5113999e-01
   1.2709855e+00   1.4907399e-01
   1.2716608e+00   1.4644598e-01
   1.2723362e+00   1.4310083e-01
   1.2730115e+00   1.3891796e-01
   1.2736868e+00   1.3381746e-01
   1.2743622e+00   1.2776418e-01
   1.2750375e+00   1.2076955e-01
   1.2757129e+00   1.1289119e-01
   1.2763882e+00   1.0423021e-01
   1.2770635e+00   9.4926489e-02
   1.2777389e+00   8.5152164e-02
   1.2784142e+00   7.5103605e-02
   1.2790895e+00   6.4992337e-02
   1.2797649e+00   5.5035323e-02
   1.2804402e+00   4.5445094e-02
   1.2811156e+00   3.6420181e-02
   1.2817909e+00   2.8136321e-02
   1.2824662e+00   2.0738827e-02
   1.2831416e+00   1.4336482e-02
   1.2838169e+00   8.9972422e-03
   1.2844922e+00   4.7459198e-03
   1.2851676e+00   1.5639525e-03
   1.2858429e+00  -6.0875190e-04
   1.2865183e+00  -1.8699983e-03
   1.2871936e+00  -2.3497094e-03
   1.2878689e+00  -2.2028319e-03
   1.2885443e+00  -1.6010887e-03
   1.2892196e+00  -7.2397706e-04
   1.2898949e+00   2.5055723e-04
   1.2905703e+00   1.1553249e-03
   1.2912456e+00   1.8425414e-03
   1.2919210e+00   2.1915109e-03
   1.2925963e+00   2.1149839e-03
   1.2932716e+00   1.5638927e-03
   1.2939470e+00   5.3024279e-04
   1.2946223e+00  -9.5197412e-04
   1.2952976e+00  -2.8078858e-03
   1.2959730e+00  -4.9248137e-03
   1.2966483e+00  -7.1571712e-03
   1.2973237e+00  -9.3329617e-03
   1.2979990e+00  -1.1261575e-02
   1.2986743e+00  -1.2742524e-02
   1.2993497e+00  -1.3574726e-02
   1.3000250e+00  -1.3565901e-02
   1.3007004e+00  -1.2541660e-02
   1.3013757e+00  -1.0353873e-02
   1.3020510e+00  -6.8879488e-03
   1.3027264e+00  -2.0686817e-03
   1.3034017e+00   4.1355700e-03
   1.3040770e+00   1.1710574e-02
   1.3047524e+00   2.0595868e-02
   1.3054277e+00   3.0686366e-02
   1.3061031e+00   4.1835852e-02
   1.3067784e+00   5.3862178e-02
   1.3074537e+00   6.6553947e-02
   1.3081291e+00   7.9678353e-02
   1.3088044e+00   9.2989824e-02
   1.3094797e+00   1.0623909e-01
   1.3101551e+00   1.1918227e-01
   1.3108304e+00   1.3158952e-01
   1.3115058e+00   1.4325298e-01
   1.3121811e+00   1.5399352e-01
   1.3128564e+00   1.6366616e-01
   1.3135318e+00   1.7216385e-01
   1.3142071e+00   1.7941941e-01
   1.3148824e+00   1.8540574e-01
   1.3155578e+00   1.9013419e-01
   1.3162331e+00   1.9365124e-01
   1.3169085e+00   1.9603363e-01
   1.3175838e+00   1.9738232e-01
   1.3182591e+00   1.9781541e-01
   1.3189345e+00   1.9746058e-01
   1.3196098e+00   1.9644716e-01
   1.3202851e+00   1.9489854e-01
   1.3209605e+00   1.9292496e-01
   1.3216358e+00   1.9061732e-01
   1.3223112e+00   1.8804205e-01
   1.3229865e+00   1.8523751e-01
   1.3236618e+00   1.8221193e-01
   1.3243372e+00   1.7894305e-01
   1.3250125e+00   1.7537954e-01
   1.3256878e+00   1.7144398e-01
   1.3263632e+00   1.6703743e-01
   1.3270385e+00   1.6204523e-01
   1.3277139e+00   1.5634389e-01
   1.3283892e+00   1.4980861e-01
   1.3290645e+00   1.4232119e-01
   1.3297399e+00   1.3377790e-01
   1.3304152e+00   1.2409688e-01
   1.3310905e+00   1.1322491e-01
   1.3317659e+00   1.0114295e-01
   1.3324412e+00   8.7870432e-02
   1.3331166e+00   7.3467886e-02
   1.3337919e+00   5.8037937e-02
   1.3344672e+00   4.1724464e-02
   1.3351426e+00   2.4709997e-02
   1.3358179e+00   7.2114530e-03
   1.3364932e+00  -1.0525656e-02
   1.3371686e+00  -2.8234285e-02
   1.3378439e+00  -4.5633910e-02
   1.3385193e+00  -6.2439236e-02
   1.3391946e+00  -7.8369202e-02
   1.3398699e+00  -9.3155908e-02
   1.3405453e+00  -1.0655310e-01
   1.3412206e+00  -1.1834386e-01
   1.3418959e+00  -1.2834721e-01
   1.3425713e+00  -1.3642330e-01
   1.3432466e+00  -1.4247714e-01
   1.3439220e+00  -1.4646050e-01
   1.3445973e+00  -1.4837222e-01
   1.3452726e+00  -1.4825665e-01
   1.3459480e+00  -1.4620054e-01
   1.3466233e+00  -1.4232845e-01
   1.3472986e+00  -1.3679694e-01
   1.3479740e+00  -1.2978770e-01
   1.3486493e+00  -1.2150019e-01
   1.3493247e+00  -1.1214379e-01
   1.3500000e+00  -1.0193012e-01


==> sparse_noise_true.dat <==
   1.7000000e+01   2.3325750e+00
   2.0000000e+00   4.9594938e+00
   1.9000000e+01   2.0799509e+00
   2.6000000e+01   3.7341780e+00
   3.9000000e+01   1.5835415e+00


==> spikes.dat <==
   1.7000000e+01  -2.3521996e+00
   2.0000000e+00  -4.8610826e+00
   1.9000000e+01   4.8027181e+00
   2.6000000e+01  -2.4472199e+00
   3.9000000e+01   2.0087559e-01


==> spikes_est.dat <==
   1.7000000e+01  -2.3521996e+00
   2.0000000e+00  -4.8610826e+00
   1.9000000e+01   4.8027180e+00
   2.6000000e+01  -2.4472199e+00
   3.9000000e+01   2.0087555e-01


==> spikes_est_1.dat <==
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   2.4192659e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   1.8377814e-01
   0.0000000e+00
   0.0000000e+00
   9.7883540e-01
   0.0000000e+00
  -1.8570732e-01
  -4.5527021e-01
  -2.8456284e-01
   0.0000000e+00
   0.0000000e+00
   2.5879708e-01
   3.4038973e-01
  -6.1377618e+00
  -2.9936069e-01
   0.0000000e+00
   3.6260050e+00
  -1.3056297e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   3.2184209e+00
   0.0000000e+00
   4.7223511e-01
   1.5154063e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -1.2463095e-01
  -1.8590303e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   1.9398660e-01
   0.0000000e+00
   0.0000000e+00
   5.8938662e-01
   0.0000000e+00
   3.0562625e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -1.4739281e+00
   3.4742286e+00
   0.0000000e+00
   0.0000000e+00
  -6.0332641e+00
   1.5202005e-01
   1.6100690e-01
   0.0000000e+00
   0.0000000e+00
  -2.8479302e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   9.8633645e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   1.2209316e-01
   7.9871624e-02
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   6.6608433e-02
   0.0000000e+00
   0.0000000e+00
   2.3116424e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00


==> spikes_est_2.dat <==
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   1.5172375e+00
   0.0000000e+00
   1.3558372e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -6.4959553e-01
   0.0000000e+00
   0.0000000e+00
   5.8458252e-01
   0.0000000e+00
  -5.9776592e+00
   0.0000000e+00
  -2.2844304e-01
   3.8354045e+00
  -2.2733779e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   2.2098165e+00
  -6.2154510e-01
   0.0000000e+00
   1.4274327e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   1.6188467e+00
   3.1272842e-01
   0.0000000e+00
   0.0000000e+00
   2.6439620e+00
   0.0000000e+00
   9.7985359e-01
  -1.6753829e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -1.6374388e+00
   4.0529032e+00
   0.0000000e+00
  -1.2412206e+00
  -6.5813737e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -7.4681886e-01
  -9.2902511e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
  -7.0123507e-01
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   2.1970945e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00


==> spikes_sign_abs.dat <==
   1.7000000e+01   9.9503719e-02
   2.0000000e+00   9.9503719e-02
   1.9000000e+01   9.9503719e-02
   2.6000000e+01   9.9503719e-02
   3.9000000e+01   9.9503719e-02


==> spikes_spectrum.dat <==
   0.0000000e+00  -9.2216009e-02
   6.7533767e-04  -9.2160049e-02
   1.3506753e-03  -9.1992892e-02
   2.0260130e-03  -9.1716707e-02
   2.7013507e-03  -9.1335131e-02
   3.3766883e-03  -9.0853302e-02
   4.0520260e-03  -9.0277893e-02
   4.7273637e-03  -8.9617161e-02
   5.4027014e-03  -8.8880978e-02
   6.0780390e-03  -8.8080874e-02
   6.7533767e-03  -8.7230051e-02
   7.4287144e-03  -8.6343386e-02
   8.1040520e-03  -8.5437403e-02
   8.7793897e-03  -8.4530211e-02
   9.4547274e-03  -8.3641410e-02
   1.0130065e-02  -8.2791944e-02
   1.0805403e-02  -8.2003916e-02
   1.1480740e-02  -8.1300347e-02
   1.2156078e-02  -8.0704887e-02
   1.2831416e-02  -8.0241474e-02
   1.3506753e-02  -7.9933950e-02
   1.4182091e-02  -7.9805627e-02
   1.4857429e-02  -7.9878818e-02
   1.5532766e-02  -8.0174343e-02
   1.6208104e-02  -8.0711001e-02
   1.6883442e-02  -8.1505049e-02
   1.7558779e-02  -8.2569664e-02
   1.8234117e-02  -8.3914433e-02
   1.8909455e-02  -8.5544862e-02
   1.9584792e-02  -8.7461927e-02
   2.0260130e-02  -8.9661683e-02
   2.0935468e-02  -9.2134931e-02
   2.1610805e-02  -9.4866975e-02
   2.2286143e-02  -9.7837463e-02
   2.2961481e-02  -1.0102033e-01
   2.3636818e-02  -1.0438383e-01
   2.4312156e-02  -1.0789073e-01
   2.4987494e-02  -1.1149858e-01
   2.5662831e-02  -1.1516008e-01
   2.6338169e-02  -1.1882364e-01
   2.7013507e-02  -1.2243396e-01
   2.7688844e-02  -1.2593280e-01
   2.8364182e-02  -1.2925978e-01
   2.9039520e-02  -1.3235328e-01
   2.9714857e-02  -1.3515144e-01
   3.0390195e-02  -1.3759317e-01
   3.1065533e-02  -1.3961921e-01
   3.1740870e-02  -1.4117320e-01
   3.2416208e-02  -1.4220278e-01
   3.3091546e-02  -1.4266059e-01
   3.3766883e-02  -1.4250527e-01
   3.4442221e-02  -1.4170242e-01
   3.5117559e-02  -1.4022541e-01
   3.5792896e-02  -1.3805609e-01
   3.6468234e-02  -1.3518545e-01
   3.7143572e-02  -1.3161405e-01
   3.7818909e-02  -1.2735233e-01
   3.8494247e-02  -1.2242084e-01
   3.9169585e-02  -1.1685015e-01
   3.9844922e-02  -1.1068073e-01
   4.0520260e-02  -1.0396262e-01
   4.1195598e-02  -9.6754894e-02
   4.1870935e-02  -8.9125021e-02
   4.2546273e-02  -8.1148056e-02
   4.3221611e-02  -7.2905692e-02
   4.3896948e-02  -6.4485207e-02
   4.4572286e-02  -5.5978292e-02
   4.5247624e-02  -4.7479814e-02
   4.5922961e-02  -3.9086503e-02
   4.6598299e-02  -3.0895612e-02
   4.7273637e-02  -2.3003554e-02
   4.7948974e-02  -1.5504551e-02
   4.8624312e-02  -8.4893095e-03
   4.9299650e-02  -2.0437534e-03
   4.9974987e-02   3.7521754e-03
   5.0650325e-02   8.8256200e-03
   5.1325663e-02   1.3111804e-02
   5.2001001e-02   1.6554900e-02
   5.2676338e-02   1.9108765e-02
   5.3351676e-02   2.0737526e-02
   5.4027014e-02   2.1416015e-02
   5.4702351e-02   2.1130044e-02
   5.5377689e-02   1.9876526e-02
   5.6053027e-02   1.7663439e-02
   5.6728364e-02   1.4509637e-02
   5.7403702e-02   1.0444524e-02
   5.8079040e-02   5.5075897e-03
   5.8754377e-02  -2.5217819e-04
   5.9429715e-02  -6.7769830e-03
   6.0105053e-02  -1.4001007e-02
   6.0780390e-02  -2.1851278e-02
   6.1455728e-02  -3.0248590e-02
   6.2131066e-02  -3.9108478e-02
   6.2806403e-02  -4.8342219e-02
   6.3481741e-02  -5.7857840e-02
   6.4157079e-02  -6.7561132e-02
   6.4832416e-02  -7.7356646e-02
   6.5507754e-02  -8.7148660e-02
   6.6183092e-02  -9.6842105e-02
   6.6858429e-02  -1.0634345e-01
   6.7533767e-02  -1.1556153e-01
   6.8209105e-02  -1.2440831e-01
   6.8884442e-02  -1.3279956e-01
   6.9559780e-02  -1.4065554e-01
   7.0235118e-02  -1.4790153e-01
   7.0910455e-02  -1.5446834e-01
   7.1585793e-02  -1.6029273e-01
   7.2261131e-02  -1.6531782e-01
   7.2936468e-02  -1.6949339e-01
   7.3611806e-02  -1.7277611e-01
   7.4287144e-02  -1.7512985e-01
   7.4962481e-02  -1.7652573e-01
   7.5637819e-02  -1.7694235e-01
   7.6313157e-02  -1.7636586e-01
   7.6988494e-02  -1.7479000e-01
   7.7663832e-02  -1.7221615e-01
   7.8339170e-02  -1.6865334e-01
   7.9014507e-02  -1.6411822e-01
   7.9689845e-02  -1.5863501e-01
   8.0365183e-02  -1.5223540e-01
   8.1040520e-02  -1.4495844e-01
   8.1715858e-02  -1.3685039e-01
   8.2391196e-02  -1.2796452e-01
   8.3066533e-02  -1.1836084e-01
   8.3741871e-02  -1.0810586e-01
   8.4417209e-02  -9.7272178e-02
   8.5092546e-02  -8.5938131e-02
   8.5767884e-02  -7.4187289e-02
   8.6443222e-02  -6.2107933e-02
   8.7118559e-02  -4.9792451e-02
   8.7793897e-02  -3.7336668e-02
   8.8469235e-02  -2.4839105e-02
   8.9144572e-02  -1.2400180e-02
   8.9819910e-02  -1.2134313e-04
   9.0495248e-02   1.1895842e-02
   9.1170585e-02   2.3550663e-02
   9.1845923e-02   3.4744259e-02
   9.2521261e-02   4.5380650e-02
   9.3196598e-02   5.5367775e-02
   9.3871936e-02   6.4618539e-02
   9.4547274e-02   7.3051828e-02
   9.5222611e-02   8.0593504e-02
   9.5897949e-02   8.7177348e-02
   9.6573287e-02   9.2745935e-02
   9.7248624e-02   9.7251430e-02
   9.7923962e-02   1.0065628e-01
   9.8599300e-02   1.0293381e-01
   9.9274637e-02   1.0406867e-01
   9.9949975e-02   1.0405715e-01
   1.0062531e-01   1.0290736e-01
   1.0130065e-01   1.0063927e-01
   1.0197599e-01   9.7284533e-02
   1.0265133e-01   9.2886204e-02
   1.0332666e-01   8.7498279e-02
   1.0400200e-01   8.1185072e-02
   1.0467734e-01   7.4020457e-02
   1.0535268e-01   6.6086958e-02
   1.0602801e-01   5.7474723e-02
   1.0670335e-01   4.8280384e-02
   1.0737869e-01   3.8605820e-02
   1.0805403e-01   2.8556851e-02
   1.0872936e-01   1.8241878e-02
   1.0940470e-01   7.7704917e-03
   1.1008004e-01  -2.7479245e-03
   1.1075538e-01  -1.3205580e-02
   1.1143072e-01  -2.3497620e-02
   1.1210605e-01  -3.3523408e-02
   1.1278139e-01  -4.3187731e-02
   1.1345673e-01  -5.2401896e-02
   1.1413207e-01  -6.1084714e-02
   1.1480740e-01  -6.9163346e-02
   1.1548274e-01  -7.6574006e-02
   1.1615808e-01  -8.3262505e-02
   1.1683342e-01  -8.9184635e-02
   1.1750875e-01  -9.4306383e-02
   1.1818409e-01  -9.8603987e-02
   1.1885943e-01  -1.0206382e-01
   1.1953477e-01  -1.0468213e-01
   1.2021011e-01  -1.0646462e-01
   1.2088544e-01  -1.0742590e-01
   1.2156078e-01  -1.0758882e-01
   1.2223612e-01  -1.0698370e-01
   1.2291146e-01  -1.0564747e-01
   1.2358679e-01  -1.0362274e-01
   1.2426213e-01  -1.0095682e-01
   1.2493747e-01  -9.7700753e-02
   1.2561281e-01  -9.3908281e-02
   1.2628814e-01  -8.9634865e-02
   1.2696348e-01  -8.4936731e-02
   1.2763882e-01  -7.9869959e-02
   1.2831416e-01  -7.4489641e-02
   1.2898949e-01  -6.8849122e-02
   1.2966483e-01  -6.2999325e-02
   1.3034017e-01  -5.6988178e-02
   1.3101551e-01  -5.0860147e-02
   1.3169085e-01  -4.4655878e-02
   1.3236618e-01  -3.8411945e-02
   1.3304152e-01  -3.2160713e-02
   1.3371686e-01  -2.5930298e-02
   1.3439220e-01  -1.9744633e-02
   1.3506753e-01  -1.3623610e-02
   1.3574287e-01  -7.5833212e-03
   1.3641821e-01  -1.6363490e-03
   1.3709355e-01   4.2078751e-03
   1.3776888e-01   9.9426741e-03
   1.3844422e-01   1.5563698e-02
   1.3911956e-01   2.1068482e-02
   1.3979490e-01   2.6455995e-02
   1.4047024e-01   3.1726210e-02
   1.4114557e-01   3.6879675e-02
   1.4182091e-01   4.1917132e-02
   1.4249625e-01   4.6839162e-02
   1.4317159e-01   5.1645882e-02
   1.4384692e-01   5.6336682e-02
   1.4452226e-01   6.0910029e-02
   1.4519760e-01   6.5363308e-02
   1.4587294e-01   6.9692733e-02
   1.4654827e-01   7.3893297e-02
   1.4722361e-01   7.7958777e-02
   1.4789895e-01   8.1881782e-02
   1.4857429e-01   8.5653834e-02
   1.4924962e-01   8.9265486e-02
   1.4992496e-01   9.2706458e-02
   1.5060030e-01   9.5965797e-02
   1.5127564e-01   9.9032036e-02
   1.5195098e-01   1.0189336e-01
   1.5262631e-01   1.0453778e-01
   1.5330165e-01   1.0695327e-01
   1.5397699e-01   1.0912791e-01
   1.5465233e-01   1.1104999e-01
   1.5532766e-01   1.1270813e-01
   1.5600300e-01   1.1409136e-01
   1.5667834e-01   1.1518913e-01
   1.5735368e-01   1.1599138e-01
   1.5802901e-01   1.1648854e-01
   1.5870435e-01   1.1667156e-01
   1.5937969e-01   1.1653184e-01
   1.6005503e-01   1.1606128e-01
   1.6073037e-01   1.1525226e-01
   1.6140570e-01   1.1409760e-01
   1.6208104e-01   1.1259065e-01
   1.6275638e-01   1.1072525e-01
   1.6343172e-01   1.0849586e-01
   1.6410705e-01   1.0589763e-01
   1.6478239e-01   1.0292651e-01
   1.6545773e-01   9.9579483e-02
   1.6613307e-01   9.5854718e-02
   1.6680840e-01   9.1751848e-02
   1.6748374e-01   8.7272245e-02
   1.6815908e-01   8.2419343e-02
   1.6883442e-01   7.7198974e-02
   1.6950975e-01   7.1619739e-02
   1.7018509e-01   6.5693374e-02
   1.7086043e-01   5.9435128e-02
   1.7153577e-01   5.2864128e-02
   1.7221111e-01   4.6003715e-02
   1.7288644e-01   3.8881757e-02
   1.7356178e-01   3.1530901e-02
   1.7423712e-01   2.3988780e-02
   1.7491246e-01   1.6298135e-02
   1.7558779e-01   8.5068632e-03
   1.7626313e-01   6.6797219e-04
   1.7693847e-01  -7.1605700e-03
   1.7761381e-01  -1.4916087e-02
   1.7828914e-01  -2.2531560e-02
   1.7896448e-01  -2.9936105e-02
   1.7963982e-01  -3.7055562e-02
   1.8031516e-01  -4.3813196e-02
   1.8099050e-01  -5.0130495e-02
   1.8166583e-01  -5.5928070e-02
   1.8234117e-01  -6.1126630e-02
   1.8301651e-01  -6.5648032e-02
   1.8369185e-01  -6.9416386e-02
   1.8436718e-01  -7.2359190e-02
   1.8504252e-01  -7.4408487e-02
   1.8571786e-01  -7.5502022e-02
   1.8639320e-01  -7.5584363e-02
   1.8706853e-01  -7.4607994e-02
   1.8774387e-01  -7.2534319e-02
   1.8841921e-01  -6.9334603e-02
   1.8909455e-01  -6.4990781e-02
   1.8976988e-01  -5.9496163e-02
   1.9044522e-01  -5.2855981e-02
   1.9112056e-01  -4.5087789e-02
   1.9179590e-01  -3.6221691e-02
   1.9247124e-01  -2.6300400e-02
   1.9314657e-01  -1.5379107e-02
   1.9382191e-01  -3.5251737e-03
   1.9449725e-01   9.1823587e-03
   1.9517259e-01   2.2653437e-02
   1.9584792e-01   3.6787834e-02
   1.9652326e-01   5.1476143e-02
   1.9719860e-01   6.6600914e-02
   1.9787394e-01   8.2037924e-02
   1.9854927e-01   9.7657547e-02
   1.9922461e-01   1.1332621e-01
   1.9989995e-01   1.2890794e-01
   2.0057529e-01   1.4426588e-01
   2.0125063e-01   1.5926394e-01
   2.0192596e-01   1.7376830e-01
   2.0260130e-01   1.8764900e-01
   2.0327664e-01   2.0078143e-01
   2.0395198e-01   2.1304769e-01
   2.0462731e-01   2.2433795e-01
   2.0530265e-01   2.3455163e-01
   2.0597799e-01   2.4359848e-01
   2.0665333e-01   2.5139946e-01
   2.0732866e-01   2.5788758e-01
   2.0800400e-01   2.6300844e-01
   2.0867934e-01   2.6672069e-01
   2.0935468e-01   2.6899632e-01
   2.1003002e-01   2.6982076e-01
   2.1070535e-01   2.6919279e-01
   2.1138069e-01   2.6712438e-01
   2.1205603e-01   2.6364031e-01
   2.1273137e-01   2.5877766e-01
   2.1340670e-01   2.5258524e-01
   2.1408204e-01   2.4512283e-01
   2.1475738e-01   2.3646040e-01
   2.1543272e-01   2.2667719e-01
   2.1610805e-01   2.1586079e-01
   2.1678339e-01   2.0410612e-01
   2.1745873e-01   1.9151444e-01
   2.1813407e-01   1.7819229e-01
   2.1880940e-01   1.6425045e-01
   2.1948474e-01   1.4980293e-01
   2.2016008e-01   1.3496596e-01
   2.2083542e-01   1.1985701e-01
   2.2151076e-01   1.0459387e-01
   2.2218609e-01   8.9293731e-02
   2.2286143e-01   7.4072390e-02
   2.2353677e-01   5.9043418e-02
   2.2421211e-01   4.4317443e-02
   2.2488744e-01   3.0001460e-02
   2.2556278e-01   1.6198198e-02
   2.2623812e-01   3.0055327e-03
   2.2691346e-01  -9.4840549e-03
   2.2758879e-01  -2.1183972e-02
   2.2826413e-01  -3.2013973e-02
   2.2893947e-01  -4.1900578e-02
   2.2961481e-01  -5.0777463e-02
   2.3029015e-01  -5.8585808e-02
   2.3096548e-01  -6.5274625e-02
   2.3164082e-01  -7.0801052e-02
   2.3231616e-01  -7.5130613e-02
   2.3299150e-01  -7.8237453e-02
   2.3366683e-01  -8.0104532e-02
   2.3434217e-01  -8.0723786e-02
   2.3501751e-01  -8.0096247e-02
   2.3569285e-01  -7.8232112e-02
   2.3636818e-01  -7.5150761e-02
   2.3704352e-01  -7.0880721e-02
   2.3771886e-01  -6.5459562e-02
   2.3839420e-01  -5.8933725e-02
   2.3906953e-01  -5.1358272e-02
   2.3974487e-01  -4.2796564e-02
   2.4042021e-01  -3.3319844e-02
   2.4109555e-01  -2.3006747e-02
   2.4177089e-01  -1.1942709e-02
   2.4244622e-01  -2.1930526e-04
   2.4312156e-01   1.2066514e-02
   2.4379690e-01   2.4813251e-02
   2.4447224e-01   3.7915776e-02
   2.4514757e-01   5.1266300e-02
   2.4582291e-01   6.4755409e-02
   2.4649825e-01   7.8273139e-02
   2.4717359e-01   9.1710090e-02
   2.4784892e-01   1.0495855e-01
   2.4852426e-01   1.1791362e-01
   2.4919960e-01   1.3047433e-01
   2.4987494e-01   1.4254471e-01
   2.5055028e-01   1.5403484e-01
   2.5122561e-01   1.6486177e-01
   2.5190095e-01   1.7495046e-01
   2.5257629e-01   1.8423449e-01
   2.5325163e-01   1.9265675e-01
   2.5392696e-01   2.0017001e-01
   2.5460230e-01   2.0673727e-01
   2.5527764e-01   2.1233203e-01
   2.5595298e-01   2.1693841e-01
   2.5662831e-01   2.2055108e-01
   2.5730365e-01   2.2317506e-01
   2.5797899e-01   2.2482538e-01
   2.5865433e-01   2.2552656e-01
   2.5932966e-01   2.2531200e-01
   2.6000500e-01   2.2422319e-01
   2.6068034e-01   2.2230886e-01
   2.6135568e-01   2.1962401e-01
   2.6203102e-01   2.1622889e-01
   2.6270635e-01   2.1218787e-01
   2.6338169e-01   2.0756831e-01
   2.6405703e-01   2.0243946e-01
   2.6473237e-01   1.9687126e-01
   2.6540770e-01   1.9093327e-01
   2.6608304e-01   1.8469360e-01
   2.6675838e-01   1.7821791e-01
   2.6743372e-01   1.7156851e-01
   2.6810905e-01   1.6480355e-01
   2.6878439e-01   1.5797637e-01
   2.6945973e-01   1.5113490e-01
   2.7013507e-01   1.4432126e-01
   2.7081041e-01   1.3757148e-01
   2.7148574e-01   1.3091535e-01
   2.7216108e-01   1.2437647e-01
   2.7283642e-01   1.1797231e-01
   2.7351176e-01   1.1171458e-01
   2.7418709e-01   1.0560956e-01
   2.7486243e-01   9.9658629e-02
   2.7553777e-01   9.3858878e-02
   2.7621311e-01   8.8203768e-02
   2.7688844e-01   8.2683877e-02
   2.7756378e-01   7.7287684e-02
   2.7823912e-01   7.2002371e-02
   2.7891446e-01   6.6814630e-02
   2.7958979e-01   6.1711453e-02
   2.8026513e-01   5.6680888e-02
   2.8094047e-01   5.1712747e-02
   2.8161581e-01   4.6799238e-02
   2.8229115e-01   4.1935524e-02
   2.8296648e-01   3.7120187e-02
   2.8364182e-01   3.2355589e-02
   2.8431716e-01   2.7648123e-02
   2.8499250e-01   2.3008360e-02
   2.8566783e-01   1.8451067e-02
   2.8634317e-01   1.3995131e-02
   2.8701851e-01   9.6633586e-03
   2.8769385e-01   5.4821860e-03
   2.8836918e-01   1.4812856e-03
   2.8904452e-01  -2.3069038e-03
   2.8971986e-01  -5.8477207e-03
   2.9039520e-01  -9.1048817e-03
   2.9107054e-01  -1.2041126e-02
   2.9174587e-01  -1.4618888e-02
   2.9242121e-01  -1.6800986e-02
   2.9309655e-01  -1.8551305e-02
   2.9377189e-01  -1.9835472e-02
   2.9444722e-01  -2.0621495e-02
   2.9512256e-01  -2.0880366e-02
   2.9579790e-01  -2.0586614e-02
   2.9647324e-01  -1.9718794e-02
   2.9714857e-01  -1.8259909e-02
   2.9782391e-01  -1.6197765e-02
   2.9849925e-01  -1.3525242e-02
   2.9917459e-01  -1.0240491e-02
   2.9984992e-01  -6.3470530e-03
   3.0052526e-01  -1.8539044e-03
   3.0120060e-01   3.2245724e-03
   3.0187594e-01   8.8686830e-03
   3.0255128e-01   1.5053576e-02
   3.0322661e-01   2.1749451e-02
   3.0390195e-01   2.8921813e-02
   3.0457729e-01   3.6531764e-02
   3.0525263e-01   4.4536326e-02
   3.0592796e-01   5.2888778e-02
   3.0660330e-01   6.1539021e-02
   3.0727864e-01   7.0433938e-02
   3.0795398e-01   7.9517761e-02
   3.0862931e-01   8.8732438e-02
   3.0930465e-01   9.8017984e-02
   3.0997999e-01   1.0731284e-01
   3.1065533e-01   1.1655420e-01
   3.1133067e-01   1.2567834e-01
   3.1200600e-01   1.3462096e-01
   3.1268134e-01   1.4331746e-01
   3.1335668e-01   1.5170330e-01
   3.1403202e-01   1.5971426e-01
   3.1470735e-01   1.6728680e-01
   3.1538269e-01   1.7435835e-01
   3.1605803e-01   1.8086769e-01
   3.1673337e-01   1.8675528e-01
   3.1740870e-01   1.9196365e-01
   3.1808404e-01   1.9643780e-01
   3.1875938e-01   2.0012565e-01
   3.1943472e-01   2.0297848e-01
   3.2011006e-01   2.0495140e-01
   3.2078539e-01   2.0600391e-01
   3.2146073e-01   2.0610035e-01
   3.2213607e-01   2.0521050e-01
   3.2281141e-01   2.0331012e-01
   3.2348674e-01   2.0038144e-01
   3.2416208e-01   1.9641377e-01
   3.2483742e-01   1.9140393e-01
   3.2551276e-01   1.8535677e-01
   3.2618809e-01   1.7828559e-01
   3.2686343e-01   1.7021247e-01
   3.2753877e-01   1.6116860e-01
   3.2821411e-01   1.5119445e-01
   3.2888944e-01   1.4033988e-01
   3.2956478e-01   1.2866415e-01
   3.3024012e-01   1.1623577e-01
   3.3091546e-01   1.0313226e-01
   3.3159080e-01   8.9439774e-02
   3.3226613e-01   7.5252578e-02
   3.3294147e-01   6.0672393e-02
   3.3361681e-01   4.5807616e-02
   3.3429215e-01   3.0772407e-02
   3.3496748e-01   1.5685652e-02
   3.3564282e-01   6.6981937e-04
   3.3631816e-01  -1.4150278e-02
   3.3699350e-01  -2.8648810e-02
   3.3766883e-01  -4.2700316e-02
   3.3834417e-01  -5.6181135e-02
   3.3901951e-01  -6.8970864e-02
   3.3969485e-01  -8.0953815e-02
   3.4037019e-01  -9.2020451e-02
   3.4104552e-01  -1.0206878e-01
   3.4172086e-01  -1.1100566e-01
   3.4239620e-01  -1.1874806e-01
   3.4307154e-01  -1.2522416e-01
   3.4374687e-01  -1.3037436e-01
   3.4442221e-01  -1.3415209e-01
   3.4509755e-01  -1.3652451e-01
   3.4577289e-01  -1.3747299e-01
   3.4644822e-01  -1.3699345e-01
   3.4712356e-01  -1.3509644e-01
   3.4779890e-01  -1.3180712e-01
   3.4847424e-01  -1.2716490e-01
   3.4914957e-01  -1.2122307e-01
   3.4982491e-01  -1.1404807e-01
   3.5050025e-01  -1.0571874e-01
   3.5117559e-01  -9.6325260e-02
   3.5185093e-01  -8.5968090e-02
   3.5252626e-01  -7.4756674e-02
   3.5320160e-01  -6.2808093e-02
   3.5387694e-01  -5.0245627e-02
   3.5455228e-01  -3.7197245e-02
   3.5522761e-01  -2.3794075e-02
   3.5590295e-01  -1.0168850e-02
   3.5657829e-01   3.5456272e-03
   3.5725363e-01   1.7217988e-02
   3.5792896e-01   3.0719741e-02
   3.5860430e-01   4.3926641e-02
   3.5927964e-01   5.6719961e-02
   3.5995498e-01   6.8987657e-02
   3.6063032e-01   8.0625402e-02
   3.6130565e-01   9.1537488e-02
   3.6198099e-01   1.0163759e-01
   3.6265633e-01   1.1084937e-01
   3.6333167e-01   1.1910694e-01
   3.6400700e-01   1.2635520e-01
   3.6468234e-01   1.3254994e-01
   3.6535768e-01   1.3765796e-01
   3.6603302e-01   1.4165687e-01
   3.6670835e-01   1.4453493e-01
   3.6738369e-01   1.4629068e-01
   3.6805903e-01   1.4693253e-01
   3.6873437e-01   1.4647822e-01
   3.6940970e-01   1.4495423e-01
   3.7008504e-01   1.4239514e-01
   3.7076038e-01   1.3884296e-01
   3.7143572e-01   1.3434640e-01
   3.7211106e-01   1.2896011e-01
   3.7278639e-01   1.2274403e-01
   3.7346173e-01   1.1576254e-01
   3.7413707e-01   1.0808387e-01
   3.7481241e-01   9.9779306e-02
   3.7548774e-01   9.0922588e-02
   3.7616308e-01   8.1589248e-02
   3.7683842e-01   7.1856020e-02
   3.7751376e-01   6.1800271e-02
   3.7818909e-01   5.1499475e-02
   3.7886443e-01   4.1030710e-02
   3.7953977e-01   3.0470194e-02
   3.8021511e-01   1.9892849e-02
   3.8089045e-01   9.3718776e-03
   3.8156578e-01  -1.0216230e-03
   3.8224112e-01  -1.1219046e-02
   3.8291646e-01  -2.1154638e-02
   3.8359180e-01  -3.0765853e-02
   3.8426713e-01  -3.9993701e-02
   3.8494247e-01  -4.8783086e-02
   3.8561781e-01  -5.7083137e-02
   3.8629315e-01  -6.4847535e-02
   3.8696848e-01  -7.2034827e-02
   3.8764382e-01  -7.8608724e-02
   3.8831916e-01  -8.4538390e-02
   3.8899450e-01  -8.9798699e-02
   3.8966983e-01  -9.4370468e-02
   3.9034517e-01  -9.8240658e-02
   3.9102051e-01  -1.0140252e-01
   3.9169585e-01  -1.0385572e-01
   3.9237119e-01  -1.0560636e-01
   3.9304652e-01  -1.0666700e-01
   3.9372186e-01  -1.0705652e-01
   3.9439720e-01  -1.0680004e-01
   3.9507254e-01  -1.0592861e-01
   3.9574787e-01  -1.0447893e-01
   3.9642321e-01  -1.0249298e-01
   3.9709855e-01  -1.0001746e-01
   3.9777389e-01  -9.7103328e-02
   3.9844922e-01  -9.3805102e-02
   3.9912456e-01  -9.0180200e-02
   3.9979990e-01  -8.6288171e-02
   4.0047524e-01  -8.2189899e-02
   4.0115058e-01  -7.7946765e-02
   4.0182591e-01  -7.3619784e-02
   4.0250125e-01  -6.9268740e-02
   4.0317659e-01  -6.4951323e-02
   4.0385193e-01  -6.0722297e-02
   4.0452726e-01  -5.6632694e-02
   4.0520260e-01  -5.2729078e-02
   4.0587794e-01  -4.9052872e-02
   4.0655328e-01  -4.5639773e-02
   4.0722861e-01  -4.2519259e-02
   4.0790395e-01  -3.9714218e-02
   4.0857929e-01  -3.7240680e-02
   4.0925463e-01  -3.5107693e-02
   4.0992996e-01  -3.3317312e-02
   4.1060530e-01  -3.1864733e-02
   4.1128064e-01  -3.0738556e-02
   4.1195598e-01  -2.9921172e-02
   4.1263132e-01  -2.9389277e-02
   4.1330665e-01  -2.9114495e-02
   4.1398199e-01  -2.9064107e-02
   4.1465733e-01  -2.9201860e-02
   4.1533267e-01  -2.9488852e-02
   4.1600800e-01  -2.9884470e-02
   4.1668334e-01  -3.0347358e-02
   4.1735868e-01  -3.0836404e-02
   4.1803402e-01  -3.1311720e-02
   4.1870935e-01  -3.1735588e-02
   4.1938469e-01  -3.2073369e-02
   4.2006003e-01  -3.2294336e-02
   4.2073537e-01  -3.2372430e-02
   4.2141071e-01  -3.2286910e-02
   4.2208604e-01  -3.2022888e-02
   4.2276138e-01  -3.1571744e-02
   4.2343672e-01  -3.0931396e-02
   4.2411206e-01  -3.0106435e-02
   4.2478739e-01  -2.9108109e-02
   4.2546273e-01  -2.7954173e-02
   4.2613807e-01  -2.6668583e-02
   4.2681341e-01  -2.5281064e-02
   4.2748874e-01  -2.3826552e-02
   4.2816408e-01  -2.2344514e-02
   4.2883942e-01  -2.0878175e-02
   4.2951476e-01  -1.9473658e-02
   4.3019010e-01  -1.8179055e-02
   4.3086543e-01  -1.7043460e-02
   4.3154077e-01  -1.6115960e-02
   4.3221611e-01  -1.5444639e-02
   4.3289145e-01  -1.5075580e-02
   4.3356678e-01  -1.5051908e-02
   4.3424212e-01  -1.5412892e-02
   4.3491746e-01  -1.6193104e-02
   4.3559280e-01  -1.7421682e-02
   4.3626813e-01  -1.9121679e-02
   4.3694347e-01  -2.1309535e-02
   4.3761881e-01  -2.3994669e-02
   4.3829415e-01  -2.7179192e-02
   4.3896948e-01  -3.0857763e-02
   4.3964482e-01  -3.5017569e-02
   4.4032016e-01  -3.9638438e-02
   4.4099550e-01  -4.4693079e-02
   4.4167084e-01  -5.0147444e-02
   4.4234617e-01  -5.5961191e-02
   4.4302151e-01  -6.2088253e-02
   4.4369685e-01  -6.8477491e-02
   4.4437219e-01  -7.5073417e-02
   4.4504752e-01  -8.1816971e-02
   4.4572286e-01  -8.8646347e-02
   4.4639820e-01  -9.5497833e-02
   4.4707354e-01  -1.0230667e-01
   4.4774887e-01  -1.0900788e-01
   4.4842421e-01  -1.1553713e-01
   4.4909955e-01  -1.2183151e-01
   4.4977489e-01  -1.2783024e-01
   4.5045023e-01  -1.3347544e-01
   4.5112556e-01  -1.3871271e-01
   4.5180090e-01  -1.4349170e-01
   4.5247624e-01  -1.4776660e-01
   4.5315158e-01  -1.5149656e-01
   4.5382691e-01  -1.5464601e-01
   4.5450225e-01  -1.5718492e-01
   4.5517759e-01  -1.5908899e-01
   4.5585293e-01  -1.6033977e-01
   4.5652826e-01  -1.6092470e-01
   4.5720360e-01  -1.6083711e-01
   4.5787894e-01  -1.6007615e-01
   4.5855428e-01  -1.5864670e-01
   4.5922961e-01  -1.5655923e-01
   4.5990495e-01  -1.5382960e-01
   4.6058029e-01  -1.5047890e-01
   4.6125563e-01  -1.4653323e-01
   4.6193097e-01  -1.4202343e-01
   4.6260630e-01  -1.3698490e-01
   4.6328164e-01  -1.3145730e-01
   4.6395698e-01  -1.2548433e-01
   4.6463232e-01  -1.1911347e-01
   4.6530765e-01  -1.1239569e-01
   4.6598299e-01  -1.0538522e-01
   4.6665833e-01  -9.8139221e-02
   4.6733367e-01  -9.0717536e-02
   4.6800900e-01  -8.3182340e-02
   4.6868434e-01  -7.5597824e-02
   4.6935968e-01  -6.8029828e-02
   4.7003502e-01  -6.0545455e-02
   4.7071036e-01  -5.3212641e-02
   4.7138569e-01  -4.6099698e-02
   4.7206103e-01  -3.9274813e-02
   4.7273637e-01  -3.2805510e-02
   4.7341171e-01  -2.6758073e-02
   4.7408704e-01  -2.1196931e-02
   4.7476238e-01  -1.6184014e-02
   4.7543772e-01  -1.1778074e-02
   4.7611306e-01  -8.0339935e-03
   4.7678839e-01  -5.0020755e-03
   4.7746373e-01  -2.7273342e-03
   4.7813907e-01  -1.2487932e-03
   4.7881441e-01  -5.9880532e-04
   4.7948974e-01  -8.0240763e-04
   4.8016508e-01  -1.8767238e-03
   4.8084042e-01  -3.8304297e-03
   4.8151576e-01  -6.6632950e-03
   4.8219110e-01  -1.0365815e-02
   4.8286643e-01  -1.4918945e-02
   4.8354177e-01  -2.0293950e-02
   4.8421711e-01  -2.6452374e-02
   4.8489245e-01  -3.3346148e-02
   4.8556778e-01  -4.0917833e-02
   4.8624312e-01  -4.9101001e-02
   4.8691846e-01  -5.7820768e-02
   4.8759380e-01  -6.6994456e-02
   4.8826913e-01  -7.6532398e-02
   4.8894447e-01  -8.6338876e-02
   4.8961981e-01  -9.6313164e-02
   4.9029515e-01  -1.0635069e-01
   4.9097049e-01  -1.1634428e-01
   4.9164582e-01  -1.2618547e-01
   4.9232116e-01  -1.3576590e-01
   4.9299650e-01  -1.4497869e-01
   4.9367184e-01  -1.5371986e-01
   4.9434717e-01  -1.6188974e-01
   4.9502251e-01  -1.6939433e-01
   4.9569785e-01  -1.7614658e-01
   4.9637319e-01  -1.8206763e-01
   4.9704852e-01  -1.8708794e-01
   4.9772386e-01  -1.9114823e-01
   4.9839920e-01  -1.9420039e-01
   4.9907454e-01  -1.9620813e-01
   4.9974987e-01  -1.9714755e-01
   5.0042521e-01  -1.9700743e-01
   5.0110055e-01  -1.9578945e-01
   5.0177589e-01  -1.9350812e-01
   5.0245123e-01  -1.9019063e-01
   5.0312656e-01  -1.8587636e-01
   5.0380190e-01  -1.8061640e-01
   5.0447724e-01  -1.7447278e-01
   5.0515258e-01  -1.6751756e-01
   5.0582791e-01  -1.5983183e-01
   5.0650325e-01  -1.5150456e-01
   5.0717859e-01  -1.4263135e-01
   5.0785393e-01  -1.3331312e-01
   5.0852926e-01  -1.2365474e-01
   5.0920460e-01  -1.1376360e-01
   5.0987994e-01  -1.0374823e-01
   5.1055528e-01  -9.3716895e-02
   5.1123062e-01  -8.3776206e-02
   5.1190595e-01  -7.4029859e-02
   5.1258129e-01  -6.4577388e-02
   5.1325663e-01  -5.5513040e-02
   5.1393197e-01  -4.6924753e-02
   5.1460730e-01  -3.8893257e-02
   5.1528264e-01  -3.1491302e-02
   5.1595798e-01  -2.4783031e-02
   5.1663332e-01  -1.8823485e-02
   5.1730865e-01  -1.3658257e-02
   5.1798399e-01  -9.3232884e-03
   5.1865933e-01  -5.8447937e-03
   5.1933467e-01  -3.2393253e-03
   5.2001001e-01  -1.5139535e-03
   5.2068534e-01  -6.6656019e-04
   5.2136068e-01  -6.8623215e-04
   5.2203602e-01  -1.5537400e-03
   5.2271136e-01  -3.2420904e-03
   5.2338669e-01  -5.7171375e-03
   5.2406203e-01  -8.9382381e-03
   5.2473737e-01  -1.2858939e-02
   5.2541271e-01  -1.7427682e-02
   5.2608804e-01  -2.2588513e-02
   5.2676338e-01  -2.8281790e-02
   5.2743872e-01  -3.4444873e-02
   5.2811406e-01  -4.1012789e-02
   5.2878939e-01  -4.7918876e-02
   5.2946473e-01  -5.5095384e-02
   5.3014007e-01  -6.2474044e-02
   5.3081541e-01  -6.9986594e-02
   5.3149075e-01  -7.7565272e-02
   5.3216608e-01  -8.5143264e-02
   5.3284142e-01  -9.2655120e-02
   5.3351676e-01  -1.0003714e-01
   5.3419210e-01  -1.0722772e-01
   5.3486743e-01  -1.1416768e-01
   5.3554277e-01  -1.2080060e-01
   5.3621811e-01  -1.2707306e-01
   5.3689345e-01  -1.3293497e-01
   5.3756878e-01  -1.3833982e-01
   5.3824412e-01  -1.4324491e-01
   5.3891946e-01  -1.4761168e-01
   5.3959480e-01  -1.5140587e-01
   5.4027014e-01  -1.5459786e-01
   5.4094547e-01  -1.5716282e-01
   5.4162081e-01  -1.5908100e-01
   5.4229615e-01  -1.6033792e-01
   5.4297149e-01  -1.6092455e-01
   5.4364682e-01  -1.6083746e-01
   5.4432216e-01  -1.6007903e-01
   5.4499750e-01  -1.5865743e-01
   5.4567284e-01  -1.5658676e-01
   5.4634817e-01  -1.5388700e-01
   5.4702351e-01  -1.5058394e-01
   5.4769885e-01  -1.4670907e-01
   5.4837419e-01  -1.4229935e-01
   5.4904952e-01  -1.3739696e-01
   5.4972486e-01  -1.3204892e-01
   5.5040020e-01  -1.2630668e-01
   5.5107554e-01  -1.2022562e-01
   5.5175088e-01  -1.1386441e-01
   5.5242621e-01  -1.0728447e-01
   5.5310155e-01  -1.0054913e-01
   5.5377689e-01  -9.3722997e-02
   5.5445223e-01  -8.6871052e-02
   5.5512756e-01  -8.0057870e-02
   5.5580290e-01  -7.3346751e-02
   5.5647824e-01  -6.6798870e-02
   5.5715358e-01  -6.0472438e-02
   5.5782891e-01  -5.4421887e-02
   5.5850425e-01  -4.8697110e-02
   5.5917959e-01  -4.3342748e-02
   5.5985493e-01  -3.8397561e-02
   5.6053027e-01  -3.3893889e-02
   5.6120560e-01  -2.9857204e-02
   5.6188094e-01  -2.6305789e-02
   5.6255628e-01  -2.3250526e-02
   5.6323162e-01  -2.0694817e-02
   5.6390695e-01  -1.8634636e-02
   5.6458229e-01  -1.7058712e-02
   5.6525763e-01  -1.5948846e-02
   5.6593297e-01  -1.5280352e-02
   5.6660830e-01  -1.5022617e-02
   5.6728364e-01  -1.5139774e-02
   5.6795898e-01  -1.5591474e-02
   5.6863432e-01  -1.6333735e-02
   5.6930965e-01  -1.7319860e-02
   5.6998499e-01  -1.8501412e-02
   5.7066033e-01  -1.9829201e-02
   5.7133567e-01  -2.1254302e-02
   5.7201101e-01  -2.2729039e-02
   5.7268634e-01  -2.4207954e-02
   5.7336168e-01  -2.5648718e-02
   5.7403702e-01  -2.7012966e-02
   5.7471236e-01  -2.8267054e-02
   5.7538769e-01  -2.9382704e-02
   5.7606303e-01  -3.0337530e-02
   5.7673837e-01  -3.1115442e-02
   5.7741371e-01  -3.1706908e-02
   5.7808904e-01  -3.2109072e-02
   5.7876438e-01  -3.2325729e-02
   5.7943972e-01  -3.2367157e-02
   5.8011506e-01  -3.2249806e-02
   5.8079040e-01  -3.1995851e-02
   5.8146573e-01  -3.1632629e-02
   5.8214107e-01  -3.1191957e-02
   5.8281641e-01  -3.0709356e-02
   5.8349175e-01  -3.0223195e-02
   5.8416708e-01  -2.9773773e-02
   5.8484242e-01  -2.9402359e-02
   5.8551776e-01  -2.9150211e-02
   5.8619310e-01  -2.9057590e-02
   5.8686843e-01  -2.9162801e-02
   5.8754377e-01  -2.9501261e-02
   5.8821911e-01  -3.0104640e-02
   5.8889445e-01  -3.1000063e-02
   5.8956978e-01  -3.2209414e-02
   5.9024512e-01  -3.3748736e-02
   5.9092046e-01  -3.5627753e-02
   5.9159580e-01  -3.7849509e-02
   5.9227114e-01  -4.0410143e-02
   5.9294647e-01  -4.3298793e-02
   5.9362181e-01  -4.6497631e-02
   5.9429715e-01  -4.9982032e-02
   5.9497249e-01  -5.3720863e-02
   5.9564782e-01  -5.7676894e-02
   5.9632316e-01  -6.1807308e-02
   5.9699850e-01  -6.6064314e-02
   5.9767384e-01  -7.0395839e-02
   5.9834917e-01  -7.4746284e-02
   5.9902451e-01  -7.9057333e-02
   5.9969985e-01  -8.3268799e-02
   6.0037519e-01  -8.7319489e-02
   6.0105053e-01  -9.1148070e-02
   6.0172586e-01  -9.4693924e-02
   6.0240120e-01  -9.7897979e-02
   6.0307654e-01  -1.0070350e-01
   6.0375188e-01  -1.0305682e-01
   6.0442721e-01  -1.0490805e-01
   6.0510255e-01  -1.0621163e-01
   6.0577789e-01  -1.0692694e-01
   6.0645323e-01  -1.0701868e-01
   6.0712856e-01  -1.0645733e-01
   6.0780390e-01  -1.0521937e-01
   6.0847924e-01  -1.0328753e-01
   6.0915458e-01  -1.0065093e-01
   6.0982991e-01  -9.7305130e-02
   6.1050525e-01  -9.3252146e-02
   6.1118059e-01  -8.8500363e-02
   6.1185593e-01  -8.3064432e-02
   6.1253127e-01  -7.6965096e-02
   6.1320660e-01  -7.0228985e-02
   6.1388194e-01  -6.2888375e-02
   6.1455728e-01  -5.4980922e-02
   6.1523262e-01  -4.6549370e-02
   6.1590795e-01  -3.7641249e-02
   6.1658329e-01  -2.8308556e-02
   6.1725863e-01  -1.8607430e-02
   6.1793397e-01  -8.5978146e-03
   6.1860930e-01   1.6568786e-03
   6.1928464e-01   1.2090122e-02
   6.1995998e-01   2.2632627e-02
   6.2063532e-01   3.3212715e-02
   6.2131066e-01   4.3756697e-02
   6.2198599e-01   5.4189276e-02
   6.2266133e-01   6.4433967e-02
   6.2333667e-01   7.4413542e-02
   6.2401201e-01   8.4050509e-02
   6.2468734e-01   9.3267610e-02
   6.2536268e-01   1.0198837e-01
   6.2603802e-01   1.1013766e-01
   6.2671336e-01   1.1764231e-01
   6.2738869e-01   1.2443177e-01
   6.2806403e-01   1.3043874e-01
   6.2873937e-01   1.3559990e-01
   6.2941471e-01   1.3985665e-01
   6.3009005e-01   1.4315578e-01
   6.3076538e-01   1.4545026e-01
   6.3144072e-01   1.4669993e-01
   6.3211606e-01   1.4687226e-01
   6.3279140e-01   1.4594295e-01
   6.3346673e-01   1.4389665e-01
   6.3414207e-01   1.4072745e-01
   6.3481741e-01   1.3643944e-01
   6.3549275e-01   1.3104710e-01
   6.3616808e-01   1.2457559e-01
   6.3684342e-01   1.1706098e-01
   6.3751876e-01   1.0855029e-01
   6.3819410e-01   9.9101446e-02
   6.3886943e-01   8.8783088e-02
   6.3954477e-01   7.7674189e-02
   6.4022011e-01   6.5863572e-02
   6.4089545e-01   5.3449258e-02
   6.4157079e-01   4.0537666e-02
   6.4224612e-01   2.7242678e-02
   6.4292146e-01   1.3684569e-02
   6.4359680e-01  -1.1189581e-05
   6.4427214e-01  -1.3715226e-02
   6.4494747e-01  -2.7295656e-02
   6.4562281e-01  -4.0619552e-02
   6.4629815e-01  -5.3554447e-02
   6.4697349e-01  -6.5969883e-02
   6.4764882e-01  -7.7738961e-02
   6.4832416e-01  -8.8739865e-02
   6.4899950e-01  -9.8857358e-02
   6.4967484e-01  -1.0798420e-01
   6.5035018e-01  -1.1602248e-01
   6.5102551e-01  -1.2288486e-01
   6.5170085e-01  -1.2849561e-01
   6.5237619e-01  -1.3279165e-01
   6.5305153e-01  -1.3572322e-01
   6.5372686e-01  -1.3725456e-01
   6.5440220e-01  -1.3736430e-01
   6.5507754e-01  -1.3604567e-01
   6.5575288e-01  -1.3330654e-01
   6.5642821e-01  -1.2916927e-01
   6.5710355e-01  -1.2367031e-01
   6.5777889e-01  -1.1685967e-01
   6.5845423e-01  -1.0880022e-01
   6.5912956e-01  -9.9566791e-02
   6.5980490e-01  -8.9245138e-02
   6.6048024e-01  -7.7930817e-02
   6.6115558e-01  -6.5727911e-02
   6.6183092e-01  -5.2747686e-02
   6.6250625e-01  -3.9107193e-02
   6.6318159e-01  -2.4927819e-02
   6.6385693e-01  -1.0333832e-02
   6.6453227e-01   4.5490773e-03
   6.6520760e-01   1.9595210e-02
   6.6588294e-01   3.4680238e-02
   6.6655828e-01   4.9682505e-02
   6.6723362e-01   6.4484245e-02
   6.6790895e-01   7.8972699e-02
   6.6858429e-01   9.3041116e-02
   6.6925963e-01   1.0658964e-01
   6.6993497e-01   1.1952605e-01
   6.7061031e-01   1.3176638e-01
   6.7128564e-01   1.4323543e-01
   6.7196098e-01   1.5386705e-01
   6.7263632e-01   1.6360443e-01
   6.7331166e-01   1.7240013e-01
   6.7398699e-01   1.8021611e-01
   6.7466233e-01   1.8702357e-01
   6.7533767e-01   1.9280272e-01
   6.7601301e-01   1.9754251e-01
   6.7668834e-01   2.0124019e-01
   6.7736368e-01   2.0390095e-01
   6.7803902e-01   2.0553737e-01
   6.7871436e-01   2.0616893e-01
   6.7938969e-01   2.0582149e-01
   6.8006503e-01   2.0452673e-01
   6.8074037e-01   2.0232161e-01
   6.8141571e-01   1.9924783e-01
   6.8209105e-01   1.9535130e-01
   6.8276638e-01   1.9068166e-01
   6.8344172e-01   1.8529181e-01
   6.8411706e-01   1.7923742e-01
   6.8479240e-01   1.7257653e-01
   6.8546773e-01   1.6536915e-01
   6.8614307e-01   1.5767690e-01
   6.8681841e-01   1.4956261e-01
   6.8749375e-01   1.4109005e-01
   6.8816908e-01   1.3232353e-01
   6.8884442e-01   1.2332765e-01
   6.8951976e-01   1.1416696e-01
   6.9019510e-01   1.0490565e-01
   6.9087044e-01   9.5607221e-02
   6.9154577e-01   8.6334194e-02
   6.9222111e-01   7.7147755e-02
   6.9289645e-01   6.8107419e-02
   6.9357179e-01   5.9270681e-02
   6.9424712e-01   5.0692658e-02
   6.9492246e-01   4.2425719e-02
   6.9559780e-01   3.4519122e-02
   6.9627314e-01   2.7018651e-02
   6.9694847e-01   1.9966260e-02
   6.9762381e-01   1.3399734e-02
   6.9829915e-01   7.3523778e-03
   6.9897449e-01   1.8527314e-03
   6.9964982e-01  -3.0756729e-03
   7.0032516e-01  -7.4145053e-03
   7.0100050e-01  -1.1150778e-02
   7.0167584e-01  -1.4276925e-02
   7.0235118e-01  -1.6790809e-02
   7.0302651e-01  -1.8695660e-02
   7.0370185e-01  -1.9999936e-02
   7.0437719e-01  -2.0717106e-02
   7.0505253e-01  -2.0865356e-02
   7.0572786e-01  -2.0467218e-02
   7.0640320e-01  -1.9549131e-02
   7.0707854e-01  -1.8140931e-02
   7.0775388e-01  -1.6275287e-02
   7.0842921e-01  -1.3987087e-02
   7.0910455e-01  -1.1312787e-02
   7.0977989e-01  -8.2897350e-03
   7.1045523e-01  -4.9554835e-03
   7.1113057e-01  -1.3471034e-03
   7.1180590e-01   2.4994821e-03
   7.1248124e-01   6.5501321e-03
   7.1315658e-01   1.0773075e-02
   7.1383192e-01   1.5139436e-02
   7.1450725e-01   1.9623687e-02
   7.1518259e-01   2.4204011e-02
   7.1585793e-01   2.8862576e-02
   7.1653327e-01   3.3585699e-02
   7.1720860e-01   3.8363900e-02
   7.1788394e-01   4.3191848e-02
   7.1855928e-01   4.8068191e-02
   7.1923462e-01   5.2995272e-02
   7.1990995e-01   5.7978741e-02
   7.2058529e-01   6.3027070e-02
   7.2126063e-01   6.8150969e-02
   7.2193597e-01   7.3362731e-02
   7.2261131e-01   7.8675519e-02
   7.2328664e-01   8.4102589e-02
   7.2396198e-01   8.9656501e-02
   7.2463732e-01   9.5348309e-02
   7.2531266e-01   1.0118676e-01
   7.2598799e-01   1.0717752e-01
   7.2666333e-01   1.1332245e-01
   7.2733867e-01   1.1961896e-01
   7.2801401e-01   1.2605940e-01
   7.2868934e-01   1.3263060e-01
   7.2936468e-01   1.3931352e-01
   7.3004002e-01   1.4608297e-01
   7.3071536e-01   1.5290753e-01
   7.3139070e-01   1.5974958e-01
   7.3206603e-01   1.6656546e-01
   7.3274137e-01   1.7330579e-01
   7.3341671e-01   1.7991592e-01
   7.3409205e-01   1.8633655e-01
   7.3476738e-01   1.9250443e-01
   7.3544272e-01   1.9835316e-01
   7.3611806e-01   2.0381417e-01
   7.3679340e-01   2.0881769e-01
   7.3746873e-01   2.1329385e-01
   7.3814407e-01   2.1717379e-01
   7.3881941e-01   2.2039080e-01
   7.3949475e-01   2.2288147e-01
   7.4017009e-01   2.2458682e-01
   7.4084542e-01   2.2545338e-01
   7.4152076e-01   2.2543420e-01
   7.4219610e-01   2.2448981e-01
   7.4287144e-01   2.2258904e-01
   7.4354677e-01   2.1970978e-01
   7.4422211e-01   2.1583955e-01
   7.4489745e-01   2.1097599e-01
   7.4557279e-01   2.0512715e-01
   7.4624812e-01   1.9831166e-01
   7.4692346e-01   1.9055876e-01
   7.4759880e-01   1.8190813e-01
   7.4827414e-01   1.7240962e-01
   7.4894947e-01   1.6212280e-01
   7.4962481e-01   1.5111638e-01
   7.5030015e-01   1.3946756e-01
   7.5097549e-01   1.2726116e-01
   7.5165083e-01   1.1458877e-01
   7.5232616e-01   1.0154777e-01
   7.5300150e-01   8.8240235e-02
   7.5367684e-01   7.4771910e-02
   7.5435218e-01   6.1251053e-02
   7.5502751e-01   4.7787318e-02
   7.5570285e-01   3.4490631e-02
   7.5637819e-01   2.1470086e-02
   7.5705353e-01   8.8328810e-03
   7.5772886e-01  -3.3167048e-03
   7.5840420e-01  -1.4878269e-02
   7.5907954e-01  -2.5756176e-02
   7.5975488e-01  -3.5860376e-02
   7.6043022e-01  -4.5107133e-02
   7.6110555e-01  -5.3419676e-02
   7.6178089e-01  -6.0728762e-02
   7.6245623e-01  -6.6973146e-02
   7.6313157e-01  -7.2099972e-02
   7.6380690e-01  -7.6065079e-02
   7.6448224e-01  -7.8833227e-02
   7.6515758e-01  -8.0378255e-02
   7.6583292e-01  -8.0683160e-02
   7.6650825e-01  -7.9740126e-02
   7.6718359e-01  -7.7550490e-02
   7.6785893e-01  -7.4124654e-02
   7.6853427e-01  -6.9481960e-02
   7.6920960e-01  -6.3650520e-02
   7.6988494e-01  -5.6667006e-02
   7.7056028e-01  -4.8576416e-02
   7.7123562e-01  -3.9431795e-02
   7.7191096e-01  -2.9293942e-02
   7.7258629e-01  -1.8231072e-02
   7.7326163e-01  -6.3184571e-03
   7.7393697e-01   6.3619705e-03
   7.7461231e-01   1.9722046e-02
   7.7528764e-01   3.3667838e-02
   7.7596298e-01   4.8100162e-02
   7.7663832e-01   6.2915124e-02
   7.7731366e-01   7.8004724e-02
   7.7798899e-01   9.3257501e-02
   7.7866433e-01   1.0855924e-01
   7.7933967e-01   1.2379370e-01
   7.8001501e-01   1.3884344e-01
   7.8069035e-01   1.5359069e-01
   7.8136568e-01   1.6791819e-01
   7.8204102e-01   1.8171021e-01
   7.8271636e-01   1.9485347e-01
   7.8339170e-01   2.0723818e-01
   7.8406703e-01   2.1875908e-01
   7.8474237e-01   2.2931646e-01
   7.8541771e-01   2.3881719e-01
   7.8609305e-01   2.4717575e-01
   7.8676838e-01   2.5431523e-01
   7.8744372e-01   2.6016820e-01
   7.8811906e-01   2.6467766e-01
   7.8879440e-01   2.6779779e-01
   7.8946973e-01   2.6949462e-01
   7.9014507e-01   2.6974666e-01
   7.9082041e-01   2.6854534e-01
   7.9149575e-01   2.6589531e-01
   7.9217109e-01   2.6181463e-01
   7.9284642e-01   2.5633480e-01
   7.9352176e-01   2.4950056e-01
   7.9419710e-01   2.4136965e-01
   7.9487244e-01   2.3201223e-01
   7.9554777e-01   2.2151034e-01
   7.9622311e-01   2.0995699e-01
   7.9689845e-01   1.9745528e-01
   7.9757379e-01   1.8411724e-01
   7.9824912e-01   1.7006264e-01
   7.9892446e-01   1.5541762e-01
   7.9959980e-01   1.4031329e-01
   8.0027514e-01   1.2488420e-01
   8.0095048e-01   1.0926681e-01
   8.0162581e-01   9.3597868e-02
   8.0230115e-01   7.8012896e-02
   8.0297649e-01   6.2644582e-02
   8.0365183e-01   4.7621290e-02
   8.0432716e-01   3.3065613e-02
   8.0500250e-01   1.9093033e-02
   8.0567784e-01   5.8106808e-03
   8.0635318e-01  -6.6837648e-03
   8.0702851e-01  -1.8303032e-02
   8.0770385e-01  -2.8971050e-02
   8.0837919e-01  -3.8623573e-02
   8.0905453e-01  -4.7208623e-02
   8.0972986e-01  -5.4686750e-02
   8.1040520e-01  -6.1031118e-02
   8.1108054e-01  -6.6227394e-02
   8.1175588e-01  -7.0273484e-02
   8.1243122e-01  -7.3179086e-02
   8.1310655e-01  -7.4965102e-02
   8.1378189e-01  -7.5662909e-02
   8.1445723e-01  -7.5313506e-02
   8.1513257e-01  -7.3966564e-02
   8.1580790e-01  -7.1679389e-02
   8.1648324e-01  -6.8515825e-02
   8.1715858e-01  -6.4545118e-02
   8.1783392e-01  -5.9840758e-02
   8.1850925e-01  -5.4479330e-02
   8.1918459e-01  -4.8539376e-02
   8.1985993e-01  -4.2100311e-02
   8.2053527e-01  -3.5241389e-02
   8.2121061e-01  -2.8040743e-02
   8.2188594e-01  -2.0574512e-02
   8.2256128e-01  -1.2916072e-02
   8.2323662e-01  -5.1353543e-03
   8.2391196e-01   2.7017050e-03
   8.2458729e-01   1.0533620e-02
   8.2526263e-01   1.8303689e-02
   8.2593797e-01   2.5960219e-02
   8.2661331e-01   3.3456650e-02
   8.2728864e-01   4.0751571e-02
   8.2796398e-01   4.7808660e-02
   8.2863932e-01   5.4596528e-02
   8.2931466e-01   6.1088510e-02
   8.2998999e-01   6.7262386e-02
   8.3066533e-01   7.3100071e-02
   8.3134067e-01   7.8587261e-02
   8.3201601e-01   8.3713068e-02
   8.3269135e-01   8.8469646e-02
   8.3336668e-01   9.2851818e-02
   8.3404202e-01   9.6856718e-02
   8.3471736e-01   1.0048345e-01
   8.3539270e-01   1.0373279e-01
   8.3606803e-01   1.0660690e-01
   8.3674337e-01   1.0910909e-01
   8.3741871e-01   1.1124361e-01
   8.3809405e-01   1.1301552e-01
   8.3876938e-01   1.1443053e-01
   8.3944472e-01   1.1549491e-01
   8.4012006e-01   1.1621548e-01
   8.4079540e-01   1.1659951e-01
   8.4147074e-01   1.1665476e-01
   8.4214607e-01   1.1638946e-01
   8.4282141e-01   1.1581230e-01
   8.4349675e-01   1.1493250e-01
   8.4417209e-01   1.1375974e-01
   8.4484742e-01   1.1230421e-01
   8.4552276e-01   1.1057656e-01
   8.4619810e-01   1.0858790e-01
   8.4687344e-01   1.0634968e-01
   8.4754877e-01   1.0387369e-01
   8.4822411e-01   1.0117188e-01
   8.4889945e-01   9.8256281e-02
   8.4957479e-01   9.5138856e-02
   8.5025013e-01   9.1831343e-02
   8.5092546e-01   8.8345093e-02
   8.5160080e-01   8.4690900e-02
   8.5227614e-01   8.0878842e-02
   8.5295148e-01   7.6918126e-02
   8.5362681e-01   7.2816961e-02
   8.5430215e-01   6.8582439e-02
   8.5497749e-01   6.4220473e-02
   8.5565283e-01   5.9735750e-02
   8.5632816e-01   5.5131747e-02
   8.5700350e-01   5.0410786e-02
   8.5767884e-01   4.5574146e-02
   8.5835418e-01   4.0622225e-02
   8.5902951e-01   3.5554760e-02
   8.5970485e-01   3.0371097e-02
   8.6038019e-01   2.5070508e-02
   8.6105553e-01   1.9652555e-02
   8.6173087e-01   1.4117487e-02
   8.6240620e-01   8.4666605e-03
   8.6308154e-01   2.7029883e-03
   8.6375688e-01  -3.1686190e-03
   8.6443222e-01  -9.1408105e-03
   8.6510755e-01  -1.5203374e-02
   8.6578289e-01  -2.1342850e-02
   8.6645823e-01  -2.7542186e-02
   8.6713357e-01  -3.3780463e-02
   8.6780890e-01  -4.0032673e-02
   8.6848424e-01  -4.6269602e-02
   8.6915958e-01  -5.2457785e-02
   8.6983492e-01  -5.8559575e-02
   8.7051026e-01  -6.4533307e-02
   8.7118559e-01  -7.0333578e-02
   8.7186093e-01  -7.5911636e-02
   8.7253627e-01  -8.1215869e-02
   8.7321161e-01  -8.6192413e-02
   8.7388694e-01  -9.0785841e-02
   8.7456228e-01  -9.4939952e-02
   8.7523762e-01  -9.8598629e-02
   8.7591296e-01  -1.0170676e-01
   8.7658829e-01  -1.0421122e-01
   8.7726363e-01  -1.0606182e-01
   8.7793897e-01  -1.0721238e-01
   8.7861431e-01  -1.0762168e-01
   8.7928964e-01  -1.0725440e-01
   8.7996498e-01  -1.0608209e-01
   8.8064032e-01  -1.0408396e-01
   8.8131566e-01  -1.0124765e-01
   8.8199100e-01  -9.7569864e-02
   8.8266633e-01  -9.3056880e-02
   8.8334167e-01  -8.7724931e-02
   8.8401701e-01  -8.1600434e-02
   8.8469235e-01  -7.4720055e-02
   8.8536768e-01  -6.7130619e-02
   8.8604302e-01  -5.8888846e-02
   8.8671836e-01  -5.0060927e-02
   8.8739370e-01  -4.0721941e-02
   8.8806903e-01  -3.0955107e-02
   8.8874437e-01  -2.0850909e-02
   8.8941971e-01  -1.0506077e-02
   8.9009505e-01  -2.2458554e-05
   8.9077039e-01   1.0494203e-02
   8.9144572e-01   2.0935573e-02
   8.9212106e-01   3.1192082e-02
   8.9279640e-01   4.1154313e-02
   8.9347174e-01   5.0714400e-02
   8.9414707e-01   5.9767417e-02
   8.9482241e-01   6.8212721e-02
   8.9549775e-01   7.5955248e-02
   8.9617309e-01   8.2906720e-02
   8.9684842e-01   8.8986762e-02
   8.9752376e-01   9.4123898e-02
   8.9819910e-01   9.8256419e-02
   8.9887444e-01   1.0133311e-01
   8.9954977e-01   1.0331385e-01
   9.0022511e-01   1.0416997e-01
   9.0090045e-01   1.0388458e-01
   9.0157579e-01   1.0245265e-01
   9.0225113e-01   9.9880912e-02
   9.0292646e-01   9.6187698e-02
   9.0360180e-01   9.1402555e-02
   9.0427714e-01   8.5565760e-02
   9.0495248e-01   7.8727706e-02
   9.0562781e-01   7.0948177e-02
   9.0630315e-01   6.2295534e-02
   9.0697849e-01   5.2845814e-02
   9.0765383e-01   4.2681779e-02
   9.0832916e-01   3.1891912e-02
   9.0900450e-01   2.0569389e-02
   9.0967984e-01   8.8110359e-03
   9.1035518e-01  -3.2837075e-03
   9.1103052e-01  -1.5613813e-02
   9.1170585e-01  -2.8077656e-02
   9.1238119e-01  -4.0573968e-02
   9.1305653e-01  -5.3002742e-02
   9.1373187e-01  -6.5266081e-02
   9.1440720e-01  -7.7268983e-02
   9.1508254e-01  -8.8920065e-02
   9.1575788e-01  -1.0013221e-01
   9.1643322e-01  -1.1082316e-01
   9.1710855e-01  -1.2091601e-01
   9.1778389e-01  -1.3033972e-01
   9.1845923e-01  -1.3902943e-01
   9.1913457e-01  -1.4692685e-01
   9.1980990e-01  -1.5398050e-01
   9.2048524e-01  -1.6014598e-01
   9.2116058e-01  -1.6538614e-01
   9.2183592e-01  -1.6967120e-01
   9.2251126e-01  -1.7297890e-01
   9.2318659e-01  -1.7529458e-01
   9.2386193e-01  -1.7661117e-01
   9.2453727e-01  -1.7692928e-01
   9.2521261e-01  -1.7625713e-01
   9.2588794e-01  -1.7461056e-01
   9.2656328e-01  -1.7201291e-01
   9.2723862e-01  -1.6849494e-01
   9.2791396e-01  -1.6409469e-01
   9.2858929e-01  -1.5885728e-01
   9.2926463e-01  -1.5283468e-01
   9.2993997e-01  -1.4608547e-01
   9.3061531e-01  -1.3867446e-01
   9.3129065e-01  -1.3067232e-01
   9.3196598e-01  -1.2215512e-01
   9.3264132e-01  -1.1320383e-01
   9.3331666e-01  -1.0390371e-01
   9.3399200e-01  -9.4343701e-02
   9.3466733e-01  -8.4615643e-02
   9.3534267e-01  -7.4813551e-02
   9.3601801e-01  -6.5032749e-02
   9.3669335e-01  -5.5368980e-02
   9.3736868e-01  -4.5917465e-02
   9.3804402e-01  -3.6771931e-02
   9.3871936e-01  -2.8023604e-02
   9.3939470e-01  -1.9760202e-02
   9.4007004e-01  -1.2064921e-02
   9.4074537e-01  -5.0154411e-03
   9.4142071e-01   1.3170320e-03
   9.4209605e-01   6.8686807e-03
   9.4277139e-01   1.1583920e-02
   9.4344672e-01   1.5416161e-02
   9.4412206e-01   1.8328480e-02
   9.4479740e-01   2.0294167e-02
   9.4547274e-01   2.1297161e-02
   9.4614807e-01   2.1332342e-02
   9.4682341e-01   2.0405678e-02
   9.4749875e-01   1.8534221e-02
   9.4817409e-01   1.5745947e-02
   9.4884942e-01   1.2079440e-02
   9.4952476e-01   7.5834166e-03
   9.5020010e-01   2.3160993e-03
   9.5087544e-01  -3.6555512e-03
   9.5155078e-01  -1.0256741e-02
   9.5222611e-01  -1.7405867e-02
   9.5290145e-01  -2.5015647e-02
   9.5357679e-01  -3.2994340e-02
   9.5425213e-01  -4.1247026e-02
   9.5492746e-01  -4.9676943e-02
   9.5560280e-01  -5.8186845e-02
   9.5627814e-01  -6.6680356e-02
   9.5695348e-01  -7.5063310e-02
   9.5762881e-01  -8.3245041e-02
   9.5830415e-01  -9.1139614e-02
   9.5897949e-01  -9.8666958e-02
   9.5965483e-01  -1.0575390e-01
   9.6033017e-01  -1.1233507e-01
   9.6100550e-01  -1.1835369e-01
   9.6168084e-01  -1.2376216e-01
   9.6235618e-01  -1.2852254e-01
   9.6303152e-01  -1.3260685e-01
   9.6370685e-01  -1.3599717e-01
   9.6438219e-01  -1.3868565e-01
   9.6505753e-01  -1.4067424e-01
   9.6573287e-01  -1.4197437e-01
   9.6640820e-01  -1.4260646e-01
   9.6708354e-01  -1.4259922e-01
   9.6775888e-01  -1.4198895e-01
   9.6843422e-01  -1.4081864e-01
   9.6910955e-01  -1.3913706e-01
   9.6978489e-01  -1.3699770e-01
   9.7046023e-01  -1.3445778e-01
   9.7113557e-01  -1.3157713e-01
   9.7181091e-01  -1.2841715e-01
   9.7248624e-01  -1.2503973e-01
   9.7316158e-01  -1.2150626e-01
   9.7383692e-01  -1.1787665e-01
   9.7451226e-01  -1.1420846e-01
   9.7518759e-01  -1.1055607e-01
   9.7586293e-01  -1.0697004e-01
   9.7653827e-01  -1.0349644e-01
   9.7721361e-01  -1.0017642e-01
   9.7788894e-01  -9.7045793e-02
   9.7856428e-01  -9.4134851e-02
   9.7923962e-01  -9.1468178e-02
   9.7991496e-01  -8.9064649e-02
   9.8059030e-01  -8.6937517e-02
   9.8126563e-01  -8.5094591e-02
   9.8194097e-01  -8.3538506e-02
   9.8261631e-01  -8.2267071e-02
   9.8329165e-01  -8.1273677e-02
   9.8396698e-01  -8.0547758e-02
   9.8464232e-01  -8.0075288e-02
   9.8531766e-01  -7.9839302e-02
   9.8599300e-01  -7.9820423e-02
   9.8666833e-01  -7.9997397e-02
   9.8734367e-01  -8.0347605e-02
   9.8801901e-01  -8.0847552e-02
   9.8869435e-01  -8.1473334e-02
   9.8936968e-01  -8.2201051e-02
   9.9004502e-01  -8.3007185e-02
   9.9072036e-01  -8.3868929e-02
   9.9139570e-01  -8.4764458e-02
   9.9207104e-01  -8.5673161e-02
   9.9274637e-01  -8.6575812e-02
   9.9342171e-01  -8.7454705e-02
   9.9409705e-01  -8.8293740e-02
   9.9477239e-01  -8.9078472e-02
   9.9544772e-01  -8.9796133e-02
   9.9612306e-01  -9.0435627e-02
   9.9679840e-01  -9.0987502e-02
   9.9747374e-01  -9.1443918e-02
   9.9814907e-01  -9.1798603e-02
   9.9882441e-01  -9.2046811e-02
   9.9949975e-01  -9.2185289e-02
   1.0001751e+00  -9.2212244e-02
   1.0008504e+00  -9.2127328e-02
   1.0015258e+00  -9.1931637e-02
   1.0022011e+00  -9.1627719e-02
   1.0028764e+00  -9.1219597e-02
   1.0035518e+00  -9.0712803e-02
   1.0042271e+00  -9.0114416e-02
   1.0049025e+00  -8.9433108e-02
   1.0055778e+00  -8.8679178e-02
   1.0062531e+00  -8.7864590e-02
   1.0069285e+00  -8.7002979e-02
   1.0076038e+00  -8.6109654e-02
   1.0082791e+00  -8.5201556e-02
   1.0089545e+00  -8.4297193e-02
   1.0096298e+00  -8.3416529e-02
   1.0103052e+00  -8.2580827e-02
   1.0109805e+00  -8.1812455e-02
   1.0116558e+00  -8.1134625e-02
   1.0123312e+00  -8.0571097e-02
   1.0130065e+00  -8.0145824e-02
   1.0136818e+00  -7.9882553e-02
   1.0143572e+00  -7.9804383e-02
   1.0150325e+00  -7.9933289e-02
   1.0157079e+00  -8.0289618e-02
   1.0163832e+00  -8.0891561e-02
   1.0170585e+00  -8.1754627e-02
   1.0177339e+00  -8.2891110e-02
   1.0184092e+00  -8.4309585e-02
   1.0190845e+00  -8.6014426e-02
   1.0197599e+00  -8.8005366e-02
   1.0204352e+00  -9.0277128e-02
   1.0211106e+00  -9.2819109e-02
   1.0217859e+00  -9.5615156e-02
   1.0224612e+00  -9.8643437e-02
   1.0231366e+00  -1.0187641e-01
   1.0238119e+00  -1.0528088e-01
   1.0244872e+00  -1.0881823e-01
   1.0251626e+00  -1.1244471e-01
   1.0258379e+00  -1.1611186e-01
   1.0265133e+00  -1.1976706e-01
   1.0271886e+00  -1.2335417e-01
   1.0278639e+00  -1.2681432e-01
   1.0285393e+00  -1.3008671e-01
   1.0292146e+00  -1.3310957e-01
   1.0298899e+00  -1.3582114e-01
   1.0305653e+00  -1.3816069e-01
   1.0312406e+00  -1.4006961e-01
   1.0319160e+00  -1.4149249e-01
   1.0325913e+00  -1.4237815e-01
   1.0332666e+00  -1.4268071e-01
   1.0339420e+00  -1.4236052e-01
   1.0346173e+00  -1.4138511e-01
   1.0352926e+00  -1.3973000e-01
   1.0359680e+00  -1.3737934e-01
   1.0366433e+00  -1.3432657e-01
   1.0373187e+00  -1.3057479e-01
   1.0379940e+00  -1.2613705e-01
   1.0386693e+00  -1.2103650e-01
   1.0393447e+00  -1.1530631e-01
   1.0400200e+00  -1.0898946e-01
   1.0406953e+00  -1.0213839e-01
   1.0413707e+00  -9.4814415e-02
   1.0420460e+00  -8.7087063e-02
   1.0427214e+00  -7.9033202e-02
   1.0433967e+00  -7.0736079e-02
   1.0440720e+00  -6.2284231e-02
   1.0447474e+00  -5.3770296e-02
   1.0454227e+00  -4.5289750e-02
   1.0460980e+00  -3.6939590e-02
   1.0467734e+00  -2.8816981e-02
   1.0474487e+00  -2.1017898e-02
   1.0481241e+00  -1.3635776e-02
   1.0487994e+00  -6.7602009e-03
   1.0494747e+00  -4.7565757e-04
   1.0501501e+00   5.1396472e-03
   1.0508254e+00   1.0014861e-02
   1.0515008e+00   1.4087448e-02
   1.0521761e+00   1.7304029e-02
   1.0528514e+00   1.9621071e-02
   1.0535268e+00   2.1005444e-02
   1.0542021e+00   2.1434803e-02
   1.0548774e+00   2.0897836e-02
   1.0555528e+00   1.9394331e-02
   1.0562281e+00   1.6935112e-02
   1.0569035e+00   1.3541806e-02
   1.0575788e+00   9.2464795e-03
   1.0582541e+00   4.0911457e-03
   1.0589295e+00  -1.8728526e-03
   1.0596048e+00  -8.5855606e-03
   1.0602801e+00  -1.5979220e-02
   1.0609555e+00  -2.3979151e-02
   1.0616308e+00  -3.2504690e-02
   1.0623062e+00  -4.1470171e-02
   1.0629815e+00  -5.0785931e-02
   1.0636568e+00  -6.0359321e-02
   1.0643322e+00  -7.0095715e-02
   1.0650075e+00  -7.9899503e-02
   1.0656828e+00  -8.9675043e-02
   1.0663582e+00  -9.9327585e-02
   1.0670335e+00  -1.0876413e-01
   1.0677089e+00  -1.1789426e-01
   1.0683842e+00  -1.2663085e-01
   1.0690595e+00  -1.3489080e-01
   1.0697349e+00  -1.4259560e-01
   1.0704102e+00  -1.4967191e-01
   1.0710855e+00  -1.5605206e-01
   1.0717609e+00  -1.6167443e-01
   1.0724362e+00  -1.6648382e-01
   1.0731116e+00  -1.7043178e-01
   1.0737869e+00  -1.7347684e-01
   1.0744622e+00  -1.7558471e-01
   1.0751376e+00  -1.7672846e-01
   1.0758129e+00  -1.7688864e-01
   1.0764882e+00  -1.7605335e-01
   1.0771636e+00  -1.7421830e-01
   1.0778389e+00  -1.7138688e-01
   1.0785143e+00  -1.6757009e-01
   1.0791896e+00  -1.6278654e-01
   1.0798649e+00  -1.5706240e-01
   1.0805403e+00  -1.5043128e-01
   1.0812156e+00  -1.4293413e-01
   1.0818909e+00  -1.3461903e-01
   1.0825663e+00  -1.2554103e-01
   1.0832416e+00  -1.1576186e-01
   1.0839170e+00  -1.0534963e-01
   1.0845923e+00  -9.4378487e-02
   1.0852676e+00  -8.2928158e-02
   1.0859430e+00  -7.1083492e-02
   1.0866183e+00  -5.8933896e-02
   1.0872936e+00  -4.6572716e-02
   1.0879690e+00  -3.4096550e-02
   1.0886443e+00  -2.1604490e-02
   1.0893197e+00  -9.1973070e-03
   1.0899950e+00   3.0234298e-03
   1.0906703e+00   1.4956283e-02
   1.0913457e+00   2.6500922e-02
   1.0920210e+00   3.7559133e-02
   1.0926963e+00   4.8035854e-02
   1.0933717e+00   5.7840211e-02
   1.0940470e+00   6.6886561e-02
   1.0947224e+00   7.5095506e-02
   1.0953977e+00   8.2394874e-02
   1.0960730e+00   8.8720645e-02
   1.0967484e+00   9.4017806e-02
   1.0974237e+00   9.8241126e-02
   1.0980990e+00   1.0135582e-01
   1.0987744e+00   1.0333811e-01
   1.0994497e+00   1.0417564e-01
   1.1001251e+00   1.0386775e-01
   1.1008004e+00   1.0242565e-01
   1.1014757e+00   9.9872327e-02
   1.1021511e+00   9.6242445e-02
   1.1028264e+00   9.1581941e-02
   1.1035018e+00   8.5947552e-02
   1.1041771e+00   7.9406151e-02
   1.1048524e+00   7.2033945e-02
   1.1055278e+00   6.3915539e-02
   1.1062031e+00   5.5142876e-02
   1.1068784e+00   4.5814070e-02
   1.1075538e+00   3.6032148e-02
   1.1082291e+00   2.5903733e-02
   1.1089045e+00   1.5537669e-02
   1.1095798e+00   5.0436275e-03
   1.1102551e+00  -5.4692911e-03
   1.1109305e+00  -1.5893929e-02
   1.1116058e+00  -2.6126406e-02
   1.1122811e+00  -3.6067380e-02
   1.1129565e+00  -4.5623225e-02
   1.1136318e+00  -5.4707106e-02
   1.1143072e+00  -6.3239923e-02
   1.1149825e+00  -7.1151124e-02
   1.1156578e+00  -7.8379364e-02
   1.1163332e+00  -8.4873011e-02
   1.1170085e+00  -9.0590487e-02
   1.1176838e+00  -9.5500438e-02
   1.1183592e+00  -9.9581747e-02
   1.1190345e+00  -1.0282338e-01
   1.1197099e+00  -1.0522408e-01
   1.1203852e+00  -1.0679191e-01
   1.1210605e+00  -1.0754370e-01
   1.1217359e+00  -1.0750431e-01
   1.1224112e+00  -1.0670585e-01
   1.1230865e+00  -1.0518682e-01
   1.1237619e+00  -1.0299114e-01
   1.1244372e+00  -1.0016719e-01
   1.1251126e+00  -9.6766813e-02
   1.1257879e+00  -9.2844279e-02
   1.1264632e+00  -8.8455343e-02
   1.1271386e+00  -8.3656277e-02
   1.1278139e+00  -7.8502982e-02
   1.1284892e+00  -7.3050169e-02
   1.1291646e+00  -6.7350615e-02
   1.1298399e+00  -6.1454517e-02
   1.1305153e+00  -5.5408945e-02
   1.1311906e+00  -4.9257407e-02
   1.1318659e+00  -4.3039510e-02
   1.1325413e+00  -3.6790748e-02
   1.1332166e+00  -3.0542384e-02
   1.1338919e+00  -2.4321439e-02
   1.1345673e+00  -1.8150780e-02
   1.1352426e+00  -1.2049291e-02
   1.1359180e+00  -6.0321207e-03
   1.1365933e+00  -1.1099954e-04
   1.1372686e+00   5.7053947e-03
   1.1379440e+00   1.1411030e-02
   1.1386193e+00   1.7002089e-02
   1.1392946e+00   2.2476520e-02
   1.1399700e+00   2.7833595e-02
   1.1406453e+00   3.3073474e-02
   1.1413207e+00   3.8196793e-02
   1.1419960e+00   4.3204282e-02
   1.1426713e+00   4.8096431e-02
   1.1433467e+00   5.2873190e-02
   1.1440220e+00   5.7533728e-02
   1.1446973e+00   6.2076243e-02
   1.1453727e+00   6.6497824e-02
   1.1460480e+00   7.0794371e-02
   1.1467234e+00   7.4960559e-02
   1.1473987e+00   7.8989856e-02
   1.1480740e+00   8.2874581e-02
   1.1487494e+00   8.6605991e-02
   1.1494247e+00   9.0174409e-02
   1.1501001e+00   9.3569367e-02
   1.1507754e+00   9.6779761e-02
   1.1514507e+00   9.9794019e-02
   1.1521261e+00   1.0260027e-01
   1.1528014e+00   1.0518649e-01
   1.1534767e+00   1.0754067e-01
   1.1541521e+00   1.0965094e-01
   1.1548274e+00   1.1150567e-01
   1.1555028e+00   1.1309358e-01
   1.1561781e+00   1.1440379e-01
   1.1568534e+00   1.1542589e-01
   1.1575288e+00   1.1614994e-01
   1.1582041e+00   1.1656651e-01
   1.1588794e+00   1.1666666e-01
   1.1595548e+00   1.1644192e-01
   1.1602301e+00   1.1588433e-01
   1.1609055e+00   1.1498637e-01
   1.1615808e+00   1.1374100e-01
   1.1622561e+00   1.1214168e-01
   1.1629315e+00   1.1018242e-01
   1.1636068e+00   1.0785784e-01
   1.1642821e+00   1.0516328e-01
   1.1649575e+00   1.0209496e-01
   1.1656328e+00   9.8650117e-02
   1.1663082e+00   9.4827295e-02
   1.1669835e+00   9.0626544e-02
   1.1676588e+00   8.6049740e-02
   1.1683342e+00   8.1100904e-02
   1.1690095e+00   7.5786550e-02
   1.1696848e+00   7.0116056e-02
   1.1703602e+00   6.4102033e-02
   1.1710355e+00   5.7760702e-02
   1.1717109e+00   5.1112251e-02
   1.1723862e+00   4.4181165e-02
   1.1730615e+00   3.6996530e-02
   1.1737369e+00   2.9592270e-02
   1.1744122e+00   2.2007330e-02
   1.1750875e+00   1.4285790e-02
   1.1757629e+00   6.4768796e-03
   1.1764382e+00  -1.3650897e-03
   1.1771136e+00  -9.1809001e-03
   1.1777889e+00  -1.6906710e-02
   1.1784642e+00  -2.4474447e-02
   1.1791396e+00  -3.1812319e-02
   1.1798149e+00  -3.8845424e-02
   1.1804902e+00  -4.5496488e-02
   1.1811656e+00  -5.1686681e-02
   1.1818409e+00  -5.7336542e-02
   1.1825163e+00  -6.2366975e-02
   1.1831916e+00  -6.6700313e-02
   1.1838669e+00  -7.0261434e-02
   1.1845423e+00  -7.2978904e-02
   1.1852176e+00  -7.4786133e-02
   1.1858929e+00  -7.5622529e-02
   1.1865683e+00  -7.5434610e-02
   1.1872436e+00  -7.4177078e-02
   1.1879190e+00  -7.1813809e-02
   1.1885943e+00  -6.8318760e-02
   1.1892696e+00  -6.3676754e-02
   1.1899450e+00  -5.7884145e-02
   1.1906203e+00  -5.0949327e-02
   1.1912956e+00  -4.2893093e-02
   1.1919710e+00  -3.3748819e-02
   1.1926463e+00  -2.3562471e-02
   1.1933217e+00  -1.2392433e-02
   1.1939970e+00  -3.0914995e-04
   1.1946723e+00   1.2605412e-02
   1.1953477e+00   2.6258475e-02
   1.1960230e+00   4.0547329e-02
   1.1966983e+00   5.5360368e-02
   1.1973737e+00   7.0578261e-02
   1.1980490e+00   8.6075248e-02
   1.1987244e+00   1.0172054e-01
   1.1993997e+00   1.1737978e-01
   1.2000750e+00   1.3291663e-01
   1.2007504e+00   1.4819427e-01
   1.2014257e+00   1.6307705e-01
   1.2021011e+00   1.7743201e-01
   1.2027764e+00   1.9113044e-01
   1.2034517e+00   2.0404932e-01
   1.2041271e+00   2.1607274e-01
   1.2048024e+00   2.2709314e-01
   1.2054777e+00   2.3701254e-01
   1.2061531e+00   2.4574350e-01
   1.2068284e+00   2.5321005e-01
   1.2075038e+00   2.5934840e-01
   1.2081791e+00   2.6410749e-01
   1.2088544e+00   2.6744944e-01
   1.2095298e+00   2.6934969e-01
   1.2102051e+00   2.6979716e-01
   1.2108804e+00   2.6879407e-01
   1.2115558e+00   2.6635575e-01
   1.2122311e+00   2.6251023e-01
   1.2129065e+00   2.5729768e-01
   1.2135818e+00   2.5076984e-01
   1.2142571e+00   2.4298921e-01
   1.2149325e+00   2.3402824e-01
   1.2156078e+00   2.2396844e-01
   1.2162831e+00   2.1289940e-01
   1.2169585e+00   2.0091777e-01
   1.2176338e+00   1.8812629e-01
   1.2183092e+00   1.7463269e-01
   1.2189845e+00   1.6054870e-01
   1.2196598e+00   1.4598898e-01
   1.2203352e+00   1.3107019e-01
   1.2210105e+00   1.1590996e-01
   1.2216858e+00   1.0062602e-01
   1.2223612e+00   8.5335269e-02
   1.2230365e+00   7.0153002e-02
   1.2237119e+00   5.5192096e-02
   1.2243872e+00   4.0562303e-02
   1.2250625e+00   2.6369570e-02
   1.2257379e+00   1.2715421e-02
   1.2264132e+00  -3.0361667e-04
   1.2270885e+00  -1.2596542e-02
   1.2277639e+00  -2.4078364e-02
   1.2284392e+00  -3.4670555e-02
   1.2291146e+00  -4.4301453e-02
   1.2297899e+00  -5.2906647e-02
   1.2304652e+00  -6.0429317e-02
   1.2311406e+00  -6.6820556e-02
   1.2318159e+00  -7.2039651e-02
   1.2324912e+00  -7.6054341e-02
   1.2331666e+00  -7.8841038e-02
   1.2338419e+00  -8.0385016e-02
   1.2345173e+00  -8.0680560e-02
   1.2351926e+00  -7.9731073e-02
   1.2358679e+00  -7.7549132e-02
   1.2365433e+00  -7.4156497e-02
   1.2372186e+00  -6.9584050e-02
   1.2378939e+00  -6.3871681e-02
   1.2385693e+00  -5.7068094e-02
   1.2392446e+00  -4.9230535e-02
   1.2399200e+00  -4.0424454e-02
   1.2405953e+00  -3.0723060e-02
   1.2412706e+00  -2.0206810e-02
   1.2419460e+00  -8.9628024e-03
   1.2426213e+00   2.9159210e-03
   1.2432966e+00   1.5331146e-02
   1.2439720e+00   2.8180345e-02
   1.2446473e+00   4.1357600e-02
   1.2453227e+00   5.4754601e-02
   1.2459980e+00   6.8261685e-02
   1.2466733e+00   8.1768930e-02
   1.2473487e+00   9.5167262e-02
   1.2480240e+00   1.0834959e-01
   1.2486993e+00   1.2121193e-01
   1.2493747e+00   1.3365451e-01
   1.2500500e+00   1.4558282e-01
   1.2507254e+00   1.5690867e-01
   1.2514007e+00   1.6755108e-01
   1.2520760e+00   1.7743717e-01
   1.2527514e+00   1.8650287e-01
   1.2534267e+00   1.9469359e-01
   1.2541021e+00   2.0196473e-01
   1.2547774e+00   2.0828197e-01
   1.2554527e+00   2.1362158e-01
   1.2561281e+00   2.1797042e-01
   1.2568034e+00   2.2132587e-01
   1.2574787e+00   2.2369559e-01
   1.2581541e+00   2.2509711e-01
   1.2588294e+00   2.2555733e-01
   1.2595048e+00   2.2511182e-01
   1.2601801e+00   2.2380403e-01
   1.2608554e+00   2.2168443e-01
   1.2615308e+00   2.1880947e-01
   1.2622061e+00   2.1524057e-01
   1.2628814e+00   2.1104299e-01
   1.2635568e+00   2.0628470e-01
   1.2642321e+00   2.0103522e-01
   1.2649075e+00   1.9536451e-01
   1.2655828e+00   1.8934185e-01
   1.2662581e+00   1.8303481e-01
   1.2669335e+00   1.7650825e-01
   1.2676088e+00   1.6982348e-01
   1.2682841e+00   1.6303748e-01
   1.2689595e+00   1.5620222e-01
   1.2696348e+00   1.4936417e-01
   1.2703102e+00   1.4256387e-01
   1.2709855e+00   1.3583576e-01
   1.2716608e+00   1.2920802e-01
   1.2723362e+00   1.2270262e-01
   1.2730115e+00   1.1633553e-01
   1.2736868e+00   1.1011699e-01
   1.2743622e+00   1.0405197e-01
   1.2750375e+00   9.8140679e-02
   1.2757129e+00   9.2379185e-02
   1.2763882e+00   8.6760135e-02
   1.2770635e+00   8.1273487e-02
   1.2777389e+00   7.5907305e-02
   1.2784142e+00   7.0648568e-02
   1.2790895e+00   6.5483970e-02
   1.2797649e+00   6.0400707e-02
   1.2804402e+00   5.5387219e-02
   1.2811156e+00   5.0433879e-02
   1.2817909e+00   4.5533614e-02
   1.2824662e+00   4.0682431e-02
   1.2831416e+00   3.5879863e-02
   1.2838169e+00   3.1129297e-02
   1.2844922e+00   2.6438199e-02
   1.2851676e+00   2.1818230e-02
   1.2858429e+00   1.7285239e-02
   1.2865183e+00   1.2859151e-02
   1.2871936e+00   8.5637474e-03
   1.2878689e+00   4.4263424e-03
   1.2885443e+00   4.7737484e-04
   1.2892196e+00  -3.2500855e-03
   1.2898949e+00  -6.7208970e-03
   1.2905703e+00  -9.8984594e-03
   1.2912456e+00  -1.2745368e-02
   1.2919210e+00  -1.5224089e-02
   1.2925963e+00  -1.7297654e-02
   1.2932716e+00  -1.8930335e-02
   1.2939470e+00  -2.0088315e-02
   1.2946223e+00  -2.0740321e-02
   1.2952976e+00  -2.0858211e-02
   1.2959730e+00  -2.0417513e-02
   1.2966483e+00  -1.9397898e-02
   1.2973237e+00  -1.7783583e-02
   1.2979990e+00  -1.5563667e-02
   1.2986743e+00  -1.2732380e-02
   1.2993497e+00  -9.2892620e-03
   1.3000250e+00  -5.2392626e-03
   1.3007004e+00  -5.9276494e-04
   1.3013757e+00   4.6344598e-03
   1.3020510e+00   1.0421363e-02
   1.3027264e+00   1.6741788e-02
   1.3034017e+00   2.3564692e-02
   1.3040770e+00   3.0854408e-02
   1.3047524e+00   3.8570950e-02
   1.3054277e+00   4.6670334e-02
   1.3061031e+00   5.5104930e-02
   1.3067784e+00   6.3823821e-02
   1.3074537e+00   7.2773167e-02
   1.3081291e+00   8.1896573e-02
   1.3088044e+00   9.1135453e-02
   1.3094797e+00   1.0042938e-01
   1.3101551e+00   1.0971644e-01
   1.3108304e+00   1.1893355e-01
   1.3115058e+00   1.2801683e-01
   1.3121811e+00   1.3690184e-01
   1.3128564e+00   1.4552400e-01
   1.3135318e+00   1.5381879e-01
   1.3142071e+00   1.6172215e-01
   1.3148824e+00   1.6917076e-01
   1.3155578e+00   1.7610237e-01
   1.3162331e+00   1.8245616e-01
   1.3169085e+00   1.8817308e-01
   1.3175838e+00   1.9319627e-01
   1.3182591e+00   1.9747144e-01
   1.3189345e+00   2.0094734e-01
   1.3196098e+00   2.0357618e-01
   1.3202851e+00   2.0531418e-01
   1.3209605e+00   2.0612203e-01
   1.3216358e+00   2.0596544e-01
   1.3223112e+00   2.0481568e-01
   1.3229865e+00   2.0265013e-01
   1.3236618e+00   1.9945282e-01
   1.3243372e+00   1.9521494e-01
   1.3250125e+00   1.8993537e-01
   1.3256878e+00   1.8362109e-01
   1.3263632e+00   1.7628767e-01
   1.3270385e+00   1.6795951e-01
   1.3277139e+00   1.5867019e-01
   1.3283892e+00   1.4846262e-01
   1.3290645e+00   1.3738909e-01
   1.3297399e+00   1.2551128e-01
   1.3304152e+00   1.1290006e-01
   1.3310905e+00   9.9635248e-02
   1.3317659e+00   8.5805140e-02
   1.3324412e+00   7.1506006e-02
   1.3331166e+00   5.6841381e-02
   1.3337919e+00   4.1921247e-02
   1.3344672e+00   2.6861093e-02
   1.3351426e+00   1.1780848e-02
   1.3358179e+00  -3.1962875e-03
   1.3364932e+00  -1.7945109e-02
   1.3371686e+00  -3.2339745e-02
   1.3378439e+00  -4.6255063e-02
   1.3385193e+00  -5.9568107e-02
   1.3391946e+00  -7.2159558e-02
   1.3398699e+00  -8.3915184e-02
   1.3405453e+00  -9.4727272e-02
   1.3412206e+00  -1.0449600e-01
   1.3418959e+00  -1.1313074e-01
   1.3425713e+00  -1.2055126e-01
   1.3432466e+00  -1.2668883e-01
   1.3439220e+00  -1.3148713e-01
   1.3445973e+00  -1.3490310e-01
   1.3452726e+00  -1.3690756e-01
   1.3459480e+00  -1.3748561e-01
   1.3466233e+00  -1.3663698e-01
   1.3472986e+00  -1.3437601e-01
   1.3479740e+00  -1.3073158e-01
   1.3486493e+00  -1.2574676e-01
   1.3493247e+00  -1.1947833e-01
   1.3500000e+00  -1.1199601e-01

